Average Consensus over Directed Networks in Open Multi-Agent Systems with Acknowledgement Feedback

In this paper, we address the distributed average consensus problem over directed networks in open multi-agent systems (OMAS), where the stability of the network is disrupted by frequent agent arrivals and departures, leading to a time-varying average consensus target. To tackle this challenge, we introduce a novel ratio consensus algorithm (OPENRC) based on acknowledgement feedback, designed to be robust to agent arrivals and departures, as well as to unbalanced directed network topologies. We demonstrate that when all active agents execute the OPENRC algorithm, the sum of their state variables remains constant during quiescent epochs when the network remains unchanged. By assuming eventual convergence during such quiescent periods following persistent variations in system composition and size, we prove the convergence of the OPENRC algorithm using column-stochasticity and mass-preservation properties. Finally, we apply and evaluate our proposed algorithm in a simulated environment, where agents are departing from and arriving in the network to highlight its resilience against changes in the network size and topology.

==> results.csv <==
k,networktrigger,networksize,average,error,ratio1,ratio2,ratio3,ratio4,ratio5,ratio6,ratio7,ratio8,ratio9,ratio10,ratio11,ratio12,ratio13,ratio14,ratio15,ratio16,ratio17,ratio18,ratio19,ratio20,ratio21,ratio22,ratio23,ratio24,ratio25,ratio26,ratio27,ratio28,ratio29,ratio30,ratio31,ratio32,ratio33,ratio34,ratio35,ratio36,ratio37,ratio38,ratio39,ratio40,ratio41,ratio42,ratio43,ratio44,ratio45,ratio46,ratio47,ratio48,ratio49,ratio50,ratio51,ratio52,ratio53,ratio54,ratio55,ratio56,ratio57,ratio58,ratio59,ratio60,ratio61,ratio62,ratio63,ratio64,ratio65,ratio66,ratio67,ratio68,ratio69,ratio70,ratio71,ratio72,ratio73,ratio74,ratio75,ratio76,ratio77,ratio78,ratio79,ratio80,ratio81,ratio82,ratio83,ratio84,ratio85,ratio86,ratio87,ratio88,ratio89,ratio90,ratio91,ratio92,ratio93,ratio94,ratio95,ratio96,ratio97,ratio98,ratio99,ratio100
0,0,20,4.9,11.216059914248,1,3,9,9,3,2,7,4,7,5,7,2,5,5,6,7,5,8,2,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1,0,20,4.9,1.95121066263631,4.83121280764254,5.07159958102649,5.4242226164908,4.55418546713703,4.71820897350139,5.38651067520437,4.30513333702925,4.65871063489425,4.79120672954372,5.77857256905636,5.48795518781502,4.98503365204586,3.98145590250413,4.97574035023379,5.16981348515104,4.55662424309815,4.86835531913593,5.24408832945285,5.13608127520438,4.31274024913083,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2,0,20,4.9,0.428105111903506,4.88422072403916,4.95394814946151,4.85863914930413,4.83454504017307,5.018613008652,4.96431369310553,4.87472834571274,4.86268813538861,5.00369091934454,5.0187405202309,5.01059561569351,4.84207576961594,4.71793323300198,4.68038475373384,4.97073535060873,4.90783308711538,4.85705784505575,5.01820029643459,4.89865722768539,4.79424310637404,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3,0,20,4.9,0.0872899804886878,4.89667861412276,4.89362270016994,4.88885203823722,4.88826075288442,4.90782072715239,4.91677357778449,4.90365066982037,4.89959046479186,4.91629798349957,4.92310337911965,4.90990315266526,4.87998361962267,4.89003527883591,4.84060724909191,4.93460559275367,4.9115757968477,4.899538087978,4.91490872501396,4.88167270639197,4.88838499793544,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
4,-1,20,4.9,0.0161678091144528,4.89936089071426,4.8987274253406,4.89697347276034,4.90127872104802,4.89714955153402,4.90414574076816,4.90021437446274,4.8959568633039,4.90532941013028,4.90267066626164,4.90208861082308,4.89624759174792,4.89714071682013,4.89318962392606,4.90925735077792,4.90073732719151,4.89715252265899,4.90135295576297,4.89940121064739,4.8986598506857,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
5,0,19,5.10526315789474,0.788481298895717,5.1951853135141,5.42530075228463,4.8995308586634,5.26110441001218,4.89994556033657,4.90094287564672,5.25404937476851,4.89912321428188,5.24748853174403,4.90006841155012,5.23947770722869,4.89993373752508,5.31855774546949,4.89821811333251,5.25531902426245,5.15051751917113,5.20566485391732,4.90061940137898,5.19829080562718,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
6,-1,19,5.10526315789474,0.119048679581297,5.07121827258865,5.09884489338089,5.09830653251675,5.10464456310311,5.08860457197987,5.17759311305033,5.1046833160194,5.07080866475019,5.0795472170146,5.10801197733421,5.07948947402503,5.10077302454074,5.11049723133192,5.08330596116374,5.14664695100012,5.08709194709345,5.13083390940879,5.11992801344937,5.14337387813747,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
7,-1,18,5,0.290679512003332,4.98320042576121,5.10785428210326,5.10243405739445,4.95541839228542,4.97325763508594,4.9641446597775,5.10790809748499,4.94088564784827,0,4.95151433161558,4.96409995826704,4.96757923372337,4.92651481849665,5.10360406913844,4.95764695936535,4.99893172173629,4.97184753195188,4.91319875414908,5.10960626882955,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
8,1,17,4.76470588235294,0.753100427117692,4.68437448644765,4.99865629974163,0,4.59009383735095,4.65547749493907,4.61231423043925,5.01442123650008,4.61620699739114,0,4.59762871231651,4.62871099325024,4.99919811271172,4.99452324974582,4.99051697409626,4.98708924191977,4.73741111142021,4.69206299027536,4.46236776379315,4.7027876788507,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
9,-1,18,5,0.770508928136202,5.10584095455814,5.25297393243816,0,4.7727692227657,5.09285111286051,5.13946762212759,4.77369682019454,4.71833474578084,0,5.04797781333823,5.06868793912442,4.82559850481349,5.19906998946543,5.16957273945382,5.09616746492816,4.73170223407142,4.74540370882126,5.19286623731163,5.06276092864913,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.12338577410271,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
10,0,17,5.17647058823529,0.848719380896132,5.43946440989821,5.10238196531607,0,5.43726931254023,5.44997251425209,5.06439389070951,5.01684642103716,4.98142192131294,0,4.95760460288786,4.98121691519609,0,5.55958593011836,5.36795224181337,5.01137194084939,5.27986742162102,4.98722229052063,5.10168366087412,5.00521431448115,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.39695030161053,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
11,0,17,5.17647058823529,0.211466999530319,5.2413096173725,5.16782329676856,0,5.14093254470459,5.20096723234577,5.14398107447544,5.18990768181566,5.22262872556179,0,5.10458757587962,5.09315080897333,0,5.29190178018586,5.21195470701993,5.11775246686805,5.13133702836165,5.18957412683669,5.22094853903525,5.17723140753636,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.20615929445802,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
12,0,17,5.17647058823529,0.039408674097665,5.18688395250807,5.17854464102504,0,5.17238512510486,5.17073979489753,5.18251686560222,5.16585564466909,5.18629637723792,0,5.17931375653829,5.16641918682211,0,5.18480684892608,5.19523460538181,5.1608829506755,5.16881414611571,5.17106746971325,5.19045752982992,5.16934673417196,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.1825633040135,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
13,0,17,5.17647058823529,0.00837307125319499,5.17859456988849,5.1800748065558,0,5.17587791622274,5.17465914056529,5.17542165318866,5.17454887043341,5.17873918403078,0,5.17728745327337,5.17652947426176,0,5.1755263763758,5.17904130172067,5.17495344559738,5.1747701184354,5.17438224119146,5.18083871343028,5.1749849482201,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.1763248344786,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
14,0,17,5.17647058823529,0.00174635206945733,5.17681600746715,5.17723324941859,0,5.17659460319921,5.17598270268309,5.17645043863487,5.17617504861885,5.17681457840044,0,5.17691559828455,5.17677771373154,0,5.17573045956971,5.17619736391862,5.17659401973967,5.17629821597837,5.17608310937371,5.1771933734145,5.17596915769515,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.17639610527463,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
15,0,17,5.17647058823529,0.000412699475944941,5.17650424199992,5.17656613096988,0,5.17660085171467,5.1763747047766,5.17647985531775,5.17643611006811,5.17645061548206,0,5.17658434286713,5.17654152575056,0,5.17626521074244,5.17632398802122,5.17662202982548,5.17648973842692,5.17637854789625,5.17656633932868,5.17638764826252,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.17641804951338,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
16,0,17,5.17647058823529,8.81208249722521e-05,5.17647667674049,5.17646761814939,0,5.17650585186046,5.17646191169076,5.17647185415668,5.17648342706492,5.17645269561966,0,5.17648239668765,5.17648112520245,0,5.17643390660748,5.17642382217874,5.17651126120762,5.17647463761645,5.17645496005187,5.17647914333157,5.17646637439468,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.17645940559206,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
17,1,17,5.17647058823529,1.71557875713091e-05,5.17647184009947,5.1764658388054,0,5.17647562326209,5.17647160337255,5.17647272822856,5.17647524202687,5.17646490896805,0,5.17647234020112,5.17646967105034,0,5.17646607721491,5.1764606891179,5.17647787707836,5.17647159198964,5.17646928038751,5.17647047636872,5.17647181876449,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.17646820097825,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
18,0,18,5.22222222222222,0.159040937512281,5.24041254520927,5.25926848000026,0,5.2651857078651,5.24904562718128,5.24346304280405,5.24496536862978,5.17646935320755,0,5.17647045846496,5.24210283754987,0,5.17647043413589,5.17646886928276,5.17647155753813,5.17647073429332,5.24533060885077,5.26114787419503,5.17647099975683,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.27269635178633,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.2425250848807,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
19,0,18,5.22222222222222,0.0274651252242559,5.22799879836563,5.22876258206156,0,5.22135663519504,5.22840994841223,5.23030593713717,5.2180972543259,5.21371770166452,0,5.22411658970919,5.20933690320419,0,5.22106687527903,5.2129539898121,5.22711067161515,5.22105941646946,5.2308494371186,5.22856036986591,5.21300491553431,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.22192025072268,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.22057688875727,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
20,0,18,5.22222222222222,0.00574087714345382,5.2241702064163,5.22124639898665,0,5.22418186878496,5.22212053002117,5.22285826893297,5.22295824904892,5.22136546657592,0,5.22039279846537,5.22007655936423,0,5.2228375210833,5.2206869357911,5.22397355033423,5.22161594121597,5.22176388214054,5.22367650650278,5.221251609665,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.22063855635122,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.22389067384922,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
21,-1,18,5.22222222222222,0.00108856946588716,5.22264430406355,5.22195117622714,0,5.22241290620546,5.22230403070306,5.22249424133789,5.22219062967176,5.2220909849861,0,5.22223896545456,5.22178476528098,0,5.22244662070559,5.22234898472227,5.22242246572795,5.22189244461226,5.22192872121527,5.22254762027247,5.22228826621583,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.22178105867898,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.22223482743324,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
22,0,17,5.11764705882353,0.364880123729663,5.22232772378286,5.22220620416725,0,5.02370470821995,5.22223788530942,5.22223412915747,5.07122182956505,5.03328286924671,0,5.22221682427311,5.07631801659981,0,4.98292342008604,5.02600925033207,5.06651085571374,0,5.07305015679356,5.22232806454458,5.08905865957848,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.00009262784823,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.07426218547266,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
23,-1,17,5.11764705882353,0.0809448953599615,5.13471217689814,5.12033704508366,0,5.10543706562967,5.1093968130454,5.11396594476963,5.13758244221253,5.13130040696852,0,5.11228435238149,5.09303721757942,0,5.12753180683225,5.06243981437719,5.1471963792956,0,5.12125836319857,5.14020363581903,5.10221747743438,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.11301403180279,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.11979096925271,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
24,-1,16,4.875,0.882563476107668,4.80031076197179,5.11466683489679,0,0,4.74308921475161,5.12289430296612,4.73858405421931,4.64716764092705,0,4.7695181199735,5.11726681100948,0,4.45059089891265,4.61082211742981,5.12402998271743,0,4.73355263518228,4.68378202372904,4.77793024704131,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.11692822369459,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.12047627370123,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
25,-1,15,4.6,0.826225179455269,4.56348532453271,4.49998223301207,0,0,4.57309678900218,4.60955687056375,4.88667690355085,4.80613233000374,0,4.44940545412807,4.52683564156969,0,4.20984740335318,4.23644891987297,4.58772625042607,0,4.88097116204056,4.44407683201547,4.54131166892698,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.95573852816464,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
26,1,14,4.57142857142857,0.126372688222773,4.56019185176845,4.54905687126554,0,0,4.56348955520202,4.57917342462206,4.59247123865608,4.58517795521525,0,4.6058892079144,4.57815943173623,0,4.51190732521979,4.60829844044866,4.55806569615506,0,0,4.53855180070258,4.52311415687361,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.64114020805777,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
27,0,15,4.4,0.385062238468418,4.41281350480961,4.37662505300245,0,0,4.57467672176732,4.39045169635632,4.40422409891229,4.3355811922112,0,4.57225877473643,4.37718129100379,0,4.19687325322675,4.57933641325479,4.36860069130843,0,0,4.34011336913182,4.37337831701049,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.34643271903694,0,0,0,0,0,0,0,0,0,4.36797962621206,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
28,-1,15,4.4,0.0651565096957629,4.41329730631044,4.39430818897422,0,0,4.42094225216931,4.36575434747653,4.43035702147733,4.41674443737264,0,4.39758513662126,4.39380204574107,0,4.39792606285566,4.37118158426231,4.40164887339794,0,0,4.383396405587,4.4043549566919,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.40222753633573,0,0,0,0,0,0,0,0,0,4.3935568711473,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
29,1,14,4.64285714285714,0.682175960479936,0,4.39504779640117,0,0,4.82342769909972,4.69813721698811,4.7018108722428,4.83540585181065,0,4.84106852873081,4.39820226765845,0,4.39736452794368,4.40270898011591,4.74977661055286,0,0,4.78922309270843,4.75068927901777,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.40642234205192,0,0,0,0,0,0,0,0,0,4.74423236171019,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
30,1,15,5,1.1054609601401,0,5.0139218855806,0,0,4.60869106070722,4.60473844400389,5.07416728515583,4.68691596149385,0,5.29845012986685,5.10878012293887,0,5.37307418372597,5.41620454821635,4.66251844817944,0,0,5.17694997628485,4.6456518385509,0,0,0,0,5.3004861917653,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.09807386703161,0,0,0,0,0,0,0,0,0,5.15804751359734,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
31,1,16,4.8125,0.50685075213673,0,5.13353089184252,0,0,4.61705587746652,4.7937851923913,4.98437962323349,4.85407503488735,0,4.76405520279796,4.83097356437676,0,4.93332902189742,4.67433442358965,4.78218548204914,0,0,4.82660830496565,4.80145836892167,0,0,0,0,4.70988335325191,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.74738546633991,0,0,0,0,0,0,0,0,0,4.74118802989628,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.64957622544107,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
32,1,17,5.05882352941176,0.865260966620483,0,4.83635321184553,0,0,5.18807264935321,5.1668697868491,4.8026219764784,5.3265214217491,0,5.25417343284815,4.77304168927135,0,4.82225628321605,4.81792412531424,5.22195263534781,0,0,5.20289116131572,5.1802835841614,0,0,0,0,4.80753986455424,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.25942959623107,0,0,0,0,0,0,0,0,0,0,0,0,0,5.16633079543504,0,0,0,0,0,0,0,0,0,4.80377473305971,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.29874067057289,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
33,0,18,5,0.190830143667768,0,4.9233050032164,0,0,5.0407371611399,4.98962595892342,4.99202216475922,5.00669322035898,0,5.02360308387258,5.09553990359919,0,4.8964860620063,4.92954720032467,4.99206509537446,0,0,5.02841402195297,5.03720870449521,0,0,0,0,4.99632545925558,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.00649799458222,0,0,0,5.01263705299386,0,0,0,0,0,0,0,0,0,0,0,0,0,4.97291401863021,0,0,0,0,0,0,0,0,0,4.99927646833862,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.00950398916172,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
34,-1,18,5,0.0433427365658841,0,4.99342133869127,0,0,5.011124098759,4.99840275421504,4.99258937178637,4.99550368093796,0,5.02341969250546,5.01122715559029,0,4.98711018606191,4.98165626389175,5.00899536945457,0,0,4.99145442299137,5.00383601942886,0,0,0,0,4.99048828844554,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.00710624293914,0,0,0,4.99536975869649,0,0,0,0,0,0,0,0,0,0,0,0,0,5.00674492492371,0,0,0,0,0,0,0,0,0,4.9914385526151,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.99738265183166,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
35,-1,17,5,0.00832082455323995,0,4.99932708116187,0,0,5.00372707714131,4.99939102327736,5.00222220147779,4.99759709818122,0,5.00134493542123,5.00180700021624,0,4.99832229593985,0,5.00168789395741,0,0,4.99985418673014,5.00062549920081,0,0,0,0,4.99939907262089,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.99837880084123,0,0,0,5.00110874946521,0,0,0,0,0,0,0,0,0,0,0,0,0,5.00162037351597,0,0,0,0,0,0,0,0,0,4.99565646907628,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.99736402911922,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
36,0,16,5.1875,0.433883977776658,0,5.0000391737422,0,0,5.26998529291439,5.1820403233989,5.21591454225267,5.33941863468062,0,5.24281823839407,5.22988090076045,0,5.35664453671879,0,5.00009580137335,0,0,5.20517383064938,0,0,0,0,0,5.29241529479253,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.17525307531864,0,0,0,5.00060387966673,0,0,0,0,0,0,0,0,0,0,0,0,0,5.20831214703884,0,0,0,0,0,0,0,0,0,5.23829263550692,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.25378900036594,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
37,0,16,5.1875,0.0929560710461176,0,5.2111555231973,0,0,5.16197748777742,5.16894519881538,5.17677333779141,5.17442885554928,0,5.21894350712139,5.21538949196971,0,5.21030599079851,0,5.15816788105008,0,0,5.19377973115887,0,0,0,0,0,5.21510422331477,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.18023494073196,0,0,0,5.16812362461766,0,0,0,0,0,0,0,0,0,0,0,0,0,5.16502841389903,0,0,0,0,0,0,0,0,0,5.22884250804933,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.17304941737613,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
38,1,16,5.1875,0.021572773308736,0,5.19668967947195,0,0,5.1739386197779,5.18570749171477,5.18585247325261,5.18314201780837,0,5.19163336315423,5.19144553826832,0,5.19433523618087,0,5.19005047770491,0,0,5.19253510906103,0,0,0,0,0,5.18699056046834,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.18507029550661,0,0,0,5.18427528778651,0,0,0,0,0,0,0,0,0,0,0,0,0,5.18445191921236,0,0,0,0,0,0,0,0,0,5.19001227834301,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.1821418202919,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
39,-1,17,4.94117647058824,1.18707864256917,0,4.71444941915621,0,0,4.58703314345348,5.1885057041445,5.1870099404724,5.18535631821678,0,5.18729565980128,4.63396397232166,0,5.18741641277909,0,5.18886802612001,0,0,4.69274249449352,0,0,0,0,0,5.18698010727988,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.18686431063766,0,0,0,4.610713513,0,0,0,0,0,0,0,0,0,0,0,0,0,5.18654122587984,0,0,0,0,0,0,0,0,0,5.18696900476869,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.596195238624,0,0,0,0,0,0,0,4.44840168837923,0,0,0,0,0,0,0,0
40,-1,16,4.9375,0.190798053668755,0,4.97443676686994,0,0,4.84723648741714,4.9511040106092,5.06478939006753,4.93202122433691,0,4.92272914669571,4.9359316809643,0,0,0,4.93216663627691,0,0,4.92954306484043,0,0,0,0,0,4.87789565557402,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.91351238391865,0,0,0,4.9259300317543,0,0,0,0,0,0,0,0,0,0,0,0,0,4.91066244086987,0,0,0,0,0,0,0,0,0,4.94276769227457,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.92772578262312,0,0,0,0,0,0,0,5.00860917206741,0,0,0,0,0,0,0,0
41,-1,15,4.86666666666667,0.35275549557779,0,4.81129025998718,0,0,4.76763096821147,4.81103627183192,4.77943809268717,4.92279932595947,0,4.94059528034131,4.77762773428483,0,0,0,4.94825025231372,0,0,4.7862451297388,0,0,0,0,0,4.66107147900328,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.93529470477141,0,0,0,4.94012889422126,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.92031066961293,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.95738705821473,0,0,0,0,0,0,0,4.95445476758561,0,0,0,0,0,0,0,0
42,-1,14,4.71428571428571,0.4938915840328,0,4.57503162666471,0,0,4.87884638778486,4.61119428712289,0,4.86605679802986,0,4.56868978929902,4.88563916515172,0,0,0,4.6496762482272,0,0,4.88096610311903,0,0,0,0,0,4.8230459068203,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.6604765061861,0,0,0,4.63769865298951,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.8436216919452,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.60286921743275,0,0,0,0,0,0,0,4.53667224757654,0,0,0,0,0,0,0,0
43,-1,13,4.84615384615385,0.482390338636433,0,0,0,0,4.70088038474012,4.92294617042684,0,5.00392792730137,0,4.74482451119089,4.73901196343237,0,0,0,4.87679642785471,0,0,4.86171523926101,0,0,0,0,0,5.12807361163981,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.90590920686556,0,0,0,4.88824021790066,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.98450601701837,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.67311456597303,0,0,0,0,0,0,0,4.69131986770304,0,0,0,0,0,0,0,0
44,-1,12,4.83333333333333,0.108328188019773,0,0,0,0,4.79254937058604,4.84707989791712,0,4.89004749405814,0,0,4.80327221729604,0,0,0,4.80018563401301,0,0,4.81530773084846,0,0,0,0,0,4.82592889744412,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.86137107466639,0,0,0,4.81191778868303,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.88322086955112,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.84963280792101,0,0,0,0,0,0,0,4.81645635727609,0,0,0,0,0,0,0,0
45,0,11,4.63636363636364,0.855376860965873,0,0,0,0,4.2910158207022,4.24986035689581,0,4.84753930362549,0,0,0,0,0,0,4.24986035689581,0,0,4.83945115975941,0,0,0,0,0,4.82590948970203,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.45721874130834,0,0,0,4.83024532471286,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.84631090162203,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.83501100070283,0,0,0,0,0,0,0,4.83294930024769,0,0,0,0,0,0,0,0
46,0,11,4.63636363636364,0.145153735641608,0,0,0,0,4.53670150201916,4.62254764246868,0,4.61106870222811,0,0,0,0,0,0,4.62254764246868,0,0,4.72296884493541,0,0,0,0,0,4.62191521635729,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.63504894973985,0,0,0,4.62889083148107,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.65694943131877,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.65312478420046,0,0,0,0,0,0,0,4.67690950722825,0,0,0,0,0,0,0,0
47,0,11,4.63636363636364,0.0514652813074228,0,0,0,0,4.62394800995426,4.64947204989097,0,4.61261973540224,0,0,0,0,0,0,4.64947204989097,0,0,4.65401879527329,0,0,0,0,0,4.62985776348928,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.62822344862289,0,0,0,4.6173914413117,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.62878549770258,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.65354725051879,0,0,0,0,0,0,0,4.65767445326768,0,0,0,0,0,0,0,0
48,1,11,4.63636363636364,0.0179912767726027,0,0,0,0,4.63991547349645,4.63985695321472,0,4.62473857800147,0,0,0,0,0,0,4.63985695321472,0,0,4.6403349720097,0,0,0,0,0,4.63768215253623,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.63288421925104,0,0,0,4.63015447336418,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.63277729087084,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.64252218865828,0,0,0,0,0,0,0,4.64206997538745,0,0,0,0,0,0,0,0
49,0,12,4.33333333333333,1.13594210520511,0,0,0,0,4.63843401719381,3.92488445397058,0,4.6329150749036,0,0,0,0,0,0,4.63680991782946,0,0,4.63741911349382,0,0,0,0,0,4.63880091683899,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.63552478082312,0,0,4.07571727971979,4.00497453156914,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.04374569976599,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.63767898907023,0,0,0,0,0,0,0,3.86340864984433,0,0,0,0,0,0,0,0
50,0,12,4.33333333333333,0.365169610081499,0,0,0,0,4.29444217292411,4.27107314277062,0,4.33091502358265,0,0,0,0,0,0,4.33436311567164,0,0,4.2392001111509,0,0,0,0,0,4.63760250401741,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.43474874944018,0,0,4.34040041856373,4.32206806541923,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.38683065395985,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.2450195749697,0,0,0,0,0,0,0,4.25992304652167,0,0,0,0,0,0,0,0
51,-1,12,4.33333333333333,0.0541277873293838,0,0,0,0,4.30181048537172,4.32461089887611,0,4.33641905041355,0,0,0,0,0,0,4.31946396694205,0,0,4.33184437599208,0,0,0,0,0,4.34927032769171,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.3391459418244,0,0,4.34450907400548,4.34540883477487,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.34164122240939,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.30774148199381,0,0,0,0,0,0,0,4.35265936731797,0,0,0,0,0,0,0,0
52,-1,11,4.63636363636364,1.58568794397837,0,0,0,0,5.46665554777978,4.3345732494146,0,4.33111383206517,0,0,0,0,0,0,4.33080152432113,0,0,5.34005113927071,0,0,0,0,0,4.32357067186624,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.3293733377117,0,0,4.3357109554143,5.11112035027301,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.33233911666187,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.30861585697974,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
53,0,10,4.9,0.686398810905104,0,0,0,0,5.30523470366614,0,0,5.03350784685138,0,0,0,0,0,0,5.0662616564996,0,0,5.10757605464706,0,0,0,0,0,4.96483319284363,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.94888543435753,0,0,4.72390909307756,4.52441132408621,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.790172259803,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.0662616564996,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
54,0,10,4.9,0.206430214816567,0,0,0,0,4.95002977549921,0,0,4.88502442840426,0,0,0,0,0,0,4.88677095935516,0,0,4.86447276062364,0,0,0,0,0,5.07865800416803,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.94959686157659,0,0,4.85207987859063,4.86005371246099,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.90184731752337,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.88677095935516,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
55,0,10,4.9,0.0484439231582394,0,0,0,0,4.9023334838792,0,0,4.90388477155351,0,0,0,0,0,0,4.89115839948561,0,0,4.91332042363666,0,0,0,0,0,4.94112145721413,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.90991484630496,0,0,4.8881277664049,4.89316748707633,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.89605233933848,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.89115839948561,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
56,1,10,4.9,0.0128342831480905,0,0,0,0,4.89705484071003,0,0,4.90011180588852,0,0,0,0,0,0,4.89834012412504,0,0,4.90441672887872,0,0,0,0,0,4.91064291601748,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.90259450907391,0,0,4.89779375769822,4.8976177942378,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.89931520644027,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.89834012412504,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
57,1,11,5.36363636363636,1.56153940232983,0,0,0,0,5.97903827379015,0,0,4.8993189481917,0,0,0,0,0,0,5.76237053753846,0,0,4.90119719781827,0,0,0,0,0,6.1597417953405,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.90032620851804,0,0,4.89984538240312,5.55850890985937,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.50156721691776,0,0,5.73185702913519,0,0,0,0,0,0,0,0,0,0,0,0,0,4.89981820137245,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
58,0,12,5.75,1.15524897718653,0,0,0,0,6.14145577628284,0,0,6.1357907627377,0,0,0,0,0,0,5.93975554463333,0,0,6.0346002320663,0,0,0,0,0,6.18688444758624,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.43585301190483,0,0,5.69021509748011,5.86607126180707,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.29137737044771,0,0,5.28996337050722,0,0,0,0,0,0,0,0,0,0,0,0,0,5.33858564375231,0,0,0,0,0,0,0,0,0,0,0,5.88300485210042,0,0,0,0
59,1,12,5.75,0.22699513271489,0,0,0,0,5.73177377117418,0,0,5.76032783267966,0,0,0,0,0,0,5.6329896755864,0,0,5.69041511152446,0,0,0,0,0,5.76394610549208,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.80285595976396,0,0,5.75691751276323,5.82731171743246,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.7009713077597,0,0,5.82254387032908,0,0,0,0,0,0,0,0,0,0,0,0,0,5.64637969891229,0,0,0,0,0,0,0,0,0,0,0,5.8301833100987,0,0,0,0
60,1,13,5.84615384615385,0.275715517740941,0,0,0,0,5.7504361308772,0,0,5.76959946802447,0,0,0,0,0,0,5.73830891758104,0,0,5.75336377799163,0,0,0,0,0,5.94361841236513,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.85807239135064,0,0,5.84905159197928,5.76160183897156,5.90705041430244,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.86981833503833,0,0,5.94639168141305,0,0,0,0,0,0,0,0,0,0,0,0,0,5.89695233324795,0,0,0,0,0,0,0,0,0,0,0,5.93018196844307,0,0,0,0
61,-1,14,5.64285714285714,0.844015687167536,0,0,0,0,5.83662739530358,0,0,5.83098023171806,0,0,0,0,0,0,5.40592628790958,0,0,5.86456614707833,0,0,0,0,0,5.87904659778072,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.46601832568899,0,0,5.53670855891116,5.46262586474916,5.45148526609273,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.86076738628879,0,0,5.85688553091364,0,0,0,0,5.19878396442995,0,0,0,0,0,0,0,0,5.83284841431662,0,0,0,0,0,0,0,0,0,0,0,5.84313696615813,0,0,0,0
62,-1,13,5.84615384615385,0.721811802626955,0,0,0,0,5.63472151992645,0,0,5.7142182830835,0,0,0,0,0,0,6.17139568473578,0,0,5.73982806845882,0,0,0,0,0,5.7267964949638,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.05489972849551,0,0,5.96213281955441,6.04200281930687,6.12638017377681,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.70504646656636,0,0,5.65114342070288,0,0,0,0,0,0,0,0,0,0,0,0,0,5.59787238406248,0,0,0,0,0,0,0,0,0,0,0,5.66156123656557,0,0,0,0
63,0,12,5.75,0.281451195889823,0,0,0,0,5.84151343715432,0,0,5.79331939193724,0,0,0,0,0,0,5.83175744038301,0,0,5.78286772571849,0,0,0,0,0,5.57197212640957,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.71815544796816,0,0,5.76963984035762,5.86952958113887,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.68204122503378,0,0,5.691789332885,0,0,0,0,0,0,0,0,0,0,0,0,0,5.72982765967451,0,0,0,0,0,0,0,0,0,0,0,5.67648750597701,0,0,0,0
64,1,12,5.75,0.0659067512369628,0,0,0,0,5.77180929269619,0,0,5.75834002643814,0,0,0,0,0,0,5.74856935555223,0,0,5.7156335368303,0,0,0,0,0,5.71479689428374,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.75850122765711,0,0,5.7464298604606,5.75808089523059,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.73306486053045,0,0,5.75071621809666,0,0,0,0,0,0,0,0,0,0,0,0,0,5.76842290464126,0,0,0,0,0,0,0,0,0,0,0,5.77447665040279,0,0,0,0
65,1,13,5.69230769230769,0.15899511828226,0,0,0,0,5.66237546360968,0,0,5.64694953135339,0,0,0,0,0,0,5.66451470754756,0,0,5.74592140878742,0,0,0,0,0,5.75166775740318,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.74773412256133,0,0,5.74742478026501,5.68219630712396,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.67218234863277,0,5.64538541010555,5.64141061386506,0,0,0,0,0,0,0,0,0,0,0,0,0,5.74648228841858,0,0,0,0,0,0,0,0,0,0,0,5.66382442556978,0,0,0,0
66,0,14,5.78571428571429,0.330004543316017,0,0,0,0,5.67737636300037,0,0,5.87115692616731,0,0,0,0,0,0,5.84776931370131,0,0,5.9212101297721,0,0,0,0,0,5.7025548987424,0,0,0,0,0,0,0,0,0,0,0,0,0,5.8648762028284,5.85422181517963,0,0,5.7040615310408,5.68741825256869,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.69988871848768,0,5.71194408804467,5.88220354702163,0,0,0,0,0,0,0,0,0,0,0,0,0,5.70036412708534,0,0,0,0,0,0,0,0,0,0,0,5.84933774078042,0,0,0,0
67,1,14,5.78571428571429,0.057380705425479,0,0,0,0,5.78402750153251,0,0,5.77952532737507,0,0,0,0,0,0,5.80612795978236,0,0,5.78675861004144,0,0,0,0,0,5.80440055545246,0,0,0,0,0,0,0,0,0,0,0,0,0,5.803312387122,5.78851811861107,0,0,5.781770895494,5.7800108162762,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.77114174557651,0,5.74280113506294,5.79071017345807,0,0,0,0,0,0,0,0,0,0,0,0,0,5.78577477471413,0,0,0,0,0,0,0,0,0,0,0,5.79203227666473,0,0,0,0
68,-1,15,5.6,0.697588742294137,0,0,0,0,5.78592752402051,0,0,5.43643791990965,0,0,0,0,0,0,5.78685968449855,0,0,5.42079538059474,0,0,0,0,0,5.35560828499386,0,0,0,0,0,0,0,0,0,0,0,0,0,5.78747081266317,5.50346582850231,0,0,5.78724683886734,5.51842468209503,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.78181204235859,0,5.78137184597903,5.78479746103624,0,0,0,0,0,0,0,0,0,0,0,0,0,5.32858919665371,0,0,0,0,0,0,0,0,0,0,5.43519776618285,5.49301786533076,0,0,0,0
69,0,14,5.42857142857143,0.630317561920514,0,0,0,0,5.62044427186715,0,0,5.60514676304161,0,0,0,0,0,0,5.37162288245579,0,0,0,0,0,0,0,0,5.15850472672874,0,0,0,0,0,0,0,0,0,0,0,0,0,5.71337688037718,5.34692444762241,0,0,5.32636771283173,5.60548842214374,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.35017280343405,0,5.59345653204697,5.32176217565444,0,0,0,0,0,0,0,0,0,0,0,0,0,5.17528331524276,0,0,0,0,0,0,0,0,0,0,5.31256049686729,5.39326743633042,0,0,0,0
70,0,14,5.42857142857143,0.20431642252091,0,0,0,0,5.43382590599342,0,0,5.50947190342151,0,0,0,0,0,0,5.4463222563502,0,0,0,0,0,0,0,0,5.33566084519799,0,0,0,0,0,0,0,0,0,0,0,0,0,5.47050030029165,5.44325774208952,0,0,5.38059837884101,5.41830387586327,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.38760866774598,0,5.32908985099791,5.47823989847795,0,0,0,0,0,0,0,0,0,0,0,0,0,5.37247741156253,0,0,0,0,0,0,0,0,0,0,5.44422811160737,5.49499071875842,0,0,0,0
71,0,14,5.42857142857143,0.0487872212426624,0,0,0,0,5.43159088822738,0,0,5.44244809216376,0,0,0,0,0,0,5.43215310929529,0,0,0,0,0,0,0,0,5.43080592507795,0,0,0,0,0,0,0,0,0,0,0,0,0,5.44024352700784,5.43072338664297,0,0,5.42165010621963,5.42970111038099,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.41043901410203,0,5.39427200132477,5.42154820682344,0,0,0,0,0,0,0,0,0,0,0,0,0,5.42141235733591,0,0,0,0,0,0,0,0,0,0,5.44316516823181,5.44089427648238,0,0,0,0
72,0,14,5.42857142857143,0.0104952363025424,0,0,0,0,5.42681483982499,0,0,5.43123106529878,0,0,0,0,0,0,5.42645471236955,0,0,0,0,0,0,0,0,5.43228918111844,0,0,0,0,0,0,0,0,0,0,0,0,0,5.42708002294251,5.43211438291999,0,0,5.4288963654787,5.4299944914695,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.42393627128831,0,5.42250304969745,5.42776915796881,0,0,0,0,0,0,0,0,0,0,0,0,0,5.42869555481015,0,0,0,0,0,0,0,0,0,0,5.42890118433621,5.43095959612084,0,0,0,0
73,1,14,5.42857142857143,0.00217091315184185,0,0,0,0,5.42838342260515,0,0,5.42840851257317,0,0,0,0,0,0,5.42785627942784,0,0,0,0,0,0,0,0,5.42969092195429,0,0,0,0,0,0,0,0,0,0,0,0,0,5.42733393123978,5.42872437614047,0,0,5.42936516445518,5.42909202502986,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.42851187880273,0,5.42872200912886,5.42882096424223,0,0,0,0,0,0,0,0,0,0,0,0,0,5.42833826668829,0,0,0,0,0,0,0,0,0,0,5.42803725417352,5.42852402705893,0,0,0,0
74,0,15,5.2,0.924109457522158,0,0,0,0,5.42855231315663,0,0,5.00791051338783,0,0,0,0,0,0,4.99104451784574,0,0,0,0,0,0,0,0,4.87218575904909,0,0,0,4.9659850407986,0,0,0,0,0,0,0,0,0,5.42830754118584,5.42839411862563,0,0,5.42873956205658,5.08323461480176,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.98278834133461,0,5.42888517009299,5.42876305789986,0,0,0,0,0,0,0,0,0,0,0,0,0,4.83614773105104,0,0,0,0,0,0,0,0,0,0,5.42846739685796,5.42852647740031,0,0,0,0
75,-1,15,5.2,0.239015786056827,0,0,0,0,5.23546336958157,0,0,5.23941940328938,0,0,0,0,0,0,5.17974859121653,0,0,0,0,0,0,0,0,5.21690528296447,0,0,0,5.12203116420284,0,0,0,0,0,0,0,0,0,5.29781494223313,5.14867794760739,0,0,5.12468119406805,5.22161109643378,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.16668566750636,0,5.20786049781414,5.23034051953841,0,0,0,0,0,0,0,0,0,0,0,0,0,5.10205589710681,0,0,0,0,0,0,0,0,0,0,5.19906030376076,5.33234111574806,0,0,0,0
76,1,14,5.21428571428571,0.10717769479442,0,0,0,0,5.23621208355828,0,0,5.2357498152318,0,0,0,0,0,0,5.21857936695044,0,0,0,0,0,0,0,0,5.19415447961783,0,0,0,5.18693872671506,0,0,0,0,0,0,0,0,0,5.25589222235496,5.20124560472267,0,0,5.18989491752748,5.21421129430064,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.19077854907608,0,0,5.24571194489049,0,0,0,0,0,0,0,0,0,0,0,0,0,5.16350296518675,0,0,0,0,0,0,0,0,0,0,5.25029657058591,5.25252311130996,0,0,0,0
77,0,15,5.53333333333333,1.09029919991796,0,0,0,0,5.92843713442773,0,0,5.22189385112753,0,0,0,0,0,0,5.75337927151298,0,0,0,0,0,0,0,0,5.81798696001463,0,0,0,5.20465426909809,0,0,0,0,0,0,0,0,0,5.22625491981086,5.70864373098679,0,0,5.70960624901527,5.64495761077714,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.20175631108118,0,0,5.21739341228566,0,0,0,0,0,0,0,0,0,0,5.68108191129235,0,0,5.20323490211132,0,0,0,0,0,0,0,0,0,0,5.22827241607932,5.8431587815379,0,0,0,0
78,-1,15,5.53333333333333,0.225930669143918,0,0,0,0,5.6445352983558,0,0,5.46743384469342,0,0,0,0,0,0,5.49336792515681,0,0,0,0,0,0,0,0,5.55998521739924,0,0,0,5.48958429112006,0,0,0,0,0,0,0,0,0,5.57440106495054,5.54330168269406,0,0,5.60735954605379,5.60095620479979,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.49988059545659,0,0,5.53495092892973,0,0,0,0,0,0,0,0,0,0,5.47873820048209,0,0,5.43777352805743,0,0,0,0,0,0,0,0,0,0,5.46649800438581,5.5573100779046,0,0,0,0
79,0,14,5.78571428571429,0.989468829590587,0,0,0,0,5.53527427888914,0,0,6.11784866922952,0,0,0,0,0,0,6.00906006165491,0,0,0,0,0,0,0,0,6.06860795484099,0,0,0,0,0,0,0,0,0,0,0,0,0,5.548504511755,5.52668469808239,0,0,5.5320074100438,5.90526477669352,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.04451938677747,0,0,5.56609249943989,0,0,0,0,0,0,0,0,0,0,5.93315421372364,0,0,6.24619447826405,0,0,0,0,0,0,0,0,0,0,5.51929940669649,5.55310427874123,0,0,0,0
80,0,14,5.78571428571429,0.21538722093356,0,0,0,0,5.78075635925287,0,0,5.7164346753993,0,0,0,0,0,0,5.81275145619571,0,0,0,0,0,0,0,0,5.75757170224734,0,0,0,0,0,0,0,0,0,0,0,0,0,5.68490534399135,5.85904345399026,0,0,5.85655463000802,5.75124262472099,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.79175997737421,0,0,5.77399284955457,0,0,0,0,0,0,0,0,0,0,5.81271799587282,0,0,5.8612754518009,0,0,0,0,0,0,0,0,0,0,5.83075696199798,5.68744597371072,0,0,0,0
81,0,14,5.78571428571429,0.0537038537281714,0,0,0,0,5.79226580437291,0,0,5.76386475570528,0,0,0,0,0,0,5.78192324690324,0,0,0,0,0,0,0,0,5.79342953504556,0,0,0,0,0,0,0,0,0,0,0,0,0,5.77232811967087,5.78602877555684,0,0,5.79534217472109,5.79151227191821,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.8047436008825,0,0,5.77017103283325,0,0,0,0,0,0,0,0,0,0,5.7860268287498,0,0,5.81498845502522,0,0,0,0,0,0,0,0,0,0,5.76518311019022,5.77561627218898,0,0,0,0
82,0,14,5.78571428571429,0.0113938102695299,0,0,0,0,5.78685636042082,0,0,5.78230831482803,0,0,0,0,0,0,5.78660636803068,0,0,0,0,0,0,0,0,5.7857436621731,0,0,0,0,0,0,0,0,0,0,0,0,0,5.78376471716214,5.78670581350651,0,0,5.78947871485079,5.784169765775,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.79076579716853,0,0,5.78442060458088,0,0,0,0,0,0,0,0,0,0,5.78592308250444,0,0,5.7902152871615,0,0,0,0,0,0,0,0,0,0,5.78011658644219,5.78172071253668,0,0,0,0
83,0,14,5.78571428571429,0.00267229670107116,0,0,0,0,5.7857200920286,0,0,5.78470948437698,0,0,0,0,0,0,5.78592432957726,0,0,0,0,0,0,0,0,5.78526447440421,0,0,0,0,0,0,0,0,0,0,0,0,0,5.78589709550895,5.78575364890825,0,0,5.78650577392956,5.78542438597125,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.78727311938408,0,0,5.78565188869318,0,0,0,0,0,0,0,0,0,0,5.78584215550731,0,0,5.78638489708019,0,0,0,0,0,0,0,0,0,0,5.78443040333417,5.78494531420088,0,0,0,0
84,0,14,5.78571428571429,0.000552805092308079,0,0,0,0,5.78568816349288,0,0,5.78555392254908,0,0,0,0,0,0,5.78587796352608,0,0,0,0,0,0,0,0,5.78549820334671,0,0,0,0,0,0,0,0,0,0,0,0,0,5.78588244410663,5.78569167304292,0,0,5.78583357644748,5.78557360202569,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.78594446886752,0,0,5.78568847050582,0,0,0,0,0,0,0,0,0,0,5.78581264917841,0,0,5.7858666210797,0,0,0,0,0,0,0,0,0,0,5.7855107744648,5.78559200321421,0,0,0,0
85,0,14,5.78571428571429,0.000122223616582856,0,0,0,0,5.78572122902598,0,0,5.78568284088691,0,0,0,0,0,0,5.78576647044021,0,0,0,0,0,0,0,0,5.785663880342,0,0,0,0,0,0,0,0,0,0,0,0,0,5.78576687569866,5.78571290539034,0,0,5.78572476008164,5.78567959291697,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.78572050996502,0,0,5.78568292673858,0,0,0,0,0,0,0,0,0,0,5.78575501683206,0,0,5.78573994685608,0,0,0,0,0,0,0,0,0,0,5.78568118407942,5.78570326749373,0,0,0,0
86,0,14,5.78571428571429,2.92141481229578e-05,0,0,0,0,5.78572130376358,0,0,5.78570905304261,0,0,0,0,0,0,5.78572617280085,0,0,0,0,0,0,0,0,5.78570786930289,0,0,0,0,0,0,0,0,0,0,0,0,0,5.78572597044165,5.78571662602555,0,0,5.78571465202439,5.78570901733537,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.7857062323271,0,0,5.78570176590265,0,0,0,0,0,0,0,0,0,0,5.78572348506638,0,0,5.78571591209761,0,0,0,0,0,0,0,0,0,0,5.78570354337135,5.78571471658287,0,0,0,0
87,0,14,5.78571428571429,6.60123976727829e-06,0,0,0,0,5.78571674997159,0,0,5.78571358921493,0,0,0,0,0,0,5.78571610814622,0,0,0,0,0,0,0,0,5.78571384380629,0,0,0,0,0,0,0,0,0,0,0,0,0,5.78571661207179,5.78571523803806,0,0,5.78571447537095,5.7857140715929,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.78571208429869,0,0,5.7857118897554,0,0,0,0,0,0,0,0,0,0,5.78571530026261,0,0,5.7857131107431,0,0,0,0,0,0,0,0,0,0,5.7857105420692,5.78571458551273,0,0,0,0
88,0,14,5.78571428571429,1.37431763773114e-06,0,0,0,0,5.78571479231091,0,0,5.78571429675748,0,0,0,0,0,0,5.78571447898639,0,0,0,0,0,0,0,0,5.78571414361916,0,0,0,0,0,0,0,0,0,0,0,0,0,5.78571486369384,5.78571442101215,0,0,5.7857143280301,5.78571436921848,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.78571404181679,0,0,5.78571418917254,0,0,0,0,0,0,0,0,0,0,5.78571421260763,0,0,5.78571369877958,0,0,0,0,0,0,0,0,0,0,5.78571340012929,5.78571438773527,0,0,0,0
89,0,14,5.78571428571429,3.06333932800534e-07,0,0,0,0,5.78571434216608,0,0,5.78571434560553,0,0,0,0,0,0,5.78571431602253,0,0,0,0,0,0,0,0,5.78571419371565,0,0,0,0,0,0,0,0,0,0,0,0,0,5.78571446260477,5.78571427271254,0,0,5.78571425763918,5.78571428992756,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.78571426596565,0,0,5.78571435444133,0,0,0,0,0,0,0,0,0,0,5.78571424468378,0,0,5.78571412192271,0,0,0,0,0,0,0,0,0,0,5.78571418795338,5.78571433301469,0,0,0,0
90,0,14,5.78571428571429,8.34686650626043e-08,0,0,0,0,5.78571428625178,0,0,5.78571431359272,0,0,0,0,0,0,5.78571429694694,0,0,0,0,0,0,0,0,5.78571425676481,0,0,0,0,0,0,0,0,0,0,0,0,0,5.78571433335881,5.78571427743727,0,0,5.78571426369309,5.78571427895696,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.78571426662364,0,0,5.78571430082414,0,0,0,0,0,0,0,0,0,0,5.78571428400605,0,0,5.78571425156828,0,0,0,0,0,0,0,0,0,0,5.78571429919694,5.78571430603085,0,0,0,0
91,0,14,5.78571428571429,2.27253612319877e-08,0,0,0,0,5.78571428567127,0,0,5.78571429421998,0,0,0,0,0,0,5.7857142887307,0,0,0,0,0,0,0,0,5.78571428174844,0,0,0,0,0,0,0,0,0,0,0,0,0,5.78571429479007,5.78571428503451,0,0,5.78571427800568,5.78571428398018,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.78571427463847,0,0,5.78571428488963,0,0,0,0,0,0,0,0,0,0,5.78571428743892,0,0,5.78571427915771,0,0,0,0,0,0,0,0,0,0,5.7857142937014,5.78571429210914,0,0,0,0
92,0,14,5.78571428571429,5.19518176727936e-09,0,0,0,0,5.7857142861446,0,0,5.78571428769573,0,0,0,0,0,0,5.78571428589678,0,0,0,0,0,0,0,0,5.78571428615124,0,0,0,0,0,0,0,0,0,0,0,0,0,5.78571428658384,5.78571428611983,0,0,5.7857142840328,5.78571428589097,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.78571428234033,0,0,5.78571428482127,0,0,0,0,0,0,0,0,0,0,5.78571428593921,0,0,5.78571428421602,0,0,0,0,0,0,0,0,0,0,5.785714287232,5.7857142871618,0,0,0,0
93,0,14,5.78571428571429,1.01479501635221e-09,0,0,0,0,5.78571428586513,0,0,5.78571428610248,0,0,0,0,0,0,5.78571428553224,0,0,0,0,0,0,0,0,5.78571428604287,0,0,0,0,0,0,0,0,0,0,0,0,0,5.78571428562284,5.78571428585911,0,0,5.78571428548057,5.78571428593165,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.78571428513976,0,0,5.78571428564138,0,0,0,0,0,0,0,0,0,0,5.78571428556282,0,0,5.78571428531946,0,0,0,0,0,0,0,0,0,0,5.78571428583708,5.78571428594826,0,0,0,0
94,0,14,5.78571428571429,2.09811592936983e-10,0,0,0,0,5.78571428572202,0,0,5.78571428578805,0,0,0,0,0,0,5.78571428563252,0,0,0,0,0,0,0,0,5.78571428578162,0,0,0,0,0,0,0,0,0,0,0,0,0,5.78571428566448,5.78571428572562,0,0,5.78571428569238,5.7857142857784,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.78571428568669,0,0,5.78571428577688,0,0,0,0,0,0,0,0,0,0,5.78571428563506,0,0,5.78571428562452,0,0,0,0,0,0,0,0,0,0,5.78571428573196,5.78571428574212,0,0,0,0
95,0,14,5.78571428571429,5.06957875848792e-11,0,0,0,0,5.78571428570386,0,0,5.78571428572991,0,0,0,0,0,0,5.7857142856957,0,0,0,0,0,0,0,0,5.78571428571818,0,0,0,0,0,0,0,0,0,0,0,0,0,5.7857142857054,5.7857142857085,0,0,5.78571428570961,5.78571428572316,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.78571428572483,0,0,5.78571428574083,0,0,0,0,0,0,0,0,0,0,5.78571428569638,0,0,5.78571428570138,0,0,0,0,0,0,0,0,0,0,5.78571428573232,5.7857142857182,0,0,0,0
96,0,14,5.78571428571429,1.20035859074895e-11,0,0,0,0,5.78571428571001,0,0,5.78571428571767,0,0,0,0,0,0,5.7857142857118,0,0,0,0,0,0,0,0,5.78571428571357,0,0,0,0,0,0,0,0,0,0,0,0,0,5.78571428571288,5.78571428571219,0,0,5.78571428571215,5.78571428571425,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.78571428571596,0,0,5.78571428571885,0,0,0,0,0,0,0,0,0,0,5.78571428571269,0,0,5.78571428571436,0,0,0,0,0,0,0,0,0,0,5.78571428572261,5.78571428571539,0,0,0,0
97,0,14,5.78571428571429,2.60180888757883e-12,0,0,0,0,5.78571428571346,0,0,5.78571428571484,0,0,0,0,0,0,5.78571428571405,0,0,0,0,0,0,0,0,5.7857142857145,0,0,0,0,0,0,0,0,0,0,0,0,0,5.78571428571366,5.78571428571409,0,0,5.78571428571373,5.78571428571413,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.78571428571388,0,0,5.7857142857143,0,0,0,0,0,0,0,0,0,0,5.78571428571451,0,0,5.78571428571491,0,0,0,0,0,0,0,0,0,0,5.78571428571635,5.78571428571454,0,0,0,0
98,0,14,5.78571428571429,5.53610237072926e-13,0,0,0,0,5.78571428571423,0,0,5.78571428571431,0,0,0,0,0,0,5.78571428571422,0,0,0,0,0,0,0,0,5.78571428571452,0,0,0,0,0,0,0,0,0,0,0,0,0,5.78571428571399,5.78571428571435,0,0,5.78571428571426,5.78571428571433,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.78571428571414,0,0,5.78571428571413,0,0,0,0,0,0,0,0,0,0,5.78571428571435,0,0,5.78571428571448,0,0,0,0,0,0,0,0,0,0,5.78571428571453,5.78571428571429,0,0,0,0
99,0,14,5.78571428571429,1.49649497955454e-13,0,0,0,0,5.7857142857143,0,0,5.78571428571427,0,0,0,0,0,0,5.78571428571426,0,0,0,0,0,0,0,0,5.78571428571437,0,0,0,0,0,0,0,0,0,0,0,0,0,5.7857142857142,5.78571428571432,0,0,5.78571428571432,5.78571428571432,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.78571428571431,0,0,5.78571428571428,0,0,0,0,0,0,0,0,0,0,5.78571428571428,0,0,5.78571428571433,0,0,0,0,0,0,0,0,0,0,5.78571428571428,5.78571428571427,0,0,0,0
100,0,14,5.78571428571429,5.55235843367817e-14,0,0,0,0,5.78571428571429,0,0,5.78571428571429,0,0,0,0,0,0,5.78571428571428,0,0,0,0,0,0,0,0,5.78571428571431,0,0,0,0,0,0,0,0,0,0,0,0,0,5.78571428571428,5.7857142857143,0,0,5.78571428571431,5.7857142857143,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5.78571428571432,0,0,5.7857142857143,0,0,0,0,0,0,0,0,0,0,5.78571428571429,0,0,5.7857142857143,0,0,0,0,0,0,0,0,0,0,5.78571428571428,5.78571428571429,0,0,0,0


==> results.txt <==
k,mean_d0,mean_d2,mean_d5,std_d0,std_d2,std_d5
0,8.25,8.25,8.25,0,0,0
1,2.030555556,6.143472222,7.250333333,1.34E-15,1.547006096,1.120681655
2,0.807259259,4.96003027,6.526899167,2.23E-16,1.552975272,1.284919882
3,0.39995963,3.858946064,5.775210013,0,1.560877102,1.391979382
4,0.217512872,2.984316377,5.183104545,8.37E-17,1.304661696,1.310805756
5,0.136374182,2.391846721,4.473747846,8.37E-17,1.18437108,1.30362483
6,0.091048318,1.926751162,4.049975965,0,1.083658223,1.316373158
7,0.066921198,1.56217848,3.620848899,4.18E-17,0.91570946,1.252214127
8,0.050371371,1.2950133,3.283193418,2.09E-17,0.783429668,1.12614521
9,0.039123351,1.090847717,2.911841603,0,0.758517699,1.050592577
10,0.030317537,0.919897815,2.648227208,1.05E-17,0.658944248,1.019833696
11,0.023781502,0.814945825,2.385123815,0,0.636348752,1.029098587
12,0.01858871,0.693140457,2.201616485,6.97E-18,0.554971053,1.043604244
13,0.014749269,0.609682558,1.9988881,3.49E-18,0.542310888,1.044829087
14,0.011906559,0.517606351,1.758733391,5.23E-18,0.453284644,0.9407817
15,0.009987476,0.466544729,1.614550755,0,0.408778115,0.890560724
16,0.008662033,0.410623003,1.464480732,1.74E-18,0.379020706,0.816020566
17,0.007717749,0.34848771,1.391559533,1.74E-18,0.269587875,0.767080031
18,0.006920552,0.326893109,1.31352707,1.74E-18,0.266896938,0.727159847
19,0.006155555,0.295918792,1.207943387,1.74E-18,0.261135273,0.703747196
20,0.005359027,0.266516007,1.133370403,8.72E-19,0.246328532,0.723622192
21,0.004537321,0.242247042,1.062249269,1.74E-18,0.215419218,0.628331926
22,0.003720929,0.227951929,1.002110463,8.72E-19,0.205005929,0.622426881
23,0.002953731,0.209531286,0.901255524,4.36E-19,0.195074214,0.553862078
24,0.002271042,0.1947989,0.80759753,8.72E-19,0.192134258,0.494454611
25,0.001695145,0.188915196,0.758465163,2.18E-19,0.185758298,0.475627624
26,0.001232233,0.175237621,0.711925695,8.72E-19,0.178493298,0.477977769
27,0.000876218,0.159000243,0.677729625,2.18E-19,0.157837989,0.455318918
28,0.000612861,0.145536409,0.627112,1.09E-19,0.148244662,0.438117051
29,0.000424561,0.129791854,0.566339431,1.09E-19,0.12640893,0.419491125
30,0.000293681,0.116277063,0.53294144,1.09E-19,0.110313711,0.378553876
31,0.000204712,0.108168848,0.501128278,2.72E-20,0.107548365,0.376548856
32,0.000145134,0.099013903,0.452557687,8.17E-20,0.097226306,0.341403429
33,0.000105502,0.090447116,0.42560241,1.36E-20,0.09176998,0.327457738
34,7.90E-05,0.082945832,0.413945366,2.72E-20,0.08614003,0.327644445
35,6.11E-05,0.073150285,0.383703004,1.36E-20,0.07321587,0.321444999
36,4.85E-05,0.068795172,0.366093779,0,0.07054554,0.308511332
37,3.93E-05,0.0615467,0.340505299,1.36E-20,0.061601554,0.297839201
38,3.22E-05,0.054902791,0.329446687,1.36E-20,0.053140625,0.302947691
39,2.65E-05,0.05107866,0.32138648,1.02E-20,0.050750748,0.316033601
40,2.17E-05,0.046310182,0.298839613,3.41E-21,0.04640624,0.277090239
41,1.75E-05,0.042357327,0.285416792,6.81E-21,0.044722847,0.271950602
42,1.39E-05,0.037912238,0.276391055,3.41E-21,0.03926456,0.279881784
43,1.09E-05,0.033755634,0.253837602,0,0.035641137,0.248933289
44,8.30E-06,0.032288584,0.247653349,3.41E-21,0.034440902,0.257718088
45,6.21E-06,0.029076818,0.231150582,3.41E-21,0.031242963,0.232316829
46,4.54E-06,0.026968747,0.217653409,1.70E-21,0.028791031,0.227165064
47,3.26E-06,0.024519897,0.207939003,8.51E-22,0.027443199,0.221905454
48,2.30E-06,0.022611368,0.199812137,0,0.02524361,0.21930636
49,1.59E-06,0.020561713,0.193353508,4.26E-22,0.022162016,0.213507525
50,1.10E-06,0.018302734,0.183100765,0,0.020061937,0.202007415
51,7.58E-07,0.016390036,0.165421501,2.13E-22,0.017985976,0.177182235
52,5.28E-07,0.015025343,0.157836398,2.13E-22,0.016467604,0.180992506
53,3.75E-07,0.013981322,0.152622358,1.06E-22,0.015629933,0.185502098
54,2.73E-07,0.012939601,0.149904383,1.06E-22,0.014733242,0.203520021
55,2.06E-07,0.011546367,0.141078707,7.98E-23,0.013364847,0.198404976
56,1.60E-07,0.01023932,0.135727427,7.98E-23,0.011505741,0.193530803
57,1.27E-07,0.009334208,0.126738166,5.32E-23,0.010704746,0.157137645
58,1.04E-07,0.008520075,0.12155876,2.66E-23,0.009896494,0.154195891
59,8.55E-08,0.007585235,0.115652953,0,0.00914311,0.141539721
60,7.10E-08,0.006790152,0.111013993,1.33E-23,0.008369654,0.13289353
61,5.91E-08,0.006070843,0.105295358,2.00E-23,0.007585492,0.130555474
62,4.92E-08,0.005497237,0.103862119,2.66E-23,0.007081995,0.150001787
63,4.09E-08,0.004768665,0.100863183,1.33E-23,0.006126668,0.153189776
64,3.39E-08,0.004345282,0.094677011,2.00E-23,0.005799842,0.145826295
65,2.81E-08,0.003934642,0.092502554,6.65E-24,0.005344706,0.14343439
66,2.33E-08,0.003531899,0.088577872,9.98E-24,0.004978829,0.140344663
67,1.94E-08,0.003133882,0.080989083,6.65E-24,0.004576234,0.119577252
68,1.61E-08,0.00273512,0.07639168,6.65E-24,0.004123869,0.116840445
69,1.34E-08,0.002509611,0.072924255,4.99E-24,0.003809113,0.10950717
70,1.12E-08,0.002328994,0.070188677,1.66E-24,0.003703231,0.108437735
71,9.37E-09,0.002129625,0.065460253,0,0.003557847,0.101978697
72,7.84E-09,0.001897978,0.064100897,3.33E-24,0.003037501,0.107392426
73,6.55E-09,0.001697845,0.060373532,0,0.002797226,0.098751346
74,5.47E-09,0.001486136,0.057697713,1.66E-24,0.002376507,0.095612011
75,4.55E-09,0.001363208,0.04977472,1.66E-24,0.002262146,0.052845548
76,3.76E-09,0.001238859,0.047313794,2.49E-24,0.00205668,0.053174168
77,3.10E-09,0.001086921,0.045300272,0,0.001794238,0.052837545
78,2.54E-09,0.00098399,0.042787531,0,0.001654748,0.051594993
79,2.07E-09,0.0009202,0.040782223,0,0.001618254,0.049502304
80,1.68E-09,0.000815357,0.038680205,6.24E-25,0.001459382,0.049633689
81,1.36E-09,0.000775637,0.037031846,2.08E-25,0.001566765,0.049973195
82,1.09E-09,0.000666055,0.035878835,4.16E-25,0.001258184,0.053129356
83,8.73E-10,0.000597777,0.034359529,2.08E-25,0.001074193,0.05133818
84,6.96E-10,0.000546471,0.032717796,1.04E-25,0.001041001,0.04978963
85,5.54E-10,0.000518552,0.031326548,0,0.001041137,0.049354489
86,4.39E-10,0.000462472,0.029162774,1.04E-25,0.000922313,0.040944733
87,3.48E-10,0.000412037,0.026937953,1.04E-25,0.000838,0.038383168
88,2.75E-10,0.000361717,0.026038152,1.04E-25,0.00072092,0.039228892
89,2.17E-10,0.000310584,0.024315813,0,0.00063995,0.036075432
90,1.71E-10,0.000297287,0.021636514,0,0.000619754,0.026042168
91,1.34E-10,0.000274373,0.020900291,7.79E-26,0.000601109,0.02532073
92,1.05E-10,0.000255104,0.019706989,2.60E-26,0.000568077,0.023804074
93,8.24E-11,0.000250255,0.0192439,1.30E-26,0.000606019,0.024531657
94,6.43E-11,0.000215336,0.018349583,3.90E-26,0.000541985,0.023494339
95,5.01E-11,0.000197551,0.016792457,1.30E-26,0.000526803,0.020312367
96,3.88E-11,0.000173536,0.015298549,1.30E-26,0.000427335,0.017951235
97,3.00E-11,0.000157616,0.014962869,1.30E-26,0.000391652,0.018636598
98,2.31E-11,0.000146206,0.013986313,3.25E-27,0.000376023,0.017694263
99,1.77E-11,0.000136564,0.013248746,9.74E-27,0.00037543,0.016919224
100,1.35E-11,0.00012772,0.012451804,6.49E-27,0.000360764,0.015913132
101,1.02E-11,0.000119963,0.012102202,4.87E-27,0.00036791,0.016147463
102,7.74E-12,0.000106225,0.011548792,3.25E-27,0.000334759,0.016040644
103,5.82E-12,0.00010247,0.010987504,8.12E-28,0.00032124,0.014880044
104,4.37E-12,9.37E-05,0.010569151,2.44E-27,0.000302776,0.014892522
105,3.26E-12,7.74E-05,0.010301165,8.12E-28,0.000216384,0.015324863
106,2.43E-12,6.80E-05,0.009947844,1.62E-27,0.000176212,0.014860168
107,1.80E-12,6.36E-05,0.00935332,4.06E-28,0.000168262,0.013313206
108,1.34E-12,5.66E-05,0.008829714,6.09E-28,0.000149454,0.012544923
109,9.88E-13,4.98E-05,0.008413228,2.03E-28,0.00012841,0.012163252
110,7.29E-13,4.32E-05,0.008029517,4.06E-28,0.00010562,0.011726586
111,5.38E-13,3.97E-05,0.007523237,2.03E-28,0.000100339,0.010539193
112,3.97E-13,3.65E-05,0.006915742,1.52E-28,9.28E-05,0.009713135
113,2.93E-13,3.16E-05,0.00632922,2.03E-28,7.64E-05,0.008868497
114,2.17E-13,3.02E-05,0.006094597,7.61E-29,7.63E-05,0.008518968
115,1.60E-13,2.81E-05,0.00591854,2.54E-29,7.31E-05,0.008370489
116,1.19E-13,2.51E-05,0.005669427,5.07E-29,6.70E-05,0.008271427
117,8.88E-14,2.32E-05,0.005469531,1.27E-29,6.38E-05,0.008252771
118,6.65E-14,2.08E-05,0.005310599,3.81E-29,5.23E-05,0.008273045
119,5.01E-14,1.74E-05,0.004787486,6.34E-30,4.26E-05,0.007156985
120,3.80E-14,1.56E-05,0.004400378,1.27E-29,3.44E-05,0.00648576
121,2.90E-14,1.33E-05,0.004001224,1.90E-29,2.93E-05,0.005744927
122,2.24E-14,1.21E-05,0.003806418,3.17E-30,2.64E-05,0.005560662
123,1.75E-14,1.05E-05,0.003527322,6.34E-30,2.27E-05,0.005124922
124,1.38E-14,1.02E-05,0.003437793,3.17E-30,2.33E-05,0.005114592
125,1.10E-14,9.22E-06,0.003342882,4.76E-30,2.04E-05,0.005103842
126,8.85E-15,8.67E-06,0.003092756,1.59E-30,2.07E-05,0.004728624
127,7.20E-15,7.71E-06,0.003028935,1.59E-30,1.87E-05,0.004848155
128,5.90E-15,6.66E-06,0.00288302,1.59E-30,1.49E-05,0.004778285
129,4.87E-15,6.42E-06,0.002732604,7.93E-31,1.47E-05,0.004604721
130,4.04E-15,5.91E-06,0.002543414,1.59E-30,1.37E-05,0.004409401
131,3.37E-15,4.98E-06,0.002466573,7.93E-31,1.13E-05,0.004349097
132,2.81E-15,4.46E-06,0.002332591,3.96E-31,9.69E-06,0.004241925
133,2.35E-15,4.37E-06,0.00220001,3.96E-31,1.04E-05,0.004060376
134,1.97E-15,4.19E-06,0.002188597,1.19E-30,1.02E-05,0.004179931
135,1.65E-15,3.64E-06,0.002069314,5.95E-31,8.24E-06,0.004002698
136,1.38E-15,3.15E-06,0.002055422,7.93E-31,7.23E-06,0.004319208
137,1.15E-15,2.77E-06,0.001922475,7.93E-31,6.51E-06,0.003767858
138,9.54E-16,2.66E-06,0.001764881,3.96E-31,6.72E-06,0.003315746
139,7.92E-16,2.29E-06,0.00164798,9.91E-32,5.29E-06,0.003157283
140,6.55E-16,1.99E-06,0.001535448,9.91E-32,4.24E-06,0.002986818
141,5.41E-16,1.76E-06,0.001440915,2.97E-31,3.53E-06,0.002847683
142,4.45E-16,1.55E-06,0.001394965,9.91E-32,3.08E-06,0.002767911
143,3.65E-16,1.39E-06,0.001303388,4.96E-32,2.87E-06,0.002542037
144,2.98E-16,1.30E-06,0.001178517,4.96E-32,2.73E-06,0.002123918
145,2.43E-16,1.16E-06,0.001127537,9.91E-32,2.54E-06,0.002088774
146,1.98E-16,1.00E-06,0.001113455,2.48E-32,2.24E-06,0.002273979
147,1.60E-16,9.12E-07,0.001018354,4.96E-32,2.04E-06,0.002027464
148,1.29E-16,8.51E-07,0.001023733,4.96E-32,2.01E-06,0.002228973
149,1.04E-16,7.72E-07,0.000966317,3.72E-32,1.83E-06,0.002112752
150,8.34E-17,6.93E-07,0.000896262,0,1.64E-06,0.001994324
151,6.67E-17,6.47E-07,0.000824801,2.48E-32,1.58E-06,0.001879484
152,5.32E-17,5.81E-07,0.000824282,1.86E-32,1.40E-06,0.001988442
153,4.22E-17,5.18E-07,0.000793366,0,1.22E-06,0.001875709
154,3.34E-17,4.61E-07,0.000726217,1.24E-32,1.10E-06,0.001650844
155,2.64E-17,4.19E-07,0.000681976,9.29E-33,9.46E-07,0.001596006
156,2.07E-17,3.68E-07,0.000679843,6.19E-33,8.30E-07,0.001675215
157,1.63E-17,3.59E-07,0.000659552,6.19E-33,8.38E-07,0.001663409
158,1.27E-17,3.02E-07,0.000601133,4.65E-33,6.92E-07,0.001462328
159,9.89E-18,2.92E-07,0.00054087,3.10E-33,6.75E-07,0.001221393
160,7.67E-18,2.64E-07,0.000486382,0,6.13E-07,0.00102276
161,5.94E-18,2.36E-07,0.000443063,2.32E-33,5.31E-07,0.00093959
162,4.58E-18,2.05E-07,0.000424731,7.74E-34,4.75E-07,0.000981408
163,3.52E-18,1.84E-07,0.000393688,1.55E-33,4.23E-07,0.00083428
164,2.69E-18,1.67E-07,0.000373975,7.74E-34,3.70E-07,0.000848645
165,2.06E-18,1.48E-07,0.000349716,7.74E-34,3.21E-07,0.00075058
166,1.57E-18,1.33E-07,0.000329642,0,2.90E-07,0.000702804
167,1.19E-18,1.17E-07,0.000310985,1.94E-34,2.45E-07,0.00069541
168,8.99E-19,1.11E-07,0.00029578,0,2.31E-07,0.000649618
169,6.77E-19,1.03E-07,0.000285935,0,2.30E-07,0.000672887
170,5.09E-19,8.71E-08,0.000283005,1.94E-34,1.96E-07,0.000688016
171,3.81E-19,7.79E-08,0.000267925,1.45E-34,1.79E-07,0.000618039
172,2.85E-19,7.31E-08,0.000248573,0,1.76E-07,0.000540587
173,2.12E-19,6.96E-08,0.000248261,7.26E-35,1.81E-07,0.000578484
174,1.58E-19,6.10E-08,0.000237255,0,1.55E-07,0.00059973
175,1.17E-19,5.33E-08,0.000222685,0,1.31E-07,0.000580265
176,8.64E-20,4.64E-08,0.000209401,0,1.12E-07,0.000575918
177,6.38E-20,4.01E-08,0.000202722,2.42E-35,9.41E-08,0.000562212
178,4.71E-20,3.57E-08,0.000193528,1.81E-35,7.58E-08,0.000551986
179,3.47E-20,3.06E-08,0.000172005,1.21E-35,6.41E-08,0.000457373
180,2.56E-20,2.77E-08,0.000148817,9.07E-36,6.32E-08,0.000322823
181,1.89E-20,2.74E-08,0.000144663,6.05E-36,6.63E-08,0.000339831
182,1.40E-20,2.43E-08,0.000142964,6.05E-36,5.99E-08,0.000349228
183,1.04E-20,2.10E-08,0.000134069,0,4.95E-08,0.000350904
184,7.79E-21,1.77E-08,0.000129856,3.02E-36,3.77E-08,0.000344287
185,5.87E-21,1.57E-08,0.000126595,2.27E-36,3.28E-08,0.00037348
186,4.45E-21,1.38E-08,0.000111922,0,2.91E-08,0.000332561
187,3.41E-21,1.25E-08,0.000107011,1.51E-36,2.68E-08,0.000315542
188,2.64E-21,1.22E-08,0.000102503,0,2.72E-08,0.000315102
189,2.07E-21,1.07E-08,0.000103021,7.56E-37,2.33E-08,0.000338243
190,1.64E-21,1.01E-08,9.94E-05,5.67E-37,2.26E-08,0.00032318
191,1.31E-21,8.89E-09,8.64E-05,0,2.03E-08,0.00025069
192,1.06E-21,8.61E-09,7.95E-05,3.78E-37,2.08E-08,0.000207832
193,8.67E-22,8.07E-09,7.10E-05,3.78E-37,2.03E-08,0.000171994
194,7.13E-22,7.56E-09,6.88E-05,2.84E-37,1.94E-08,0.000158489
195,5.89E-22,7.13E-09,6.57E-05,0,1.87E-08,0.000157845
196,4.90E-22,6.28E-09,6.47E-05,1.89E-37,1.64E-08,0.000161502
197,4.09E-22,5.77E-09,6.58E-05,1.42E-37,1.49E-08,0.000173313
198,3.41E-22,5.30E-09,6.53E-05,1.42E-37,1.38E-08,0.000172672
199,2.86E-22,4.70E-09,5.96E-05,9.45E-38,1.26E-08,0.000161309
200,2.39E-22,4.24E-09,5.50E-05,9.45E-38,1.16E-08,0.000140034
201,2.00E-22,3.72E-09,4.85E-05,7.09E-38,1.04E-08,0.000133866
202,1.67E-22,3.44E-09,4.57E-05,4.73E-38,9.75E-09,0.00013171
203,1.39E-22,3.20E-09,4.26E-05,4.73E-38,8.99E-09,0.000126258
204,1.16E-22,2.94E-09,4.14E-05,4.73E-38,8.45E-09,0.000126805
205,9.59E-23,2.78E-09,4.09E-05,3.54E-38,8.35E-09,0.000122253
206,7.94E-23,2.56E-09,3.73E-05,0,7.81E-09,0.000108493
207,6.55E-23,2.41E-09,3.49E-05,2.36E-38,7.69E-09,0.000102419
208,5.39E-23,2.10E-09,3.21E-05,2.36E-38,6.68E-09,9.69E-05
209,4.42E-23,1.86E-09,3.10E-05,1.77E-38,5.60E-09,9.22E-05
210,3.61E-23,1.73E-09,3.02E-05,1.18E-38,5.31E-09,9.35E-05
211,2.94E-23,1.74E-09,2.99E-05,1.18E-38,5.80E-09,0.000104793
212,2.39E-23,1.58E-09,2.96E-05,8.86E-39,5.76E-09,0.000103794
213,1.94E-23,1.37E-09,2.75E-05,5.91E-39,4.59E-09,9.16E-05
214,1.56E-23,1.26E-09,2.71E-05,5.91E-39,4.18E-09,8.74E-05
215,1.26E-23,1.30E-09,2.57E-05,0,4.67E-09,8.45E-05
216,1.01E-23,1.23E-09,2.11E-05,2.95E-39,4.62E-09,5.22E-05
217,8.07E-24,1.09E-09,2.05E-05,2.95E-39,3.90E-09,5.49E-05
218,6.44E-24,9.50E-10,2.04E-05,2.22E-39,3.36E-09,5.48E-05
219,5.12E-24,8.61E-10,1.95E-05,1.48E-39,3.05E-09,5.44E-05
220,4.05E-24,7.81E-10,1.71E-05,1.48E-39,2.67E-09,4.46E-05
221,3.20E-24,7.37E-10,1.64E-05,1.11E-39,2.55E-09,4.51E-05
222,2.53E-24,6.88E-10,1.59E-05,7.38E-40,2.29E-09,4.52E-05
223,1.99E-24,6.16E-10,1.56E-05,0,2.14E-09,4.43E-05
224,1.56E-24,5.73E-10,1.53E-05,5.54E-40,2.02E-09,4.68E-05
225,1.22E-24,4.64E-10,1.47E-05,3.69E-40,1.61E-09,4.56E-05
226,9.49E-25,4.23E-10,1.43E-05,3.69E-40,1.48E-09,4.45E-05
227,7.38E-25,3.91E-10,1.33E-05,2.77E-40,1.31E-09,4.28E-05
228,5.73E-25,4.05E-10,1.30E-05,1.85E-40,1.49E-09,4.19E-05
229,4.43E-25,3.16E-10,1.12E-05,1.85E-40,1.12E-09,3.23E-05
230,3.42E-25,2.91E-10,1.07E-05,4.61E-41,1.07E-09,3.12E-05
231,2.64E-25,2.45E-10,9.42E-06,0,8.93E-10,2.42E-05
232,2.03E-25,2.21E-10,8.94E-06,0,7.50E-10,2.19E-05
233,1.57E-25,2.06E-10,8.95E-06,4.61E-41,6.91E-10,2.23E-05
234,1.20E-25,1.78E-10,8.41E-06,4.61E-41,5.79E-10,2.16E-05
235,9.22E-26,1.58E-10,8.00E-06,0,5.20E-10,1.99E-05
236,7.08E-26,1.35E-10,7.77E-06,1.15E-41,4.59E-10,1.93E-05
237,5.43E-26,1.24E-10,7.53E-06,2.31E-41,4.32E-10,1.95E-05
238,4.17E-26,1.12E-10,6.98E-06,1.73E-41,4.08E-10,1.83E-05
239,3.20E-26,9.64E-11,6.55E-06,1.15E-41,3.17E-10,1.84E-05
240,2.46E-26,8.98E-11,6.46E-06,0,3.18E-10,1.85E-05
241,1.90E-26,7.26E-11,5.89E-06,5.77E-42,2.17E-10,1.48E-05
242,1.47E-26,7.01E-11,5.09E-06,5.77E-42,2.25E-10,1.09E-05
243,1.14E-26,6.70E-11,4.80E-06,1.44E-42,2.28E-10,1.06E-05
244,8.89E-27,5.61E-11,4.76E-06,0,1.76E-10,1.09E-05
245,7.04E-27,5.39E-11,4.24E-06,2.88E-42,1.74E-10,8.67E-06
246,5.61E-27,4.60E-11,4.08E-06,2.16E-42,1.47E-10,8.40E-06
247,4.48E-27,3.92E-11,3.91E-06,1.44E-42,1.27E-10,8.28E-06
248,3.61E-27,3.59E-11,3.77E-06,1.44E-42,1.15E-10,8.49E-06
249,2.97E-27,3.25E-11,3.43E-06,1.08E-42,1.02E-10,7.04E-06
250,2.44E-27,2.79E-11,3.28E-06,0,8.83E-11,6.95E-06
251,2.03E-27,2.43E-11,3.17E-06,0,7.27E-11,6.87E-06
252,1.71E-27,2.21E-11,3.07E-06,7.21E-43,6.47E-11,6.75E-06
253,1.45E-27,2.07E-11,2.92E-06,5.41E-43,6.10E-11,6.62E-06
254,1.23E-27,1.70E-11,2.58E-06,3.61E-43,4.92E-11,5.39E-06
255,1.06E-27,1.48E-11,2.51E-06,1.80E-43,4.12E-11,5.42E-06
256,9.29E-28,1.29E-11,2.28E-06,3.61E-43,3.60E-11,4.92E-06
257,8.44E-28,1.22E-11,2.22E-06,3.61E-43,3.68E-11,4.85E-06
258,7.71E-28,1.12E-11,2.17E-06,2.70E-43,3.38E-11,4.83E-06
259,7.05E-28,1.04E-11,1.92E-06,2.70E-43,3.26E-11,3.79E-06
260,6.41E-28,9.77E-12,1.79E-06,1.80E-43,3.06E-11,3.50E-06
261,5.90E-28,8.82E-12,1.61E-06,0,2.69E-11,3.19E-06
262,5.50E-28,8.32E-12,1.54E-06,1.80E-43,2.70E-11,2.93E-06
263,5.20E-28,7.67E-12,1.45E-06,0,2.34E-11,2.76E-06
264,5.01E-28,7.11E-12,1.36E-06,1.80E-43,2.17E-11,2.58E-06
265,4.96E-28,7.31E-12,1.34E-06,1.80E-43,2.39E-11,2.59E-06
266,4.87E-28,7.11E-12,1.29E-06,1.80E-43,2.47E-11,2.59E-06
267,4.78E-28,6.21E-12,1.22E-06,0,2.22E-11,2.48E-06
268,4.66E-28,5.36E-12,1.13E-06,1.80E-43,1.91E-11,2.35E-06
269,4.74E-28,5.04E-12,1.10E-06,0,1.86E-11,2.32E-06
270,4.80E-28,4.49E-12,1.02E-06,1.80E-43,1.73E-11,2.10E-06
271,4.87E-28,4.20E-12,9.80E-07,1.80E-43,1.50E-11,2.11E-06
272,4.97E-28,3.98E-12,9.34E-07,1.80E-43,1.41E-11,1.99E-06
273,5.00E-28,3.42E-12,8.75E-07,1.80E-43,1.19E-11,1.86E-06
274,4.99E-28,3.29E-12,8.09E-07,0,1.19E-11,1.68E-06
275,5.07E-28,2.81E-12,7.64E-07,1.80E-43,1.05E-11,1.60E-06
276,5.10E-28,2.47E-12,7.16E-07,0,9.37E-12,1.58E-06
277,5.14E-28,2.31E-12,6.88E-07,0,8.80E-12,1.48E-06
278,5.18E-28,2.23E-12,6.59E-07,1.80E-43,8.75E-12,1.56E-06
279,5.22E-28,1.99E-12,5.98E-07,9.01E-44,7.61E-12,1.33E-06
280,5.22E-28,1.88E-12,5.50E-07,9.01E-44,7.72E-12,1.18E-06
281,5.22E-28,1.75E-12,5.36E-07,9.01E-44,7.19E-12,1.18E-06
282,5.22E-28,1.62E-12,4.85E-07,9.01E-44,7.03E-12,9.90E-07
283,5.22E-28,1.45E-12,4.58E-07,9.01E-44,6.48E-12,9.49E-07
284,5.18E-28,1.26E-12,4.40E-07,1.80E-43,5.42E-12,9.45E-07
285,5.13E-28,1.18E-12,4.26E-07,1.80E-43,5.21E-12,9.14E-07
286,5.10E-28,1.01E-12,3.97E-07,0,4.42E-12,8.65E-07
287,5.09E-28,8.61E-13,3.55E-07,1.80E-43,3.38E-12,7.38E-07
288,5.06E-28,7.47E-13,3.29E-07,1.80E-43,2.81E-12,6.98E-07
289,5.06E-28,6.85E-13,3.16E-07,1.80E-43,2.63E-12,7.08E-07
290,5.06E-28,6.33E-13,2.84E-07,1.80E-43,2.40E-12,5.90E-07
291,5.06E-28,5.59E-13,2.71E-07,1.80E-43,2.20E-12,5.63E-07
292,5.06E-28,5.48E-13,2.55E-07,1.80E-43,2.19E-12,4.87E-07
293,5.06E-28,4.48E-13,2.41E-07,1.80E-43,1.66E-12,4.63E-07
294,5.06E-28,4.24E-13,2.27E-07,1.80E-43,1.56E-12,4.37E-07
295,5.06E-28,4.18E-13,2.11E-07,1.80E-43,1.57E-12,3.98E-07
296,5.06E-28,3.65E-13,1.99E-07,1.80E-43,1.37E-12,3.71E-07
297,5.06E-28,3.20E-13,1.81E-07,1.80E-43,1.18E-12,3.09E-07
298,5.06E-28,2.98E-13,1.75E-07,1.80E-43,1.10E-12,2.97E-07
299,5.06E-28,2.66E-13,1.64E-07,1.80E-43,9.99E-13,2.76E-07
300,5.06E-28,2.36E-13,1.49E-07,1.80E-43,8.43E-13,2.50E-07

==> results/results_large_profile_conn055.csv <==
k,networktrigger,networksize,average,error,diameter,strconnected,ratio1,ratio2,ratio3,ratio4,ratio5,ratio6,ratio7,ratio8,ratio9,ratio10,ratio11,ratio12,ratio13,ratio14,ratio15,ratio16,ratio17,ratio18,ratio19,ratio20,ratio21,ratio22,ratio23,ratio24,ratio25,ratio26,ratio27,ratio28,ratio29,ratio30,ratio31,ratio32,ratio33,ratio34,ratio35,ratio36,ratio37,ratio38,ratio39,ratio40,ratio41,ratio42,ratio43,ratio44,ratio45,ratio46,ratio47,ratio48,ratio49,ratio50,ratio51,ratio52,ratio53,ratio54,ratio55,ratio56,ratio57,ratio58,ratio59,ratio60,ratio61,ratio62,ratio63,ratio64,ratio65,ratio66,ratio67,ratio68,ratio69,ratio70,ratio71,ratio72,ratio73,ratio74,ratio75,ratio76,ratio77,ratio78,ratio79,ratio80,ratio81,ratio82,ratio83,ratio84,ratio85,ratio86,ratio87,ratio88,ratio89,ratio90,ratio91,ratio92,ratio93,ratio94,ratio95,ratio96,ratio97,ratio98,ratio99,ratio100,ratio101,ratio102,ratio103,ratio104,ratio105,ratio106,ratio107,ratio108,ratio109,ratio110,ratio111,ratio112,ratio113,ratio114,ratio115,ratio116,ratio117,ratio118,ratio119,ratio120,ratio121,ratio122,ratio123,ratio124,ratio125,ratio126,ratio127,ratio128,ratio129,ratio130,ratio131,ratio132,ratio133,ratio134,ratio135,ratio136,ratio137,ratio138,ratio139,ratio140,ratio141,ratio142,ratio143,ratio144,ratio145,ratio146,ratio147,ratio148,ratio149,ratio150
0,0,100,5.83,26.9464283347534,6,1,10,10,10,3,5,2,6,2,10,3,1,6,3,3,8,3,6,7,6,5,2,6,1,6,4,2,4,3,7,5,3,6,1,6,10,6,10,1,4,5,6,3,10,10,8,7,6,7,4,8,6,5,9,7,4,6,7,3,9,3,8,2,7,9,9,7,5,8,5,1,5,9,10,1,1,6,8,2,5,8,8,7,6,2,6,7,8,10,9,4,8,10,7,6,8,7,3,4,8,10,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1,0,100,5.83,11.5040934934826,6,1,6.04705882352941,6.87323943661972,6.74860335195531,4.92546583850932,4.39769452449568,7.08904109589041,6.21255060728745,4.56771231828615,6.04605722260991,6.66603415559772,5.48314606741573,6.60348162475822,5.38102084831057,4.91666666666667,6.32362459546926,4.20731707317073,4.69804784874875,6.01252408477842,6.1340206185567,5.43840579710145,5.17605633802817,5.125,5.72307692307692,6.26315789473684,3.83303411131059,4.95215311004785,4.62222222222222,5.81397970687711,4.79225806451613,5.72413793103448,4.85454545454546,5.32584269662921,1.86508753861998,5.50632911392405,6.09243697478992,5.48061273336525,5.7936320754717,4.5676625659051,7.27102803738318,4.17161359956827,4.0126582278481,5.84657728238277,5.02266288951841,7.40083507306889,6.43424317617866,7.12393887945671,5.51428571428571,5.21761658031088,6.52654989247707,6.8587786259542,6.84347826086957,7.05479452054794,5.7163323782235,6.13114754098361,4.04712041884817,4.4936400541272,5.41221374045802,4.94658753709199,6.8060384263495,7.14001492166128,6.42105263157895,5.60483870967742,6.54602292462661,8.09302325581395,6.51056197688322,5.36363636363636,3.39791073124406,4.35354838709678,4.8761110103392,6.64255319148936,6.25619834710744,7.55622489959839,7.81818181818182,6.16526442307692,5.4327245620574,5.18599562363239,5.330672812096,6.3030303030303,7.24056603773585,5.15217391304348,7.34020618556701,6.38915936384291,4.9051094890511,6.94293239683933,8.82442748091603,6.4596820532465,5.76370510396975,6.46774193548387,5.44474761255116,3.80891719745223,8.26086956521739,4.28274428274428,5.43165467625899,7.13861386138614,6.18836140888208,6.15830546265329,6.49080882352941,6.18441273326015,7.76536312849162,7.54657172390031,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2,0,100,5.83,5.33799370195232,6,1,5.12015000657164,6.27966454116995,6.29647080397759,5.2013841163992,4.421246305131,5.89847452666289,5.60447107905327,5.59781896735422,5.58038976838202,5.83000391828589,6.58014781982631,6.17002863541182,5.82669615236504,5.98272231920859,6.93426107233525,5.50816922792978,4.98484718085616,6.10931249658623,5.50584711198362,6.03810415837612,5.42631758276483,4.87259828087473,5.43251726436475,5.53302999103258,5.11200417458376,6.08935820611759,5.16547593694624,6.04677170434071,5.55677578026444,5.61696285759307,5.13648858152143,5.8253987321981,4.54704688366183,5.89396803483247,5.80710814437291,6.58975835881716,5.93846484242009,6.02974209542487,6.85447020268954,6.11697806239687,5.4433534122907,5.56878560560575,5.5223611213729,6.51791521783781,5.44312420637228,6.8968741645709,5.99868353943342,5.15920872302827,5.97997327063363,6.17983269278625,6.43974234514252,5.42168062552582,5.01777524212696,5.28050872664497,5.67862406348658,5.58884294056656,5.70682643473886,6.6057902974811,6.01833326708984,6.29534473659393,6.10893980233603,5.83147150223984,6.03396709863305,6.07538534605587,6.00215852764805,5.70368796736914,5.08533339673323,5.42484687977284,5.64178249635965,6.07422650728745,6.09613231695556,6.31845917048612,6.32595714787496,5.69720371291709,5.49252451937165,5.6071779396089,5.79718161600303,5.97466636465234,6.70809895025911,6.38432894338535,6.27636046805416,5.77933600742577,5.63021232513286,6.71392800082086,6.46437691677969,5.85021644356779,5.32490677392297,5.61086818325711,6.01062820148226,5.02613421511414,7.25185108476156,5.56619301704074,5.58160093649813,7.40630488311512,5.94942404399342,6.38192489726241,5.51886960759866,6.01636793289589,5.55468577796913,6.05236867387521,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3,0,100,5.83,2.80544920663095,6,1,5.42595964523971,6.24099088347629,6.4063837370785,5.43490285488137,5.18933076636706,5.72954155433982,5.79268918934219,5.86047954820109,5.53844812210397,5.84900327108814,6.19948619446014,5.81109535265303,5.81753105320793,6.09366630283583,6.55848554662641,5.80698318806324,5.58305154284921,6.17740270813129,5.29782170236522,6.12625697402028,5.69348668757685,5.39499460698845,5.9618669380749,5.68336000771412,5.72603921039228,5.9947365581494,5.68580899228633,6.14955866894326,5.61898419395471,5.86390330772474,5.74102046821686,5.54178221236106,5.55657538611903,6.1077097546105,6.09874502280708,6.26692579529007,5.9317155368443,5.93607024281114,6.18022774380918,6.24630152899673,5.52758878347604,5.53051756194611,5.58665825109544,6.22349036259078,5.91290071311099,6.08422603911685,5.88919363820986,5.88027569313887,5.8606829873409,5.91426586786119,6.0869008964359,5.72303127536446,5.29944178711952,5.31363408287276,5.85312153685358,5.84833817173081,5.74331842327977,6.48742480021085,5.60537277217779,5.58739219964195,5.70499708119469,5.83094544567386,5.84534669039525,5.40565608831519,5.86565197737991,5.69982341284964,5.819399074112,5.7706065141382,5.90963446871666,5.36434621237854,5.96780184926708,6.07761916008201,5.86887006701107,5.61093866265894,5.57260280927751,5.64852310157615,5.9267263298231,5.81430395026599,6.26256004755889,6.05915904948066,6.01740068767422,5.73993438953345,5.79975273025376,6.22745293722032,5.78078811547708,5.72260347508499,5.65485868707218,5.65400901983316,5.8986338687301,5.65227515114984,6.47461200022197,5.79925356077474,5.6896871731814,6.44206292507525,5.93984376166347,6.12578971986917,5.56125788358314,6.03752038512327,5.84294818576468,5.5864333709474,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
4,-1,100,5.83,1.55146401537306,6,1,5.66482700599131,6.08953370840513,6.19008888969251,5.66276350952075,5.57735021814661,5.68633358702893,5.87763525074681,5.83711422548798,5.77775873516372,5.85217844338103,5.97192809721035,5.69190822578578,5.75162654346729,5.97328321991814,6.14416981459285,5.84756562764837,5.73366921041092,5.99380854949418,5.6396471256401,6.06453441498085,5.73023409496012,5.63829799325326,5.97868194805274,5.86387859589813,5.91628455155714,5.87309039779718,5.91172170910455,6.0194526812962,5.75505837608767,5.944014962619,5.86822038949487,5.57451666032568,5.74039105932211,6.00225647554911,6.21729782560737,5.79317534151154,5.80049264864029,5.8303144122774,6.00189448497573,5.97578728948919,5.73488144299518,5.769432843504,5.64570417767014,6.06050842577715,5.94351041599907,5.81666557429926,5.69477501819061,5.98407682919638,5.76134177956899,5.83623241671981,5.98239164943647,5.80973146738379,5.65383103912275,5.57540391013097,5.69101348863383,5.80911933710496,5.75927769671212,6.15101988642029,5.66623620822482,5.64857483013201,5.7276648076297,5.7626769976604,5.70504458260761,5.65172919964462,5.85277634003754,5.6423152559668,5.8528608227609,5.75124676666131,5.93209567825543,5.45009483691051,5.93624936058813,5.98432213596638,5.86334850071858,5.74463613502076,5.79326225551107,5.70284059771832,5.92465759184691,5.85107207262622,6.13325304125501,5.83894414624241,5.96953006309179,5.82324944856926,5.8019651432057,5.94969404365723,5.60467670838328,5.79265598903796,5.77718209154794,5.68903336598286,5.73208529301509,5.90596325047329,6.1155164999798,5.90939183352289,5.68845646957829,6.11143228418872,5.9036411149297,6.02883816456651,5.69039087813611,5.96078085585155,5.90906407711582,5.63988162586085,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
5,0,99,5.78787878787879,2.44228016148677,6,1,5.76649636473998,5.95160547660036,6.00897496631981,5.73199511113982,5.71541472216312,5.76224888396278,5.84918076222286,5.83510632152413,5.87991145665769,4.11135806827182,5.86519275158877,5.71320715080467,5.78215316808143,5.89454374590301,5.94031088481556,5.84888566809629,5.7830840738284,5.91642020890511,5.81204712516621,5.95392813559441,5.79513301223063,5.78912964643551,4.64425826693616,5.8733329296227,5.90522955309768,5.85825194868648,5.89186813721208,5.88179295201306,5.82356726666997,5.93098850348055,5.82996258727844,5.71697673134788,5.78368565313481,5.87798815421165,6.120397964007,5.69123330463119,0,5.79540425155563,5.92415378651897,5.85100760794805,5.78001145208384,5.85579747797389,5.76545183714867,5.95333839275709,5.90668188692057,5.78105725185142,5.69932960826896,5.82548546981089,5.76787817578686,5.81366730774107,5.92824710514869,5.74090188922314,5.82667098081976,5.70441086139953,5.71706957684083,5.8026519467067,5.74525480083269,6.03071280690071,5.77713877987226,5.77052306819035,5.76087117368536,5.79418591652227,5.7082401128801,5.7767393884028,5.84068934233608,5.70969702643607,5.83803654847376,5.73018107103993,5.89620211466411,5.63028127362253,5.9041074332213,5.8663723505524,5.84597755704387,5.75274223571708,5.86901219798983,5.74212641416348,5.91306252553585,5.82800238912079,6.08029839493785,5.79235390000934,5.92256029509099,5.86011746866442,5.81709863714516,5.89889876840253,5.67840423405197,5.85617637083251,5.7868377533603,5.75621276150649,4.85146790199849,5.89930278429624,5.95071958201142,5.89530430158001,5.72025287423187,5.99026828642933,5.84407016052293,5.96412050311304,5.74227311136668,5.85889196605377,5.88136907372656,5.7473491173965,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
6,-1,99,5.78787878787879,1.12562670536315,6,1,5.72096485540492,5.86946876235945,5.91438469733086,5.77011992747429,5.77986407665257,5.67888648036741,5.57859026414325,5.8268604308011,5.60458407182691,5.60651698998989,5.84064076050457,5.75013634175289,5.82269170664573,5.86641275291606,5.8675984727685,5.60727807233672,5.80653249245046,5.88162943466663,5.81804667358762,5.61073135293463,5.68712317364186,5.83592534482462,5.66451782447856,5.83800069602986,5.81469969533632,5.86091185226316,5.85946752325403,5.8078671365747,5.7163738561203,5.91538716909236,5.81946233763636,5.78620358961881,5.7827808762431,5.83204831581738,5.99513542765875,5.74236291345975,0,5.80067859286442,5.88461266660006,5.81679327268328,5.79754623965723,5.70881418899421,5.82127871302148,5.78900645605956,5.8743466228185,5.80680487262003,5.74699151462287,5.77752569201925,5.79084796593386,5.82940672249428,5.8659189018265,5.17687005975609,5.87413889859347,5.76927165553656,5.78560887419896,5.79781501785658,5.75441003399775,5.99237512618537,5.70305458908323,5.81462469603506,5.81139433819659,5.82495185202519,5.76582690329267,5.84233989285362,5.83260933269339,5.73824535633192,5.85012216194912,5.76090187656962,5.85896126752564,5.73679576852286,5.87664113615869,5.60396710755947,5.83879405347836,5.76923729773842,5.8779974473533,5.7775087679752,5.88698178510336,5.80611518780672,6.01738678210321,5.78975804065348,5.87885125272201,5.85580410466388,5.82335436610401,5.88393141717298,5.78351831890385,5.86282225954962,5.78935905063859,5.79923452991615,5.58533949061014,5.60938378731101,5.87841723000385,5.56857522843235,5.59229105429083,5.8762521973585,5.82138674719771,5.9099470703173,5.50468605398405,5.84028593273931,5.8462795176903,5.81614987875672,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
7,0,98,5.76530612244898,1.89023091632289,6,1,5.75337002964501,5.83365285317048,5.87353647595536,5.77435116450643,5.80129034872513,5.76386420069444,5.65762325683108,5.80196460008119,5.4152709005779,5.47347507312659,5.80009419456599,5.76492743435597,5.78018295589022,5.84117734449337,5.84086911450574,5.73278531003813,5.76951544273264,5.86470047717738,5.80640765195044,5.72346299214125,5.73945164615287,5.72402658671896,5.8184051978546,5.82617695781126,5.81920415383934,5.84484229889121,5.84267232349113,5.79923371275273,5.77819320217678,5.89250036265224,5.8248841275065,5.70767687551527,5.79262429713799,5.8041275307493,5.82531393794882,5.38886023177805,0,5.7605617559523,5.81303910962139,5.8148447657343,5.74029885883226,5.76562795034289,5.7839776536267,5.81931292936304,5.85079786545591,5.73861293445587,5.73221529438466,5.73875451156867,5.77430306097079,5.81185769401911,5.83317404803495,5.59328835142063,5.84283470370045,5.59354916470357,5.8221047538735,5.60389161150629,5.73987141853882,5.91210158234693,5.71173570505361,5.77305481720179,0,5.819635166128,5.80561020366271,5.85332343229282,5.8340506234938,5.75890010336999,5.85981188776781,5.79152824044023,5.8436529826268,5.73656317509286,5.64744023277709,5.46238881754635,5.83088816393696,5.7947161652807,5.83785913546069,5.7392549309687,5.86685884977393,5.80436304368724,5.95130832855749,5.77567808542102,5.78662760646597,5.78219282805594,5.80207000128774,5.8683477188973,5.74981786820751,5.81581231864148,5.66441804954837,5.71482359034908,5.75053006770457,5.75120797945364,5.15340572390638,5.74500684402821,5.66585436618965,5.6108698306441,5.60908426644041,5.61098788218414,5.73359785011588,5.7953334046364,4.2555907936217,5.81734537920287,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
8,1,98,5.76530612244898,0.606907719984029,6,1,5.78008882727947,5.61352820505893,5.74193770339353,5.79148666337543,5.80284993386303,5.77959058233124,5.7443516438578,5.78764700762331,5.7235300602893,5.75540659481412,5.72504488174124,5.72393768588482,5.76844254408847,5.82037807334313,5.7012857069825,5.70263371422452,5.77583425105516,5.81189078293737,5.73526148111883,5.75246703856897,5.75310285457631,5.75280879996159,5.82437593862341,5.82173825519432,5.81378397351066,5.78124647646716,5.83215166329667,5.63499518623818,5.79016235831494,5.87220893178297,5.82166347909437,5.71865631174152,5.77366917804276,5.73104497362118,5.80711410970795,5.702672159586,0,5.70486194885279,5.78906016595106,5.78842814801801,5.78362377067497,5.74055867596696,5.76074290521245,5.75237470272565,5.7163430083289,5.75792649207382,5.75599874382837,5.65311367729621,5.72681879389244,5.76242249396694,5.73614783240187,5.73782965419094,5.81266370433594,5.67775861162856,5.80401218541444,5.73815912134119,5.75612854901525,5.87799457925444,5.71800513872874,5.76100943762786,0,5.80140613032753,5.79005223583274,5.76883331292906,5.82293510382353,5.7828210999009,5.84358601258279,5.78763647535927,5.82763009456414,5.75268236740943,5.75848246123504,5.60952796381755,5.81164932240819,5.77875336378338,5.83998153112348,5.77298103778661,5.8054591269266,5.78565460441502,5.86051826817201,5.78873283794892,5.74206825239001,5.72020817669271,5.74115923278644,5.68614553554047,5.68303489469555,5.79565830536023,5.68410707062141,5.69031542189468,5.76698194459613,5.79193204108638,5.63801832076156,5.79134315704724,5.69496985208516,5.50964128700834,5.7769960772652,5.76463789436118,5.80039590795668,5.81048436932627,5.58020751167896,5.76997223417011,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
9,0,99,6.07070707070707,13.7142032647645,6,1,5.78702146742088,5.71284309823005,5.75235349727434,5.79144647566334,11.9435075979733,8.00827750734077,5.73890437643635,5.77848132289784,5.77273481356929,5.73961632451243,5.75447538321303,5.72789686493654,5.7543729271286,5.79931787499247,5.68694818084746,5.73843979793654,5.75604018064149,5.78695518497314,13.3822777849118,5.7222726531706,5.76933354512571,5.77542341597879,5.79310388901417,5.7632668457614,5.80585708584203,5.77850081154672,5.79571422069995,5.72210690255776,5.7867086303368,5.80721717001568,5.78490304207633,5.73229209995508,5.74186251479999,5.74679144779654,10.3634049345025,10.6676217034762,0,5.71772989338267,5.75612740689242,5.75693877375046,5.77631836628756,5.77668792140802,5.76767552472735,5.75601380308157,5.76524061941964,5.72883333773503,5.7653920614476,5.73137727307664,5.73567064281279,5.7503450280394,5.74749499185239,5.76584639917058,5.79915863255036,5.7376942713465,5.78989171661445,5.74426519065733,5.76033898730236,10.1188690047342,5.77266592371522,7.27535105510482,0,5.78949292618215,11.1058064977184,5.75240053892431,5.80296564259111,5.78010425049109,5.80280771397425,5.77566376767252,5.77959366528098,5.76915876178072,5.74402747402744,5.71852851729219,5.79564520453495,5.75483755452235,5.79915934400207,5.7848665988335,7.33751730305977,5.73954928632777,5.78421525683349,5.77535975200518,5.74259912765285,5.75994880682473,5.75359322179254,5.73731993109258,5.73886292034882,5.7758099064392,5.6862180509844,5.72905436927697,5.7608300264751,5.76890661841455,5.7132836590217,5.79137400938644,5.73778250232444,5.60517804389468,5.76137337072875,5.75769062330587,5.80105331273323,5.77144148343088,5.75933755739514,5.78586004118927,0,7.89078522390424,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
10,1,99,6.07070707070707,5.76127720563068,6,1,5.78329368934696,5.74087444631627,6.825323032226,6.41934643331058,8.09800561480148,6.23334192171903,5.74786916544306,5.7705751710083,5.76564808949157,5.75678949438337,6.36744569903846,5.74812570129704,6.1649387282547,5.89529339221555,5.71386063622081,5.7448496154176,6.27376900961734,6.16818844485842,7.63080678162255,5.72172296109257,5.77225348559765,5.77275813239543,5.78207968340559,8.82963051188074,5.79206186892558,5.76331538215523,5.76966175449343,7.15479885441073,5.76499190997736,6.87248295171301,6.23209425479594,5.75036356079483,5.73526441620584,6.19661567239837,7.39800358709082,7.70028135260222,0,6.02126168919101,6.43892013836533,5.74628666785801,6.30128225179804,6.41196687844241,5.77283449399506,6.12845589488279,5.75786851985685,5.76177968015688,6.53782441108515,7.45426104020897,5.75328659655389,5.76114115635371,5.75160475723662,5.76028597862108,6.02527053096218,5.75874215314256,6.73936755382249,5.75009782436168,5.76009681519402,6.69864530765328,6.01839627722942,6.36889524202427,0,5.77352619811781,7.21362152593229,5.76819672483503,5.7841502557721,5.76327046644263,5.78714719869483,6.28299526580619,6.18981438769585,5.77903073751589,5.7510084479345,6.29666109217444,5.78429413757843,5.7518109834804,7.01617165542963,5.7867650925783,6.2317577898134,6.09070239980175,6.49290977168406,6.10156451178538,6.54551773156619,5.75823845684589,6.36738748589246,5.75185528681892,5.76733681993294,5.94628172866309,5.71982335198803,5.75124721155275,6.57331512740403,5.76745964618509,5.7480596848574,6.55040185984639,6.28284583717928,5.70190568878831,6.11295200382491,6.06887416720599,5.78459453605225,5.76726706696476,5.7729228355512,5.78029669394579,0,6.35144970441755,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
11,0,100,6.37,20.2184616890033,6,1,5.92006217266627,5.9265717078552,6.44434693225426,6.26342890523892,6.73604916511017,5.97080744350711,6.0846387147468,5.995800804486,6.0595049122303,6.05635058852982,6.29729287008597,5.79112297098041,6.27458184380707,5.94916660613875,5.87442902364352,5.75007328558603,6.15957989772089,6.07831092766276,6.44753753850149,15.4664422346626,6.00845824519006,5.8469912936678,5.87844339184241,7.3878855438825,5.89882165030592,5.91218524156965,5.89875356752848,6.81094668447321,6.03018406524062,6.31646912710182,6.12996169272526,5.96831343860777,5.96688381280241,6.07421419088913,6.59004157101713,6.67316184375466,0,6.13604600862312,6.24154706184594,6.10304735315263,6.01982839330916,6.19937321153776,6.18758724561235,6.05052154287594,5.96727941577038,5.85948482462445,6.31606206011895,6.6891937938643,6.04857845319606,5.87797486068599,6.10980603809893,6.41790405570864,5.88348879391036,5.76351835108763,6.27437163055534,6.04923663496344,5.89727471288297,6.34233811099435,5.95792602472942,6.08527961010709,0,5.97226813645005,6.18550693311711,5.99065452963847,6.26080098297395,5.75569699850376,6.02832791137267,6.08526886212121,6.15178592699746,5.86048840862644,5.80668527341797,6.40474083974942,5.775216054012,5.88522517615798,6.40609678316441,5.77905984939375,6.23624977389627,6.10449971931148,6.42493248953809,13.6004146084692,6.36160493704232,5.87442584538873,6.47789586588397,5.86395683628767,5.77118455605993,5.90927716010384,5.94885552252095,5.89754526149568,6.25410399681276,6.11633181545223,6.26133992117136,6.36417534703939,6.22048244858756,6.11173127266848,6.03978649964888,6.07007850784273,6.21206520350491,5.85396486432602,6.11319501787047,5.95280601456524,0,6.2539052804551,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22.5111224968602,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
12,-1,100,6.37,10.9687617110608,6,1,6.02356300973565,6.08783781522604,6.16898593593539,6.18437293361691,6.36360434351094,6.98973302396185,6.07573543044414,6.03960527466575,6.13464092621418,6.11005794154327,8.44475335362693,5.90410078356897,6.20053481654226,6.36014679948771,5.96498508569558,5.94883099546333,6.14357911968591,6.0705062281119,6.21293333256145,11.8263751513185,6.09943648083572,7.97463770033389,7.51024212262231,6.54455575976028,5.97140496302284,5.9452369556357,5.97650140586296,6.42377407061745,6.07655143044567,6.21849850524754,6.0436839191879,6.09863450806827,6.06441537337806,6.0435139879203,9.3519651137443,6.26386639263994,0,6.19025575317445,6.09417816419221,6.06956145924448,6.0289710048011,6.10979300450147,6.1917551650535,6.09556167807015,6.03693101278507,5.97462275608372,6.14781761181913,6.36102119110865,6.08109638220354,6.02528950755018,6.11109195068656,6.25124351029157,5.91211219873966,5.91429776068586,6.09325845519506,6.16126260861822,5.98036333854383,6.32209348630306,5.99844185327383,6.06742103697344,0,5.9741420785976,6.08198008390209,5.991831630324,8.22227761225106,5.84150023516663,6.03575873476374,6.01489980083766,6.11614056792339,5.9441621087971,5.89448236352925,6.28599376881032,5.92180993986051,6.01581920999356,6.26852784451233,6.00078887822865,6.14781707915451,6.08744854375213,6.30811663868268,9.86563468558304,6.26249122931886,6.03438696588878,6.25104777530397,5.95370404290038,6.0403622512279,6.82203929125626,6.02281104643435,5.96366879089635,6.10195919193129,7.90311540188121,6.23538815967665,6.19870186020425,6.13674936505249,6.34868903957801,6.08931312798311,6.06129055160746,6.10191538706978,6.06898266126591,6.22269814763911,5.94203252391378,0,6.14890823708202,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,13.2232610455426,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
13,0,99,6.33333333333333,6.31684120944805,6,1,6.13291459337532,6.48270437205365,6.43387709587331,6.39707229168469,6.19674933701608,6.61043804332932,6.061506714437,6.03635177181064,6.79375209795912,6.09401721285489,7.78534087273327,5.98679263603983,6.14290010770077,6.55048374919004,6.09989199216962,6.05586669102006,6.34441250041876,6.32848751063906,6.13036262671868,8.96793449190929,6.10985008296845,7.8317834611741,6.96095312089811,6.25984630405751,6.20204206101027,6.30022244745217,6.043772073156,6.21757525985927,6.20203739019571,6.14434630388007,6.00614145243924,6.08630557530551,6.12881697907682,6.0635845547479,8.46038890842652,6.1382033762575,0,6.16858438839014,5.32907441234211,6.35814070977706,6.29317885444076,6.66668352004835,6.14157489016958,6.11956305300062,6.07377892267663,6.01224934619266,6.08230065034985,6.19073665247928,6.07414151089022,6.05333909994633,6.11857207912576,6.12744938567791,6.35839154868471,6.60652568788946,6.06313912612616,6.32199199981953,6.02636259976459,6.24744720709832,6.13827715902139,6.27895601765608,0,6.45638931182595,6.06615522090547,7.38361757252419,7.42316600441719,5.95729082429843,6.0255368815169,6.02504065140193,6.33443516513465,6.01783608371293,6.00062878956073,6.16134596207494,6.00022442866025,4.2836082413948,6.16468037144384,6.03163828790848,6.09682642562011,4.96629998711188,6.86688816131634,7.87106167421053,6.29592102875909,6.2935880654806,6.14961479896571,6.02889114517536,6.10808484625325,6.80113564544012,6.07670645438874,0,6.06473630318119,7.47126493267741,6.16439170894662,6.42488869348944,6.10497632135236,6.29388674943795,6.07681926826547,6.62517054214845,6.03847455874445,6.08737968265639,6.14966655189465,5.99242756269843,0,6.4034940238346,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8.74676536600417,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
14,0,99,6.33333333333333,3.53013436223231,6,1,6.22545085869833,6.48531242147468,6.59954458543034,6.4192066267233,6.2059191164473,6.48235319599512,6.10331762690341,6.13041959305091,6.7649922047886,6.22336454838856,7.02401472694611,6.21900517677695,6.227057351823,6.54886996519193,6.12397241384894,5.89789125708814,6.36676193559983,6.23671481858469,6.20370999358447,7.36289674449914,6.25050903081419,7.26264028713245,6.67143324318932,6.17434028717205,6.35722916625271,6.22692633702735,6.17101347252125,6.27873004410393,5.97826674221939,6.09997197885026,6.12839645497891,6.26835679944204,5.89662217909215,6.10042635344143,7.45720717747247,6.2430608502829,0,6.17123577222823,6.38712937385843,6.19469357585904,6.23446502513501,6.61403630145802,6.19405868970017,6.11288629347345,6.32354904798877,6.07754363843618,6.17318964513001,6.16986837069197,6.17906081438119,6.26050402381675,6.09783914371842,6.1322890215188,6.58175284434964,6.8346819122242,6.19848940946326,6.32370167900967,6.0663949053548,6.54219319124215,6.29151308462168,6.27813984639543,0,6.43347922590292,6.23898401216995,7.49691574937487,6.95917553806889,4.96497611767208,6.2040218045794,6.11302026233347,6.26166306822712,6.11383612147506,6.18655550328994,6.12590010045246,6.02427005162619,5.88638599553659,6.1062591719773,6.02863377447004,6.06934177402899,5.83706638993374,7.01453119237326,6.59131069981369,6.24355973548821,6.39942773950973,6.12102136682086,6.40756336171237,6.32310557200615,6.63297354402179,6.10249450426068,0,6.14604677357487,6.84065120297351,6.29331676059159,6.18027488811094,6.19798653790781,6.18329500869265,6.07297370426746,6.5881257559001,6.167369187406,6.14286460149815,6.35860259473254,6.19917069091254,0,6.46154319091608,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.07755362809733,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
15,0,99,6.33333333333333,2.02785383677911,6,1,6.29108381838448,6.38753851335791,6.53584154680496,6.39351034963958,6.20214309324877,6.33290587844442,6.12390907249858,6.26417190871059,6.56677241929414,6.28344188501509,6.51536778703371,6.34954824505551,6.27314264606376,6.46984034893895,6.1880504006258,6.07826514203811,6.3310806967372,6.38784909361031,6.25559154099653,6.68885487540711,6.1804043043467,6.71032626246336,6.34107993597506,6.17457620563967,6.41937210593668,6.32106050429662,6.14264603630578,6.34248038837476,6.09499567915324,6.10821788765645,6.12632007751302,6.32163818615189,6.11907933977636,6.23408833744436,6.88405171534982,6.30101013625566,0,6.2003499377097,6.40232844554807,6.39782044586169,6.24379661990543,6.49486167743009,6.3187146550881,6.12170389077871,6.33551937338143,6.24125627127132,6.20770697496612,6.22919080995866,6.33353676716037,6.32001670948673,6.12995220729111,6.1924592637946,6.62316624231163,6.74794963388594,6.25257528799692,6.30524206260535,6.17507413924293,6.68405799592904,6.37061073610294,6.35076877283339,0,6.44275690810217,6.37086950427574,7.153193016114,6.56085503955586,5.57022130662382,6.19546808077482,6.18668080909044,6.37167898381767,6.20418412857175,6.25661484338332,6.15619346099968,6.09449283676243,6.15824117704757,6.1396203979174,6.13122478647208,6.18168930571182,6.09914714517511,6.88070584183792,6.38872219243845,6.21831241762196,6.31022691186265,6.18341181545966,6.48433721912428,6.40252839655124,6.51675963265907,6.0888242485889,0,6.21192723274265,6.44561046732252,6.37578913994262,6.35291154297399,6.19734558366412,6.13803659877214,6.19353088844588,6.44363638689912,6.30945025272352,6.20633955554105,6.21291818910197,6.36197889819657,0,6.34366783873503,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.51444330754423,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
16,-1,99,6.33333333333333,1.12676609599478,6,1,6.33209512414794,6.33040287777295,6.42857957421143,6.33825639483072,6.23074180706031,6.33552124564293,6.18061119823222,6.32060468086187,6.37407599260549,6.34168370115692,6.33568202841971,6.41371073069616,6.31239898236341,6.412282656575,6.25378637780789,6.18371048881909,6.32172978988795,6.37422240211277,6.22393665086869,6.42050743177723,6.21799612533643,6.44051258316467,6.32757410598417,6.19355831997834,6.40743494416515,6.35569426980475,6.26253345767552,6.37578645525696,6.16128186946168,6.196585513977,6.21151202782726,6.32221528046497,6.20472337102349,6.31729527553127,6.59248605755204,6.33156967526268,0,6.23185597760067,6.31793313085058,6.38660919026574,6.27279007699702,6.37094603092322,6.33587020743629,6.18307020845068,6.34015309600465,6.33253176946641,6.27428302763034,6.26662789316654,6.37489619700219,6.35364617238287,6.20795192557444,6.23562415871257,6.55386172761692,6.56218364149899,6.30549967623869,6.29119359305657,6.24736224235738,6.62749481953904,6.37507190054044,6.36236793670871,0,6.42297813102887,6.39893532936719,6.72406444622562,6.4276973956013,5.96124628993164,6.26868393426603,6.2805608998608,6.3989513993113,6.27316223146208,6.29373937977167,6.20667671243157,6.20733194298096,6.26734863022956,6.20161073159808,6.26619914676256,6.24846667706798,6.23404419079109,6.68377709601357,6.32415807658537,6.23489564292379,6.26818871507014,6.21930091730818,6.41602822479679,6.42027689925639,6.44401124022836,6.13410266233927,0,6.28900455933627,6.32901243264726,6.42869265458777,6.30847755030698,6.2679974353387,6.15716476033439,6.28742277494907,6.307939174647,6.36649042846929,6.32301013560033,6.35116979253261,6.41401020415045,0,6.33215564416555,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.38497842740029,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
17,0,98,6.31632653061224,1.15305610416072,6,1,6.35065196788257,6.32045707699881,6.34857124929054,6.32776769678998,6.25515057890292,6.33614775430296,6.24407658016525,6.32662778474019,5.78391920731115,6.34531493779695,5.69457412783265,6.39857708054209,6.06501190147788,6.37902756421116,6.29435258100709,6.24729551138939,6.31404589828338,6.34975629593474,6.24647620611019,6.3556541298919,5.94521848162661,6.3240979153294,6.3402491425455,6.23309236455097,6.38698108496336,6.36094925447691,6.30700201843041,6.37344570362293,6.22851416734053,6.25359388493203,6.27778918304997,6.30477478189336,6.24975360348714,6.36352102808585,6.45107423335653,6.34603704579963,0,6.26305281538327,6.30538770385879,6.3613912222324,6.31251307492816,6.33457066931237,6.31681475729221,6.24691973711025,6.32400763778744,6.35646981025173,6.31744904229143,6.29421250867222,6.22026213021943,6.35547336291174,6.2782759950415,6.29017466410553,6.46444836427201,6.42587367169258,6.33500167658444,6.05617836721491,6.30488250797053,6.52823501313308,6.36234980555202,6.3622346736888,0,6.39343308983864,6.38382896433373,6.46816097920741,6.36867757810425,6.16525084766023,6.31637418836928,6.32481709477805,6.37695941309738,6.31825301436815,6.29869414320633,6.2545273679098,6.28286530124822,6.32424912425036,6.24999515104601,6.33772599394225,6.28828296293081,6.30342296894106,6.52735892140841,6.33661633391529,0,6.25633943568195,6.26243352091581,6.34194017576411,6.37492058432462,6.39124666976926,6.20945696747502,0,6.32917968093459,6.31568457207996,6.40437625226416,6.2914637692411,6.30766705688309,6.20158638183967,6.34064624853634,6.2759826191058,6.38939739550969,6.34794305072352,6.34664974446815,6.41505210060492,0,6.34337333948751,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.3458249370269,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
18,-1,98,6.31632653061224,0.483194001137922,6,1,6.32237391109917,6.18366614097574,6.24969195993232,6.28947396561792,6.2840020347955,6.33667597251883,6.28804494968638,6.3337345736876,6.20021980453073,6.34214899812401,6.23382300535063,6.34180969797377,6.23486104426693,6.36110305889419,6.30611136976735,6.22535837007508,6.31283120579544,6.33562044570368,6.28231330483143,6.33719802919714,6.24740580548214,6.30055841950787,6.34991087524785,6.26500601965342,6.35904486004886,6.35105816700743,6.31789929000381,6.36544358995321,6.27717067580593,6.28595979330908,6.31369349749446,6.31223431336458,6.27989805149871,6.3334591827639,6.38953836122789,6.35019087489729,0,6.20990715730819,6.31146383147398,6.27807945479111,6.32902068375497,6.25749221913712,6.2583090952598,6.28787844802208,6.27251801317882,6.35250779305649,6.33973669310566,6.22106215612135,6.30144307177663,6.34443328556713,6.32201430445287,6.3215749043897,6.39923683045038,6.31447306866473,6.34889329262604,6.23718860304469,6.30528993729908,6.44534383154484,6.30999264450767,6.35820288750408,0,6.3692042723657,6.36071620869096,6.34599234603976,6.34432993159515,6.27134035510843,6.33452034945154,6.33703203072911,6.31751621472936,6.34127900201563,6.29774828365833,6.29150075822346,6.31203895699206,6.27789965501355,6.28476405151268,6.36046094578271,6.31053347423135,6.29113216734736,6.4319562226255,6.34402974606429,0,6.27002288090456,6.2929608727471,6.3074466190699,6.19849083873947,6.34402367747899,6.26093005315826,0,6.3174009357682,6.32545414036295,6.35738363712891,6.24294373201317,6.32476999578499,6.24822347333799,6.35484457303184,6.24957644767805,6.38120727138405,6.34154427966257,6.32811356137475,6.34858101447688,0,6.34503517212374,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.33120448005696,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
19,0,97,6.28865979381443,1.53629839447985,6,1,6.32502413780347,6.277314241881,6.27736544989504,6.31600441526218,6.30614398246174,5.80403217658745,6.27937955070159,6.31467942643558,6.30340903537665,6.29811488997044,6.32416065502116,6.31348156632585,6.2740934513909,6.34824152157039,6.29168737236702,6.26350472598111,6.28167777157284,6.33060589704438,6.29562200911078,6.3200656399361,6.28840436959345,6.30068637611713,6.34835410989621,6.28888057499957,6.35122479293219,6.32582563810129,6.31981246603375,6.35484001050656,6.290024798035,6.30557484463141,6.32825558243111,6.29830092678664,6.24853573922384,6.34122654180855,6.35159062813012,6.33606948726547,0,6.27059346901292,6.31156264270274,6.31197400842429,6.32613169670667,6.30527954610388,6.28118776812469,6.29453970188443,6.28601279969295,6.31681419667338,6.34684385254424,6.29244530436633,6.30600921431903,6.30892589305654,6.32761483919573,6.31685356976517,0,6.29866410196578,6.35183337185511,6.27386400514412,6.32279743114135,6.39391835274189,5.79592459167602,6.3301963578952,0,6.33420696635242,6.34119514163516,6.29521867126308,6.32876801849284,6.27567930576132,6.33292197985583,6.3318165365653,6.30601537945779,6.32482755026419,6.2859820989445,6.30831413031047,6.32653599862364,6.3111308090086,6.30225195925144,6.35412234489314,6.31232935909141,6.29835798315004,6.36127901545719,6.32635918293247,0,6.28350001795361,6.30358895590394,6.29019148143,6.24935969224772,6.33175221586746,6.27463361932689,0,6.33255087194985,6.33476643077917,6.26563404415757,6.29403994661955,6.32820547909136,6.28587827633108,6.34176927780438,6.28785135909368,5.52658112740146,6.31818058537574,6.26972478143482,5.19802859405183,0,6.33499337106552,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.3270408069604,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
20,0,97,6.28865979381443,0.672711292047668,6,1,6.32918215063456,6.29732289654233,6.30104943101065,6.31989719482471,6.30684494147405,6.23277444124989,6.29664944067069,6.31764435877361,6.3196011556931,6.30981217287825,6.11461350621301,6.24748891531105,6.18444655099105,6.33608019382212,6.30070915536121,6.28629631286893,6.30128216497561,6.32099599173375,6.30603754352217,6.31556614631475,6.30392369211352,6.30639643831795,6.33241339942942,6.2987569375845,6.32254114125055,6.3152002908739,6.3027163612074,6.33607149304936,6.30268338810808,6.30921193475689,6.32266351117344,6.13774778749858,6.27576565557582,6.32653254178957,6.33561897718005,6.32572509865164,0,6.29417832059877,6.23776333893855,6.30806735925916,6.07912546215743,6.21087629051263,6.30591580529208,6.30011499938343,6.29674354316837,6.03941942740146,6.33176248406549,6.31292462178898,6.22197633263528,6.30487306275551,6.32551342523906,6.31953426398695,0,6.30041352177845,6.33350284398631,6.23328176363753,6.25727066361145,6.34972129314819,6.1205037754755,6.32422116231839,0,6.32776446891814,6.22859274717459,6.29585424303455,6.31804840001939,6.299159245679,6.24023492427484,6.31767395275693,6.25691345709504,6.28741528382631,6.28878375154727,6.31305229250558,6.31863252585384,6.31181227449401,6.30851300441701,5.9782907015893,6.28373985214508,6.31170214743954,6.3339275962198,6.24074393862362,0,6.28492571954756,6.21160050397285,6.29231036200661,6.12181380275703,6.32686061194519,6.2949329831544,0,6.3233562180578,6.32938578784885,6.27202966262891,6.31271334701387,6.31447632770537,6.30464548736296,6.25864889572106,6.23137167382984,6.21099276992388,6.17414800675545,6.29789107288108,6.16438283195309,0,6.32575015406002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.3228684836071,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
21,-1,97,6.28865979381443,0.305282032467712,6,1,6.31205146209656,6.24468812629564,6.24146537890111,6.31757506357769,6.28775876312601,6.28873041849048,6.30376391821029,6.26762163116903,6.32165000847138,6.29147443933739,6.2213090101896,6.246838589349,6.21580283799394,6.32109741041726,6.26418063419608,6.28536485412226,6.28830896856354,6.24425659922231,6.30990135212288,6.3006645407281,6.26490307690597,6.31101537469482,6.27724785722618,6.30359037217943,6.3180368863729,6.31455567729163,6.30287402048589,6.3034859029047,6.29443940007553,6.28948445293339,6.31607725111169,6.21826048159362,6.29557146870403,6.27600490063788,6.32557566401227,6.30887095640024,0,6.28408931208356,6.28051712939705,6.2477662600872,6.22912980059132,6.26453890905038,6.28693980035514,6.2870872653528,6.20054916945014,6.17878256190161,6.32322918026713,6.31499557338753,6.24371575738544,6.25475051260226,6.29155206429138,6.31804571130122,0,6.29036125054903,6.30738086888539,6.25954615901335,6.26943375519687,6.31008774174275,6.24785081168796,6.32414702780078,0,6.30864064391717,6.26447970636134,6.30418167365832,6.29961615940126,6.30756777085042,6.29560175146931,6.28740941864047,6.29039162288122,6.3137495692024,6.29327425266022,6.31424691821105,6.3179746463567,6.26511393887161,6.28867835358728,6.20164486470903,6.28168726849316,6.28912828254114,6.3230854905842,6.28052658693574,0,6.28185641696539,6.27022916047911,6.22876691101021,6.26231769651603,6.30047341864965,6.30135400574366,0,6.29215714660449,6.29306782602508,6.26295074116075,6.29408560641793,6.31345717775704,6.31194617809248,6.27514623282977,6.2720767660007,6.28055397619206,6.28141538283044,6.30870004504793,6.27177649482445,0,6.29319588578492,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.31833758622688,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
22,0,96,6.32291666666667,4.91466292708159,6,1,6.30232533895832,6.25816136480056,6.25883590839743,6.29861580820501,6.29109855548752,6.28910774216516,8.76335267476592,6.2791770042823,6.29336109787959,6.27384232840035,6.27636418675762,6.26634723399482,6.25073830388117,6.30998458632354,6.27590792271773,0,6.28071345560799,6.26703978155733,6.30166477172286,6.28758470121522,6.27773109287675,6.30423163513201,6.28515542999756,6.28192028937132,6.31060359023879,6.29692401615027,6.26953803202519,6.29704424497945,6.289303260544,6.27887631978342,6.30654316610826,6.26803573675125,6.28305853347478,6.26788989673731,6.29700540848371,6.30896306996421,0,6.28774230061629,6.29396163831226,6.26133762929052,6.26515643520819,6.2893378306381,6.2881617766561,6.28345853353215,6.24704425693527,6.23009228811216,6.31449424438002,6.28749458335829,6.2709764227213,6.25891426181467,6.28096373023333,6.29416575977254,0,6.2935691673243,6.31618188564793,6.27830500892748,6.27295657613059,6.30327572511759,6.29018803159486,6.30321152320008,0,6.29205042220174,6.27163347965472,6.2981516199579,6.29766667891407,6.27811522314805,6.30363628512168,6.2879960468122,6.28024827095649,6.31039578158543,6.27581550131679,6.29941019611383,6.28448922352472,6.26800342485371,6.28023886338112,6.25692841473042,6.28339916884382,6.27068008351882,6.309879938945,6.28434049760118,0,6.29026256051639,6.29312229768777,6.26163348082435,6.29115430441218,6.29709034233534,10.5692771388547,0,6.29531360105742,6.28172682887514,6.26059879892109,6.27676932053143,6.31199711777125,6.31411900500611,6.26842947807497,6.27339846926067,6.29105878061784,6.26531362631348,6.2773348890266,6.2677303703549,0,6.29988909639299,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.27777740429222,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
23,0,96,6.32291666666667,1.41458009069437,6,1,6.29868150195401,6.26962124154798,6.27060512894484,6.29208288353654,6.29630728914188,6.28668791632012,6.83251941256586,6.28259412860524,6.28476186336134,6.27720322864335,6.28459014640374,6.27934807209036,6.27484582728448,6.30307446549302,6.28396171027737,0,6.28541294687867,6.28035051998047,6.93686494590662,6.28372773192828,6.28438398743822,6.2946848288048,6.28616098433292,6.28460303790833,6.30436442437411,6.28744566166917,6.27003676418114,6.29254083531279,6.44337835994865,6.28071202636686,6.29699354229732,6.99586277335004,6.28236191121265,6.27550212902178,6.29054793616257,6.30318315004004,0,6.43948451161237,6.28965525748816,6.27684845636024,6.27808963684066,6.29008024707878,6.28651445238712,6.2807545969975,6.26610116299165,6.26478567079331,6.30033836753237,6.29014699304761,6.28541645818483,6.27313127222171,6.27291746207598,6.29205954294721,0,6.29492921215796,6.30488218723339,6.28405518781517,6.27831592515031,6.30124537007851,6.76940223073294,6.2953880825076,0,6.28995774283521,6.28316357425987,6.29582001408649,6.2890565533772,6.2712669277079,6.29257696410569,6.28957092711215,6.28118944308125,6.30209869773859,6.27568989607873,6.62570951944946,6.28096757359387,6.27945320271993,6.28292388296295,6.27596955520386,6.28088851673231,6.27326055977808,6.67094928890645,6.27827336410058,0,6.70442674151865,6.29900912854125,6.27420731364875,6.28814023044403,6.36231250885795,6.76273243864965,0,6.29435583954683,6.28646669816639,6.26840300115207,6.28421223827115,6.29898726295382,6.30187945881781,6.27809658672514,6.27801224291613,6.29307789722052,6.27646602850246,6.27062371371608,6.26910158030673,0,6.29336534615923,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.27365447958347,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
24,0,96,6.32291666666667,0.654309598250454,6,1,6.29711531808803,6.27789478208417,6.27886286571074,6.29036604312998,6.36229586926199,6.34182818838775,6.41753142053506,6.284090142683,6.28579650455081,6.28119081579579,6.28188759314519,6.32666341259531,6.4131647905081,6.31254773040165,6.28622562967393,0,6.32782778983337,6.3705323959351,6.48551901161133,6.28416192322338,6.35277303748098,6.32988464538925,6.28393342105587,6.29044410648665,6.30017927169469,6.31455009587256,6.27766382205992,6.29213766064166,6.37959304712702,6.28031157165792,6.32498158478116,6.53070198201711,6.36092326676062,6.28240806990794,6.28808383498851,6.29645475627508,0,6.4323341190997,6.28550055685705,6.28347822257183,6.28287298282071,6.28843147275168,6.2877798905287,6.30743019143348,6.27676242103552,6.41392231474595,6.2944052743959,6.29230870107802,6.32534455795064,6.28099028843851,6.27683878640024,6.29221049004411,0,6.29231812819238,6.29598223474059,6.37469969924293,6.28339334305273,6.53759285474396,6.48450498782035,6.29335948119671,0,6.32931091783402,6.36671657729721,6.29083394444158,6.28628353100807,6.27675883159544,6.28630125258563,6.29014296799982,6.28451451293456,6.29805214169392,6.37345896532465,6.48593926213123,6.28204937502508,6.28631857823606,6.31979461951976,6.28210354515868,6.28184953491278,6.28079077949439,6.53549495633233,6.27879030779895,0,6.47078387481254,6.36302313806708,6.40034222204882,6.28458674831427,6.35488386919687,6.35979877661203,0,6.29369518901335,6.28712902548115,6.27579478023797,6.28744577119759,6.29253872026951,6.52657438812538,6.28395840756135,6.2803698734848,6.29191159123615,6.28312419113387,6.27929296684172,6.27806914000527,0,6.28859339525305,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.27528028018216,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
25,1,96,6.32291666666667,0.349573455487257,6,1,6.3075744418048,6.31139167123136,6.29899300543871,6.31271970661865,6.35013710610552,6.33227383866206,6.32005150514584,6.29226128490922,6.29535990147001,6.29511696532837,6.30239613737732,6.3165932276407,6.37877233876273,6.32376941397204,6.36437389924663,0,6.33768043201443,6.37450535878233,6.33408474805393,6.32268936758998,6.33349290872867,6.32503569908001,6.30930633039248,6.3260259320958,6.30949609327654,6.33530936973944,6.33348347136981,6.29088484352676,6.32987613249377,6.29088936022088,6.32414786685757,6.35257164992436,6.37693025716451,6.33174819154571,6.31457565185093,6.29262142754843,0,6.40289234957277,6.30193560590218,6.30790366145046,6.3089168773494,6.3138931760528,6.31025185767569,6.31425571504091,6.31714076425205,6.38097332777953,6.2926399259706,6.30968270649596,6.32663161198858,6.31031798390143,6.2819990231664,6.30064931678643,0,6.31650063495123,6.29224011087413,6.35918567237795,6.30344758900252,6.46309440072598,6.35606092046707,6.29284622815736,0,6.33108795242669,6.33076812338452,6.31653399598505,6.29548688044392,6.28315458422425,6.31017364711793,6.30699687239136,6.32513040155438,6.2986498135244,6.37636343658315,6.38410399971961,6.28340895398757,6.30806410286609,6.30111125942484,6.28475805594127,6.3036563539444,6.30100585982483,6.41906798528035,6.29674013567935,0,6.3580035111124,6.37109486791543,6.36686540255182,6.28573951294745,6.32659277120804,6.35176975137736,0,6.31190447727594,6.29709725811325,6.28078474354624,6.30908877856813,6.29824213657242,6.47569190165897,6.32587270289311,6.29935134399927,6.29113544326515,6.3198512190215,6.2846819311558,6.30209593432282,0,6.2999117083011,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.31578690866484,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
26,0,97,6.56701030927835,11.4978085476954,6,1,6.3149093101098,6.32595466979295,6.31352622114708,6.31988159308392,6.33736712130302,6.31659924275985,6.31578609862167,6.31051090086947,6.30990031573707,6.32085924613579,6.30992199459755,6.3185074913106,6.34036752694456,6.32280622470432,14.9450558877807,0,6.33481562095368,6.34962995585934,6.32202993123118,6.33954007970951,6.31696278520123,6.32167758592472,6.32665481894339,6.35148504779079,6.31803302564962,6.33126128748842,6.35466820332926,6.30603074385257,6.31746907114409,6.30646470748376,6.32400572946863,6.32572302815423,6.37160951509155,6.33345566768378,6.32540498300913,6.29473575117489,0,6.36100879018743,6.31235669832451,6.31449854588011,6.32175379113746,6.32143174896623,6.31947446955097,6.32698252070128,6.32972648754323,6.34420719522504,6.29685438435268,6.30960409523045,6.32591113602243,6.32863399413817,6.30662327423594,6.31599436669872,0,6.323903679827,6.29628474666797,6.34807366687776,6.31055263995342,6.38359485654539,6.32106523287257,6.30516705637686,0,6.32103842279644,6.3128409953096,6.31972672830074,6.30791076759358,6.29902242056349,6.32210735099936,6.31188780974677,6.34007911378855,6.30699974023266,6.35957226369405,6.34118012643201,6.28931058450568,6.31920600824467,6.30791844469632,6.29154780382153,9.02727339135519,6.31898188597063,6.3710067617488,6.30867026446761,0,6.32409786799516,6.34474517362931,12.8168439255654,6.30144415129474,6.31944866133238,6.34791726547085,0,6.31277851305954,6.30845817218098,6.29400135038385,6.31802709225074,6.30342730927869,6.3944006083189,6.3308487994625,6.31096027612999,6.31060568375484,6.33697133049909,6.30511237634038,6.32290975640629,0,6.31380420926619,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.32743394386655,0,0,0,0,0,0,9.9326518036882,0,0,0,0,0,0,0,0,0,0,0,0,0
27,0,97,6.56701030927835,6.88296869484883,6,1,6.31801924403258,6.32834306738456,7.74809640515275,6.31848903404923,6.33092511081406,6.79152559363648,6.32060560031768,6.31737945510253,6.32017817275021,7.08136213686274,6.31156639874651,6.32007258649066,6.32559196932636,6.32159802650736,9.4630414633384,0,6.32767805663273,6.33305837735947,6.32739733238301,7.20688557712703,6.31483760589876,6.32209247644024,6.32638545295574,10.1873104537514,6.3207861930866,6.56388384260396,6.35137248412063,6.31290823701161,6.32084808812297,8.95696956772956,6.7541090914114,6.32614885225227,6.3508587028111,6.32609897332131,6.32967933311239,6.30565829373556,0,6.33553552565958,6.32074850551958,6.31874763162929,6.3256152531948,6.32375799990608,6.32020395751735,7.53143859344637,6.33126953319855,7.30340219223481,6.30652006490709,6.30665857352332,6.59223453656423,7.3212031660542,6.32001484292097,6.31775028402292,0,6.32539353539693,6.30749431495651,6.3376356164605,6.31507353953928,6.35153688174593,6.31903207809997,6.31493946889907,0,6.31854442093308,6.3154792344773,6.32006745250935,6.31414748432961,6.31190862040411,6.32440799151188,6.71010438100028,6.33581982204649,6.31406327776527,6.34459211877457,6.32440118487115,6.30343645220305,6.32277433973882,7.56788837371878,6.30800694631657,7.4794326338259,6.32459643940668,6.35110988791381,6.3169707841542,0,6.32074398575701,6.3283481387886,8.13502761094714,6.31436072221499,6.32133566126713,6.33479741978025,0,6.31420963380931,6.31687480805942,6.30737241940441,6.3210653624757,6.31278657737338,6.34950431416571,6.32771536004282,6.31948572601505,6.31801710566572,8.77148855469406,6.31475569897573,6.32573458486939,0,6.3190311582104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.36910100964489,0,0,0,0,0,0,7.81193929614965,0,0,0,0,0,0,0,0,0,0,0,0,0
28,0,97,6.56701030927835,3.60379013866268,6,1,6.31933255903082,6.32656322810448,7.24098356743869,6.39274323159833,6.3267963815471,6.6040862515084,6.56536185029775,6.32016523935231,6.32273990707177,6.67997482165012,6.4936979998184,6.45034100892905,6.32252221370874,6.44671217440646,7.58718646671442,0,6.32343643808659,6.43629473019322,6.32683342278458,7.1014225013744,6.40088761828988,6.4778170815957,6.43887585354788,8.39706864590371,6.4196935279188,6.48336961855646,6.55394856754632,6.31671999977089,6.72234380237376,7.84334521207828,6.71003367310776,6.32561559077241,6.33399984249371,6.32310787240778,6.77174619800009,6.47474007256477,0,6.32459910785385,6.87445143786139,6.32080153632951,6.67053469975434,6.47998257508561,6.53130325069652,7.26686288046959,6.45453446788275,6.83075456549369,6.40944576853269,6.31074229954624,6.48518688119919,6.97320096025977,6.49504516545483,6.31742839298597,0,6.32511263208798,6.31589197841221,6.52838202755434,6.49618518090883,6.33919619190173,6.63715878959038,6.34648806481402,0,6.36335126794122,6.31925963147554,6.57982877449973,6.93981285337783,6.31899812221625,6.74335837724325,6.49813570609489,6.32925485718116,6.31745099301512,6.41547399118979,6.31960216551852,6.31268491550761,6.50753571440593,7.20104498689411,6.31648990082476,7.14437223645465,6.44659803417201,6.34091678723139,6.53991058013244,0,6.32218141642163,6.66263362054182,7.14208907704144,6.31978357741998,6.48699050156331,6.3277446800686,0,6.35223523040007,6.31963066055283,6.87868840084928,6.32249361719178,6.40162150632151,6.32884679383919,6.38658898316438,6.86899818638542,6.75151522001384,7.5125033243222,6.31922803565022,6.51565509395866,0,6.53631943332337,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.99577352955501,0,0,0,0,0,0,7.04822217612669,0,0,0,0,0,0,0,0,0,0,0,0,0
29,0,97,6.56701030927835,1.97225923832183,6,1,6.37030813554157,6.50248548992534,6.97146708374178,6.48099617887164,6.45263000186603,6.66300116891627,6.56654516619859,6.48052393478069,6.35541216147492,6.56489683456464,6.54580048436077,6.49166577840118,6.40364901093279,6.52959488360302,6.91924054861607,0,6.36553803141137,6.61502688973044,6.43604812003518,6.82995586993002,6.56282761361744,6.63224907063108,6.468891607113,7.26459538989053,6.49926896317467,6.51114700310267,6.55145576548885,6.423724512754,6.72454745112808,7.27935925558617,6.5746951723652,6.46738555577975,6.35472859731588,6.45021509581174,6.78839389201285,6.49716971768502,0,6.33304405820546,6.90891665181047,6.53313938943511,6.63320750154803,6.56480072934835,6.59470393838156,6.95503140170139,6.6316383839658,6.6912964834736,6.39001774945053,6.40645912484492,6.53654715420512,6.71032908335799,6.51956815897974,6.34234595058221,0,6.44108287846727,6.42208907037704,6.52051402747144,6.54404728091917,6.37763796897038,6.64623569246417,6.40244238921734,0,6.4875893322854,6.41784144291071,6.63411027508221,6.88094116710499,6.44351145026398,6.68520060145401,6.40424239705354,6.39916723948394,6.32214041685952,6.42650094702111,6.39642788914778,6.31763470611639,6.50424759891104,6.99239439393746,6.43554891596975,6.89416690642777,6.41997092099338,6.43735833771069,6.62607208059733,0,6.57719037083596,6.69990743324427,6.84312982479838,6.44093356694863,6.55449890349902,6.38972644233408,0,6.35964914890433,6.43243933463223,6.83327806223269,6.50582495575596,6.39937937902866,6.32126211265493,6.48866120304255,6.8774330728393,6.70125064866199,6.97113497980477,6.32134445560532,6.5189912520142,0,6.55845296204077,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.76886411239531,0,0,0,0,0,0,6.7933949413694,0,0,0,0,0,0,0,0,0,0,0,0,0
30,0,97,6.56701030927835,1.1760607386402,6,1,6.43687329500615,6.55682819304542,6.79932809580252,6.53456136828994,6.51569921381814,6.64980317483798,6.51606694316338,6.56172853659576,6.41408131185662,6.57578143988775,6.61263388915893,6.5383468837326,6.49648791901604,6.55781810980201,6.70277081106962,0,6.43913383572294,6.67430661755631,6.48589647340547,6.65423355188755,6.61130275323232,6.6569684473727,6.53325576078915,6.81209114956044,6.55245532311261,6.52712424580441,6.5653365658461,6.49784589901201,6.64012263529829,6.96306523390184,6.5236587690623,6.53338814400052,6.36914207147829,6.51700087525859,6.6986552224968,6.49493805981839,0,6.3968491287404,6.79895663779044,6.59137739095579,6.62592947798719,6.56372559884999,6.61722601871029,6.74804345717124,6.64476881203138,6.64912691514643,6.39597904886714,6.51178466618762,6.55747846582325,6.63847314853305,6.53054272291569,6.35893204012891,0,6.54095535276253,6.46198716056141,6.49858755747932,6.54322648120913,6.4492169590472,6.61567183191128,6.4509771972252,0,6.54184962917092,6.50750580339524,6.69820775540735,6.77718746326911,6.48382403654687,6.64721071572388,6.41819021694228,6.4851952505217,6.36114211983234,6.5154347185678,6.44441140697201,6.42575546810977,6.50009008982229,6.81909161009616,6.52519207553557,6.75293221059592,6.46139497855971,6.52356509688233,6.60502128239372,0,6.63737827333444,6.63264176830562,6.75135625649439,6.50034357339143,6.58423270024862,6.39569217546752,0,6.40279255803644,6.52370667867629,6.7693842095746,6.60822365329296,6.42257275794665,6.37598925750879,6.52241866546356,6.79199738455305,6.5720337191211,6.76180280180975,6.49015925808431,6.55699169077042,0,6.56670925136113,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.68562716032477,0,0,0,0,0,0,6.67949761892363,0,0,0,0,0,0,0,0,0,0,0,0,0
31,0,97,6.56701030927835,0.748330697493591,6,1,6.49696618259572,6.56552564668157,6.71062073908889,6.55793791494713,6.52607911946856,6.616731435786,6.50089388630763,6.57614460264107,6.4879877847442,6.58926746009668,6.61708598253052,6.56815709512604,6.54739855156892,6.56143759130876,6.62518060808477,0,6.49803579044058,6.66495763541661,6.51199805180799,6.59448546209693,6.59440790767149,6.62491333139359,6.56065272480531,6.656445401392,6.573144172441,6.5576547982252,6.57758617343513,6.53685703284033,6.58817951143844,6.79437501777785,6.51588796762284,6.5226170077591,6.4176773481064,6.55591770754502,6.62675054540618,6.50241548777707,0,6.45428772286529,6.68684131292575,6.60389536300522,6.59354249253123,6.5550809786254,6.60142010367897,6.65143398758172,6.62704152737156,6.62260723262168,6.42724917134981,6.54848117919442,6.56676097483422,6.61296668406429,6.5451271117142,6.40540414109264,0,6.58076466454721,6.49219888724024,6.50572652791632,6.54164543970558,6.50943175656384,6.59090980677825,6.4953023104447,0,6.56843922621527,6.56613906903531,6.68931079081117,6.7002478641635,6.49463933286061,6.61342196342204,6.46203474921177,6.54102976894294,6.42152509693591,6.56942423123108,6.47269120472849,6.51626867342488,6.51564207861986,6.70731121884439,6.5562604920775,6.67699113338351,6.50158345695936,6.55447233933732,6.59473545203936,0,6.61775158510165,6.58121979897908,6.69493232912102,6.54024608636266,6.59313439169471,6.42244983145022,0,6.44753126307669,6.56063020144876,6.71125219309476,6.62740825916774,6.45932001696228,6.42232570030278,6.53179799574647,6.70224330551057,6.52627557497391,6.67818184231214,6.58456025554169,6.57415023356497,0,6.56154656635317,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.65687604680412,0,0,0,0,0,0,6.62543404651599,0,0,0,0,0,0,0,0,0,0,0,0,0
32,0,97,6.56701030927835,0.486269252013937,6,1,6.53484048032426,6.56384327007501,6.65683450714524,6.56477300059112,6.5279754101302,6.59432540047656,6.50820658453695,6.57204714320169,6.53363033599209,6.59010896203158,6.6057134286949,6.57813346291038,6.56447487715399,6.56252876503682,6.59232992426357,0,6.52967749330011,6.63155867571823,6.52563513106525,6.57961294635549,6.57563257912004,6.59543009412161,6.57855377999327,6.59696845807265,6.57515359324713,6.57756462745375,6.58193131149729,6.55036013869675,6.56561834266746,6.70274388815646,6.53060421708918,6.51413476839132,6.4675602653191,6.57164934120928,6.595164934599,6.51969471500403,0,6.4932948192607,6.62145295963029,6.59608662876614,6.57348336613273,6.55125049721805,6.58576650409904,6.61024323284824,6.60438122202588,6.60305785381023,6.4698035691731,6.55297455580489,6.56658387012698,6.59727174412729,6.55275936018679,6.45328064220208,0,6.58308516129833,6.51897492905991,6.51999887024424,6.54573957179081,6.53408509310531,6.57725245986774,6.52990187334125,0,6.57811633672876,6.57871002305269,6.64881141612348,6.6535846395953,6.50861498922384,6.60127992981826,6.50379573935815,6.56556289157693,6.48047229354073,6.58470761097863,6.49377421807827,6.55617671792813,6.53429256022793,6.64536509031623,6.56069699977242,6.63356096999899,6.52945449450392,6.55744296186776,6.5913914079177,0,6.59073582694429,6.55601726024775,6.64732086333165,6.55994557043126,6.59146751879558,6.45752445581112,0,6.48889681529591,6.56963066438072,6.6697412518806,6.60529754037439,6.4964155403435,6.45604087367309,6.54255434869571,6.64270110637829,6.52185309394877,6.63283527317477,6.61186270008172,6.56980884846621,0,6.56371085488464,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.6381562621949,0,0,0,0,0,0,6.6004739210731,0,0,0,0,0,0,0,0,0,0,0,0,0
33,0,97,6.56701030927835,0.311302005172418,6,1,6.55350505267332,6.56388889107412,6.62051583746884,6.56724542287497,6.53433776006475,6.58175881278022,6.52356571414222,6.56791037768787,6.55673967054444,6.58418632168348,6.59559861574647,6.57581291602604,6.5658566316486,6.56529209048898,6.57780240959649,0,6.54392331904209,6.60322283855907,6.53707738292064,6.57618842443941,6.56524393099231,6.57846653491354,6.58607929503385,6.57180825368489,6.57245434012566,6.58326129451815,6.57810661399804,6.55541653787362,6.56069378702362,6.64919317083471,6.54783117784969,6.51775756001292,6.50332744190464,6.57480894925151,6.5824221809954,6.53892465776851,0,6.51850740892216,6.59240944595146,6.58551790072146,6.56525420582118,6.55487289576392,6.57615613057163,6.59126114743792,6.58769608491777,6.5872752593761,6.50845016953716,6.55349717957651,6.56320426753015,6.58561076947405,6.55702347365969,6.49337616473083,0,6.57570029402687,6.5430983727151,6.53235713747661,6.55141407395436,6.54250806128283,6.57090729994547,6.55092441402234,0,6.57917242263648,6.57423464328687,6.61338170862744,6.62353009298251,6.52571128681197,6.59648327499556,6.53279671096351,6.57033282617903,6.52191608130334,6.58148023463199,6.5127845665326,6.56675781007246,6.54853153116165,6.61187126445858,6.55822302677148,6.60776594077927,6.54556797588415,6.55542641589453,6.58852111464893,0,6.5747712384786,6.55076284031631,6.61408890185085,6.56674381899113,6.5846734652553,6.49044907821511,0,6.52087868879048,6.57070357373943,6.63601357109646,6.58584419327424,6.5255208254223,6.48227715940784,6.55034052254647,6.60920955683534,6.53364671471364,6.60319629166202,6.60254248671944,6.56549807183961,0,6.56877408968982,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.61719286905746,0,0,0,0,0,0,6.58708726125709,0,0,0,0,0,0,0,0,0,0,0,0,0
34,0,97,6.56701030927835,0.194926049627628,6,1,6.56143949060059,6.56399812271234,6.59745243939034,6.56836088801008,6.54419389741959,6.57582032979812,6.53860491523677,6.5664423790503,6.56650279643747,6.57821676710323,6.58769860723655,6.57063002315915,6.56454525836208,6.56784648467494,6.57069415140966,0,6.55168570799494,6.58549373857409,6.54720607145,6.57326158199181,6.56287391506376,6.57125479109817,6.58549493856654,6.56265181097656,6.57061417148123,6.58059198718067,6.57232554523076,6.55869638110024,6.56215868829123,6.61688147291455,6.5596657885758,6.52934909244729,6.52609827398342,6.57262281881988,6.57631582025221,6.55365366651427,0,6.53480183268115,6.58036686167991,6.57730913684969,6.56347738681506,6.56016732928964,6.5719739497468,6.58081947167961,6.57691820598952,6.57706546406634,6.53557369617141,6.55642157547551,6.56167594396782,6.57777475489004,6.55934246744146,6.52259483112018,0,6.56954840606783,6.55924948587028,6.54234963430787,6.55616869531734,6.54747478720921,6.56863694926493,6.56114887980193,0,6.57642420756119,6.56915077555802,6.59059149012523,6.60336489136401,6.54091243721278,6.59108587298427,6.54961739380202,6.56929797817853,6.54528751958955,6.57465581484861,6.5298527538087,6.56752623071708,6.55678298342206,6.59362788636401,6.55800189813297,6.59176069695031,6.55417367558873,6.55533894245101,6.58318315000058,0,6.56797378210707,6.55410972057584,6.59337539346494,6.56859736472541,6.57770640849452,6.51629015914708,0,6.54173107228974,6.5707247292531,6.60995818504006,6.57603430365885,6.54468173647798,6.50478811359077,6.55535693181411,6.59111981074193,6.54705942421535,6.58561247509397,6.5880975979626,6.56310106377228,0,6.57141317354079,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.59849793755477,0,0,0,0,0,0,6.57914415325656,0,0,0,0,0,0,0,0,0,0,0,0,0
35,0,97,6.56701030927835,0.119492439434226,6,1,6.56487460247965,6.56392321159328,6.58381895714227,6.56882576080596,6.55317085653763,6.5727788819141,6.54979520115752,6.56622735219866,6.56981367560166,6.57385790818193,6.58129966563999,6.56700168524756,6.564390945877,6.56899084771573,6.56729818707366,0,6.55704266483229,6.57593130324418,6.5546935698718,6.57001558567166,6.56407765576427,6.5688232560836,6.58083657642789,6.56083461358167,6.57001223095623,6.57568005950485,6.56806496254157,6.56144057780579,6.56454092672741,6.59699612041412,6.56545029368564,6.54194906551954,6.54034957332761,6.56969799972886,6.57241393892369,6.56218501195868,0,6.54594350052155,6.57477520702957,6.57204856901756,6.5641741515502,6.56415737400058,6.5703594322118,6.57439053633917,6.57102921357544,6.57142875444753,6.55143384721919,6.56067731296924,6.56211161346963,6.57289554755366,6.56089700753836,6.54166692383026,0,6.56664942205744,6.56702779445159,6.55025860949027,6.55980568971651,6.55225759452434,6.56830520859846,6.56520142425305,0,6.57299574739222,6.56671269854472,6.57854574067076,6.58960114397708,6.55148783512351,6.5843935796578,6.55836203122567,6.56768068914377,6.55679740793997,6.56951936031932,6.54352832150072,6.56680366753318,6.56127050552198,6.5830863928054,6.56004159783871,6.58172523460397,6.55884111667707,6.55693923550117,6.57740309667738,0,6.56602801521273,6.55912577758865,6.58143132725814,6.56908577275529,6.57293109160178,6.53470659930254,0,6.55376975467985,6.57035375766729,6.59232933198752,6.57212166685553,6.5557298094674,6.52412855397733,6.5586569620793,6.58102813015558,6.55667768969331,6.57621454368581,6.57826822677422,6.56274490831338,0,6.57147191199489,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.58485841220084,0,0,0,0,0,0,6.57428512911581,0,0,0,0,0,0,0,0,0,0,0,0,0
36,0,97,6.56701030927835,0.0717013849929245,6,1,6.56661221767857,6.56407233460472,6.57610154373293,6.56877170690734,6.55934889172072,6.57087355685529,6.55694799139327,6.5663454633297,6.57016745170055,6.5710480781548,6.57625756596059,6.56558072783518,6.56519141053462,6.56900038752169,6.56603126707115,0,6.56087722131448,6.57116079322575,6.55957749982978,6.56752373993379,6.56576176019467,6.56805396630044,6.57567281524733,6.56173222233223,6.56973697866522,6.57167818529041,6.56586260419974,6.56354737284075,6.56605112478638,6.58473922494727,6.56734227069168,6.55188767429196,6.54974965809534,6.56776748239877,6.56967603298462,6.56602744436112,0,6.55377144875722,6.57151170271066,6.56910960870904,6.56522494198695,6.56623315857857,6.56958931082653,6.57054595911672,6.56825571500139,6.56882901370792,6.55958584789307,6.56417690662079,6.56342397395894,6.5700672133862,6.56221810811874,6.55310301764465,0,6.5658915174462,6.56935173253813,6.55623749897952,6.5624477527252,6.55653499764668,6.56834254301108,6.56667623578138,0,6.57045832870442,6.56611182213916,6.5728485820855,6.58049335321532,6.5580079321002,6.57810496690867,6.56261204164868,6.56675115945308,6.56230934278746,6.56676619308401,6.55315085968304,6.56641947156079,6.56370297352895,6.5766275745124,6.56247770295146,6.57549734348499,6.56158960132601,6.55899005350547,6.57280235427589,0,6.56585297765285,6.56296898478568,6.57487883911408,6.56918406273201,6.57033263293164,6.54710905028424,0,6.56016440482286,6.56958474428081,6.58159797137131,6.57037458762712,6.56145958437399,6.53946419447891,6.56107708015842,6.5750497424364,6.56212305237776,6.57152657924171,6.57297048622234,6.56345793459755,0,6.57027579131307,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.57623911239499,0,0,0,0,0,0,6.57134015684018,0,0,0,0,0,0,0,0,0,0,0,0,0
37,-1,97,6.56701030927835,0.042186316659214,7,1,6.56753222973951,6.56456242566757,6.57181609929633,6.56843700837514,6.56293254950661,6.5694669399369,6.56114829796769,6.56649695274836,6.56939575408422,6.56934692095949,6.57257610347922,6.56550217756934,6.56607451675345,6.56856275269522,6.56588389428522,0,6.56344263692356,6.56882951823195,6.56252189640208,6.56621822996274,6.56676841088031,6.56765034596412,6.57174222353895,6.56322122769235,6.56932582327116,6.56926858243329,6.56517708256703,6.56496232631147,6.56665436194303,6.57726314960039,6.567535575496,6.55842939895779,6.55617296111426,6.56689173511227,6.56789134586432,6.56735767965525,0,6.55914734386111,6.56939999693967,6.56766592020029,6.56596674562802,6.56694350282781,6.56898602894941,6.56847885779895,6.56713727698516,6.56779543928302,6.5635304675002,6.56621226347683,6.56471869485541,6.56857122038289,6.56342272830674,6.55952747365779,0,6.56600115886729,6.56934640494451,6.56045511286936,6.56425341307733,6.55979408878534,6.56816644574139,6.56727505062891,0,6.56900326542074,6.56621826718823,6.57016751138446,6.57478102223501,6.56180409789738,6.57340323431858,6.5647357124795,6.56640077864583,6.56512362873211,6.56570138017575,6.55920057333423,6.56637013485193,6.56505447961723,6.57257107302983,6.56432090879447,6.57172174265272,6.56338657599519,6.56085697268402,6.56982209535781,0,6.56606973628251,6.56517551701181,6.57133631716167,6.56899961028626,6.56904295197528,6.55509306552382,0,6.56351851752139,6.56867727602135,6.5753916540393,6.56920260997579,6.56429866096663,6.55040747641914,6.56292080312179,6.57142305482587,6.56473505611944,6.56927066437426,6.57023859819852,6.56444783206967,0,6.56893945216212,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.57135357857347,0,0,0,0,0,0,6.56956365341243,0,0,0,0,0,0,0,0,0,0,0,0,0
38,0,96,6.60416666666667,2.16695561644016,7,1,6.56792618345277,6.56520030671791,6.56946672822141,0,6.56475717150946,6.56841722423484,6.56359212048328,6.56667863640973,6.56845183393225,6.56833263603823,6.57010286386117,6.56588602807523,6.56662081888488,6.56811682750248,6.56614865015898,0,6.56502892496697,6.56787158489893,6.56424357202837,6.56584124642966,6.56709730062524,7.33033422001344,6.56931952081207,6.564434912282,6.56879049711168,6.56805498916661,6.56529473628011,6.56582402349797,6.56678080996749,6.57277870456561,6.56726086535461,6.56224999234923,6.56051574328177,6.56663127696054,6.56689979557546,6.56766729337946,0,6.56265001783868,6.56810020873626,6.56705132593305,6.56638540137162,6.56700786036403,6.56842771110148,6.56750911447599,6.56676820112181,6.56738915805802,6.56544466806848,6.56707042004845,6.56564246680125,6.56786872426272,6.56446184236569,6.56305935410461,0,6.56627658458744,6.56878641953934,7.71158121375425,6.5654325298824,6.56203840001436,6.56780267658143,6.56754075448987,0,6.56826854991109,6.56643961605196,6.56874837064723,6.57140588759822,6.56397085515519,6.57042613789078,6.56588993662568,8.20440576489334,6.56663055018252,6.56554069989194,6.56272511666644,6.56645467693425,6.5658130306704,6.57006081983917,6.56545199184805,6.56950132621219,6.56461435535961,6.56238167500661,6.56832762446859,0,6.56650650402486,6.56621301375645,6.56938463575868,6.56859739827041,6.56839561527383,6.56007220081839,0,6.56537824213465,6.56790440152706,6.57181029761412,6.56808256706984,6.56574045761868,6.55747324517401,6.56429469450029,6.56927530375839,6.56592407275414,6.56817364355856,6.56873491997547,6.56534822666586,0,6.56796194586742,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.56881406035417,0,0,0,0,0,0,7.10534667878372,0,0,0,0,0,0,0,0,0,0,0,0,0
39,1,96,6.60416666666667,0.953014952168453,7,1,6.56796521694324,6.86967462431932,6.56819595909792,0,6.56573880798043,6.56772374310659,6.56508974142419,6.7001759957355,6.56772776748938,6.56771918968285,6.56863286567017,6.56627297183033,6.56683468697197,6.56781339416808,6.79883415223553,0,6.56596322909163,6.56734654602646,6.56528157499286,6.56594293639864,6.56709206463473,6.82682273817826,6.56807994074612,6.56538785543899,6.56828829556284,6.56750129837868,6.56581132184777,6.56631083440011,6.56673794389754,6.57014129450316,6.56708621378894,6.56434709457617,6.56333906684316,6.56661929354589,6.56647518202271,6.56763782017144,0,6.56471544571538,6.56738422394459,6.56683499364259,6.56661886229829,6.69555010370017,6.56791604526276,6.56710827316417,6.97896238365904,6.5671888015938,6.56643533396568,6.56730662386598,6.64797535385904,6.56750359983733,6.56530374894952,6.56505331370349,0,6.95779156709048,6.56828613833314,6.7523441539693,6.56615101354965,6.5635405707716,6.56742742367603,6.56761382605125,0,6.56787060316793,6.5666098306513,7.0687812524273,6.56946990686013,6.56521151122569,6.56874237840599,6.68709779127002,6.83084710399241,6.56738644041606,6.56585534736148,6.5647544492681,6.56660518005002,6.56630726802581,6.56855918869453,6.56612860115375,6.72657291521196,6.56548988049453,6.56358858118923,6.5674939459789,0,6.56668310371027,6.56662651608381,6.76814266856706,6.56812120193143,6.5679638158095,6.56310340164233,0,6.56637950452842,6.56742349237686,6.56965484796142,6.56746639964071,6.56649831562738,6.56170707380988,6.56525830359627,6.56807004987988,6.56650894688378,6.56765482778415,6.56777009781334,6.56595086274261,0,6.67773904490093,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.5676338905842,0,0,0,0,0,0,6.70197753476112,0,0,0,0,0,0,0,0,0,0,0,0,0
40,0,97,6.82474226804124,8.56633505717878,7,1,6.56783410983231,6.6675927344781,6.61685685611376,0,6.59401915658013,6.60008733442669,6.59778861881871,6.62035542883143,6.56731924766941,6.62270142681449,6.56775365866603,6.69924533738582,6.61142720668601,6.56761186750919,6.67606663456712,0,6.5986833556276,6.56705574787056,6.60832616759857,6.59689964802116,6.58610666231396,6.65351092798463,6.56746699251352,6.67538254270429,7.78181474728687,6.57601979065638,6.56624346367786,6.63969104188574,6.56673921285543,6.69985565723009,6.60086186435993,6.6145452539834,6.56503563235923,6.56666292673462,6.58324468483415,6.58732182856688,0,9.68036547698743,6.56706036242669,6.5667910213374,6.63335180819875,6.60236604670014,6.58487516653495,6.62683421694414,6.68743217050618,6.67484831415365,6.59893140941528,6.56728978995646,6.6992980803874,6.66252985650577,6.56590424795302,6.56614899003689,0,6.81433429160351,6.56792722831065,6.59678582681256,6.56656815302748,6.58714023885044,6.56716695324569,6.60348885509155,0,6.56761942927905,6.68685204685362,6.79611290364111,6.607626270282,6.56594748821984,6.56785368326163,6.63457047681594,6.65406611772685,6.56766502578289,6.59711832435865,6.56588458634466,6.66340306483805,6.62471820262279,6.68164448539042,6.62861635700868,6.63842693028466,6.62632294771997,12.8320485343983,6.56711404907569,0,6.56677226471778,6.56679431413106,6.66150765599821,6.56767007098546,6.58253723902355,6.56491698318924,0,6.57728502413703,6.59134264267037,6.56840750220176,6.56713456487472,6.56688496906229,6.56417900373564,6.62400548031743,6.60211315163707,6.5668424741711,6.65191952856502,6.56726470081215,6.56632327814908,0,6.5964031775793,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,11.6855011604805,0,0,0,0,0,0,0,0,0,0,6.60366124406809,0,0,0,0,0,0,6.67874856283742,0,0,0,0,0,0,0,0,0,0,0,0,0
41,1,97,6.82474226804124,5.98319425514824,6,1,7.04485619005413,6.60901107244197,6.63187195389018,0,6.58368597491119,6.592065394743,6.60387869572629,6.58496255687253,6.58196251383542,6.59780845297968,6.57910887204908,6.67948393857674,6.59996330745014,6.5776538123002,6.6452924542036,0,7.542722517609,6.59288701853252,6.58372051023803,6.6184240024013,6.58399576536223,6.60525070887292,6.57555805628468,6.64370895081546,7.27571829958524,6.59406564619465,6.58767413667606,6.64243910927537,6.60242506155422,6.65425066423111,6.60013731669468,6.5895362273388,8.35553172616886,6.60908282968545,6.60193538223699,6.59833081548501,0,7.93762153203706,6.60097283645066,6.61917313109832,6.61206034857287,6.59186914358104,6.59958025847427,7.22794495840664,6.63274468072828,6.62625065430025,6.60797721722238,6.58123346409659,6.65702508871236,6.62260523319204,6.60540177581812,6.58032664815941,0,6.6842843738606,6.59174426457215,7.86480732265648,6.60659601314879,10.0236140730194,6.59032164299628,6.59464575727513,0,6.58876876929125,6.64443123738492,6.66120772442815,6.62060467373441,6.60513800475072,6.59822211218322,6.60975815981699,6.6086961515115,6.56938020485352,6.59514774763415,6.57671616428438,6.63136801662439,6.641462460266,6.63864460211054,6.60405240534429,6.62909085222462,6.63301185451776,10.6396262414634,6.62111376017916,0,6.59054175674997,6.59990561690915,6.6436384271424,6.57506208327871,7.07429349935558,6.56595266938152,0,6.60232165904957,6.59151103862759,6.58792645225539,6.57528700655765,6.58713337026309,6.5655729141157,6.62511692476511,6.61658215810033,6.58788310217486,6.616565982841,6.56702002712663,6.61462686525991,0,6.59714927977909,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.92831980702186,0,0,0,0,0,0,0,0,0,0,6.59506567865586,0,0,0,0,0,0,6.65303503966398,0,0,0,0,0,0,0,0,0,0,0,0,0
42,-1,98,7.16326530612245,20.8160054126142,7,1,6.98111853547427,6.9690798709438,6.62759810275605,0,6.84483171602832,6.60775355277822,6.60628812115665,6.59797781288714,6.81381849057108,6.60687676677147,6.60221829173248,6.64497653104421,6.59124424275036,6.84920075263451,6.62931054550024,0,11.2941662145078,7.00371926247015,6.58547582918891,11.3554006911157,6.59846561864439,6.60573283689018,6.59669061550238,6.62014248667287,6.86011453934915,6.81102823268494,7.01903874099124,6.62833511115693,6.60853190655133,6.63611986533657,6.60259593610945,6.58496874198693,7.73617767512847,7.08019551128525,7.04654212067054,6.59687835224315,0,7.04876998381877,6.8605548723495,6.80920114239056,6.84767951229945,6.74684933780095,6.60446007187718,7.04444018937338,6.86314413756577,6.61451126322881,6.5993515317446,6.5943760451971,6.73075000989396,6.60941618218472,6.61332013246938,6.79443687882078,0,6.79408686263924,6.59497800874148,7.3681704178959,6.70306900086619,9.05399499686518,6.59528222416175,6.84102419822915,0,10.0107053686699,6.61103523842183,6.6173768914646,6.6197372194629,6.62925232326224,6.60556360242616,6.67564148959326,7.27181134211471,6.93765318664999,6.76107187530988,6.59204335496891,6.59659071468586,6.76495652148255,6.62327506934558,6.59260944680074,6.62150776216083,6.62365512768335,8.48819969614387,6.62690928722349,0,11.7158098915172,6.60083756308787,6.62780579069509,6.59259776857314,6.96755551048747,6.57942933570452,0,6.64776609012943,6.60223752264747,6.60143565680519,6.58846309805588,6.75187812917977,6.57485564160132,7.00338795996662,6.86975104169302,6.60402894060359,6.61440422745718,25.4459123611668,6.61098531380445,0,6.60147886448428,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.95705640134311,0,0,0,0,0,0,0,0,0,0,6.605226156231,0,0,0,0,0,0,6.72537946581763,0,0,0,0,0,0,0,0,0,0,10.3199511471319,0,0
43,0,97,7.22680412371134,8.36098118118385,7,1,7.06318531991795,7.00452327042783,6.70740644956285,0,6.81785087250341,6.61117674851444,6.69186297753549,7.49577537412432,7.88877037026475,6.79882364810893,8.82066665901218,6.70957077945506,6.61463453227895,6.95035795457159,6.72291060764156,0,9.18388573730071,8.20175416439953,6.65432815123339,8.54358959734524,6.63717230325692,7.79801982514901,6.75998821018811,6.71636271536474,6.82300591055649,7.20581064998945,7.10407434297849,6.74829516354569,6.6152757243459,6.62529283584208,6.69160311698891,6.64742255088519,11.2781077557995,7.05257780666742,8.49807199754503,6.72441126502157,0,0,6.90629578832889,7.72828906515972,6.84690684265774,6.78071706858464,7.55884240747718,7.78696310863067,6.98408369067494,6.67646722284125,6.76572450795897,6.63040636741403,6.77229420504505,8.47001501757956,6.76023876657542,7.74019349089539,0,6.78865163704359,6.77799402825085,9.09937422125676,7.13758343233447,7.84808313880426,6.6223205879455,7.21259173137998,0,7.93291753601265,6.60286403802209,6.6117531604266,7.68239890212339,6.71893106124349,6.73479931238966,7.25052553382338,7.3206266653004,7.23718382366047,8.22786755165374,7.21692428282727,6.59762938319081,7.46390730248444,6.65271686676535,6.59961949024418,6.74316446121455,6.79023287832474,7.41801995730425,6.62254287979981,0,8.93520983274223,6.60066817017827,8.62682434098354,6.65974778744614,7.59106042148289,6.71259634907469,0,7.41749484196389,6.6089375212673,6.60804618334827,6.72055894130819,6.85488916601944,6.60423177746178,6.95593767814887,6.86722498887263,6.6317437115624,6.70086402171969,10.8092515147708,6.76120004819401,0,6.80545840058774,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.7470468508726,0,0,0,0,0,0,0,0,0,0,6.70747849259259,0,0,0,0,0,0,6.73786310391729,0,0,0,0,0,0,0,0,0,0,7.60690850938295,0,0
44,1,97,7.22680412371134,4.09663003654836,7,1,7.03707178695313,7.62825609294479,6.90743951468197,0,7.27977302804423,6.82852520695599,7.23786902208376,7.30970563635374,7.56443293664822,7.27813329820456,7.64182233851598,6.87226313140805,6.77586841951497,7.20694971234108,6.93851540586858,0,7.41585416079162,7.78764347921127,6.78634648994723,7.34540900801956,6.73327291339168,7.53142836696686,7.13802783760739,6.76108267407363,6.85416549034885,7.65245050471288,8.68568756239572,6.79151732970881,6.72457141918135,6.96978930649026,7.10523480981202,6.70989422248178,9.08314690247605,6.92366955237717,7.7929750246957,6.98471339073397,0,0,7.43207433427028,7.57716318465637,7.27821229033666,7.25490474675845,7.29768306704982,7.06436697107259,7.2924732284901,7.17757518489053,7.19993636407325,6.8348124914966,7.09956479566177,7.62227520751655,7.14010772507356,7.85336649667557,0,7.50364450362398,7.08687404820186,7.8603234637819,7.21454815850264,7.30286760826216,6.7967550157193,7.29615531207431,0,7.56844943853965,6.8989333262983,7.44058512090162,7.23017348423899,7.21649698070905,7.00189880422768,7.52603905180758,7.66507055996954,7.23692074378735,8.55625773067116,7.40380297580585,7.27405439679031,7.37882305839406,6.80851093369168,7.05039684142362,7.04833517200197,6.93001658636353,7.24422567726014,6.83395070397511,0,7.90717770369662,6.65547478868171,7.71286740180762,7.40498772037107,7.382073425344,6.79137224822495,0,7.3308530460268,6.82493425507092,6.6780217732651,6.85535180387002,7.30092584204607,7.1469734283548,6.96888978365698,7.27090933380469,7.12884864294658,7.50552919540755,7.9420699519047,7.12078821011144,0,7.17200924694205,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.81066241064279,0,0,0,0,0,0,0,0,0,0,7.41279442639141,0,0,0,0,0,0,7.12311565464371,0,0,0,0,0,0,0,0,0,0,7.12524268809547,0,0
45,-1,98,7.5,16.9820925799747,7,1,7.01960317427664,7.28263418292851,7.09291919983461,0,7.17700003192869,6.97446539417888,7.42365722147696,7.3756084074286,7.18023186342725,13.7671927332968,7.14553339842527,7.21669638379306,6.92154844095619,7.22394955817313,7.15646858893016,0,7.15138282308414,7.59398867341008,7.18688103258275,7.16059168607433,6.94825233932582,7.17452174246435,7.42281875190443,18.8815925155903,7.03175150123445,7.56860028682069,8.06110428357256,7.00056279234379,6.9462508225872,7.13176178407363,7.40627327287226,6.99992016800125,7.6484271572393,6.94965918316171,7.27748629354851,7.19582672354923,0,0,7.32712981099922,7.26959203593497,14.996853846265,7.26486413035558,7.23434574852353,7.05208412817836,7.39208174268255,7.26955134698668,7.3828990023555,6.96145592958376,7.31469496978312,7.38597346894135,7.13849642822186,7.40731140477445,0,7.52405475505135,7.22636963613628,7.46727143647351,7.15272316737456,7.23644454655587,7.09225058741251,7.20029033249778,0,7.3432599098869,7.12305328739035,7.39676964470789,7.21185258704461,7.3250035456793,7.36021692925426,7.35417287652017,7.54726362627953,7.10618884895677,8.10503544112524,7.39356502132146,7.30093280582814,7.27881521151422,7.05375559196959,7.20441500327543,7.3199374221215,7.14798112959556,7.16063328920512,7.01139862752664,0,7.40906831184601,6.96617820917077,7.49513304376736,7.36093392871232,7.18867467258102,7.28858068236436,0,7.28128462618837,6.94818879023489,6.91396591366531,7.15728531070496,7.33520454385675,7.38442176671532,7.11711460175103,7.09657234761915,7.24147737740731,7.39518331814141,7.25027883635176,7.03304132704794,0,10.877965925943,0,0,0,0,0,0,0,0,0,0,0,0,0,0,13.9649619098835,0,7.01227046067848,0,0,0,0,0,0,0,0,0,0,7.49146422819953,0,0,0,0,0,0,7.2145555192123,0,0,0,0,0,0,0,0,0,0,7.01921121540913,0,0
46,0,97,7.55670103092783,7.09264182210972,7,1,7.06474701621526,7.1755531297404,7.11564684076408,0,8.34045993491863,8.89492919387543,8.30446170061985,7.29025274714525,7.17568580808609,10.3056734910698,7.06929148390485,7.29480305297931,7.0777258928002,7.17964922016475,7.89216975095086,0,7.13824527587063,8.07547164836569,8.7167861021545,7.21386775620322,7.84837076697086,7.08456205869979,7.43662574488087,11.3892659928876,7.30949166336024,7.64723696477973,7.62345489394284,7.15757175865775,7.69869565571468,8.25853301791533,7.90185452836972,7.21469202734663,7.26653230220182,8.00442461456218,7.72298122351781,8.80002425842968,0,0,7.22409989396982,7.23074970395708,9.97837512847424,7.27843959172626,7.20289565446144,7.72096788641164,8.38457867912187,8.41292597196843,7.27881974864223,7.08356274166719,8.14423609407416,7.28833771214055,7.16033385298314,7.26926009925626,0,7.34498243167304,7.22794292861694,7.29295121435285,7.19697510290575,7.96459682659672,8.05525723820042,7.36080019600267,0,7.6009657919944,8.18612823888978,7.18557492030867,8.12669504640401,7.29450805122363,7.40719525938085,7.67389023606247,7.3627695164033,7.04756909936289,7.64994836578596,7.36779692256798,7.35704262415387,7.30085164248468,8.12570831594618,7.28032697920687,7.61341067663437,7.19256581388923,7.15030311630116,7.18459451663702,0,7.22885846506056,7.23962970334063,0,7.21898693150948,7.40389377885618,7.39655237084116,0,7.22646774969649,7.1334421321892,7.0999979709104,7.22118412177505,8.02029678549822,7.39259213871021,7.21008552761713,7.07284628968373,8.51026585729356,8.36817159724456,7.0932876423355,7.10826513704399,0,8.41448239908974,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8.54743344574431,0,7.7596061388316,0,0,0,0,0,0,0,0,0,0,8.60001217386843,0,0,0,0,0,0,7.29378750288073,0,0,0,0,0,0,0,0,0,0,7.09094189493121,0,0
47,0,97,7.55670103092783,3.12829891752798,7,1,7.19934679587767,7.1815150487579,7.43076779096051,0,7.99060732055516,8.11921291470933,7.83864999427181,7.33095451199002,7.23219071075113,8.15628949469723,7.64322166528731,7.50842802202658,7.36063093249234,7.28218338347869,7.38753441088564,0,7.27580875806299,7.87411469287834,7.96306342727606,7.40685746630541,7.84697201298227,7.30047205742568,7.58669790457895,8.7449703979791,7.41450286969038,7.43868055751957,7.71633057303072,7.62399525968792,7.73808446616905,7.72433304783559,7.72399417286567,7.53172996067899,7.21868809602202,7.91094664449536,7.52677705067205,8.02914486180235,0,0,7.72120975758547,7.21695332683167,8.60368436395866,7.69330683231475,7.48032871562626,7.80024021606054,7.91464658052621,8.03795858362468,7.41034037119663,8.00995745920579,7.68789946590249,7.63151698025753,7.19588759458823,7.21347661922364,0,7.22902571920664,7.35347149528204,7.54560193118389,7.41657799896453,7.54595288496318,8.31608399708132,7.31319284909686,0,7.47394817942149,7.72335376089174,7.10295029869674,7.90315623360325,7.29869381232996,7.69841789754401,7.33086548877592,7.57336633830525,7.0658257916497,7.48349551269842,7.58529098348609,7.30705055325309,7.66440387468036,8.05566118287768,7.5591355497093,7.682256606116,7.75146962659289,7.48026265249455,7.7461603003037,0,7.40146041066601,7.88785148388344,0,7.18766555398839,7.50292605356012,7.68721801131875,0,7.45961802616215,7.2419291665085,7.14695842550922,7.58818288676363,7.86382838343766,7.36752261009736,7.58059045730306,7.65833785373145,7.89616211995307,7.90811255755619,7.11694400855052,7.43296355571859,0,7.90063713412098,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.63715852160406,0,7.8007072122065,0,0,0,0,0,0,0,0,0,0,7.97281056998381,0,0,0,0,0,0,7.65308944291727,0,0,0,0,0,0,0,0,0,0,7.37968139664334,0,0
48,0,97,7.55670103092783,1.61245096349783,7,1,7.34023429994427,7.43558711605527,7.57704842617243,0,7.81744499690678,7.8322217756817,7.65783340670271,7.49607034805165,7.35313008140384,7.77025468563497,7.69487440932316,7.49771304816912,7.56522345537068,7.37423402199965,7.4963299118356,0,7.42608912946787,7.74484537383338,7.8411818000052,7.48437071747956,7.72274583132944,7.44680834800703,7.58697348948322,7.81413331673439,7.4487034195354,7.50746817164937,7.7236254417529,7.62819843857344,7.71861441517839,7.68929933555533,7.51435624679085,7.69675328240796,7.41827713284421,7.7399885953056,7.53652663611995,7.61676680615251,0,0,7.70073552477506,7.50299783274794,7.90140728668649,7.67002351062594,7.66326147465794,7.66760687644805,7.85373315428431,7.94101519903456,7.32309297039326,7.84454138507007,7.61856566127038,7.56772446188394,7.5095829927365,7.39551859215245,0,7.31761466556304,7.37515900236609,7.61578780837237,7.52200880253661,7.5603997853311,7.92048332079604,7.35766419502614,0,7.53125079231838,7.55317346291444,7.30175850782718,7.7021798715557,7.53825580483478,7.60836670885739,7.27588362072467,7.60763076850913,7.19279833379811,7.49185565829075,7.61717887866819,7.32496522832886,7.5318649337474,7.82658126382049,7.5123388061497,7.72199214169341,7.69013681962275,7.59931547036934,7.80221115881594,0,7.52862291967802,7.82619768923405,0,7.3674962653043,7.52076672979784,7.65952717577621,0,7.40065327690679,7.55584472352461,7.35727020185745,7.71080029939065,7.59370996508961,7.52475432239177,7.55502221925972,7.73116713655861,7.69917179679079,7.67138807852425,7.34389781399037,7.66789018870769,0,7.6627621001841,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.64082505104359,0,7.75629244855689,0,0,0,0,0,0,0,0,0,0,7.69326117381137,0,0,0,0,0,0,7.64157292270024,0,0,0,0,0,0,0,0,0,0,7.50104259780636,0,0
49,0,97,7.55670103092783,0.989964896801215,7,1,7.44191760203476,7.52666977319087,7.62281443719733,0,7.69772425750984,7.72015015606176,7.53293957656178,7.56363289511902,7.50337370376143,7.69691956967004,7.68941566673484,7.51119438944047,7.63704948102699,7.43105975416682,7.55736135436606,0,7.53209095022584,7.67648167142771,7.71246365558822,7.53199570118976,7.66788299573358,7.54205423310459,7.60433907166343,7.66873140044277,7.47888262403434,7.53312049880067,7.66543872865117,7.54462241061883,7.64315337983537,7.71658418895979,7.47486468735561,7.6775087079632,7.465532753146,7.62065170909198,7.55232768343312,7.482396285417,0,0,7.61740320269263,7.55537279699038,7.71356725060889,7.59424589300694,7.64579210357713,7.63258000483772,7.77153944493675,7.81812680723038,7.33802435190975,7.66796003324721,7.55150965850888,7.6154794091414,7.5738998875921,7.40517104927136,0,7.42844490001042,7.39721278504478,7.61970029283218,7.52356357408418,7.60072477293208,7.71592210628244,7.42728560476377,0,7.53341935256577,7.55704872002249,7.45436768083269,7.63517635449204,7.53404400671289,7.5978653169842,7.35155353398377,7.61253747227019,7.3253704518644,7.54036896706372,7.57484883327352,7.45331967368504,7.49025669917857,7.73413524630867,7.56436531169757,7.669753428044,7.61490787479873,7.63787531495209,7.68930471756798,0,7.57870321083184,7.66098052321133,0,7.54179590117125,7.52972530766453,7.590373448129,0,7.41242516543179,7.64243615176012,7.51939755898978,7.68611963879537,7.50132846096535,7.58831341181476,7.55714689154561,7.70797786017351,7.52181409798116,7.65409548832544,7.49705518716994,7.62274247397408,0,7.59361194312637,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.64130302576321,0,7.70722023092361,0,0,0,0,0,0,0,0,0,0,7.65313552503914,0,0,0,0,0,0,7.61244068013041,0,0,0,0,0,0,0,0,0,0,7.51856500811999,0,0
50,0,97,7.55670103092783,0.641577979377729,7,1,7.49825690493321,7.57255286995811,7.63418390517633,0,7.61032571645614,7.64625189389784,7.50481058387257,7.55629772268438,7.58305702768371,7.63457065507314,7.65262412272994,7.52142918561433,7.63902942327761,7.4718250151366,7.58427715203643,0,7.55705165947141,7.64084373045141,7.62533957882977,7.55650652697786,7.61722850381502,7.57584806393854,7.59276228261726,7.63599275658512,7.50004462541734,7.54834910220502,7.63964811262228,7.51553011904971,7.60057960891934,7.67751459686318,7.48114167636747,7.59636303897428,7.5077644137277,7.58607571729966,7.56318245360382,7.48493888470974,0,0,7.58934748335183,7.56412815650661,7.63940135938885,7.57095297626495,7.60100315890566,7.62114660768041,7.71017874066942,7.70177977468256,7.3964813315109,7.58313300455887,7.52781726293277,7.60985186313425,7.58631673859573,7.43550458209985,0,7.50717840694224,7.44966579072489,7.59672690279154,7.52430750712105,7.60953795330315,7.6316568319809,7.48710224631527,0,7.53336869485284,7.57228714657158,7.54702550250619,7.60390002424812,7.50498777965513,7.58973974821287,7.43744434897717,7.60581904619652,7.42613348174953,7.57584782065721,7.53590313795638,7.53601974966193,7.49719476125307,7.66915237051997,7.56010164102208,7.62845180319011,7.56287893322467,7.63502197699614,7.62676677204608,0,7.57643191908747,7.59171481516858,0,7.59211432157321,7.53988991414666,7.55719720480377,0,7.45000698746201,7.61691798054103,7.59801210478057,7.64074252501609,7.49613006527873,7.56934600399432,7.54848666719536,7.67986145373341,7.49233794315094,7.61730631477149,7.53574191736756,7.61124409003708,0,7.57222355723857,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.62512384873001,0,7.65883423794067,0,0,0,0,0,0,0,0,0,0,7.63620206740844,0,0,0,0,0,0,7.58446867814103,0,0,0,0,0,0,0,0,0,0,7.52974147162903,0,0
51,1,97,7.55670103092783,0.423040342627519,7,1,7.52453164818113,7.58321371372202,7.63108820158413,0,7.57124073518976,7.60515318779322,7.51367119103827,7.54949015834697,7.58958786185413,7.60065263399179,7.61396984162957,7.53547055882217,7.61790106010711,7.50390469534328,7.57414860104769,0,7.55659152544325,7.61166847132035,7.58451914672953,7.5608055542662,7.58642445209698,7.58057399062223,7.58256449051273,7.61210068441292,7.51508179419224,7.55526516396497,7.62051982835997,7.52283015711281,7.57187929633557,7.63659833011512,7.50189025377488,7.55738988255654,7.52799381117707,7.57641754135834,7.57003342430151,7.51470337389377,0,0,7.58229285914144,7.5627159928015,7.60494675954995,7.56133787857629,7.57668548792318,7.60816535047503,7.66182458530839,7.63591146559129,7.45941782927525,7.55613113457874,7.53528352526792,7.59054625380353,7.57699384339678,7.46974594059108,0,7.5472609930407,7.49847475117376,7.56986611077123,7.52782319686405,7.59941234475595,7.59228434992024,7.52296602568437,0,7.53845802027556,7.57002891146714,7.58379291362251,7.58681768305862,7.49979981670884,7.58313889078978,7.49317947527025,7.60010238257611,7.4874145025994,7.58561632825813,7.52020423692068,7.55121650761616,7.51449270162283,7.62723177158697,7.54756285465811,7.60458402229501,7.54563628265099,7.6189307269598,7.59026962663643,0,7.56900658644114,7.56154959505918,0,7.59653812962843,7.54571473876268,7.54139153550381,0,7.48760544160402,7.58396701227058,7.62061597537152,7.6025483490645,7.51500093990279,7.53774319037382,7.55140059281316,7.64839977814724,7.50412300402953,7.59472382316038,7.54532238359547,7.5890708568791,0,7.56625623988745,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.60350196236168,0,7.61703920098838,0,0,0,0,0,0,0,0,0,0,7.62201540936322,0,0,0,0,0,0,7.5725016323626,0,0,0,0,0,0,0,0,0,0,7.53923299591654,0,0
52,0,98,7.80612244897959,8.62182471274853,7,1,7.53660888273486,7.58060844407637,7.61404935656466,0,7.55799331472177,7.5795109290466,10.2127807265835,7.54878846161344,7.57740415964696,7.58281444020218,7.58681529977753,7.54689612101157,7.59637947610024,7.52469807630936,7.55992465797802,0,7.55411177217805,7.59215801376462,7.56722839425924,7.55732834824536,7.56791283825138,7.5725650257507,7.57331347272176,12.2650953878328,7.52806887861324,7.55721096586494,7.60005669952672,7.54006827210908,7.557885494015,7.60990837865606,7.52224619474402,7.54392526767896,7.53690777334707,7.57332389890142,7.57127583278296,7.53752005245109,0,0,7.57778612359343,7.56188656997068,10.9161163009241,7.55714852009101,7.56474345152246,7.59431578991615,7.62677812139354,7.59987283670387,10.4180615985162,7.5525085691971,7.54591669418294,7.57517745667561,7.5681864074557,11.4542074414146,0,7.56335319608425,7.52937047951431,7.55529751703155,7.53506601556383,10.4506119116429,7.57406757384419,7.5407078801338,0,7.54408975758001,7.56574336475191,7.59097917306534,7.57600386729426,7.50959099057323,7.57622244208853,7.52379554630903,7.58926894854772,7.51880140244985,7.58195056327996,7.52097116923069,7.54996176131829,7.53204826073757,7.60227620567754,7.54175326760739,8.69963576797971,7.54660815697416,7.59970607448653,7.57381969203649,0,7.56438918747616,7.54859496023518,0,7.5844944532176,8.24089145077473,7.53682064976496,0,8.60586039267429,7.56613690558224,7.61825794906255,7.58173865854504,7.53480852591463,7.52129476410327,7.5548099542389,7.62071076225262,7.52251590008029,7.57755800214877,7.54888642280128,7.5740817063033,0,7.56746285522793,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.58486544175971,0,7.58958810984911,0,0,0,10.047241429284,0,0,0,0,0,0,7.60412896709657,0,0,0,0,0,0,7.56941523118694,0,0,0,0,0,0,0,0,0,0,7.5458178546709,0,0
53,1,98,7.80612244897959,3.64278964199442,7,1,7.65948561485619,7.57494784023676,7.59491831709145,0,7.55523686044295,7.56670871481342,9.21286827984833,7.55045110519625,7.56691743759013,7.57276045217678,7.57114784034922,7.55339302917252,7.58017903784376,7.80134165486553,7.55184318351862,0,7.5534459045408,8.1944223319938,7.56182420036958,7.55336490240564,7.55893955434633,7.56337552277445,7.56697386712707,8.67843755426858,7.53793220354595,7.84686139231198,7.58403900967369,7.55284376084029,7.80082167608686,8.52497023680063,7.86755093950368,7.54204609718179,7.54344613247006,8.38300420447131,7.89181915219967,7.95412232440877,0,0,7.98146139414943,7.56161638600092,8.36873919838685,7.55569886917532,7.55957725115949,7.99922255856792,8.12633894536738,8.2456444014821,8.53761740052356,7.55378591483376,8.24344576438757,7.56559322294405,7.56304847080703,8.96341937810402,0,7.85055794207547,7.54482510502787,8.1492549695051,7.850035322112,8.56922059851497,8.33131073454729,7.54902577171787,0,8.20378740565743,7.56354131278697,7.58306945742401,7.99101359008226,7.52455850701053,7.57036902328404,7.53922002993646,8.18249785281193,7.53408929004224,7.57526831964289,8.07422839976682,7.54909205351693,7.54406141668169,8.73483457303143,7.5434546012146,7.91253833742003,7.55199734374145,7.58424524932579,7.56701598133254,0,7.98070027957128,7.54528147775229,0,7.57210907499311,7.89129257750873,7.53494805491907,0,7.97895996162836,7.5592132528221,7.60487642551307,7.57038222373349,7.54660721459792,7.74206612765131,7.9201340203332,7.59783305573679,8.70668315605153,7.56668959597441,7.55146160388282,7.56489049437931,0,7.56631104723439,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.57340143958449,0,7.57418099388463,0,0,0,7.82678735768692,0,0,0,0,0,0,7.58854902061746,0,0,0,0,0,0,7.9295460471393,0,0,0,0,0,0,0,0,0,0,7.55014825157944,0,0
54,0,99,8.08080808080808,17.5539689896983,7,1,7.68760179887227,7.80538795737907,7.57980576949033,0,7.55522236682949,7.66204547745699,8.24534447187538,7.91980355593607,13.5080266566026,7.82421959580448,7.56372010780477,7.88815552182414,7.67401047471715,7.82084217333586,7.80109638092369,0,7.55412061551869,8.11515303943257,7.55850881274895,7.58617947151695,7.6620904306885,9.78153987659934,7.80546845821189,7.76910652841719,7.71734503053917,7.75780951268844,7.87294700008854,7.77830170773445,7.79653804043204,8.0138953742447,7.86261041311329,7.7777865235142,7.54860223647243,8.01210253478527,7.73385809274621,7.71184309858002,0,0,11.0746229549015,7.66578872324504,7.88583872652885,7.73979158380788,7.94613379863955,7.82519431372015,8.03428543658083,8.33092205371424,7.83688872559363,7.70803289538121,8.06219479526962,7.86346096471589,7.69162982837361,7.99959693127,0,7.78811666431789,7.55179717019586,8.05535277966602,7.83347498220861,7.86044365743358,8.1824866587854,7.64830519421383,0,7.89854110737403,7.56141985364083,7.57194303403051,8.05396598775524,7.53863637429074,8.00817425331362,7.60053920737048,8.03451739371451,7.61828009916097,7.80698553288794,9.65113583132059,7.55010568503182,7.77372839356279,8.15310625350928,7.86369107842451,7.94342037702782,7.87430655328035,7.62771533389964,7.627254032848,0,7.98154958176199,10.6468872084156,0,7.56379903866057,7.76849850803915,11.9713018610674,0,7.82908554574626,7.55750426334608,7.58993335785621,7.65305858839273,7.55236060962628,8.06001909963702,7.87141700435217,7.75973977602105,8.05952033827346,7.90982470818915,12.195292375465,7.70023614035633,0,9.81036054891059,0,0,0,0,0,0,0,0,0,0,0,0,22.6583450880253,0,7.81177790981734,0,7.65705141235257,0,0,0,7.77197292656066,0,0,0,0,0,0,7.7944292942967,0,0,0,0,0,0,7.8867736822377,0,0,0,0,0,0,0,0,0,0,7.60408543520482,0,0
55,0,99,8.08080808080808,5.44972816765674,7,1,7.73064969649067,7.80794623761518,7.67814483301571,0,8.92821377863353,8.10262664778557,7.92625127459059,8.25835367920282,9.39165917907898,7.88810079766291,8.8897222042836,7.88550801943139,7.77591821171655,7.77799899249383,7.91219946209555,0,7.67402873600498,8.37663044893427,9.68406240448406,7.75081978535722,7.75011664172759,8.65097875613667,7.80939211717673,7.74869929719071,7.87206687501407,8.01276036452165,7.96043623618277,7.75227483773045,8.16975112116869,7.95511907521078,7.7539309911513,9.1216544991365,7.63698023623097,7.83427764916184,7.97919708753419,8.04476524000776,0,0,8.66036292083555,8.66475719272163,7.81970175706575,8.19794216071424,8.6410680884875,7.85167871965476,7.97726210142931,8.12947453185193,7.70923994931289,7.68716078073153,8.41365072076089,8.39443381410029,7.79244297505635,7.79660650764122,0,8.78966058852188,7.69300571204941,7.9074538173916,7.802943391446,8.10825810659567,8.49634762456716,8.03079822310196,0,7.76700867899382,8.28730558549172,9.12371311320807,7.84242222013332,7.71284649074777,7.87892275755998,7.67804128686097,7.90301159242961,7.66333004368451,7.91093431072097,9.19997511173453,7.82747251544059,7.82122963525635,7.9605052134382,7.9276182018026,8.38718218703158,7.86346181531406,8.13678861760502,7.83219528793657,0,7.86555915421509,8.58274393884257,0,9.48549016401528,7.91505017299755,9.12838517165788,0,7.7442492638998,8.19346545681127,7.59507544120209,8.48947381128758,7.64050058885653,9.26368971546943,8.15958609199724,7.75243418349214,7.87692635713868,7.97484833875061,9.05476169312838,7.78842583754435,0,8.23942059445751,0,0,0,0,0,0,0,0,0,0,0,0,10.7021432889637,0,8.8322439854061,0,8.07231922177407,0,0,0,7.76108982894286,0,0,0,0,0,0,7.87601812547255,0,0,0,0,0,0,8.18383442899206,0,0,0,0,0,0,0,0,0,0,7.70901234706221,0,0
56,0,99,8.08080808080808,2.58967291889056,7,1,7.82759998662558,8.04392727152588,7.96549004179276,0,8.52406972557302,8.07787806988684,7.85835994186828,7.99022147201443,8.20718701525157,8.26606664411296,8.35079115016305,8.29039988287048,8.14564992773707,7.81515414954974,8.54512702659952,0,8.03333314217803,8.06349492095202,8.59757719675115,8.03517553077722,8.06240474958596,8.2348895519289,8.01322638354831,8.31900741990787,7.86525908415224,8.0132855770656,8.24956937877268,8.20423428688164,8.14352312083514,8.31642616061865,7.95104490015438,8.5876927036326,7.72550518460441,7.84009329990327,7.88925137669587,8.07996539380074,0,0,8.12093245624142,8.22098478598351,8.07597428128407,8.00142276691667,8.15600869513687,8.0891676219683,7.89042191169518,8.14369305336326,7.87354494728022,7.97912292356645,8.27252655125468,8.16973851592641,8.03585389688295,7.74140706879458,0,8.49711213163272,7.97026397266163,8.27246863968605,7.83358289572303,8.16840748417503,8.18830010801794,7.97686231579495,0,7.88839355501509,8.47885959045616,8.53486628999862,7.93825409725086,7.79387800133528,7.97584601610226,7.8643540714188,8.12110233941785,7.71041766038952,7.98480685832564,8.6454367112717,8.15195375738422,7.96508830727581,8.22485662294561,8.05625424947748,8.14401942424187,8.04877045970081,8.16540681286992,7.88973496037943,0,7.80015943950361,8.40606236437347,0,8.8662044651045,7.98711193648988,8.66451766926131,0,7.92162156766209,8.06199360859971,8.0525521727699,8.32091109654241,7.93921099088318,9.13881665246588,7.99255793647496,7.99128517279521,7.79330196104612,8.2268799852448,8.16179929708213,8.05064752756269,0,8.09387927092525,0,0,0,0,0,0,0,0,0,0,0,0,8.73477310298627,0,8.41669789246515,0,8.27348726039039,0,0,0,8.10415966811383,0,0,0,0,0,0,8.02920703386468,0,0,0,0,0,0,8.36525332632007,0,0,0,0,0,0,0,0,0,0,7.91699555969838,0,0
57,0,99,8.08080808080808,1.52176728965012,7,1,7.91707253650697,8.1090387288286,8.21786326257736,0,8.27087241825842,8.1010674436909,7.99823112961426,7.93869108014309,8.07922280165433,8.10300373174045,8.0682197219725,8.19332807303695,8.15132018302982,7.87662892951344,8.59983394909754,0,8.04705285270041,7.999736583978,8.32385737937301,8.25565240465746,8.1109361065425,8.13923681985227,8.00518003940611,8.39790870925219,7.93938225758715,8.02251642925549,8.09324304983026,8.1659417426359,8.18265553171359,8.17278990227376,7.98594226608196,8.26724799270501,7.9690985511617,8.05971996851446,8.0444980582077,8.07794789900181,0,0,8.06976973275028,8.19210525896906,8.08863547736107,8.01371211332622,8.07871595941446,8.16246397928184,8.0679767220801,8.03573767292567,7.93598176235626,8.07997873608787,8.17863094888276,8.08604214247936,8.04122224523979,7.94554918534822,0,8.24390229440757,7.97597118974724,8.15393746096371,7.98780751752806,8.14871736229558,8.07470377917518,7.95392315281895,0,7.97930390180446,8.27446151431406,8.22314919758953,8.04782054151162,7.92237583682026,8.05962874908643,7.93417866942466,8.10309759019711,7.81673862743724,7.94166714408847,8.31372862464482,8.03076361259489,8.05348291344303,8.13228503982055,7.95372104661908,8.13799640243312,8.06943744657663,8.19716038316995,8.05235491144639,0,7.89276011479189,8.38948678182656,0,8.2609789315666,8.00628903500327,8.61178425693288,0,7.98282834264511,8.08333069145763,8.17223803723855,8.18451119872907,8.0164663858779,8.69692766658082,8.07226080094851,8.05419910908184,7.98196181651821,8.17499100002385,8.03957232844975,8.05779974567079,0,8.08212035959073,0,0,0,0,0,0,0,0,0,0,0,0,8.3545082441416,0,8.33387621366722,0,8.30601926617195,0,0,0,8.15259494009337,0,0,0,0,0,0,8.0434488409555,0,0,0,0,0,0,8.21135868035756,0,0,0,0,0,0,0,0,0,0,7.96105011526781,0,0
58,0,99,8.08080808080808,0.985610535722478,7,1,7.97951451823247,8.11130066985477,8.23866459098699,0,8.19460717453955,8.12040703884588,8.05714930402851,8.00179448848404,8.05769964737144,8.1208342635955,8.06506222925708,8.12871078385436,8.10933120787951,7.93504009969012,8.40210096138954,0,8.03074692162351,8.01095141832846,8.25771342919322,8.24258970040828,8.11258855288887,8.18261886200649,8.01724543623032,8.359500654318,7.98423106419948,8.01570857708427,8.03509453266084,8.12386799629768,8.16036530150945,8.14378865782735,8.00408864756371,8.22927750543045,8.03978107711971,8.1115179244396,8.17141953291671,8.04721352543202,0,0,8.08753514674176,8.1178775629189,8.12663365150235,8.03550047866064,8.08324247697706,8.17886140936757,8.07717374518088,8.04098742536805,7.9684363153221,8.10548679611641,8.11739400060745,8.09654019606964,8.06550911318124,8.01318363089228,0,8.14752901236947,7.97277254669531,8.0950276294984,8.04249202842359,8.15132474506673,8.07019970169857,7.9886037357765,0,8.00859178911572,8.13203591005667,8.16446340815606,8.08851775590773,8.02080693254405,8.05419768438477,7.9584061227122,8.07634273393959,7.90516654411602,7.95517000468867,8.16243484604954,7.96177228159294,8.06480719776954,8.14119718346151,7.96431498536023,8.11271135760887,8.09189066018877,8.24379473902947,8.08529097928694,0,7.97691036875753,8.25247578945497,0,8.10280356129698,8.0603443087918,8.41848188527598,0,7.99680160448363,8.09779633251553,8.20503390773056,8.12058238620755,8.00336010350162,8.37119228767035,8.10418420218041,8.09952495374291,8.054621734479,8.17427750232842,8.02281982108316,8.0868678820679,0,8.08585921906532,0,0,0,0,0,0,0,0,0,0,0,0,8.1273903502044,0,8.225759639136,0,8.23462699990321,0,0,0,8.11836232119146,0,0,0,0,0,0,8.02727577799244,0,0,0,0,0,0,8.14492341452048,0,0,0,0,0,0,0,0,0,0,8.01102013520724,0,0
59,0,99,8.08080808080808,0.635007081841541,7,1,8.01092970918483,8.11665058319398,8.19116554647397,0,8.14651794473923,8.1178579487052,8.06911743352731,8.03651279317085,8.05251202781267,8.11994786656334,8.0775495039784,8.10229667388424,8.09072347644501,7.9905362605515,8.24580248387726,0,8.04174900832535,8.04731820423374,8.19392918304797,8.17439743891409,8.10460450695332,8.1866728916358,8.02308306135485,8.25998311057033,8.01111347408936,8.03958601155114,8.0396941915574,8.10436788111168,8.13666755701814,8.11788924416107,8.01210480678927,8.18762645081202,8.04488199684493,8.1200267472712,8.18638689142916,8.05022203521886,0,0,8.11547567887361,8.09000563636649,8.11909860557723,8.06456033293234,8.08201646187,8.15715776492939,8.08791792283875,8.0557297023409,7.99623921092229,8.08768480232531,8.08945339673915,8.08491225695608,8.08991156387948,8.02140246183821,0,8.13959291016083,7.99701809952602,8.10230395654703,8.05885780118309,8.17045711619998,8.08476819430893,8.02808329732943,0,8.046760602656,8.10630439273368,8.19082719630296,8.09946053590473,8.05381697215896,8.05261494169418,7.98350476286093,8.07797963685223,7.96827400613111,7.99403677985074,8.09328678060752,7.99179069653039,8.04876051167194,8.12961329650199,8.01804718981548,8.0987558505269,8.09227459580229,8.23734548216196,8.09070928714717,0,8.03199830859169,8.15637312620562,0,8.0801279274628,8.08378513951095,8.234346181255,0,8.01009127241386,8.09212822783455,8.18983151973766,8.10182305409439,8.01820198275315,8.19636130274853,8.09635805294788,8.12135020592537,8.06553010654019,8.14210792526564,8.0347789468745,8.10405709924212,0,8.0826524129879,0,0,0,0,0,0,0,0,0,0,0,0,8.07929548763876,0,8.15670355616511,0,8.17672512012455,0,0,0,8.1004385218301,0,0,0,0,0,0,8.03346674929819,0,0,0,0,0,0,8.10962512978002,0,0,0,0,0,0,0,0,0,0,8.04780288276478,0,0
60,0,99,8.08080808080808,0.403047790197791,7,1,8.03028831004557,8.11504518387868,8.15381145485227,0,8.11125645106952,8.10955234945576,8.06741198059509,8.06174305453012,8.05329566594688,8.11201473556574,8.08318597296504,8.09902950207866,8.08650693410521,8.03107721008094,8.1534618474375,0,8.05932651529194,8.07632592247078,8.13369482011883,8.1223486991533,8.10059508432408,8.16021527481616,8.04518629910086,8.17977289034284,8.03439816329887,8.05998546215151,8.05559805247581,8.10257244356274,8.10837537872154,8.1019445792132,8.02811857989441,8.13784095790893,8.04481692958831,8.11842041393603,8.15812195717825,8.06112573747953,0,0,8.11902156542889,8.08932310474024,8.1040813491857,8.0751793725,8.08159536303797,8.12974714822677,8.09794844340397,8.06869220774078,8.02268964027568,8.07995824554388,8.08561207682529,8.08298824211053,8.0909994918742,8.02929293429201,0,8.13929976965133,8.02843632328483,8.09612900372496,8.06364447606323,8.1652724597924,8.08672056726159,8.04976335321988,0,8.06807219064394,8.10716317507909,8.1880299506213,8.10486361242981,8.05002546016146,8.06473264233665,8.01446162668626,8.09155335333679,8.00510722835567,8.0314442034268,8.06575564367373,8.02533770567201,8.04536105367879,8.11131893783093,8.04777020561174,8.091628352737,8.08785803346521,8.20040756817137,8.08923730767792,0,8.06218088290337,8.10494825939684,0,8.07681729204054,8.08489885555862,8.13299414755534,0,8.03217796516631,8.08182782857292,8.15924106942286,8.0950530167093,8.04168172842984,8.11010738562418,8.09158007909992,8.12100222198357,8.06025517451597,8.11382102117285,8.05504125858218,8.09714657292777,0,8.08524916512941,0,0,0,0,0,0,0,0,0,0,0,0,8.07928312450487,0,8.11653381979387,0,8.13554284783533,0,0,0,8.09932936027458,0,0,0,0,0,0,8.05604124717381,0,0,0,0,0,0,8.09394360547196,0,0,0,0,0,0,0,0,0,0,8.06666867789537,0,0
61,0,99,8.08080808080808,0.255826596741547,7,1,8.04613041554397,8.10723033016988,8.12841450514697,0,8.09095776706059,8.09805602686684,8.06957227881035,8.07421280924482,8.0612810697245,8.10343742191076,8.08594096802372,8.09839078782029,8.08526231428978,8.05406737799834,8.10652418396082,0,8.07154386189695,8.0903738859039,8.10049717990639,8.09531066274841,8.0925484239908,8.12723034713373,8.06441169140589,8.12985168600226,8.05338783752052,8.07061755775334,8.07188652065451,8.10312642413971,8.08978463068112,8.09334778365006,8.04469529586249,8.10121441245364,8.05218448301657,8.11402609762848,8.12961650081833,8.06858221664114,0,0,8.10958471178961,8.09335511535215,8.0940327601283,8.07763930916918,8.0797585813501,8.10944179642375,8.1000078416911,8.07545726128308,8.04313539065307,8.08156927758293,8.08579323655859,8.08318202331223,8.08843871658233,8.04576705165805,0,8.1282452105183,8.04971587094333,8.08510828837117,8.06886647246257,8.14592993685672,8.08393776599533,8.0611561498988,0,8.07531044074672,8.10642955608345,8.16249701775822,8.10313377970214,8.04652801465271,8.07399831509163,8.03993619004832,8.09943822612371,8.02773352316358,8.05857253766857,8.05966928022758,8.05264633969666,8.05585359236457,8.09783863107039,8.06237995983422,8.0895110866207,8.08676955800357,8.1594362018807,8.09044991706888,0,8.07563138510392,8.08087428282261,0,8.07559217370465,8.08241403124506,8.08781115913275,0,8.05014595186405,8.0800927341602,8.13390085812209,8.09290558557633,8.05775071669671,8.07269045931716,8.08953924010486,8.11144740078688,8.06251713891412,8.09686533711321,8.06963374129481,8.09307997308145,0,8.08664576108894,0,0,0,0,0,0,0,0,0,0,0,0,8.07526144397232,0,8.09512474154674,0,8.10920570234627,0,0,0,8.10027348058474,0,0,0,0,0,0,8.07416105479444,0,0,0,0,0,0,8.08844842029023,0,0,0,0,0,0,0,0,0,0,8.07644061276363,0,0
62,0,99,8.08080808080808,0.162229613109886,7,1,8.05872202820726,8.09897328390495,8.1108884692424,0,8.08140132822464,8.08995360649932,8.07346078736104,8.07909222567149,8.07052082802891,8.09640146589389,8.08698486084437,8.09548130154643,8.08409048083832,8.06577444020152,8.08564241647143,0,8.07815169966075,8.09345426869582,8.08657032897317,8.08399094052728,8.08552618480082,8.10294085148922,8.07561158410136,8.10271912499333,8.06536169927883,8.07649921534289,8.08213836036909,8.10015360338639,8.08126421274352,8.09015053822784,8.05741637694943,8.08222768690499,8.0631389986086,8.10714605703826,8.11011081457931,8.07243499599857,0,0,8.0990008352967,8.09391615010075,8.08820135203357,8.07844297457723,8.07841418510854,8.09782213918633,8.09676507159377,8.07916202690701,8.05766521185788,8.08221467089866,8.08486824387062,8.08198515393192,8.08705751854324,8.06022214779679,0,8.11168701391624,8.06187720844613,8.0790150524909,8.07360136264076,8.12470600453286,8.08218915705522,8.06859721662906,0,8.07811236287526,8.10083083348971,8.13186046783039,8.09770841931245,8.05352161121671,8.07825464953923,8.05629925125226,8.10070273642104,8.04445509718169,8.07410658979515,8.06243621074706,8.06882278320426,8.06678110300514,8.09103187695319,8.07085464439665,8.08916804871111,8.08697895120855,8.12718470837281,8.09128177740456,0,8.081163075883,8.07156775720037,0,8.07602551202333,8.08129874310801,8.07054533172128,0,8.06140608222562,8.08201019712819,8.1161584943777,8.08990995230073,8.06698762049102,8.06153271627886,8.08807722962608,8.10156347298105,8.06723013220196,8.08816730261369,8.07827965258331,8.08940952034689,0,8.08581621794096,0,0,0,0,0,0,0,0,0,0,0,0,8.07236771278589,0,8.08574014145882,0,8.09445250801122,0,0,0,8.09719778785865,0,0,0,0,0,0,8.08436635471316,0,0,0,0,0,0,8.08694920359536,0,0,0,0,0,0,0,0,0,0,8.08093453154732,0,0
63,1,99,8.08080808080808,0.102330860623653,7,1,8.06742115496902,8.09292715851583,8.09896556138051,0,8.07775731692801,8.08555147461221,8.07618882615717,8.08097186956994,8.07727110132353,8.09122297058859,8.08720407917892,8.09091225161946,8.08300157021259,8.07194870130525,8.07837303291494,0,8.08099202507511,8.09176116230436,8.08108415750817,8.08020700497356,8.08167678173742,8.0893114233623,8.08115201229626,8.08929459055567,8.07182740147268,8.07997096202806,8.08598231256304,8.09460090578007,8.07859260714329,8.08933179252301,8.06651811434991,8.07470671990805,8.07193815907056,8.09956607583182,8.09789877783455,8.07492734446333,0,0,8.09183887788337,8.0917386041503,8.08489696751517,8.07920535417014,8.07845714356954,8.09178227346526,8.09256044113343,8.08107465819343,8.0671847135448,8.08128331050443,8.08293322792076,8.08106543889283,8.08589756483966,8.06904825588603,0,8.09738287460267,8.06934868702537,8.07700885166328,8.07672368017135,8.10737132179577,8.08169023243109,8.07360456567701,0,8.07968837712082,8.09357886956845,8.10803922019844,8.09221696627224,8.06346633326915,8.08060313001604,8.06627242915762,8.09762889357545,8.05723378868739,8.08134153919122,8.06728338440018,8.07652516884733,8.07354616042076,8.08797985026157,8.07547411683818,8.08856322942179,8.08637672690297,8.10596007406187,8.09067763489449,0,8.08318648976303,8.07010120435338,0,8.07729538253961,8.08083355775441,8.06655311020337,0,8.06848612645375,8.08340833659299,8.10370508439426,8.086655410761,8.07263466092254,8.06213718010902,8.08614625906438,8.09453995429487,8.07096777477513,8.08370074054102,8.08225297817919,8.08602818582408,0,8.0848604401573,0,0,0,0,0,0,0,0,0,0,0,0,8.07311030550139,0,8.08271947254126,0,8.08708920661175,0,0,0,8.09204879784053,0,0,0,0,0,0,8.08842494194894,0,0,0,0,0,0,8.08611038045451,0,0,0,0,0,0,0,0,0,0,8.08194638352723,0,0
64,0,100,8.39,15.1619724980309,7,1,8.07283957702988,15.4311874224755,8.09144682463345,0,8.07720579357999,8.08352136835379,8.07775855021725,8.08166069502097,8.0810044382661,8.08768826843824,8.08689880990467,8.08653487424837,8.08221337949457,8.07547900987153,8.07698319680288,0,8.08170677813889,8.08893943538575,8.07928657925879,8.07933642990018,8.080258283698,8.08304809281941,8.08381022292003,8.08336801533414,8.07529187683672,8.08166398020697,8.08631605788166,8.08958998802779,8.07849064633659,13.9044269447372,8.0722141200243,8.07305427329297,8.07702028150663,8.09289792250912,8.0904606998947,12.0693364503933,0,0,8.08768569028221,14.4938077939849,8.0831014862105,8.07997492349609,8.07925477816756,8.08838102057025,8.08904776066086,8.08183155242536,8.07296157990518,8.08069600433089,8.08124905629633,8.08087614399413,15.6661114911332,8.07390020144051,0,8.08815511014248,13.6626772197169,8.07685582956071,8.07839933350231,8.09544988544167,8.08156821922715,8.07664234003077,0,8.08037745182796,8.08777225465302,8.09345364171156,8.08814019601568,8.07102642924158,8.08239589736684,8.07233074471502,8.09311258051012,10.0925532451222,8.08398930823125,8.07236604730339,8.07986024395995,8.07700919465865,8.08632771642677,8.07781510806051,8.08742039579736,8.08495885537855,8.09356942941164,8.08887978551493,0,8.08343266083127,8.0720410524241,0,8.07880265603747,8.08044693869148,8.06822071794782,0,8.0730490425063,8.0837192681914,8.09501277210008,8.08437088132184,8.07620096827213,8.06603859989198,8.08408991812332,8.09016822128139,8.07385555679202,8.08164937068796,8.08308998207389,8.08358377594255,0,8.08445288538531,0,10.9842172871622,0,0,0,0,0,0,0,0,0,0,8.07542265795405,0,8.08219772440119,0,8.08370665627733,0,0,0,8.08756857945708,0,0,0,0,0,0,8.08881548857359,0,0,0,0,0,0,8.08519029049527,0,0,0,0,0,0,0,0,0,0,8.08153488490247,0,0
65,0,100,8.39,6.05435544013563,7,1,8.07604825397489,10.0045148570583,8.08709243406799,0,8.93177099684926,8.08267824662129,8.72043181238814,8.08171086525698,8.0826266339983,8.08532437957138,8.08580426454188,8.3522538345088,8.08174550001138,8.33997023001688,8.07840730227725,0,8.46342023456733,8.08637315840752,8.07919945147941,8.07990047894662,9.00213067617063,8.08071688086601,8.08434752004739,8.08120123497998,8.24730508780216,8.0820233702671,8.085399240932,9.15873740094065,8.78516644842066,9.63646854454752,8.07612925552043,8.0740193982937,8.07932917202389,8.58061294364711,8.08612765556917,9.4360453854008,0,0,8.08527832603477,9.35885322711982,8.64509013383825,8.08063868802318,8.08007450526284,8.08615867348917,8.08647166221952,8.08195088560234,8.0762799566561,10.5952138705463,8.0803478016266,8.08092852248388,11.0857371827724,8.07659155649136,0,8.44734467033816,9.31697642200754,8.07745924198484,8.45071998813264,8.08834237673409,8.08156162684766,8.07835936262064,0,8.25454182827784,8.0842517413081,8.0859155105717,8.82789237333462,8.07551360515389,8.08310311966311,9.24919545524123,9.15576245422137,8.80472415160615,8.7046275969891,8.39403974034968,8.08121059238176,8.07870218648738,8.08520663903971,8.07907932835545,8.37162632854852,8.7233485475048,8.672948019952,8.08668031247383,0,8.08294183291286,8.5662398136417,0,8.08008092782244,8.08017805058418,8.07196289224395,0,8.49880492064344,8.08350548790471,8.08936179511094,8.7031448636962,8.07833029426125,8.0709450738325,9.35618234857373,8.08744613942045,8.0760980964545,8.08093652221739,8.72116307097535,8.08211330252912,0,8.33887484552038,0,8.85120988303883,0,0,0,0,0,0,0,0,0,0,8.07760103907383,0,8.92107442001249,0,8.08230562088724,0,0,0,8.08459615795632,0,0,0,0,0,0,10.9386829120213,0,0,0,0,0,0,8.43787184424854,0,0,0,0,0,0,0,0,0,0,8.5120389821969,0,0
66,0,100,8.39,3.34277171357415,7,1,8.18372923454207,8.91470923688868,8.08495067163323,0,8.62099442480271,8.41327919638064,8.57756985954082,8.34616270184771,8.18050762235752,8.42556896694685,8.22240841566015,8.34808350077708,8.11742707360911,8.30631226382067,8.46751557543109,0,8.34118104655968,8.22929960631373,8.44967264860688,8.57652183788189,8.70699606018147,8.27121873193229,8.08380639443548,8.48484661907305,8.35002512091082,8.30868175161934,8.08420458523454,9.11167944378436,8.55791738503341,8.68457851539162,8.2794240981778,8.07601621774675,8.27066809031551,8.56489228572504,8.23214895784107,8.49960796969358,0,0,8.08380900539185,8.51175181071308,8.45977666191254,8.18614451949898,8.29181656754345,8.348387667142,8.33417909195165,8.08183182920186,8.29803950357097,9.41035088140815,8.37530881694749,8.18397392290603,9.70723872349726,8.38796392570927,0,8.25038898377927,8.38469363275577,8.07830705385174,8.45492922111208,8.37405562992328,8.32142382809639,8.17724579026019,0,8.26515202102226,8.14581550747721,8.08255356819278,8.591507573719,8.07789653264564,8.08302869164569,8.74729774101928,8.56593831996921,8.39035236857097,8.46543774285682,8.54945359402931,8.08158579848625,8.44622560030978,8.21594852022556,8.07979642175621,8.49217922874888,8.78960822810496,8.44903172916291,8.86545351349453,0,8.39597885326918,8.31570554785979,0,8.08091170499874,8.17387106406754,8.07548211043932,0,8.38051593049014,8.32526056314235,8.21113530622469,8.62087184699149,8.1249343007508,8.29252636051597,9.09354857483583,8.08562750089598,8.32474671883222,8.08105521777276,8.64266146302455,8.88675233895585,0,8.33443440507585,0,8.49819278535326,0,0,0,0,0,0,0,0,0,0,8.07911276271857,0,8.67804252002753,0,8.21511970842004,0,0,0,8.17876056591242,0,0,0,0,0,0,10.1562330823534,0,0,0,0,0,0,8.37422006592295,0,0,0,0,0,0,0,0,0,0,8.50557469434264,0,0
67,-1,100,8.39,1.85014909825367,7,1,8.25599901006468,8.60767817091228,8.17666618584339,0,8.40663685321536,8.51611193269589,8.44173637638143,8.33863209308055,8.2348167186472,8.46526163118936,8.60604043639316,8.34532132710474,8.23146414385404,8.31152606276166,8.50759853498025,0,8.35572923474236,8.32913355579657,8.38564528374492,8.66236771360147,8.47352127766629,8.44091429027315,8.3461204539325,8.51091129886422,8.33839319174848,8.35557288865397,8.19714813844473,8.76609414656925,8.45673602309623,8.52555230600706,8.37872791127264,8.16514803354418,8.37200942833602,8.46104186665899,8.46679170339657,8.32278701843145,0,0,8.25845033736747,8.33762382580541,8.40121773521291,8.28921300513953,8.31807355397297,8.48519823840235,8.24855638451288,8.31037259187469,8.32129162460136,8.68624116084221,8.36663264545172,8.29184909734224,9.06384749993511,8.34671613384048,0,8.2592905623069,8.2581251320822,8.19769135769089,8.3955604047287,8.35578618197899,8.40030971870031,8.27339829735672,0,8.30157768903951,8.25602073068229,8.21280777095087,8.5254127141346,8.3542264115999,8.28056460564892,8.4301817552439,8.47741931504853,8.30334569379988,8.4262168590854,8.47744197900806,8.28025028259438,8.44157558854956,8.39051292638112,8.34876118534728,8.40954932952507,8.65042573217927,8.34917599080754,8.88408608707113,0,8.42031291673556,8.30873471490558,0,8.3002786712929,8.3214111516361,8.16212829188323,0,8.31670155975918,8.52575301617601,8.22643555588949,8.40889443226245,8.22785760089623,8.48055482041749,8.77614366964012,8.27907191966972,8.3315578315942,8.29590737768902,8.52916609604641,8.76870877891584,0,8.32487614875891,0,8.47579223483246,0,0,0,0,0,0,0,0,0,0,8.29765590452291,0,8.4627880734124,0,8.29076045345113,0,0,0,8.27352647448943,0,0,0,0,0,0,9.43221214888569,0,0,0,0,0,0,8.39173359445849,0,0,0,0,0,0,0,0,0,0,8.40736177797664,0,0
68,0,99,8.39393939393939,1.10112565656358,7,1,8.29633563984862,8.51943818574602,8.32100853635365,0,8.33654044600069,8.50437463250965,8.3767595633958,8.34790242984395,8.38379530800698,8.41018967982955,8.6673673807916,8.34365622313929,8.29468651295111,8.34660504750535,8.50319123847961,0,8.36072455873132,8.37607499274314,8.64215249609444,8.59936187393186,8.40598847784061,8.51524703695873,8.44325969256207,8.43454709963802,8.33341594935627,8.39694034231857,8.29812522224351,8.55881304311255,8.50890131751523,8.44250787061249,8.37166849632467,8.56249006520029,8.39028325165023,8.38307608714551,8.50572336424778,8.33372322720527,0,0,8.40068706244476,8.37864021584563,8.36929812648332,8.39630866044457,8.3435055757261,8.46411758364844,8.32108712386519,8.36169030687812,8.31649824910171,8.42313410551658,8.34412860437246,8.33837539301783,8.73586759274936,8.32007500849971,0,8.34925386706806,8.31477402298284,8.30454432648437,8.36177630755235,8.32335581250723,8.4078977442518,8.31971342046464,0,8.34462795498975,8.29993304933815,8.36303868718596,8.48816636115607,8.41984421059472,8.37381636491484,8.34250478228401,8.45653077846184,8.30576285438444,8.41692160989827,8.40427427568799,8.32410565092583,8.38069380739595,8.38438214876881,8.38066267167556,8.39828974529465,8.49359676344424,8.4349761938185,8.73410345722439,0,8.40627127320989,8.3879318151724,0,8.3462733187202,8.39601592527462,0,0,8.3098250853528,8.54710043089879,8.25267227499839,8.37041722648837,8.29149385125509,8.46566103406812,8.54984818686906,8.42555668408169,8.33511854393559,8.36109786356091,8.41524948924049,8.58040009750379,0,8.36585318666958,0,8.42974129276867,0,0,0,0,0,0,0,0,0,0,8.44065081069075,0,8.41614463848364,0,8.33988879881016,0,0,0,8.33119654665155,0,0,0,0,0,0,8.97933550183647,0,0,0,0,0,0,8.3678763251868,0,0,0,0,0,0,0,0,0,0,8.36440170005144,0,0
69,-1,99,8.39393939393939,0.639732154155871,7,1,8.3215212975128,8.45763798349423,8.41481027122332,0,8.37302687879487,8.50220827547782,8.35814678335638,8.37199231171444,8.44408240522734,8.38911851281921,8.59174999858178,8.36011856211899,8.34476859806012,8.3738185963678,8.44683834727632,0,8.3723472187653,8.39078314837208,8.38730186713318,8.52017856953616,8.43144334800641,8.54156241689169,8.45943973608526,8.40581365498748,8.34969141420433,8.41063408164335,8.3528049991927,8.46384825133993,8.45295913794964,8.41212322392895,8.37774793292818,8.39842404398893,8.37199329425426,8.35281909987514,8.48449395460051,8.35301227589163,0,0,8.43086289280429,8.40384571747945,8.37876351905477,8.42440886206265,8.3704046846348,8.42841391621105,8.38457508820462,8.37509169841842,8.32493105861674,8.37747015651509,8.36043373672275,8.37286755850346,8.54919054284927,8.32203245953104,0,8.42177348664216,8.34788582694878,8.38380144610789,8.35262354695323,8.38471605185957,8.40107092062992,8.34387208746887,0,8.37228165436873,8.36932399602025,8.46005219046325,8.45620546924203,8.39044560159125,8.39876310839962,8.33690893903716,8.43285905168526,8.31857516961681,8.41092830804497,8.36779651991342,8.34196717329809,8.35455549376093,8.39100990351991,8.37283531507088,8.39431164154512,8.40519344584,8.42041238387995,8.58824077914259,0,8.39863413245106,8.39496938182838,0,8.38038494264095,8.39832878964656,0,0,8.32221012556336,8.51336467718741,8.31720964987879,8.39393041460253,8.32512648839028,8.41143528890061,8.4489427078931,8.46897670488352,8.33774606773617,8.3882476177269,8.37537588523924,8.46330625453911,0,8.390536794831,0,8.3986669589006,0,0,0,0,0,0,0,0,0,0,8.44071795966081,0,8.40088167460003,0,8.36599201055631,0,0,0,8.36455691771137,0,0,0,0,0,0,8.71576121518996,0,0,0,0,0,0,8.37125339482448,0,0,0,0,0,0,0,0,0,0,8.37238790445635,0,0
70,-1,98,8.42857142857143,1.96783486128002,7,1,8.3446138550316,8.42595399320092,8.44610521650923,0,8.37970623643746,8.45903007469234,8.35902075047016,8.38244493522849,8.45087184237763,8.38243196263635,8.51887119458426,8.38166683033026,8.37067992416289,8.38412047289989,8.40913492754043,0,8.38923231432439,8.40065088969194,8.38010595746796,0,8.42054277968054,9.65350591728696,8.44450379615318,8.40068143002869,8.36951654527014,8.40151960717363,8.37739057976706,8.4287221389297,8.41721444747551,8.39815414034612,8.37588331199632,8.39149415534546,8.36554796339422,8.3684079164978,9.8486067700926,8.36579300921283,0,0,8.42687860111339,8.40389706458667,8.3917022228483,8.43148015199701,8.38658039403184,8.40649660491272,8.41428864257897,8.38175005621823,8.34041405719627,8.39063778454536,8.38097785544849,8.38903865412686,8.45553175203752,8.33635125147683,0,8.46122143387469,8.36156485871753,8.38844700678799,8.36156997021737,8.39217657956466,8.40036978750091,8.36001498412745,0,8.38131566656337,8.39641827013662,8.50697195577366,8.43661230267206,8.36351333419923,8.40624037510534,8.35083435949489,8.42160898476033,8.33243763602773,8.40459697827721,8.35658874049654,8.36449872290079,8.36001987544038,8.38842456344936,8.3719851205725,8.39304177298101,8.37656344576951,8.4159583530451,8.51126994417868,0,8.39690311243483,8.39070117743978,0,8.4000780321668,8.75842694615269,0,0,8.3431697535013,8.47040769521528,8.3818443105277,8.42173153538135,8.34630947030957,8.37711635392352,8.41182793681333,8.46600903236392,8.34692791133926,8.39208677428628,8.3790126136616,8.42912156444238,0,8.39798398861853,0,8.38252014219658,0,0,0,0,0,0,0,0,0,0,8.41298823124326,0,8.39510467322537,0,8.37318794533962,0,0,0,8.38524182926573,0,0,0,0,0,0,8.58232885803968,0,0,0,0,0,0,8.38278471662166,0,0,0,0,0,0,0,0,0,0,8.37858623476199,0,0
71,0,97,8.44329896907217,1.7281093881715,7,1,8.36356387211182,8.40893823535709,8.44109082462633,0,8.38379537826097,8.43032512448672,8.36833691950276,8.3886399815814,8.43818415925903,8.38928217175752,8.46886599916663,8.39958110118674,8.38723198898433,8.46563816124902,8.3909231969337,0,8.39535217844532,0,8.38939049513786,0,8.40695018468237,8.95787989452834,8.71895559753729,8.39496685344801,8.38031356436577,8.54181269495956,9.35479146834919,8.4186522022866,8.39951958789819,8.39174704963689,8.37569781250381,8.396678232663,8.37550719862336,8.38440687575651,8.72111896847162,8.37396371861927,0,0,8.6323351309906,8.40349227583688,8.39475551261682,8.62028998823056,8.39288833942685,8.39745389241072,8.41644608267873,8.38864693447687,8.35642564953015,8.39358905334267,8.39528980974556,8.39392353140344,8.41509689627976,8.35621688073536,0,8.91317166447305,8.36967099879905,8.38753305314794,8.3725909400758,8.39636377022297,8.39784376560978,8.45247004446881,0,8.52678849292586,8.41053536987464,9.22581434158569,8.42739326681195,8.36089215861744,8.39978038786477,8.36291453789184,8.80750935810428,8.34903780639904,8.58194075381654,8.49824588279352,8.37794317389287,8.37481241546553,8.39089510199568,8.37569051229005,8.39467707480787,8.37650048900151,8.62339293817763,8.46434027202349,0,8.39707715004623,8.38198701177581,0,8.40933793179344,8.48427795485802,0,0,8.35963621030371,8.4426496298069,8.41959277127337,8.41930214672416,8.3619544504039,8.36149029919209,8.39759951081393,8.44525234962196,8.36106452438658,8.88267532839768,8.38547290940179,8.41109244246099,0,8.52827260955558,0,8.37484218981202,0,0,0,0,0,0,0,0,0,0,8.39977811314079,0,8.39476011743652,0,8.38034893401933,0,0,0,8.39724810756753,0,0,0,0,0,0,8.88759816979089,0,0,0,0,0,0,8.39279689639837,0,0,0,0,0,0,0,0,0,0,8.38714864306866,0,0
72,0,97,8.44329896907217,0.797191250378398,7,1,8.38821578743951,8.40098490405708,8.42766158971917,0,8.42308054782643,8.43537368735736,8.42291019491119,8.50033823911007,8.50392943097464,8.42469302108813,8.43883396829781,8.52833210853124,8.41737578016702,8.44658017719269,8.38403254331098,0,8.41578267088193,0,8.62885128866374,0,8.42460895014899,8.61066643254276,8.54145326175393,8.39241343255537,8.42305906110358,8.48735027334819,8.70187002155266,8.51313790636368,8.41892362338115,8.39016190045251,8.43020513894003,8.49164196324213,8.38537755512511,8.39461191578487,8.49588046573401,8.42948461715661,0,0,8.53850177571795,8.44687028061402,8.41835269004841,8.50121533861397,8.45777456429291,8.40984700784067,8.45669580009483,8.39275272664084,8.40713182647603,8.39262377369407,8.48498061211023,8.45191613362613,8.39729244263058,8.37074419061894,0,8.73178536080526,8.42129015548596,8.43140083929449,8.39646790700742,8.50154048572267,8.41762438761707,8.43642900166798,0,8.44394474861553,8.54146744181008,8.8586122944883,8.50919975007393,8.37134418561176,8.47669348965948,8.40177243228834,8.47757542865645,8.36389806630261,8.45611241005416,8.41273931951667,8.38602425789919,8.38484947331673,8.39335164378633,8.38135658043331,8.46726241659467,8.38343541088787,8.51116821598003,8.52306159647862,0,8.39791828661665,8.37776943872643,0,8.40868423013842,8.43912005677135,0,0,8.40409705563877,8.46815729140839,8.42743089465143,8.51923768104994,8.41140829796861,8.43851708912799,8.39369836895306,8.42670987466906,8.39819286014799,8.43361956511062,8.39160525520856,8.40059384813326,0,8.48604232454803,0,8.47195288504599,0,0,0,0,0,0,0,0,0,0,8.39585495784274,0,8.39478647732133,0,8.40345128472711,0,0,0,8.49486262101768,0,0,0,0,0,0,8.68108408946947,0,0,0,0,0,0,8.43246854618134,0,0,0,0,0,0,0,0,0,0,8.42028996197197,0,0
73,0,97,8.44329896907217,0.364694454320192,7,1,8.41322700497689,8.42630629648238,8.43650261831861,0,8.44619191845823,8.4512046185633,8.43106982221409,8.45241741310359,8.47658407391764,8.42465551140814,8.46100219510613,8.50566528889877,8.45349275290446,8.43675833059784,8.41840597130245,0,8.45431086483429,0,8.52174493931424,0,8.4310642826695,8.49345843663602,8.49834443485538,8.41350782461016,8.43494501138345,8.44353515869696,8.50611004621386,8.49034724561109,8.42331629394872,8.45532561633607,8.44981450628049,8.46535932511171,8.40070064613363,8.44718481610044,8.4844841203971,8.44174478629452,0,0,8.45970122614234,8.48658276275646,8.42796715032242,8.45931348920399,8.43221429974541,8.42787565728299,8.42735918598652,8.40872628332603,8.42675821547512,8.42579207100831,8.47695244638997,8.43228530407234,8.41950742560989,8.41587961418113,0,8.57106378593881,8.44636266130183,8.4267239256637,8.42906679317517,8.48833450017031,8.44193976484639,8.43187578817151,0,8.43355795699442,8.53891347487729,8.5898389746315,8.48086158450383,8.38151595887435,8.45594320009951,8.41789393087198,8.4436473891757,8.39004448295623,8.42013852824273,8.41219774402702,8.47176924559608,8.43802825205732,8.44803056970002,8.44367367731596,8.44583750991627,8.41370963874665,8.45101949068031,8.51461245912634,0,8.42182197836074,8.41919713564577,0,8.45590748800462,8.4437924167461,0,0,8.42484365845918,8.49088272103742,8.44428653230437,8.48503485911932,8.43103158717797,8.41770479243449,8.43436998754748,8.43315079056943,8.41171315483857,8.41500729239229,8.42711320081107,8.41595603871705,0,8.44348158889171,0,8.44170105553645,0,0,0,0,0,0,0,0,0,0,8.3952189108459,0,8.4126694183871,0,8.4254616657505,0,0,0,8.49227692131783,0,0,0,0,0,0,8.54720222593683,0,0,0,0,0,0,8.46968352246735,0,0,0,0,0,0,0,0,0,0,8.44392654735612,0,0
74,0,97,8.44329896907217,0.16877141475915,7,1,8.43088718629207,8.43740547520351,8.44921999460249,0,8.44307123506547,8.45025603010317,8.43537553368423,8.44013381938494,8.47827119099321,8.43577611051286,8.47190410544506,8.47874651337265,8.45707038157339,8.43669314572754,8.43854465722831,0,8.45880633062786,0,8.4602503514271,0,8.43737670083046,8.45883463713425,8.47064971719796,8.43309192942072,8.43773297608564,8.43515078270459,8.44506039644825,8.46846306344353,8.44040297559027,8.44661203999898,8.43977585178949,8.44469452485216,8.44165862457924,8.45906756958248,8.46722191415089,8.43653407784378,0,0,8.44768213625802,8.46986684945139,8.43470738601714,8.45804128981984,8.43952601850171,8.43607952964914,8.42664075134239,8.42290771867385,8.43399439897316,8.44395842162952,8.45693152242293,8.42886532270752,8.43009707490904,8.43857179627759,0,8.4934208108167,8.43810078897077,8.43061765712005,8.44286515131346,8.45865590470786,8.44354284369633,8.43307801979515,0,8.4421245803739,8.48133881909832,8.48820098416934,8.46602697306014,8.42398313180056,8.44503479645232,8.4291745744735,8.45166735449317,8.4120997842289,8.42189092190443,8.42332989931896,8.45729881560583,8.45035081847213,8.44322844346053,8.43645898625482,8.44511399955197,8.43799014782285,8.44134324311307,8.48448376486229,0,8.43655589846265,8.43555761042389,0,8.44462484829572,8.44475496468409,0,0,8.43443115345784,8.48057970119387,8.45049050672152,8.46445744105734,8.43349869157977,8.41441166792599,8.44339509058571,8.44368958108517,8.42495122031599,8.42128475788377,8.44823639899048,8.43162712563269,0,8.44250127110255,0,8.42955530143402,0,0,0,0,0,0,0,0,0,0,8.41820168434082,0,8.44660085236527,0,8.44210629685072,0,0,0,8.46440047187416,0,0,0,0,0,0,8.48487169992934,0,0,0,0,0,0,8.45947599918096,0,0,0,0,0,0,0,0,0,0,8.44496240012178,0,0
75,0,97,8.44329896907217,0.0903442064210067,7,1,8.43959289474834,8.44093533443308,8.4517244765919,0,8.44175840900585,8.45074672112052,8.43752944941909,8.44487517512724,8.47001222408024,8.44981808965822,8.46587675332052,8.46010839147547,8.45344884967784,8.43797183141873,8.43905081811988,0,8.45248416171565,0,8.44567965188616,0,8.44349717770224,8.45349083078737,8.45334372699827,8.44498640673324,8.43947521655693,8.43783050912501,8.43521363542859,8.45290215207224,8.44420935021441,8.4423541142826,8.43580061667781,8.44428392115904,8.45355291313751,8.45426589708067,8.45626423387904,8.43510182164725,0,0,8.4440328067665,8.45773617537046,8.44091578436658,8.45150538598181,8.44586801144913,8.44175755352684,8.43498360482926,8.43212832386516,8.43649583512506,8.44375724466687,8.44778524434158,8.4381498233051,8.43412959365253,8.44325260596454,0,8.46187850325139,8.43420749375963,8.43638569293499,8.44525344029843,8.44731800569009,8.4441621999812,8.43839882850263,0,8.44401380752692,8.4540907707122,8.45952499093885,8.45643423054229,8.44374277588247,8.43840674424116,8.43396660566309,8.45138830612602,8.42796773847432,8.43140034591967,8.4319473264571,8.4444375498101,8.4478076789178,8.44216569820775,8.43461341398752,8.443593770377,8.44531731101876,8.44434960945912,8.46630166433192,0,8.44330180321224,8.43334144262842,0,8.44878755564035,8.44408629612487,0,0,8.43704808519445,8.46491274879701,8.45200070422492,8.45329410814522,8.43588461379196,8.42178667009139,8.44279071353329,8.44757635883193,8.43374013854208,8.4346868801149,8.44894063796965,8.43759171606732,0,8.44252642405077,0,8.43113622701256,0,0,0,0,0,0,0,0,0,0,8.43243630534033,0,8.45090200847616,0,8.44574094417619,0,0,0,8.448850576513,0,0,0,0,0,0,8.45776000873219,0,0,0,0,0,0,8.45120052858002,0,0,0,0,0,0,0,0,0,0,8.44313849151587,0,0
76,1,97,8.44329896907217,0.0518313009237657,7,1,8.44258095572382,8.44206124666377,8.44894388497699,0,8.43992483448219,8.44952453715216,8.43927951998799,8.44571097073498,8.45831278957164,8.4510988395736,8.45828023342196,8.45091815811511,8.45035295574819,8.43978213453128,8.43882606114911,0,8.44771915808344,0,8.44218252728679,0,8.44517510837791,8.45084578415506,8.44713740875031,8.44521019251368,8.44045159701693,8.44090070532699,8.44019084280463,8.44508402927623,8.44436870839855,8.44098390876971,8.43695979773906,8.44410529112581,8.45090488242701,8.44938409171236,8.44967120973547,8.43810893439986,0,0,8.44421952638931,8.44979471065034,8.44333856829564,8.44647567767825,8.44542996512511,8.44330569596612,8.44074334717319,8.43793223347874,8.43888542408635,8.44305553004285,8.44367105962477,8.4416720923477,8.43683551040045,8.44198534426816,0,8.45137424918251,8.43643480873489,8.44167999554774,8.44482729436384,8.44497213256953,8.44508113834223,8.44206367918809,0,8.44378738505821,8.44711336304187,8.45369465223782,8.45093344641992,8.4467870007216,8.43906673394104,8.43850455366467,8.4482200163264,8.43686012650106,8.43904585241484,8.43606950167433,8.4447656368231,8.44387630267116,8.44233247526018,8.43945616751451,8.44281743052538,8.44529390531483,8.44597833412482,8.45552152949064,0,8.44494803564985,8.43405299748524,0,8.45120102080164,8.44400364007899,0,0,8.43924865129469,8.45380226698034,8.45175146612055,8.44772988465321,8.44021507280394,8.42962209082336,8.44093943394267,8.44849863740337,8.43773419159281,8.43985440325011,8.44599426687994,8.44160859425967,0,8.44272589851089,0,8.4353640799874,0,0,0,0,0,0,0,0,0,0,8.44238713936554,0,8.44741940915049,0,8.4458927434213,0,0,0,8.44459814705486,0,0,0,0,0,0,8.4459972658162,0,0,0,0,0,0,8.44677459645386,0,0,0,0,0,0,0,0,0,0,8.44246744338914,0,0
77,-1,98,8.61224489795918,8.14682024117051,7,1,8.443240415569,8.44270016575448,13.0947946163337,0,8.43970138458775,8.44755712109163,8.44068685128596,8.44499561724868,8.4507212800271,8.44807714409465,8.45213709679226,8.44693090362532,8.44800746776591,8.44141609526478,8.43949160209269,0,8.44508136906691,0,8.44235403650682,0,8.44486147194159,8.44819868622421,8.44537885572501,8.44300485063906,8.44128402863189,8.44275188475849,8.44295573581177,8.44263147128113,8.44365939971645,8.44107859549498,8.43945305494719,8.44307402965689,8.44671072600329,8.44681263724852,8.44609023061838,8.44084516838004,0,0,8.44460023941319,8.44622980694053,8.44361692190182,8.44454491056179,8.44383851667505,8.4432925961962,12.5288796139659,8.4412314600369,8.44117632316826,8.4431686414714,8.44297531254512,8.44240431009246,8.43860876720101,8.44168075060163,0,8.44762424359742,8.43972244930983,8.44316742516359,8.44406967089143,8.44453785045141,8.44480916963892,8.44335417581361,0,8.44347824447076,8.44558875533361,8.4506070713328,8.44770517632966,8.44460612374998,8.44109222525605,8.44146807522266,8.44599814312681,8.44091016973562,8.44266309318134,11.0478917699873,8.44547431751952,8.44249207376899,8.44237027636897,8.44212360476238,8.44297429034804,8.44405840412141,8.44591866162174,8.44915232232194,0,8.44485803408631,8.43699304166859,0,8.44894072402145,8.44379606340812,0,0,8.4410936549875,8.44768641239915,8.44967767163496,8.44520234633652,8.4430346236588,8.43447768004982,8.44094298389869,8.44756832069258,8.43985187812794,8.44086820772228,8.44409932187664,8.44240703165105,0,8.44317136746291,0,8.43848137773703,0,0,0,0,0,0,0,0,0,0,8.44634299177983,0,8.4445890079488,0,8.44497001051739,0,0,0,8.44421460270032,0,0,0,0,0,0,8.44142611263628,0,13.3384448057297,0,0,0,0,8.44451531597907,0,0,0,0,0,0,0,0,0,0,8.44256517671041,0,0
78,0,97,8.68041237113402,8.39896134038687,7,1,8.44329461553303,8.44294352978794,10.5126004128549,0,8.44069322269546,8.44546387353825,8.44173258546575,8.44428223766491,8.44677766675695,8.44570122466188,8.44795256061472,8.4451745037321,8.44631183653646,8.44243749839442,8.44024216050009,0,8.44390303249092,0,8.44302235851415,0,0,8.44565644163046,8.44465425443525,8.44201325838401,8.72899480530118,8.44342366767875,8.44332964959986,8.44243233652523,8.44316714632931,8.44180549152952,8.44153407840449,8.44278284719981,8.44433692727819,9.78684809670625,9.70163961962209,8.44216945756638,0,0,8.44439150115504,8.44471784537233,9.08922627597958,8.44389396355275,8.4430986607859,8.44318356295156,9.9967952657194,9.40898914797532,8.44262180848514,13.4260124183289,8.44318895489367,8.9056126107214,8.43997475362827,8.44225248490636,0,8.44584315222677,8.44166470954857,8.44310364343237,9.45791975135249,8.4443981019658,8.44419178099243,8.65638899076007,0,8.44334075122698,8.44486223187698,10.2512139273698,8.44544329276476,8.44302120202614,8.44242626615484,8.44288648573368,8.44476412703591,8.44239746591512,8.44383374126348,9.93086866766372,8.44511848138847,8.44265639618216,8.93646494183674,8.44282431080364,8.44327991622387,8.44354030624983,8.44514889324402,8.4456611452075,0,8.44435945131548,8.43940738110252,0,8.44611395079311,8.69098709716026,0,0,8.44234771468182,8.44492045870657,10.8419434379707,10.87776069451,8.4440044467098,10.0362484099555,8.88940861496762,9.0315202414331,8.44117396570784,8.44107556043528,8.44344608277161,12.8833716662952,0,8.44357692527853,0,9.54309704807706,0,0,0,0,0,0,0,0,0,0,8.44571693162925,0,8.44324900609589,0,8.44402462420303,0,0,0,8.44427267675671,0,0,0,0,0,0,8.44001902603815,0,9.74983445918951,0,0,0,0,8.44371620476046,0,0,0,0,0,0,0,0,0,0,8.44281610018873,0,0
79,0,97,8.68041237113402,3.24963667713118,7,1,8.521049817318,9.15792781505365,9.29355076312927,0,8.44178000117928,8.44421640607114,8.48127670581212,8.7794225092649,8.44486805492832,8.84903214822878,8.44538395946788,8.82706042815703,8.56033484047671,8.49780047690487,9.02591089981511,0,8.44348178366077,0,9.06859098090889,0,0,8.44422372570159,8.44410488725251,8.44194223947779,8.51439423907759,8.61133209857262,8.70829900615976,8.82615327872462,8.44305741901926,8.67574872814303,8.44272505716503,8.44284614603317,8.44350307167696,9.13585189529731,9.2087590250871,8.69408611587238,0,0,8.60971516920623,8.68943717053251,8.78677828975578,8.83797261885145,8.69611508072148,8.65727646431815,9.2799297465827,9.27464400061845,8.54461685448106,9.11911260939554,8.63919700103444,8.80202005581794,9.10763385659305,8.44286226899812,0,8.44467241627432,8.7969922998322,8.53435744636769,8.82394489656538,8.4442045687146,8.57210869302662,8.71951615402418,0,8.6555408482292,8.81913380288973,9.39601593585814,8.74006293430043,8.44274761780469,8.70435029715505,8.44332338456228,8.61350851231806,8.64538950137795,8.47509222486058,9.10160793697902,8.4444922935491,8.44307449389166,8.7114299666398,8.72853091608606,8.64441978500693,8.70351988131914,8.60675366242461,8.44391372133574,0,8.51178168565356,8.94575487288633,0,8.77503677873228,8.75619233073199,0,0,8.4810395695246,8.44376951551493,10.4340369049144,8.67646830868878,8.66723127722983,9.84475174184476,8.67428289318512,8.80302621961116,8.44211779686183,8.44141656059621,8.60380747811457,9.15164765705127,0,8.60264394789922,0,9.20901469375531,0,0,0,0,0,0,0,0,0,0,9.28532764422792,0,8.5455740040122,0,8.44345811315662,0,0,0,8.52459181653501,0,0,0,0,0,0,8.43999695235869,0,8.77659202733978,0,0,0,0,8.54636706697459,0,0,0,0,0,0,0,0,0,0,8.56572198524545,0,0
80,0,97,8.68041237113402,1.68442083041662,7,1,8.53360890968393,9.08759232450912,8.91276027719331,0,8.70386349156577,8.50240276212287,8.58697987714158,8.73603941380773,8.46677920264689,8.85070553113398,8.47906317075778,8.71880738072067,8.6505382824778,8.58131916251174,9.07518823245372,0,8.63934893247972,0,8.75320868027225,0,0,8.45434700055128,8.55297608294086,8.64372819947299,8.53783719384426,8.66136758068323,8.7146052870422,8.81263005495531,8.52838539705306,8.7714499807074,8.54317619376831,8.63891987426523,8.44333639023442,9.00559860819234,8.89601965722778,8.7638287511449,0,0,8.6891951839808,8.76700632651907,8.69086865317166,8.64382307167155,8.71113778854394,8.81694935589898,8.90491805537474,8.97579984204148,8.59761172288989,8.75223750123856,8.60374914631914,8.90167661733237,8.98465028709918,8.47614567625376,0,8.50209571024454,8.83400121642673,8.52949031212307,8.70787370228751,8.54374394550588,8.55980605262313,8.68102118010464,0,8.67868419950697,8.79753300299,8.84590191816769,8.68733036503279,8.44299281300086,8.66755512948825,8.62563022742724,8.6660049596234,8.61958854677702,8.57115046675281,8.7554260244734,8.69288655917509,8.53693176537863,8.72304807442111,8.70481893952269,8.66191711410306,8.7564858688903,8.68456907830536,8.60866768487887,0,8.56980039698689,8.97359314183223,0,8.67978025111118,8.66949808009751,0,0,8.61006443697235,8.63064512216462,9.44678716545998,8.55232387443759,8.70519759722197,9.29453650500036,8.79929227269641,8.70770760999111,8.49719651593869,8.75860167031164,8.60452532396327,8.74899698150567,0,8.68994789539738,0,8.90094102409395,0,0,0,0,0,0,0,0,0,0,8.82235576654242,0,8.64244771795371,0,8.60564682323024,0,0,0,8.63277976935503,0,0,0,0,0,0,8.77230934629604,0,8.65629198453539,0,0,0,0,8.64829308455344,0,0,0,0,0,0,0,0,0,0,8.58216116629164,0,0
81,0,97,8.68041237113402,0.934644393651451,7,1,8.57962568908925,8.90112218792101,8.79588757238085,0,8.77160931783932,8.59520934451592,8.68706746528485,8.69121185462333,8.59354144796369,8.79696227205743,8.5601787089365,8.655588014008,8.64576143591392,8.62211530922545,8.95675771742659,0,8.66206100356482,0,8.71112225781654,0,0,8.52173876247238,8.63407261966654,8.77547235039647,8.60122946633951,8.66284724919241,8.77307059318327,8.79942074352363,8.61823349471429,8.72943489336628,8.61430517166789,8.59876306235054,8.57736486863791,8.84832611818143,8.77764130173629,8.73717488451037,0,0,8.71689336674253,8.72774745920652,8.67450484444158,8.60784449573599,8.69793284689335,8.82831738716798,8.75130640175156,8.7752058769735,8.63604293423109,8.76314722759485,8.62335071811366,8.81521331604243,8.8963505810086,8.60318984156282,0,8.52465749186785,8.74654230152978,8.61268343263368,8.70420821661301,8.63362263871556,8.60291179423435,8.64210804703777,0,8.654799453128,8.74101162795986,8.65434595839985,8.69110481301817,8.51333709297301,8.68203506666792,8.662242342717,8.68977868208895,8.59687052554167,8.63350708619402,8.67426980393787,8.72508702686587,8.61516696135064,8.69103856767594,8.66570520056893,8.71086057438047,8.78486759690846,8.72958326830407,8.69231405207333,0,8.60300634896781,8.85280124408124,0,8.64632785925419,8.62876500355205,0,0,8.64617334406798,8.71044540431499,8.97473135040695,8.65762894524327,8.69310399443355,8.91318864342374,8.78008923891552,8.7128867056595,8.61660492427486,8.82439181219456,8.60714339352694,8.82861405276783,0,8.70650772812257,0,8.73737366800879,0,0,0,0,0,0,0,0,0,0,8.643045106814,0,8.70416607412758,0,8.70101903987266,0,0,0,8.69344921538116,0,0,0,0,0,0,8.87856874711011,0,8.67462652939864,0,0,0,0,8.66425979230401,0,0,0,0,0,0,0,0,0,0,8.6068198930348,0,0
82,0,97,8.68041237113402,0.57139529542985,7,1,8.61635287199012,8.77826723355775,8.75680691704535,0,8.7520655801617,8.65918636337769,8.71581992648828,8.68056987827297,8.65851680640995,8.74368993172174,8.62873773970196,8.64597125663645,8.64329047390509,8.6380551410226,8.81331700598833,0,8.6608686502707,0,8.7251199710878,0,0,8.59911103795868,8.66523068807842,8.79694215310856,8.64018146447464,8.66215474312697,8.7624940282921,8.75564542624641,8.67196545428452,8.71923925234329,8.64462495101943,8.60865260550545,8.6343762514916,8.74714813505354,8.74496829516529,8.696772502296,0,0,8.72803323202732,8.6868838818763,8.68643254821528,8.6438651536962,8.6805138389996,8.7994981487153,8.70719692724731,8.70353432531166,8.64710097943397,8.73801947905773,8.6476874697381,8.73379369359395,8.81244362402725,8.65053736794763,0,8.57254791799405,8.68008460700804,8.66061972671187,8.69470371599285,8.68517022622821,8.66809865219748,8.64089237964213,0,8.64229077675305,8.69692775394604,8.62879309315434,8.6926117956965,8.58963301287342,8.67831157848532,8.64960713717527,8.70131705158672,8.6070390936817,8.65216481490438,8.67068137804259,8.69971878767561,8.64628608726374,8.70777151999625,8.67605010564805,8.7145121654384,8.75757816102398,8.74547372799814,8.73345569466195,0,8.63865163248534,8.74612647305953,0,8.67445857605678,8.63530776422076,0,0,8.6454610908903,8.72734638451795,8.80742812772271,8.70457645137426,8.67494587209793,8.74857707517057,8.74495669361248,8.72492099650264,8.67278003672339,8.80051716615302,8.62408482371571,8.79485719771478,0,8.69461724441303,0,8.68046761205719,0,0,0,0,0,0,0,0,0,0,8.64627106114354,0,8.70633181645824,0,8.72036632768146,0,0,0,8.69813635102386,0,0,0,0,0,0,8.8874723549588,0,8.68240674791559,0,0,0,0,8.68221792221067,0,0,0,0,0,0,0,0,0,0,8.64241553030953,0,0
83,0,97,8.68041237113402,0.359415451799351,7,1,8.63796408373526,8.72378293297212,8.72870569584011,0,8.71361624795177,8.69058700718297,8.70469775625675,8.67960086038314,8.68103132811412,8.70858445527117,8.67488418302435,8.65636072984868,8.65823644863176,8.6503739334353,8.73625346505698,0,8.66753073183388,0,8.71537216549086,0,0,8.6549486760844,8.68067256112981,8.75681646250364,8.65569379609725,8.66351686872644,8.72337928893245,8.71822199962235,8.69186270868388,8.70786615939476,8.65394641834389,8.64547286874955,8.65224854353015,8.70484550914495,8.72863079312075,8.67757352838737,0,0,8.72873441778293,8.675017412707,8.6908085932123,8.67135161382635,8.67588556458382,8.75722499033261,8.69929655378514,8.69139817111733,8.65022502571461,8.69965986367732,8.66350478610934,8.69226914472882,8.75035979321547,8.6558568945553,0,8.61842349876041,8.65832457629694,8.67694635242727,8.68133046279904,8.70321316744016,8.69763305795535,8.65035304243971,0,8.64974049717798,8.67817161249606,8.65491528004416,8.69442933921718,8.63211224079331,8.68106615067894,8.64550520311008,8.70077796949703,8.62561907617907,8.66128994908022,8.67265799140088,8.68536475360327,8.65406352022971,8.71195326732771,8.68609559067888,8.70464092842259,8.71885724692751,8.73915955426767,8.7408564818357,0,8.66607489162876,8.70256022097793,0,8.68357595751201,8.65413597817676,0,0,8.64607680306059,8.71925667865388,8.75460946086342,8.70974771487936,8.66687068067744,8.69512653963541,8.71466737759015,8.72903046961305,8.67958572411882,8.74457145117458,8.64908775116116,8.74492448767941,0,8.68814758466664,0,8.6687335591719,0,0,0,0,0,0,0,0,0,0,8.67214760723487,0,8.70134123596619,0,8.71262047037243,0,0,0,8.69288959566532,0,0,0,0,0,0,8.84993004038904,0,8.67964567598416,0,0,0,0,8.68605676196331,0,0,0,0,0,0,0,0,0,0,8.66481885822753,0,0
84,0,97,8.68041237113402,0.231419669999215,7,1,8.65163026098453,8.70275794839626,8.71116427099181,0,8.69096057178082,8.70009275497037,8.68802379191891,8.6800709832831,8.68847320455184,8.69358183721283,8.69803926975348,8.66655107814204,8.67353520202273,8.66116060394265,8.702303598394,0,8.67435795037422,0,8.69905611178374,0,0,8.68305998037268,8.68651302558598,8.72009688325963,8.66317746105878,8.66779325134029,8.69296626539259,8.69714941693063,8.69193901820861,8.69739578161056,8.65733506752523,8.6686365166355,8.66071471506971,8.692040212966,8.71383932434172,8.67153734289337,0,0,8.71782883747265,8.67850240191784,8.69034749954884,8.68215119792149,8.67717445863622,8.72427458363521,8.69832633950489,8.6920948718322,8.65432646373337,8.67995170638014,8.67253719269745,8.68185790388922,8.71200064948836,8.6572466755132,0,8.65228250324422,8.65857636340758,8.67867047407177,8.67288114383883,8.70483759161509,8.69986737192217,8.65928285502441,0,8.66167286432422,8.67757981039446,8.67931993275873,8.6939937823191,8.64857712515008,8.68177778705003,8.65117180415079,8.69765609019678,8.64118542945343,8.67082481600445,8.67144046004717,8.68104245566344,8.66059635037752,8.70438227851606,8.68579269752909,8.69554106086502,8.69388769729128,8.72495047779391,8.7310189286627,0,8.68076991823371,8.68785253463757,0,8.6841370994286,8.66784195254128,0,0,8.65197105584519,8.70920054257739,8.72837957530345,8.70413841975459,8.66561412018562,8.678828090568,8.69682771123207,8.72307890430423,8.67308490260142,8.70764511756732,8.66700796798569,8.70962449350007,0,8.68488770787869,0,8.66837345938081,0,0,0,0,0,0,0,0,0,0,8.68039212912596,0,8.69517718328154,0,8.7002935023732,0,0,0,8.68683191240766,0,0,0,0,0,0,8.80013192261101,0,8.67849479285591,0,0,0,0,8.68445609555693,0,0,0,0,0,0,0,0,0,0,8.67446319699551,0,0
85,0,97,8.68041237113402,0.15273935646739,7,1,8.66154538751366,8.69321261457479,8.70144156422408,0,8.68167809365562,8.69781579885071,8.67849735085559,8.67979659470496,8.69015504362848,8.68844070905023,8.70402374467912,8.67332634144307,8.68206718489166,8.66897562401192,8.68779724696864,0,8.67861592553124,0,8.68749539285722,0,0,8.69120020013102,8.68735194406768,8.69864935205451,8.66855411270167,8.67303661257938,8.6808967672466,8.68768234309861,8.68652328202458,8.68998276825422,8.66117473136458,8.6767272556595,8.66763737875738,8.68844520202527,8.70260063528282,8.67102979542678,0,0,8.70466637737209,8.68196951998157,8.68824640875815,8.68371237442561,8.67917236888254,8.7041903382864,8.69658339685765,8.69159016427577,8.65974519710671,8.67486287301153,8.67697556685819,8.68184726429128,8.69234330676731,8.66117149748062,0,8.67209886815893,8.66354395727206,8.67853450649829,8.67047663205323,8.70000690121689,8.69364557986248,8.66633654508208,0,8.67070235028523,8.68091262576686,8.69188508070404,8.69228883488739,8.65759162382049,8.68106048708425,8.65943236405437,8.69506932388258,8.65274109750684,8.67895417651495,8.67021377296311,8.68031382772945,8.66706153138507,8.69566049502396,8.68153380795664,8.69004899070781,8.68338303609652,8.71059450005607,8.71660665117615,0,8.68560333145457,8.68107747838331,0,8.68383063710811,8.67550360161785,0,0,8.65941064829623,8.70078454014108,8.71198457189557,8.69739069805329,8.6676976152673,8.67277914763468,8.6875554315047,8.71350993344901,8.66939282850374,8.68952243905062,8.6760585002795,8.69292919300937,0,8.68274715145433,0,8.66972423296381,0,0,0,0,0,0,0,0,0,0,8.67880441883445,0,8.68960331741301,0,8.69118582447101,0,0,0,8.68328667539143,0,0,0,0,0,0,8.75606222559913,0,8.67909346348942,0,0,0,0,8.68323564640287,0,0,0,0,0,0,0,0,0,0,8.67794154939005,0,0
86,0,97,8.68041237113402,0.101200857762948,7,1,8.66874901637873,8.68784765007553,8.69544526636083,0,8.67821621945948,8.69204417346395,8.67543935014719,8.67941229482924,8.68920646544454,8.68616717340854,8.70078938348588,8.67721456273088,8.68475769058616,8.67390535786513,8.68142423729025,0,8.68035863213431,0,8.6820719969941,0,0,8.68994105369118,8.68645489487789,8.68791234546374,8.67267314032565,8.67755733658553,8.67909877957319,8.68381375546959,8.68216591449847,8.68568655099831,8.66608333675627,8.67802107921051,8.67303279864686,8.68671379641434,8.69512446470636,8.67243692654162,0,0,8.69461982511688,8.68280415830077,8.68576714325406,8.68261388388295,8.68017741079615,8.69333992497713,8.69372323104992,8.68931036792513,8.66542167513635,8.67491435209796,8.67885547289726,8.68275178117966,8.68355001608423,8.66617330241348,0,8.68073117705223,8.66828195490129,8.67874851894115,8.6714953168024,8.69383816858019,8.68768327956385,8.67173968391953,0,8.67602422051018,8.68279007862384,8.69467342104882,8.68998496637692,8.66469342390279,8.68097535695233,8.66635509621455,8.6922135174034,8.66152569950418,8.68339142345527,8.67056800951092,8.67992586752428,8.67206614697547,8.6896863857216,8.6783028228367,8.68714965288892,8.68030128579452,8.69940626164735,8.70394865832451,0,8.6858652243364,8.67730089461208,0,8.68384007865688,8.67926008291411,0,0,8.66595886086174,8.69383218862085,8.7018804601225,8.69152181508621,8.67098629319557,8.67035184674182,8.68306008858829,8.70412829399403,8.66964756070352,8.68184600106203,8.67951496356142,8.68610444906788,0,8.6816425748172,0,8.6714564562534,0,0,0,0,0,0,0,0,0,0,8.67751143881001,0,8.68560614583945,0,8.68591119091719,0,0,0,8.68183712084467,0,0,0,0,0,0,8.72420209807004,0,8.67995328971291,0,0,0,0,8.68293013615241,0,0,0,0,0,0,0,0,0,0,8.67919583765665,0,0
87,0,97,8.68041237113402,0.0661726224775717,7,1,8.67355088903065,8.68460481198365,8.69097513198019,0,8.67716440629634,8.68700251778564,8.67555763546254,8.67932806730962,8.68719028202852,8.68453183119934,8.69480219747026,8.67906023450991,8.68448921406867,8.67683284726553,8.67869918467226,0,8.68071995042791,0,8.68039993378576,0,0,8.68629899883391,8.68538578266255,8.68278475592303,8.6755780624235,8.68038300924035,8.68012170002299,8.6820854708865,8.6800443852624,8.6835815547588,8.67096448373225,8.67780839659137,8.6764213554431,8.68520268091629,8.6902240922409,8.67443941030389,0,0,8.68842649059908,8.68226243915259,8.68366407762789,8.68151547674864,8.6804554070677,8.68775036374703,8.69045559773304,8.68674089107307,8.67040113597116,8.67595439445213,8.67944514480216,8.68275449382653,8.68003262437439,8.67063092551856,0,8.68294864810847,8.67222670488703,8.67895498874183,8.67359778843612,8.68875447875916,8.68388994501301,8.67555228241723,0,8.67874938252029,8.68300587705031,8.69235355500891,8.68753660579646,8.67022238183283,8.68163716625665,8.67130358658328,8.68899365444232,8.6681055163323,8.6847244015178,8.67214535325834,8.67954065579914,8.67535513335213,8.68635756594541,8.67704052619967,8.68543467756911,8.67973094341967,8.69186165970723,8.6947256380566,0,8.68474182331329,8.67573934746328,0,8.68353686083966,8.68084095791188,0,0,8.67096879973375,8.68856975361014,8.69543838464562,8.68710463777486,8.67421612209157,8.67014718328355,8.68095399733696,8.69641303457665,8.67177955579777,8.67888770457804,8.68048558188671,8.68317844050391,0,8.68138335233339,0,8.67347876187943,0,0,0,0,0,0,0,0,0,0,8.6779496999343,0,8.683203479597,0,8.68315687958324,0,0,0,8.68132240413072,0,0,0,0,0,0,8.70387647732047,0,8.68055321896098,0,0,0,0,8.68283440363215,0,0,0,0,0,0,0,0,0,0,8.67972844973111,0,0
88,0,97,8.68041237113402,0.0424963017579288,7,1,8.67648756629613,8.68265956388371,8.68745524243563,0,8.67732170268727,8.68377400101254,8.67666674268524,8.67948471309371,8.68515805414481,8.68322741540027,8.68940463865806,8.67969043072599,8.68333025674923,8.67853979647443,8.6777690932306,0,8.68063201518334,0,8.68031347864078,0,0,8.68327203053365,8.68437737827297,8.68045281349387,8.67749465221533,8.68162541538831,8.6809777856791,8.68113567001519,8.67946211064057,8.68261186908376,8.67485990371588,8.67785650883225,8.67822816215786,8.68383918204022,8.68691222203964,8.67640007925389,0,0,8.68499186655636,8.68147860845884,8.68221507761525,8.6809562285591,8.68049476351014,8.68478860767158,8.68743812188719,8.68460996439124,8.67419745509106,8.67704362978559,8.679550305124,8.68222559055273,8.67886706107418,8.6740252454182,0,8.682555170512,8.67533448332511,8.67905722172758,8.67562345645136,8.68534796670408,8.6818852872567,8.67792371571736,0,8.67999137547615,8.68249199659831,8.68860290096637,8.68531662638983,8.67407163586907,8.68229480097099,8.67464721587226,8.68604753506033,8.67273059561841,8.68441366715394,8.67416541930042,8.67938120578454,8.67735915714716,8.6845299316822,8.67710994283365,8.68420274881201,8.67972692671792,8.68716839276843,8.6885918693643,0,8.68348074509681,8.67578652209033,0,8.68286806525445,8.68129372374969,0,0,8.67450754753149,8.68502173397784,8.69087322394532,8.68425009073568,8.67676537315121,8.67135888936413,8.68001044012427,8.69070708921108,8.67425310205867,8.67798054142866,8.68060868623258,8.68169163059834,0,8.68144775132766,0,8.67545653551614,0,0,0,0,0,0,0,0,0,0,8.67887455102244,0,8.68192459658914,0,8.68177581355957,0,0,0,8.68109937487646,0,0,0,0,0,0,8.69195508557321,0,8.68088095412576,0,0,0,0,8.68255813814957,0,0,0,0,0,0,0,0,0,0,8.68002803051639,0,0
89,0,97,8.68041237113402,0.0268773637535501,7,1,8.67819022924108,8.68150944784423,8.68483895854246,0,8.67803466174185,8.68203427567409,8.67781186204637,8.67972940399998,8.68354353549638,8.68228155278153,8.68556169135588,8.67979344544711,8.68224167000287,8.67950544119055,8.67773021106578,0,8.68052485652401,0,8.68061762530019,0,0,8.68148709604979,8.68339673252734,8.67955604051929,8.67871795820698,8.68186679417479,8.68120772931559,8.68056128780744,8.67956894727234,8.68210469777709,8.67748774304799,8.67832805818186,8.67913932777919,8.68272569756651,8.68463311798185,8.67795695483014,0,0,8.68313249509844,8.68088215724645,8.68136473077066,8.68076605821771,8.68051877113088,8.68309577869595,8.68503640594646,8.68305983760278,8.67677182407592,8.67804237025522,8.67959131802905,8.6816227034315,8.67869634132375,8.67640991086286,0,8.6816147180557,8.677530967701,8.67917896115475,8.67720357873386,8.68330930261586,8.68096811923542,8.67922130093211,0,8.68047686338378,8.68186213967084,8.68532247776516,8.6835427165449,8.67653715057373,8.68252170668446,8.67683404100109,8.68381689576952,8.67576272486397,8.68352648406548,8.67606440444352,8.67945883844069,8.67855841314306,8.68339516364386,8.67775517078311,8.68322196352063,8.67980282263593,8.6843593618367,8.68474205596227,0,8.68244918710111,8.6766414554421,0,8.68214152273419,8.68124004867042,0,0,8.67685144495253,8.68283407556807,8.6874487829734,8.68261241689563,8.67848346319288,8.67321852366375,8.67965911492438,8.68679349088371,8.67635416440872,8.67798696310826,8.68055069747517,8.68084258936138,0,8.68148115242207,0,8.67710781968291,0,0,0,0,0,0,0,0,0,0,8.67954698248087,0,8.68128504778434,0,8.68109862968631,0,0,0,8.68093702644729,0,0,0,0,0,0,8.68541144153983,0,8.68101368927816,0,0,0,0,8.6821272955703,0,0,0,0,0,0,0,0,0,0,8.68023359692459,0,0
90,0,97,8.68041237113402,0.0168260749233618,7,1,8.67916106708846,8.68085237167005,8.68304822188084,0,8.67883988340257,8.68118664137748,8.67870115785852,8.67995766711203,8.68238859751766,8.68164844676772,8.68314786483102,8.67978397290441,8.68149125065394,8.68001494651869,8.67810322863898,0,8.68048630702933,0,8.68085068131499,0,0,8.68065579952141,8.68249055263398,8.67937536529666,8.67947621306006,8.68164925990095,8.68108044365142,8.68024247870406,8.6798514254638,8.68175483379036,8.67903397294568,8.67895687297037,8.67963539414048,8.6818924738807,8.68308107268309,8.67901703164889,0,0,8.68208483558336,8.68053079581099,8.68091921199965,8.68071362617627,8.68055564583352,8.68206063476448,8.68332166071025,8.68202083708361,8.6783597465747,8.67886224275915,8.6796967857129,8.6811463409972,8.67891296680898,8.67799385029893,0,8.68089531622398,8.67890374629918,8.67937551068056,8.67831993511136,8.68214483633203,8.68060758568795,8.67986136254001,0,8.6806142038766,8.68135323567436,8.68307561352823,8.68226842707586,8.67805305128288,8.68234295633141,8.67822453284933,8.68233656318013,8.67765259591406,8.68260326102133,8.67757869007789,8.67966176493218,8.67928599687978,8.68258620827021,8.67850193867973,8.68243304454127,8.67989395551549,8.68270203028923,8.68245638591269,0,8.68170484322881,8.67768607361742,0,8.68156064791711,8.68102963170932,0,0,8.67832111775912,8.6815626229342,8.68493920821878,8.68172086219114,8.67949879835298,8.67514299239365,8.6796137065828,8.6842494110386,8.67788468290257,8.67836897271277,8.68050782570354,8.68037487823392,0,8.68138720860405,0,8.67833458180759,0,0,0,0,0,0,0,0,0,0,8.67990051091306,0,8.68096513405284,0,8.68077879863168,0,0,0,8.68079026505313,0,0,0,0,0,0,8.68205409057508,0,8.68101781657445,0,0,0,0,8.68167743217741,0,0,0,0,0,0,0,0,0,0,8.6803732734002,0,0
91,0,97,8.68041237113402,0.0104725438341045,7,1,8.67971755708163,8.68050614163939,8.68191086182856,0,8.67949301494522,8.68078992784411,8.67931490833852,8.68012649848278,8.68160124851231,8.68123464006186,8.68175085100542,8.67982013684092,8.68104642212927,8.68025673474806,8.6786187334143,0,8.68048512029302,0,8.68092181456435,0,0,8.68035482470981,8.68173958980175,8.67950652675611,8.6799247872473,8.68131052415765,8.68086307112687,8.68010758763678,8.68009670603189,8.68145981998745,8.67983883138787,8.67951493580425,8.67994274807415,8.68131350368397,8.68205211802566,8.67966271886612,0,0,8.68145423941006,8.68036408774445,8.68069819058498,8.68067507435748,8.68058084674112,8.68141077598709,8.68218735395639,8.6813672829654,8.67927521064866,8.67945710904205,8.67985252685799,8.68083127468867,8.67924209863103,8.67899548043854,0,8.68051106851755,8.67967530228667,8.67961241380804,8.67906739249846,8.68147546449205,8.68048597462556,8.6801593888469,0,8.68061388540225,8.68100411804188,8.68174994731863,8.68143387300874,8.6789777439084,8.68195735210305,8.67909044941083,8.68143866920813,8.67879937067558,8.68185103186668,8.67866017071439,8.67988369223055,8.67973531848759,8.68196994843266,8.67913518185887,8.68181729536699,8.67999487510578,8.68173226206824,8.68118965574453,0,8.68120526360581,8.67860011895876,0,8.68115826933877,8.68082318813566,0,0,8.67920615185682,8.68085885786609,8.68320308422664,8.68122110839967,8.68003393328636,8.67679961315006,8.67971377465444,8.68265723763793,8.67889655581969,8.67885263349854,8.68049809998966,8.68016078625932,0,8.68120595458462,0,8.67916937423678,0,0,0,0,0,0,0,0,0,0,8.68007283751106,0,8.68079403577396,0,8.68063584407528,0,0,0,8.68066681642296,0,0,0,0,0,0,8.68048361782752,0,8.68094822309037,0,0,0,0,8.68129578261531,0,0,0,0,0,0,0,0,0,0,8.68045309226369,0,0
92,0,97,8.68041237113402,0.00649734291184369,7,1,8.68003805024768,8.68034939752987,8.68123199019804,0,8.67993281995178,8.68060033101536,8.67971681810292,8.68023468608495,8.68108192019881,8.68096005071683,8.68099369897396,8.67991374100485,8.68079907021686,8.6803570991477,8.67912439018668,0,8.68048625706964,0,8.68087591735755,0,0,8.68028696917994,8.68118580025815,8.67973260722759,8.68017383934121,8.68100636221336,8.68068233582087,8.6800899243667,8.6802549842374,8.68120010065477,8.68021044128463,8.67991036073479,8.68014422430105,8.68093732331206,8.68139153309579,8.68002779133364,0,0,8.68105619476645,8.68030756103868,8.68058685452238,8.68061814427623,8.68058089443763,8.68100628178036,8.68147376278942,8.68097387541642,8.67978470774763,8.67984749812394,8.68001259372626,8.68064550688115,8.67956223277395,8.67960288464644,0,8.68036001770951,8.6800759462945,8.67983757133313,8.67955465182099,8.68107693985142,8.68044678791833,8.68029831471198,0,8.68057283430649,8.68078103201241,8.68104414174722,8.68093077006403,8.67954591881843,8.68153923318877,8.67962378822902,8.68092838785713,8.6794871694121,8.68130970064206,8.67937316664667,8.6800657968421,8.68001401067492,8.6814988555255,8.67959698130944,8.68135724445072,8.68009559546524,8.68117178687105,8.68055133840471,0,8.68088482730233,8.67928139870127,0,8.6808919144385,8.6806691876068,0,0,8.67972723458467,8.68049405320475,8.68207065469159,8.68091772429009,8.68028843256905,8.67806653188133,8.67986519084377,8.68168929929601,8.67952547422619,8.67930424365032,8.68049851887304,8.68010496641103,0,8.68100357468126,0,8.67969961620724,0,0,0,0,0,0,0,0,0,0,8.68017030054904,0,8.68068979208089,0,8.68057320553232,0,0,0,8.68057481202079,0,0,0,0,0,0,8.67986288950785,0,8.68084839153577,0,0,0,0,8.68100699640873,0,0,0,0,0,0,0,0,0,0,8.68048483025114,0,0
93,0,97,8.68041237113402,0.00402247321449449,7,1,8.68022038457707,8.68029826542765,8.68084673120101,0,8.68019253108706,8.68050336498856,8.679976183964,8.68029872634863,8.68075327749706,8.68077355946601,8.68060968891213,8.68003044365825,8.68065854558035,8.68039252843735,8.6795451841993,0,8.68047733054917,0,8.68077935305689,0,0,8.68029738081069,8.68081935158537,8.67995067274116,8.68030272034129,8.68078205285943,8.68056620373855,8.68013319923745,8.68034026757344,8.6809804154683,8.68036147703438,8.68014932959638,8.68027149863692,8.68070731947927,8.68098158255814,8.6802251638435,0,0,8.68080216389462,8.68030493218448,8.68052615449481,8.68055225736761,8.68055952055692,8.68076057769528,8.68103841510254,8.68074181956184,8.68006694509621,8.68008745977965,8.68014650517327,8.6805434753128,8.6798269565879,8.67996011487412,0,8.68032608175702,8.68027299333272,8.68002096441695,8.67986945464973,8.68083151796949,8.68042958855628,8.68036584471772,0,8.68052861377432,8.68064075740372,8.68069435313886,8.68065019319396,8.67989698549417,8.68118205763839,8.67995007212696,8.680653724265,8.67989575214948,8.68094956105026,8.6798169240471,8.68019246361174,8.6801847428808,8.68114848697057,8.67990491529842,8.68102886006113,8.68018540739105,8.68085276217982,8.6802749898414,0,8.68068527045648,8.67974055408131,0,8.68071478452669,8.68056685920548,0,0,8.68003112264035,8.68032626198089,8.68136753845947,8.68072166569348,8.68039764412601,8.67895582468684,8.68001599060755,8.68111586909935,8.67990362057155,8.67966997656599,8.68049333662252,8.68013318366168,0,8.68082459276673,0,8.68001852276755,0,0,0,0,0,0,0,0,0,0,8.68023851589868,0,8.68061610132584,0,8.6805412106949,0,0,0,8.68051297979695,0,0,0,0,0,0,8.67971256743076,0,8.68074664651914,0,0,0,0,8.68080235328722,0,0,0,0,0,0,0,0,0,0,8.68048622458871,0,0
94,0,97,8.68041237113402,0.00248558969857049,7,1,8.68032057527352,8.68029846218583,8.68063652995416,0,8.68033011725561,8.68045035009945,8.68014388632207,8.68033633872149,8.68055738214864,8.68064566368015,8.68043088381817,8.68013992389672,8.68057156896348,8.68040281421275,8.6798591173101,0,8.68046097229955,0,8.68067849504517,0,0,8.68032278914751,8.68059991571189,8.68012228725898,8.68036499911954,8.68063282356218,8.68050113565813,8.68019787912092,8.68038017917545,8.68080595042975,8.68041392503963,8.68027740610504,8.68034503406037,8.6805739506863,8.68073585921845,8.68032889510802,0,0,8.68064278754692,8.68032258488574,8.68048932434541,8.68049358092254,8.68052762929003,8.68061503722566,8.68077746896518,8.68060511654328,8.68022525889389,8.68022984835214,8.68024495054421,8.68048848374431,8.68002661818372,8.68016600604648,0,8.6803355958323,8.68036591841528,8.68015628742394,8.68007261664041,8.68067786199888,8.68041813551076,8.68039948636374,0,8.68049226381078,8.68055172204859,8.68052880328918,8.68050552512553,8.68011280272108,8.68091390714799,8.68014753482175,8.6805138372261,8.68013429018674,8.68072247924782,8.68008230337511,8.68027216057382,8.68028669387634,8.68089763051845,8.6801002974869,8.68080411317319,8.68025820737457,8.68067292692641,8.68018983421459,0,8.68056406662783,8.68002902917763,0,8.68059583394108,8.68050239388795,0,0,8.68020697369879,8.68026794191434,8.68094775539179,8.68059377925075,8.68043826722464,8.67954124404299,8.68014236187989,8.68078508068275,8.68012781990815,8.67993977965399,8.68048033335544,8.68019394581251,0,8.68068622686127,0,8.68020242873387,0,0,0,0,0,0,0,0,0,0,8.68029064474993,0,8.68055903915532,0,8.68051787216945,0,0,0,8.68047438898029,0,0,0,0,0,0,8.67976976014019,0,8.68065726636953,0,0,0,0,8.68066299811435,0,0,0,0,0,0,0,0,0,0,8.68047371572509,0,0
95,0,97,8.68041237113402,0.00153315688150908,7,1,8.68037256831995,8.680318621793,8.68052502796641,0,8.68039548349652,8.68042110196004,8.6802520832632,8.68035984446954,8.68045013459362,8.68055886024975,8.680358974346,8.68022783747447,8.68051313337209,8.68040534882369,8.68007522635832,0,8.68044361158334,0,8.68059478062453,0,0,8.68034454674541,8.68048077921554,8.68024203590767,8.68039328038297,8.68053931110114,8.68046631860777,8.68026105616973,8.68039689784008,8.68067575111738,8.68042765232407,8.68034080205237,8.68038300378019,8.68049990532061,8.68059340775528,8.68038173559472,0,0,8.6805457026674,8.68034414459289,8.6804649037847,8.68045091602681,8.6804951356715,8.68053033898831,8.68062271022035,8.68052416639915,8.68031483425112,8.68031281872756,8.68031131083605,8.68045780599373,8.68016793149609,8.68028274930812,0,8.68035411248155,8.68040737625922,8.68024989563475,8.6802033637548,8.68058140494819,8.68041039247482,8.68041528324406,0,8.68046518682611,8.68049484263114,8.68045237091458,8.6804372470175,8.68024322079434,8.6807280581601,8.68026474880819,8.68044728183695,8.68026955992761,8.6805847971361,8.6802365375689,8.68032029414737,8.68034552996715,8.68072473776728,8.68022184386173,8.68065574227531,8.68031278019004,8.68057104680043,8.68019423556922,0,8.68049264637691,8.68020141032755,0,8.68051689032192,8.68046293181291,0,0,8.68030702139226,8.68026552876109,8.68070477537036,8.68051305737126,8.68044868576668,8.67990858931918,8.68023777380698,8.68059989101769,8.68025943994592,8.68012506231601,8.68046383621533,8.68025732399664,0,8.68058806799615,0,8.68030516163761,0,0,0,0,0,0,0,0,0,0,8.68032968350876,0,8.68051434758414,0,8.68049626180412,0,0,0,8.68045116936594,0,0,0,0,0,0,8.67989818605998,0,8.68058517065129,0,0,0,0,8.68057057106005,0,0,0,0,0,0,0,0,0,0,8.68045806365624,0,0
96,0,97,8.68041237113402,0.000944237683907649,7,1,8.68039745203731,8.68034283457858,8.68046700552999,0,8.68042235824123,8.68040626528929,8.68032063790904,8.68037590346435,8.6803985265854,8.68050152271293,8.6803394538701,8.68029193815712,8.68047287717213,8.68040629024463,8.68021520976504,0,8.6804296295046,0,8.68053297330644,0,0,8.68036059832828,8.68042288337036,8.68031862316446,8.68040541863855,8.68048290327102,8.68044672679082,8.68031252183324,8.68040358230828,8.68058365670034,8.68042815730319,8.68037154721463,8.68040031207212,8.68046004930234,8.68051310553191,8.68040710754381,0,0,8.68048831134191,8.68036328374139,8.68044791767027,8.68042482168726,8.68046781742737,8.68048142790846,8.68053171067265,8.68047622740406,8.68036488726117,8.68036041212933,8.68035337603279,8.68043967543615,8.6802631462261,8.68034756877234,0,8.68036998741451,8.6804237394127,8.68031183896554,8.68028665102901,8.68052085573948,8.68040635102988,8.68042115471542,0,8.68044607631271,8.68045895030511,8.68041775400306,8.68040871103534,8.68031995257095,8.68060578595846,8.68033245718178,8.68041861653472,8.68034319248924,8.68050406409769,8.68032389401301,8.68034995687477,8.68037818341464,8.68060946662976,8.68029729500004,8.68056066333007,8.68035108845983,8.68051194351258,8.6802325894906,0,8.68045222143025,8.68030076714083,0,8.6804665134517,8.68043938946136,0,0,8.68036211919936,8.68028736853739,8.68056759263422,8.68046475961198,8.68044669732153,8.68013088775623,8.6803046482956,8.68049986762222,8.68033517779978,8.68024506169867,8.68044834579723,8.68030991049292,0,8.68052227050928,0,8.6803610338169,0,0,0,0,0,0,0,0,0,0,8.68035740484,0,8.68048063202359,0,8.68047599534714,0,0,0,8.68043710960198,0,0,0,0,0,0,8.68003305648542,0,8.6805303326684,0,0,0,0,8.68051046180317,0,0,0,0,0,0,0,0,0,0,8.68044433400318,0,0
97,0,97,8.68041237113402,0.000580865728214391,7,1,8.68040807419965,8.6803642717237,8.6804373283001,0,8.68043056437016,8.68040035343666,8.6803625838357,8.68038752203044,8.6803791330851,8.68046500804668,8.68034336647401,8.68033580057278,8.68044596732968,8.68040720199949,8.68030171823097,0,8.68042033849857,0,8.68049022576495,0,0,8.6803727445053,8.6803989598813,8.68036432620291,8.68041032876632,8.68044989719388,8.68043448815003,8.68035000451902,8.68040654378686,8.6805212734548,8.68042499017871,8.68038731901756,8.68040722701963,8.68043888100869,8.68046865281547,8.6804178269492,0,0,8.68045519205667,8.68037837282353,8.68043597269818,8.68041145372139,8.6804475411355,8.68045317049385,8.68047875249691,8.68044810477536,8.68039171502985,8.68038705543871,8.68037883798233,8.68042856160641,8.68032470869521,8.68038239093422,0,8.68038141394154,8.6804281090976,8.68035151807728,8.68033871873961,8.6804826296943,8.68040524941111,8.68042177715624,0,8.6804331481078,8.68043703120271,8.68040295779653,8.68039930042888,8.68036362566869,8.68052814592988,8.68037033021416,8.68040831330329,8.68038123818125,8.68045836822464,8.68037179015204,8.6803694168111,8.68039555764127,8.68053464415688,8.68034417269549,8.6805012061278,8.6803764761366,8.68047634188435,8.68027744578191,0,8.68043048124005,8.68035641335264,0,8.68043636402825,8.68042580620121,0,0,8.68039094407598,8.68031601667542,8.68049180406958,8.68043758714413,8.68044031860195,8.68026143713292,8.6803488483553,8.68044829033201,8.68037711194057,8.68031906456648,8.68043614022683,8.68034843544541,0,8.68047979403789,0,8.68039050690263,0,0,0,0,0,0,0,0,0,0,8.68037618316692,0,8.68045652790888,0,8.68045836023599,0,0,0,8.68042825876937,0,0,0,0,0,0,8.68014810003708,0,8.68049052589256,0,0,0,0,8.68047203465142,0,0,0,0,0,0,0,0,0,0,8.68043393460798,0,0
98,0,97,8.68041237113402,0.000356977863799175,7,1,8.680411846582,8.68038084062806,8.68042256171513,0,8.68043063985638,8.68039956669149,8.68038705317846,8.6803959764328,8.6803764990908,8.68044263431631,8.68035591852255,8.68036456166186,8.68042906980839,8.68040820170479,8.68035314778677,0,8.6804150920587,0,8.68046173460314,0,0,8.68038248632745,8.68039217202954,8.68039002502631,8.68041214672126,8.68043120574259,8.68042627634304,8.68037519490914,8.68040825889602,8.68048040892335,8.68042136046302,8.68039634164824,8.68040967383209,8.68042752989336,8.68044418023363,8.68042104101121,0,0,8.68043638780721,8.68038955996096,8.68042767889609,8.68040611846716,8.68043376411134,8.6804367642441,8.68044838326019,8.68043189084301,8.68040505775795,8.68040138394972,8.68039369864236,8.68042176461625,8.68036305377787,8.68040016511091,0,8.68038947439935,8.68042711693577,8.68037629527161,8.6803704435187,8.68045818182982,8.68040589081419,8.68042008487196,0,8.68042473757694,8.68042428746466,8.68039789495134,8.68039827376141,8.68038757463666,8.68048014017391,8.68039080467613,8.68040611911116,8.68039967155163,8.68043359707732,8.68039679740404,8.68038299572285,8.68040439459824,8.68048709745512,8.6803730914722,8.68046478222216,8.68039242784746,8.68045403368338,8.68031717115841,0,8.68041950556935,8.68038666075777,0,8.68041987192099,8.68041831879699,0,0,8.6804049334962,8.68034294020066,8.68045089174067,8.68042328521228,8.68043315854751,8.68033584702495,8.68037663104981,8.68042339207475,8.68039894660524,8.68036281980603,8.68042752882729,8.68037444674678,0,8.68045306105106,0,8.68040533964607,0,0,0,0,0,0,0,0,0,0,8.68038856737804,0,8.68044017270004,0,8.68044424831634,0,0,0,8.68042244983909,0,0,0,0,0,0,8.68023640370848,0,8.68046277294355,0,0,0,0,8.68044789644867,0,0,0,0,0,0,0,0,0,0,8.68042660810694,0,0
99,0,97,8.68041237113402,0.000219086131786088,7,1,8.6804127198506,8.68039262531793,8.68041560487814,0,8.6804277423268,8.68040126637084,8.68040053532069,8.68040194598463,8.68038125023168,8.68042939572708,8.68036995084558,8.68038289222148,8.68041928417223,8.68040914501421,8.68038262386568,0,8.68041258919427,0,8.68044316801643,0,0,8.68039046632237,8.68039305071406,8.6804036617296,8.68041269457346,8.68042104979257,8.6804207577644,8.68039110673213,8.68040949960526,8.68045430771858,8.68041824927119,8.68040201517974,8.68041051853209,8.68042124552469,8.68043061887948,8.68042075757737,0,0,8.68042581519492,8.68039751213267,8.68042206184989,8.68040506998474,8.68042498308614,8.68042717410177,8.68043132220659,8.68042274573136,8.68041093964775,8.68040862032348,8.68040212139515,8.68041772756911,8.68038607049533,8.68040855396918,0,8.68039540712163,8.68042416098151,8.68039143339232,8.68038919741749,8.68044229661044,8.68040724422343,8.68041779205811,0,8.68041946399518,8.68041733346463,8.68039767523704,8.68040039921733,8.68040018960426,8.68045113721558,8.68040150638769,8.68040696681746,8.68040790091377,8.68042090360936,8.68040886832749,8.68039273125389,8.6804086756418,8.68045740977633,8.68039058869274,8.6804428665112,8.68040193564763,8.68043963218695,8.68034823275318,0,8.68041439962929,8.6804024332982,0,8.68041195098041,8.68041444279505,0,0,8.68041099160553,8.68036483188015,8.68042948968358,8.68041631083535,8.68042678782042,8.68037674785542,8.68039330475961,8.68041259354741,8.68040931020811,8.68038769841608,8.68042185317023,8.68039098552726,0,8.68043654474014,0,8.68041219818732,0,0,0,0,0,0,0,0,0,0,8.68039669305409,0,8.6804295468483,0,8.68043373422967,0,0,0,8.68041857192332,0,0,0,0,0,0,8.68029972844649,0,8.68044409991658,0,0,0,0,8.68043303109093,0,0,0,0,0,0,0,0,0,0,8.68042162906391,0,0
100,0,97,8.68041237113402,0.000134131540299942,7,1,8.68041259766199,8.68040051806804,8.6804126653258,0,8.68042420313527,8.68040379133496,8.68040748513679,8.68040597309999,8.68038823171943,8.68042177944781,8.68038235784313,8.68039436037557,8.68041415546273,8.68040994086349,8.68039883432842,0,8.68041164859584,0,8.68043127204941,0,0,8.68039687083593,8.68039668512993,8.68041040802837,8.68041275220982,8.68041582693412,8.68041721227044,8.68040067039967,8.68041044585007,8.68043794509097,8.68041589262544,8.68040572894047,8.68041090496065,8.68041761679486,8.68042299649005,8.68041915538901,0,0,8.68041990745077,8.68040296526085,8.6804183686607,8.68040590859255,8.68041963628344,8.68042152022293,8.68042199276061,8.68041771227384,8.68041302064836,8.68041192583974,8.68040678741313,8.68041541614417,8.68039933985154,8.68041203674855,0,8.68039996520693,8.68042092404287,8.68040049248472,8.68039992664191,8.68043184755119,8.68040866930344,8.68041574075844,0,8.68041627172667,8.68041383774958,8.68039968697542,8.68040329589849,8.68040655413134,8.68043401374617,8.68040692628408,8.68040856259478,8.68041117536018,8.68041488497052,8.68041393888295,8.68039964230121,8.68041064395898,8.68043916212892,8.68040085007247,8.68042989268035,8.68040729568014,8.68043018812004,8.68037077661384,0,8.68041229915174,8.68041012085477,0,8.68040893305279,8.6804126147713,0,0,8.68041312581016,8.68038115017615,8.68041882892642,8.68041323613455,8.68042176414581,8.68039813654311,8.68040286145131,8.68040882871034,8.68041352970526,8.68040126382835,8.68041825093327,8.68040099106934,0,8.68042649810979,0,8.6804148549202,0,0,0,0,0,0,0,0,0,0,8.680402069281,0,8.68042286307123,0,8.68042632502932,0,0,0,8.68041601970856,0,0,0,0,0,0,8.6803428993473,0,8.68043192091015,0,0,0,0,8.68042408191976,0,0,0,0,0,0,0,0,0,0,8.68041830852263,0,0
101,0,97,8.68041237113402,8.17828864751932e-05,7,1,8.68041228194201,8.68040555360841,8.68041169233287,0,8.68042097161927,8.68040624632243,8.68041078559411,8.68040856239111,8.68039495432113,8.68041748859147,8.68039213115933,8.68040144932927,8.68041181732808,8.68041057259435,8.68040727782355,0,8.68041146450046,0,8.68042377252793,0,0,8.68040179949667,8.68040074756711,8.68041339452688,8.68041264914521,8.68041333963351,8.68041506866904,8.6804061863122,8.68041113834273,8.68042782844987,8.68041426039342,8.68040815513163,8.6804111897309,8.68041545135629,8.68041864397464,8.68041732725361,0,0,8.68041662241891,8.6804065806749,8.68041601173172,8.68040732717003,8.68041648279295,8.68041814528497,8.68041706004149,8.68041501544304,8.68041339450797,8.68041317904809,8.6804093310425,8.68041412952989,8.68040662812408,8.6804131491741,0,8.68040351127475,8.68041813996906,8.68040579757361,8.68040586177391,8.6804249433874,8.68040987043317,8.68041422046086,0,8.68041440712636,8.68041227849752,8.68040245000113,8.68040597989369,8.68040962150177,8.68042414700639,8.68040959721438,8.6804100123666,8.68041224304175,8.68041235545831,8.68041547646621,8.68040439039992,8.68041150318735,8.68042811256241,8.68040662522743,8.68042232638358,8.68041013483115,8.6804239715278,8.68038630387699,0,8.68041162637769,8.68041343281498,0,8.68040840581576,8.68041188443251,0,0,8.6804135270553,8.68039259487685,8.68041393356135,8.68041209039331,8.68041812626207,8.6804085204673,8.68040807220248,8.6804082686808,8.68041473816822,8.68040827738047,8.68041600323391,8.68040676420623,0,8.68042047960041,0,8.68041543431245,0,0,0,0,0,0,0,0,0,0,8.68040565997053,0,8.68041874779831,0,8.68042131412388,0,0,0,8.68041440148169,0,0,0,0,0,0,8.68037111955134,0,8.68042418831002,0,0,0,0,8.68041883013414,0,0,0,0,0,0,0,0,0,0,8.6804161234923,0,0
102,0,97,8.68041237113402,4.95629811264106e-05,7,1,8.68041204365623,8.68040863118841,8.68041158709733,0,8.68041835650021,8.68040825466161,8.68041218163688,8.68041015617092,8.6804004577495,8.68041510975249,8.68039927671086,8.68040579483246,8.68041099893056,8.6804110598418,8.68041133350029,0,8.68041158007981,0,8.68041912530137,0,0,8.68040541449421,8.68040428102464,8.68041442903484,8.68041252109763,8.68041229033427,8.680413845256,8.68040925405895,8.68041161304325,8.68042163909752,8.68041322139632,8.6804097123042,8.68041144424486,8.68041414543064,8.68041612586352,8.68041574139121,0,0,8.68041480245858,8.68040890181896,8.68041454791235,8.68040871856402,8.68041466382957,8.6804160930393,8.68041455626377,8.68041361494718,8.68041315328912,8.68041345325697,8.68041070530329,8.68041341950709,8.68041038346646,8.68041325144601,0,8.68040622544537,8.68041602826561,8.68040883139686,8.68040903724326,8.68042039892294,8.68041076840958,8.68041322989355,0,8.68041336062811,8.68041172396207,8.68040515482086,8.68040812371847,8.68041103276587,8.6804186072643,8.68041088831869,8.68041107058837,8.68041244199723,8.6804115212987,8.68041542489508,8.68040751939314,8.68041186508936,8.68042151793641,8.68040971603526,8.68041797451543,8.68041153074529,8.68041989224108,8.68039656541643,0,8.68041156491739,8.68041450105606,0,8.68040893710686,8.68041169872355,0,0,8.68041330035388,8.68040025279642,8.68041199847696,8.68041181355639,8.68041567097397,8.6804129730895,8.68041074730813,8.68040894125641,8.68041465575194,8.68041162716739,8.68041460846099,8.6804099262149,0,8.6804169332632,0,8.68041510703356,0,0,0,0,0,0,0,0,0,0,8.68040806144831,0,8.68041624336673,0,8.68041802196796,0,0,0,8.68041342604256,0,0,0,0,0,0,8.68038887382018,0,8.68041939156782,0,0,0,0,8.68041583285138,0,0,0,0,0,0,0,0,0,0,8.68041470565795,0,0
103,0,97,8.68041237113402,2.98010064552646e-05,7,1,8.6804119309638,8.68041043555787,8.6804117880971,0,8.68041638497794,8.68040973798423,8.68041265964684,8.68041110275066,8.68040456603321,8.68041381046656,8.68040421777673,8.68040844023084,8.68041091735247,8.68041143033442,8.68041302527836,0,8.68041177383266,0,8.68041629779484,0,0,8.68040794492688,8.68040700975324,8.68041452153209,8.68041241821512,8.68041194581106,8.68041317718686,8.68041090010226,8.68041191841289,8.68041788505514,8.68041261844233,8.68041069545823,8.68041166690709,8.68041336783464,8.68041465459105,8.68041453442663,0,0,8.68041379408169,8.68041034731019,8.68041365911416,8.68040985970838,8.68041363182759,8.68041481407706,8.68041334630298,8.68041291558139,8.68041279707327,8.68041332609755,8.68041144622933,8.68041302114246,8.68041214336111,8.68041301709641,0,8.68040823691972,8.68041455728808,8.68041052124158,8.68041068291747,8.68041743750749,8.68041138904635,8.6804126534191,0,8.68041280154847,8.68041164092797,8.68040742484417,8.68040969281523,8.68041165700847,8.6804155813183,8.68041151045648,8.68041175245408,8.68041236910055,8.68041142819329,8.68041480463204,8.6804094969764,8.68041202127743,8.68041763612139,8.68041127206994,8.68041550329766,8.68041215273864,8.68041723017747,8.68040310818864,0,8.68041171988436,8.68041452234622,0,8.68040976942376,8.68041175200382,0,0,8.68041294383501,8.68040518066392,8.68041147229532,8.68041187308424,8.680414117157,8.68041443512663,8.68041201121776,8.68040990682185,8.68041414738147,8.68041301647724,8.68041374451934,8.68041154777506,0,8.68041488199878,0,8.68041448644082,0,0,0,0,0,0,0,0,0,0,8.6804096533284,0,8.68041472535208,0,8.68041590136229,0,0,0,8.68041287144707,0,0,0,0,0,0,8.68039962863733,0,8.68041647592189,0,0,0,0,8.68041417240135,0,0,0,0,0,0,0,0,0,0,8.68041380067661,0,0
104,0,97,8.68041237113402,1.77575007192751e-05,7,1,8.68041191696144,8.68041144768603,8.6804120358933,0,8.68041497241,8.68041075810108,8.68041273965645,8.68041165035752,8.68040744579453,8.68041311303392,8.68040748141455,8.68041003934834,8.68041113390855,8.68041170869481,8.68041352850583,0,8.68041195551219,0,8.68041460990953,0,0,8.68040964184529,8.68040896509301,8.68041421837097,8.68041235224155,8.68041191332166,8.68041282104625,8.68041174735109,8.68041210453223,8.68041562617868,8.68041230798011,8.68041131098646,8.68041185059171,8.68041291811904,8.68041378681903,8.68041368912418,0,0,8.68041323076137,8.68041122192635,8.68041312847454,8.68041071179695,8.68041305451296,8.68041399494252,8.6804127953998,8.68041258439416,8.68041251083828,8.68041308330048,8.68041184721115,8.68041278877267,8.68041283884564,8.68041274132045,0,8.68040967218927,8.68041359902767,8.68041143534952,8.68041151163473,8.68041553312428,8.68041179382261,8.68041235771282,0,8.68041252216944,8.68041174554479,8.68040915180528,8.68041076939483,8.68041193021018,8.68041397611352,8.68041181871474,8.68041215065624,8.6804122597436,8.68041160259108,8.68041409990747,8.68041070130707,8.68041210007063,8.68041538000359,8.68041199635448,8.68041411613733,8.68041239002871,8.68041550172779,8.68040714167303,0,8.68041191586118,8.68041413897133,0,8.68041055804199,8.68041188606433,0,0,8.68041264408678,8.68040824381498,8.68041153158001,8.68041202330536,8.68041319521247,8.68041453959247,8.68041253132136,8.68041077475518,8.68041359877694,8.68041342203261,8.68041321089393,8.68041230280721,0,8.68041372013307,0,8.68041386436304,0,0,0,0,0,0,0,0,0,0,8.68041069093543,0,8.6804138043008,0,8.680414553943,0,0,0,8.68041257636947,0,0,0,0,0,0,8.68040588599732,0,8.68041473573424,0,0,0,0,8.6804132809373,0,0,0,0,0,0,0,0,0,0,8.68041323357781,0,0
105,-1,97,8.68041237113402,1.0486462515635e-05,7,1,8.68041196137271,8.68041198656467,8.68041223251843,0,8.68041400167069,8.68041142209796,8.68041267573003,8.68041196193902,8.68040936958189,8.68041274678204,8.68040955142734,8.68041099827589,8.68041142668762,8.68041191460146,8.68041349716994,0,8.68041209790076,0,8.68041362190669,0,0,8.68041073666586,8.68041029115661,8.68041380133711,8.68041231874881,8.68041199563732,8.68041263119341,8.68041215931462,8.68041221341726,8.68041427803658,8.68041217730116,8.68041169626521,8.68041199504844,8.68041266739689,8.68041326829717,8.68041313287537,0,0,8.68041290952609,8.68041173670108,8.68041281503915,8.68041131075344,8.68041273608273,8.68041345705429,8.6804125621495,8.68041243931704,8.68041233284316,8.68041284923579,8.68041206608882,8.6804126463851,8.68041301028783,8.68041252746298,0,8.68041065821171,8.68041301070709,8.68041191391548,8.6804119196894,8.68041432540834,8.68041204558678,8.68041223258147,0,8.68041239597231,8.68041189924,8.6804103728953,8.68041146819486,8.68041205760552,8.68041315112331,8.68041198363759,8.68041236017004,8.68041218738354,8.68041183038527,8.68041350338724,8.6804114130949,8.68041215222892,8.68041408326321,8.68041229736025,8.68041334512396,8.68041245368743,8.68041438331358,8.68040954519631,0,8.68041208522231,8.68041367011688,0,8.68041118299121,8.68041202643659,0,0,8.6804124445778,8.68041008652869,8.68041176975963,8.68041216518677,8.68041268603634,8.68041413864235,8.68041268633448,8.68041142687755,8.68041315000267,8.68041338383146,8.68041288302355,8.68041259776995,0,8.68041307747901,0,8.68041335496885,0,0,0,0,0,0,0,0,0,0,8.68041135304688,0,8.68041324365455,0,8.68041370670286,0,0,0,8.68041243156555,0,0,0,0,0,0,8.68040936242093,0,8.68041371451921,0,0,0,0,8.68041281782473,0,0,0,0,0,0,0,0,0,0,8.68041288487442,0,0
106,0,96,8.70833333333333,2.3897099914293,7,1,8.68041202084869,8.68041225430912,8.68041234599893,0,8.68041335025073,8.68041183491375,8.68041258064544,8.6804121227181,9.44017048976811,8.68041253367773,8.6804108149616,8.68041156806082,8.68041169508074,8.68041206384537,8.68041327346678,0,0,0,8.68041305527445,0,0,8.68041138326032,8.68041115078636,8.68041340354213,8.68041230820513,8.68041210181483,8.68041252758551,8.68041234220331,8.68041227561053,8.68041348050169,8.68041214701848,8.68041189679553,10.7982787971169,8.68041253987173,8.68041295238442,8.68041278857925,0,0,8.6804127199867,9.1112090283178,8.68041263670147,8.68041170647346,8.68041254472533,8.68041309736413,8.68041247145803,8.68041238341421,8.68041224559847,8.68041266604307,8.68041218717168,8.68041253993153,8.68041295517164,9.1652650204121,0,8.68041131197481,8.68041267615775,8.68041215531409,8.96000713879189,8.68041356925887,8.68041219563796,8.68041220059768,0,8.68041237541274,8.68041203356893,8.68041118624374,8.68041189831896,8.68041212857307,8.68041274177015,8.93185857615751,8.68041245474288,8.82612136257256,8.68041202843123,8.68041306338355,8.68041183648893,9.17763243486607,8.68041334471332,8.6804123757581,8.68041291965523,8.68041244965055,8.68041366100921,8.68041092607257,0,8.82033461230984,8.68041325403615,0,8.68041170692138,8.6804121436255,0,0,8.80400906142546,8.68041114016052,8.68041200951246,8.68041226910809,8.68041242944759,8.6804136376829,8.68041268078371,8.68041181944157,8.68041282830141,8.68041316562113,8.68041271154788,8.68041266716465,0,8.68041273142787,0,8.68041298198774,0,0,0,0,0,0,0,0,0,0,8.68041176598688,0,8.68041290139747,0,8.68041317212459,0,0,0,8.68041236218732,0,0,0,0,0,0,8.68041118635424,0,8.68041312479854,0,0,0,0,8.68041258541421,0,0,0,0,0,0,0,0,0,0,8.68041268615298,0,0
107,-1,96,8.70833333333333,0.950052837085374,7,1,8.69329842268834,8.68041237390352,8.68041239094434,0,8.74633826107215,8.68041208052797,8.72410791892814,8.76293777619492,8.79630167665813,8.68041244358923,8.68041160236195,8.77684855027935,8.68041190660365,8.6985373864006,8.68041301978247,0,0,0,8.68041273727701,0,0,8.68041178896121,8.68041168719269,8.68041307393012,8.68041231152707,8.68041220023453,8.91297458179971,8.68041241221968,8.69956594771299,8.68041301310075,8.72240150975054,8.6804120502329,9.48577444870783,8.68041246958973,8.6804127488121,8.68041258287196,0,0,8.68041260357029,8.7256748861247,8.72033565584925,8.72062184866223,8.75362944324466,8.68041284889495,8.68041242573674,8.73690006390953,8.76298796618838,8.79920616182076,8.72885440823436,8.68041248911971,8.68041282301146,8.82571313717873,0,8.75281894022546,8.68041249032082,8.74875003274435,8.77771850590159,8.71976512646844,8.7262077710884,8.69421419548073,0,8.70781321389676,8.68041213657369,8.68041167875279,8.68041215986109,9.0385473098663,8.68041254655081,8.80988139164146,8.75428040670358,8.71743228537456,8.77646435645675,8.70851763433295,8.68041205420219,8.82408161219024,8.70948539333622,8.68041238661977,8.68041268490581,8.71741307409339,8.68041319210387,8.68041168688947,0,8.7441780324478,8.68041293433594,0,8.8366050818057,8.70726152486109,0,0,8.73255466998591,8.68041173929536,8.6804121905513,8.73792105530378,8.71989558742232,8.71392772486743,8.71372294431377,8.68041208683343,8.75210260250685,8.68041293224233,8.71373297260808,8.68041263363494,0,8.69968841924459,0,8.68041273168284,0,0,0,0,0,0,0,0,0,0,8.680412036534,0,8.73180281900732,0,8.68041283832887,0,0,0,8.68041233944377,0,0,0,0,0,0,8.68041207076291,0,8.68041278976484,0,0,0,0,8.75672792720549,0,0,0,0,0,0,0,0,0,0,8.68041256085379,0,0
108,-1,95,8.74736842105263,1.68300333792971,7,1,8.69508200394844,8.69576830548485,8.68041240795148,0,8.71583578924565,8.69155896213529,8.71711646949896,9.58047936335966,8.69696953645453,8.71138107628946,8.68856174653248,8.74760793333643,8.70673582760579,8.70159025363048,8.72561214283849,0,0,0,8.74180115189379,0,0,8.68979691490167,8.68041200976486,8.70416077260762,8.69529207904704,8.71779508118882,8.80049316853338,8.69163597446884,8.70638059187015,8.68041274162669,8.73203616487461,8.721057690001,8.90822278870661,8.71272246166816,8.6924209676914,8.69345173329479,0,0,8.7080960803782,8.71269051463875,8.71073815466216,8.71123603131355,8.72907358253128,8.68452084986087,9.58312365536543,8.72753009193728,8.73249700611386,8.70969117196536,8.73833109102623,8.71076434299177,8.69427103531387,8.73376421999009,0,8.71913539634294,8.68789041705562,8.72134332832859,8.74821463248136,8.7021031074504,8.7112304144161,8.6966335444789,0,8.70782998928314,8.70538223687492,8.68041197573811,8.69302872736073,8.87700506920871,8.68841044823568,9.64617628309529,0,8.69989637593099,8.74979740631353,8.7108110197282,8.74244642163971,8.75888841433087,8.69336908768778,8.73766048527494,9.05210152134655,8.72323147300347,8.68041287445154,8.7037506753978,0,8.7160033252701,8.70881938892958,0,8.76748312286236,8.70390970180075,0,0,8.71535273016542,8.69440908444501,8.70282381449267,8.70651958785352,8.71327989208714,8.71788940546617,8.72501031077701,8.68041224619918,8.71851467868982,8.71826641788366,8.69169028575064,8.70005787490048,0,9.3221230273208,0,8.69496599053836,0,0,0,0,0,0,0,0,0,0,8.83246613427001,0,8.72496921205259,0,8.70858000556093,0,0,0,8.71729672837446,0,0,0,0,0,0,8.68041244761886,0,8.6980318344196,0,0,0,0,8.72033799423621,0,0,0,0,0,0,0,0,0,0,8.68041248158494,0,0
109,0,94,8.81914893617021,2.65929306590101,7,1,8.98205684903266,8.70552652996491,8.69485056053964,0,8.86554911446016,8.77848155304752,8.71496869072597,9.94539604299893,8.69472455622237,8.71753937942754,8.69528674669754,8.73017756142849,8.81002722792827,8.70101511148394,8.72305263792854,0,0,0,9.06126230887041,0,0,8.70036204548624,8.70994169653096,8.71921748174644,8.70300418348095,8.71594194884708,8.74584703023813,8.70174234242903,8.7118249636954,8.91473864346185,8.85096764536421,8.71516188119295,8.77535127413968,8.71310413675073,8.7967924673022,8.77003951573131,0,0,8.70776150868096,8.7139570085989,8.82103470252955,8.70877714165728,9.78950280494391,8.82467735625137,8.7997282527352,8.90479225687068,8.84504802149242,8.70125148926981,8.79673991735752,9.66836142425032,8.70506662744976,8.71775486537849,0,8.70495422909531,8.69419883773867,8.71497309519602,8.73120899744889,8.79513188891655,8.7071476169622,8.76602262890884,0,0,9.03541198734926,8.68548349979081,9.89138658046873,8.78523906541122,8.70685264744973,8.93632060469562,0,8.69657710631429,8.72605948532643,8.70931857989528,9.33816203865206,8.95751314952847,8.95926106044458,9.09202356738608,8.81544266706452,8.82446558073051,8.69546951736189,8.70713291807717,0,8.69981684529138,8.71343820675051,0,8.72578706577949,8.70460009729856,0,0,9.17593483268351,8.82250438744086,8.69751018435423,8.70357363104549,8.70699819502497,8.71462956438245,8.89530951621451,8.7836086559426,8.71106688506781,8.72493520686446,8.68674041149011,8.71815446292102,0,8.76925680004679,0,8.70726713987361,0,0,0,0,0,0,0,0,0,0,8.78819641829736,0,8.71294103371083,0,8.71707227408621,0,0,0,8.80609342718186,0,0,0,0,0,0,8.68736891124981,0,10.0939917338773,0,0,0,0,8.82742993257468,0,0,0,0,0,0,0,0,0,0,8.68807047140725,0,0
110,-1,94,8.81914893617021,1.69688949261148,7,1,8.9200388695724,8.74822087150925,9.01647231229791,0,8.77837692017499,8.75095343753556,8.95891652477301,8.90990445312038,8.76367345859384,8.90412636376055,8.71769091366617,8.73095004132555,8.91168103778885,8.71276234785787,8.78146019743354,0,0,0,8.7957982295705,0,0,8.72692384106025,8.73951959562392,8.75911646513255,8.71086390415691,8.75457857445193,9.3529839887546,8.78102656138644,8.77035503421864,8.80490293893732,8.80895258082176,8.71066507142622,8.93426596481978,8.74593751100628,8.74736847936614,8.74576083600355,0,0,8.78988028724392,8.71309367332965,8.7648073489476,8.78317319063797,8.99355627199617,8.8129921830884,9.04688093458797,8.79569450370158,8.80654302225903,8.74388073143591,8.76761677738012,8.99291800645565,8.88171107995618,9.05675252981747,0,8.70592525961807,8.73720863641309,8.90830007887845,8.83591654624785,8.74236665003313,8.72138873366724,8.89595983150909,0,0,9.06322819515493,8.69664844534496,9.05397347388427,8.91427639404933,8.77342798710098,8.9325281476264,0,8.87691400692485,8.77274692469906,8.96240128480208,9.78435098256028,8.84511719792493,8.82309640809934,9.3221050788779,8.82108804295708,8.79657825086968,8.71837394395547,8.91575239366238,0,8.79127419061605,8.78620168335501,0,9.30284979386284,8.7676907699935,0,0,8.85915211859104,8.90463854197126,8.69952753671502,8.74056945806847,8.73707633173152,8.71161554489529,8.78488538719075,8.79591831159768,8.976419594673,9.07222379845465,8.69115004095999,9.14070235474798,0,8.7696130060945,0,8.71435046773015,0,0,0,0,0,0,0,0,0,0,8.74810819458648,0,8.8098558808778,0,8.90230363603537,0,0,0,8.88698223011863,0,0,0,0,0,0,8.6963196531479,0,9.26446626150918,0,0,0,0,8.86513792704462,0,0,0,0,0,0,0,0,0,0,8.77243942068995,0,0
111,-1,93,8.86021505376344,2.51705153744013,7,1,8.84828554158612,8.75547782275844,8.93407914515931,0,8.77336100871012,8.83976033938615,8.89259013825299,8.82491545921797,8.81910452330068,8.82365667297101,8.77737763160571,8.76559016987003,8.8495926957542,8.7594507976626,8.80326841558916,0,0,0,8.85616797088401,0,0,8.77731128650354,8.81537976033133,8.80131645718274,8.74386329206964,8.77013491266208,9.08852852793402,8.76004839315683,8.78842064015671,8.79358343003041,8.79902998553157,8.81958556902479,8.85610469713508,8.74027844833089,8.82740406669805,8.81901713655804,0,0,8.82930315561129,8.73656436955206,8.84936008952845,8.81871839899903,8.82864628711311,8.84192996469299,8.89566889016072,8.87719798635713,8.89643237719929,8.7359666526635,8.7993228394513,8.84371170397533,8.82153156796033,8.88819007060894,0,9.57543425922328,9.66271724883019,8.91099632988742,8.83318809689066,8.77262831742595,9.60553924569706,8.87172213136521,0,0,8.86974437085191,8.81892480042162,8.86522924750076,8.86217720969412,0,8.90326307457549,0,8.88791819594068,8.79320020695267,8.91567723691347,9.16917442340692,10.3226420235596,9.47162042125392,9.04359315323526,8.81722054708652,8.78828839607588,8.79778775837149,8.80622858279704,0,8.81944880422283,8.76443229452727,0,9.00759320899678,8.78362004785209,0,0,8.86912554341268,8.84365535965671,8.92218202406463,8.75879066336499,8.83531394599305,8.88446516622059,8.84542284214126,8.83632460097513,10.1064141779618,8.90671087940677,8.75608717741867,8.87772347407435,0,8.78210475459703,0,8.81536678434218,0,0,0,0,0,0,0,0,0,0,9.08457821348521,0,8.86951113278419,0,8.92286718372628,0,0,0,8.79104760956497,0,0,0,0,0,0,8.78884540796538,0,8.95188321545692,0,0,0,0,8.81810656628281,0,0,0,0,0,0,0,0,0,0,8.96369194603222,0,0
112,1,92,8.8804347826087,2.42336878682753,7,1,8.81529054928835,8.83103848134372,8.86458314227035,0,8.94619857615518,8.81123517123312,8.85106376048306,8.82829552308436,8.83695608651594,8.80321078585212,8.79423326564536,9.80616907216192,8.9387811075496,8.7855143575916,8.8480097322104,0,0,0,8.82434099691539,0,0,8.79427695527067,8.79705617051241,8.81043175831639,8.78848122572574,8.78255926651609,8.90922089569529,8.81302340558248,8.79649359051192,8.8135198382162,8.8106848041127,9.08362735068648,10.0886559697689,8.88212381471869,8.82141484601916,8.90919088734804,0,0,8.8638308847247,8.79188923307667,9.02456811680831,8.83290576422766,9.11616451643732,8.8427678162754,8.87534406418022,9.06534645669012,8.87331644320634,8.78147389431275,9.62037319080758,8.82800082489178,8.82377811317744,8.85657737165957,0,0,8.96275445725876,8.99926457928048,8.99594188881059,8.79685655487169,8.97750636220893,8.87288660520411,0,0,8.82404737587494,8.82065739983967,8.81267241328439,9.87506228899107,0,8.86716038779868,0,8.85290723565763,8.80621653464515,8.87945881149795,8.9175272985316,9.07007432690764,8.95683833013526,9.19390891767672,8.85046693837798,8.78743834669939,8.84227316470641,8.80181279039867,0,8.88638584135841,9.01606452102529,0,8.85778764090107,8.79579839596449,0,0,8.85942020726089,8.80378583423128,8.91052981918736,8.79347365263353,8.84656697446617,8.90320747626867,8.87688013115968,8.84176479087092,8.99182073223177,9.01283517429887,8.90995470286449,8.84764800587982,0,8.88378107896208,0,8.82573606961371,0,0,0,0,0,0,0,0,0,0,8.94217386281511,0,8.83084958948952,0,8.86403148246039,0,0,0,10.0658024378227,0,0,0,0,0,0,8.80513564707734,0,8.85571338601008,0,0,0,0,8.88474958723162,0,0,0,0,0,0,0,0,0,0,8.86598731610105,0,0
113,-1,93,9.0752688172043,10.970459148155,Inf,0,8.84159396347569,8.86410687287973,8.8421901670371,0,8.95732136848516,8.81581160691086,8.92188251718008,8.90951216950218,8.81026387411431,8.88511290427676,8.83750982628958,9.18106238799321,8.90219353935982,8.79890170719638,8.88220866003857,0,0,0,8.86446243518321,0,0,8.79760916717702,8.80588854785134,9.00133418825849,8.83574760236523,8.80133040003491,8.94791112161745,8.85988829472154,8.80926694451407,8.83905927200062,8.82973040033859,8.91437880999527,9.21245915718454,9.0368488066772,8.83803130999686,8.8737803753099,0,0,8.84736086132805,9.0219364704458,9.02290830764077,8.8434699656582,8.95336170037755,8.85776353052554,8.94169440354513,8.96517146858614,8.96043642946228,8.85305795279362,9.02235163976589,8.92565655774636,8.83480202335781,9.02652023452268,0,0,8.87225374586388,8.92266072643099,14.3547717402629,8.95658365454221,8.85977290621243,8.844953762118,0,0,8.86633962937896,8.81234531088115,8.80903550916294,9.29753538950908,0,8.84214900543887,0,8.82567093641487,8.85833383269069,8.87591280331929,8.85115237623147,18.0966807505442,8.87043355815876,8.94771564985439,8.89650038963295,8.96930325664147,8.84604660623409,8.93452966596827,0,8.88080769090993,8.9085122597559,0,8.97750134285123,8.88377260467227,0,0,8.97691295064146,8.83814904904462,8.86411413706021,8.84173742716561,8.86344118843136,8.88607459414502,8.98096923596803,8.83237313704312,8.87633776952838,8.96366411016411,8.86415706211067,8.85990047947733,0,8.84309787036542,0,8.84259630667224,0,0,0,0,0,0,0,0,0,0,9.13454126811121,0,8.89978329877103,0,8.90883685802607,0,0,0,8.941673008474,0,0,0,0,0,0,8.81640447057884,0,9.03157453540677,0,0,0,0,8.97060459757364,0,0,0,0,0,0,0,0,0,0,8.83805925114826,11.846843135738,0
114,0,92,9.06521739130435,12.4286313740077,Inf,0,0,8.8860805341803,8.86616095864451,0,8.8930028842159,8.83874908546574,8.94040509577302,11.6030657304428,8.82918385381499,8.9375369657795,8.86607487497017,11.0048583743449,8.88844112871288,8.837260557241,8.93038001391078,0,0,0,8.85918580711764,0,0,8.80986739517531,8.82759618715605,8.92658153060433,8.83569947612026,8.86914348037835,8.95217488647668,8.88951242209018,8.86684837452063,8.87469942675718,8.83940977681842,8.86389509105237,17.4052043487938,9.00460119555112,8.8673742209252,8.86392573678935,0,0,8.87228709343386,8.9353486714884,8.91929540114404,8.83948858808106,10.0624621742638,8.89447392832322,8.93509197009335,8.93314904565192,8.88456268167988,8.91696267835204,8.92768120111018,8.90489099481829,8.87979331000388,8.9775492983508,0,0,8.8481803516205,8.91714519994354,11.5208040739566,8.89645685005297,8.87461618036093,8.98357225739091,0,0,8.86011815924504,8.80813808113737,8.87138619181211,16.6155477944055,0,8.8610208272766,0,8.47038419718932,8.87564362530123,8.91524266150082,8.89471674377775,11.6232424723785,8.9099392789778,8.90311415815763,8.90165015697083,8.96058262826014,8.87387313305064,8.92942856244376,0,8.86560187104303,8.86916282361275,0,8.91428942193275,8.8776712826988,0,0,8.90305874150315,8.87040403716908,8.858610211797,8.88100977820265,8.85910712240502,8.88903121366944,8.93669987190738,8.84906611528112,8.96915327629477,8.91195589161306,8.8581740299958,8.95377867425951,0,8.85079854114926,0,8.84209876404351,0,0,0,0,0,0,0,0,0,0,9.04458603737378,0,8.91355188270863,0,8.92590734252677,0,0,0,8.87375228487809,0,0,0,0,0,0,8.82831837995002,0,8.91492143958982,0,0,0,0,9.56159495147159,0,0,0,0,0,0,0,0,0,0,8.83983977221682,10.0090040570335,0
115,0,92,9.06521739130435,6.39398742930344,Inf,0,0,8.88275565779893,8.87570783553108,0,9.0756329956472,8.87566019707866,8.91093744884823,10.6578862190424,8.85139660420887,9.13679147528346,8.87262610218997,10.3211400279205,9.02412440904843,8.8238768810192,9.11756596534548,0,0,0,8.87213475086262,0,0,8.84111499199494,8.87206161212444,8.91078787518625,8.92544423472896,8.88263740416724,9.86582864550396,8.8792373384379,8.88037793416767,8.88273786400246,9.04999458345918,8.87127727417935,12.0830772490746,9.28994528823488,8.87301444416304,8.90484736520018,0,0,8.88099845767798,9.35450751856875,9.04714851997763,8.85315407159932,9.56315279500231,8.90752064110804,8.90154907197345,8.92406126464978,8.93750651689922,8.89387768426417,8.89660061554816,9.05878138443717,8.88590224492031,8.90805211330811,0,0,8.92287177697692,8.91425724673953,10.2735207919007,8.88106022813611,8.89690648409208,9.19032489520505,0,0,9.30855034521112,8.8199324272577,8.88260402677785,12.4259794405734,0,8.99612100548788,0,8.62317550348382,8.95023655293123,8.9063545158789,10.9898706994856,9.95116961739106,8.91151073723258,10.150902047224,8.97500876569987,8.93409228117338,8.89684617300942,9.23868464084559,0,9.0190783492498,8.8740867058686,0,9.52743838520274,8.86529722434236,0,0,8.8176974430928,9.21016796225497,8.87107999782318,8.87357211343927,9.06044319222864,8.91086835906816,9.19216544322825,8.87276378639667,8.91397535857644,9.33085444204537,8.85324023121191,8.92829537307749,0,8.87830676851282,0,8.87841134869691,0,0,0,0,0,0,0,0,0,0,11.4139161557821,0,9.14439619049867,0,9.21875618549752,0,0,0,9.23975077554737,0,0,0,0,0,0,8.86222191296036,0,8.89385610467535,0,0,0,0,9.37682226449338,0,0,0,0,0,0,0,0,0,0,8.84486037662469,9.3564640574269,0
116,1,92,9.06521739130435,3.66144777244939,Inf,0,0,8.94558042021041,8.99314441811702,0,9.04883546404324,9.00648566732755,8.93538274772548,9.91334427714211,9.08840846738629,9.20242153882695,8.96279550278119,9.7712364361958,9.08025707567299,8.8483575079179,9.16715592577898,0,0,0,8.99186519387945,0,0,8.92001515441244,8.99061960722329,9.10107755892887,8.95424883692447,8.89340679009655,9.74755392256738,8.96077585715845,8.95906625048434,8.93757635001871,9.07316370157058,8.86964971259208,10.1670919766005,9.30215505349591,8.8775040289928,8.99321536495589,0,0,8.98803194155382,9.30644180745523,9.09997813592618,8.97154490145939,9.2155269761753,9.06694084739189,8.92545063767434,8.90989859169791,9.078037668613,9.04655858691758,8.92734645736011,9.03621676052556,8.96963663432146,8.88756229351507,0,0,9.02713230517707,8.95779812421453,9.63998950790213,8.92168899397742,8.94311575951224,9.08611615801297,0,0,9.31052248419662,8.84463070437128,8.95374383762288,10.4417128983155,0,9.32424860663608,0,8.78155711889987,9.0277132364881,8.89886943222736,10.7282063240202,9.34893522166726,8.94175491101037,9.99387116942617,9.03547358279512,9.01601866425765,9.0281215705498,9.20764849899169,0,9.01752625703402,8.96665555248433,0,9.34974642271112,8.92782406393485,0,0,8.97316382495823,9.25708803157457,8.93587758060539,8.98598054557716,9.18876438032441,8.90797944426226,9.17021756964846,8.94136420593107,8.87429741615025,9.26930122909053,8.9089577536339,9.12913044902665,0,9.0111318793414,0,8.88841687989806,0,0,0,0,0,0,0,0,0,0,10.8040171757829,0,9.18519441377318,0,9.30231737079256,0,0,0,9.26959340693457,0,0,0,0,0,0,8.87789848617521,0,9.02847030345374,0,0,0,0,9.18612117718278,0,0,0,0,0,0,0,0,0,0,8.89173090849426,9.1452652225154,0
117,1,93,9.33333333333333,12.551712799091,Inf,0,0,8.98130180472479,9.06674472213023,0,9.06730786094751,9.08454723548918,9.02203504710308,9.49761535777927,9.18307947690372,9.17362035771448,9.0213323553408,9.41836009023305,9.10353050017335,8.9001827823696,9.10229551088193,0,0,0,9.10191257324476,0,0,8.99257927794462,9.01140727263888,9.15016354160626,8.97329360488441,8.94802760627522,9.42216375686089,9.00262850451838,9.02037237200737,8.98737657089758,9.06748926404144,8.93061583140945,9.44170761858693,9.24523805165042,8.95810322294606,9.02429390423367,0,0,9.08287329282488,9.22409130155795,9.10953746593826,9.04936968376618,9.09951362760886,9.1332522826919,8.97405930804931,16.897278760841,9.12489552049306,9.11132884632684,9.01652843764806,9.02163334583881,9.00591316471639,9.01029153456186,0,0,9.0038080470838,8.96327339935377,9.34146273476378,9.00205882226578,9.01386085841866,9.02473967805777,0,0,9.23104238017355,8.92337960796129,9.00893252287755,9.59243388557807,0,9.35548381675469,0,8.88686747775645,9.03456543062064,12.1924471544411,10.0909233884178,9.15949675630197,8.9998742598248,9.63549248090318,9.06359003020176,9.07417395808972,9.11190411601454,9.16892777529112,0,8.99994062998789,8.99969152389938,0,9.19766940445643,8.96825720747797,0,0,12.6801620435215,9.21678926855675,9.00904665037396,9.04876867219283,9.17540825398605,8.90108355415125,9.15757626184667,9.03847819381979,9.00243494044414,9.15034911860159,8.95147756083253,9.12591257143496,0,9.04925277495336,0,8.90386581217691,0,0,0,0,0,0,0,0,0,0,9.98949079306713,0,9.15794914344303,0,9.25253377061073,0,0,0,9.285338268219,0,0,0,0,0,0,8.93870753529224,0,9.09209178568605,0,0,0,0,12.0131313035185,0,17.4522689531373,0,0,0,0,0,0,0,0,8.94363383129854,9.07089167198512,0
118,0,94,9.65957446808511,17.9715424716307,Inf,0,0,9.00611009214277,9.09469971661338,0,9.06167638115844,9.10599870947524,10.1990672302197,9.29055055373647,9.16159295667294,9.14267561967377,9.0542993471371,9.24299095292532,9.11329189724886,8.95036398640216,15.3726148805605,0,0,0,9.11328914428746,0,0,9.0402470423655,9.0287030240966,9.13762543365661,8.991615377636,8.98444027422422,9.20352721985441,9.03412258508523,9.05065507003467,9.0161557486069,9.06164895544959,9.01651853589083,9.19806875314933,9.17726325032091,9.02044592563831,9.02001590613719,0,0,9.12118768220176,9.1524817795513,9.11070184477548,9.07504195500018,9.07444853947767,9.13363703657553,11.104117305154,13.4006975334002,9.12637860232,23.9003189927257,9.07090531376151,10.7160474589987,9.02164550523198,11.658949190416,0,0,8.97708011861563,9.00516011864659,9.18975724024318,9.06974094498245,9.07165992879365,13.1796374239495,0,0,9.16118858190805,8.99678607635773,9.04693547362408,9.27438245925915,0,9.26505138876459,0,8.93684314583475,9.01901184790035,11.5023874367694,9.63286862832073,9.09210118781313,9.04753535189819,9.4122174448435,11.9266088298929,9.10633472830712,9.13095345669197,9.14335825245735,0,9.01506706251039,9.01096198544641,0,9.13148999703864,8.994778391565,0,0,10.6592896075752,9.15692989250126,9.06100246335512,9.07741329953673,9.12104512370543,10.9445662134799,9.13206890420602,9.09528971390555,11.4528344802897,9.09377176078757,8.9932331190648,9.11280474793732,0,9.06151159181383,0,10.0471101078297,0,0,0,0,0,0,0,0,0,0,9.47165354939437,0,10.3798814359157,0,10.0285213018523,0,0,0,9.23427097698367,0,0,0,0,0,0,8.9829456787988,0,9.11626518198365,0,0,0,0,10.2973065558834,0,11.0610336464557,0,0,0,0,0,0,0,0,8.98480177141736,9.0488469511212,13.099128547297
119,0,94,9.65957446808511,9.24372028787064,Inf,0,0,9.31335799352362,10.4960887932959,0,9.04987341687848,9.10409403125971,9.99965014545138,9.17958110113818,9.12051992466499,9.33274905918212,9.07503477182818,9.15503853711471,9.1166450916267,8.98756202950518,11.7004253462236,0,0,0,12.2713535621779,0,0,9.06321349571227,9.0381753447099,11.6133811609992,9.12058046067327,9.05577404458721,10.0796491962588,9.05099057000703,9.0649483186481,11.1252283687653,9.05418634391719,9.47215580933207,9.1056575033685,9.13554333898935,9.05912356516097,10.4873536239612,0,0,9.11979284379433,9.40029883107374,9.7254387780341,9.90888696322332,10.094023708978,11.0683860606105,10.4450312009252,11.4627292327621,11.3350642913748,12.9445795917829,9.21916475425521,11.4765874252845,10.8376457207664,10.5473691853273,0,0,11.5168008604731,10.0075493948164,9.22292978727713,9.29220664087642,9.45411540672381,10.6570783996157,0,0,9.12357452567288,9.04404676194547,10.5563978229818,9.13883558592876,0,9.1779934220421,0,12.2763829633802,9.11832414793618,10.5591784615849,9.37236199548891,9.06894385405329,10.9632116881675,9.65220827375747,10.2760444302405,9.10659131816568,9.50917013620647,9.12074657509351,0,9.1691221039316,9.54227239998923,0,9.10384434802343,9.01675212546401,0,0,10.4052971887211,9.11657071363731,9.08663773712349,9.08298248526064,10.7208721792124,11.3220721583387,9.38941861163685,9.31191407702454,10.3518169976855,12.2766561068368,9.0184264723126,9.65475089769194,0,9.15783574126285,0,9.95801050868042,0,0,0,0,0,0,0,0,0,0,9.23858410546348,0,9.78917408980633,0,9.75460623956341,0,0,0,9.17164162285435,0,0,0,0,0,0,9.00844342065858,0,9.53170881915124,0,0,0,0,10.3987481227396,0,9.85917535157936,0,0,0,0,0,0,0,0,9.00967708383094,9.15917379721641,9.91696110859017
120,0,94,9.65957446808511,5.53210676443456,Inf,0,0,9.51189300243749,10.0819701396456,0,9.80962319983532,9.12963910032022,10.2421301580798,9.29593739378116,9.09178783855854,9.66335170427993,9.08006888056436,9.29805840974019,9.18402470275688,9.23194815251856,10.5500909685565,0,0,0,10.6613500879981,0,0,9.07244042106992,9.09665368217374,10.5690112920015,9.20895777324953,9.12439431979715,10.7178956339952,9.45152039112411,9.39999571843542,10.3292102679277,9.36521917678176,9.89326241528332,9.07361187954823,9.47419740803268,9.48220983267602,10.3442610383482,0,0,10.0530980892116,9.37829979801717,9.99582572220446,9.56081831086837,10.1683608279653,10.4332999815202,10.1325155564196,10.4678126398062,10.3737505125387,10.3636314326865,9.63541600544118,10.6941233398378,10.6413937927427,10.2066505529383,0,0,10.5479648488446,10.4418972727094,9.49476371568911,9.42323276263112,9.63066207494324,9.6967339324558,0,0,9.17231950632761,9.31268010314272,10.5150636797032,9.08674225680514,0,9.6573236868349,0,11.1700703181964,9.307644173659,10.1811581713454,9.22710476290291,9.1551675431098,10.6244970926069,9.49283788494424,9.94696264146571,9.16949102686125,9.53161912489371,9.31706761255056,0,9.33122767299906,10.1883370410833,0,9.72154890495403,9.29176526266378,0,0,10.1339265024151,9.16102419411557,9.78729615921573,9.12301424182716,10.2884959073378,10.8268949244083,9.77625165945586,9.86138135432388,10.7924586481649,11.0829054102675,9.06080657939192,10.1059772991111,0,9.64003869904939,0,9.75472644358645,0,0,0,0,0,0,0,0,0,0,9.22752610153103,0,10.1388760204805,0,10.0613682646143,0,0,0,10.3697732141272,0,0,0,0,0,0,10.2407050901625,0,10.0700350572842,0,0,0,0,9.98704839746902,0,9.77838493290097,0,0,0,0,0,0,0,0,9.36528809307675,9.22992951485974,9.32186335706779
121,0,94,9.65957446808511,3.58397824694133,Inf,0,0,9.72692302950212,9.91591027912164,0,9.98679264687165,9.41223501028016,10.20468568187,9.54220289966032,9.12888343282053,9.78845843965237,9.15945683044366,9.50903479727406,9.22210934693725,9.39694146135108,10.0678921590811,0,0,0,10.0990096871484,0,0,9.20191486629584,9.16830255332802,10.3249531726278,9.40338500918019,9.28339160858847,10.4228594077622,9.70427535448381,9.50268903643664,9.96431718759024,9.3864709165698,9.82929151528449,9.14482758692003,9.64175852794923,9.65261219928489,9.93096356730643,0,0,10.0149972753548,9.56535157506952,10.0589540927108,9.4884467064248,9.92934296223002,10.0916820305678,10.1290083721935,10.0847009098365,9.92465662747141,9.67454708891064,9.92703658204767,10.1275834012502,10.2360312008155,10.1855021468637,0,0,9.83804132705869,10.308552170419,9.5267645550961,9.69127280946478,9.73471155145772,9.50783943343394,0,0,9.41741391084981,9.28694535052959,10.0204933939719,9.13780355085964,0,9.61481516682971,0,10.2731024443192,9.42467605626867,10.050332844288,9.27880370183095,9.2883261734937,10.1903646737451,9.63076072402691,9.86183564988133,9.51144025119704,9.76834961842987,9.56668201300667,0,9.59336362279422,10.1523586885521,0,9.8777191121814,9.45071638651724,0,0,9.90840973215697,9.37939462932519,9.82143681299118,9.52599691063215,9.81478931888814,10.408406148062,9.9343148428096,9.80805183609632,10.3689665653245,10.4861371828421,9.30164142572707,10.1089554318376,0,9.67807351279291,0,9.62977576302935,0,0,0,0,0,0,0,0,0,0,9.43259332185955,0,9.99460477718343,0,10.0528132395374,0,0,0,10.1492835998956,0,0,0,0,0,0,10.511390700989,0,10.2330955828195,0,0,0,0,9.81381213194359,0,9.76516339028042,0,0,0,0,0,0,0,0,9.46543342014647,9.35752950124553,9.39557298126681
122,-1,94,9.65957446808511,2.31257715271119,Inf,0,0,9.77736681669814,9.81296294629798,0,9.87779408680583,9.54308481553947,10.0566233902573,9.58036229956894,9.26457452817482,9.75236076821861,9.39528751006631,9.58641591716398,9.25956927980829,9.50491561696499,9.89273838990005,0,0,0,9.82382897240003,0,0,9.3342650070257,9.32504883083093,10.0854634212831,9.5333305303141,9.43270450762745,10.0351326738164,9.71899615038495,9.55680662528874,9.83284081764283,9.41469397151764,9.70391605703849,9.27020128595903,9.72520555912876,9.74200791218699,9.73151467813759,0,0,9.90210460391805,9.62890324158769,9.94768967346863,9.49091117763477,9.74986102010423,9.93431237154627,10.0296223331219,9.97105732650705,9.727181180804,9.56332906026609,9.95036544791309,9.88199024803691,9.96199084746953,9.9870730747616,0,0,9.59387508023279,10.0570337112493,9.53322260510344,9.80482769561492,9.81227988818849,9.54081457110352,0,0,9.53371979106934,9.34547517027856,9.78482826996672,9.25027371777145,0,9.63333700268585,0,9.83352953360928,9.57583909184627,9.95277500339566,9.47657481994205,9.42452210433127,10.013881429105,9.73430404512497,9.78569560088317,9.72558931296352,9.88029410492823,9.72265865526745,0,9.6693270576318,9.94521724009553,0,9.76945148112834,9.57230041143258,0,0,9.79731431631285,9.55342212361837,9.82647263062134,9.65063822540136,9.63915793466797,10.181345474033,9.91816439163239,9.76968380483772,10.0888666455278,10.0827376079501,9.4557499930524,10.0126970726488,0,9.63827238449132,0,9.6262518940812,0,0,0,0,0,0,0,0,0,0,9.52595229939599,0,9.8562080758145,0,9.94419634457388,0,0,0,9.90708457923777,0,0,0,0,0,0,10.3267130899396,0,10.0531645042092,0,0,0,0,9.73569268335395,0,9.74464921780637,0,0,0,0,0,0,0,0,9.53340641486832,9.51560253237851,9.51311010987647
123,0,93,9.37634408602151,34.6231362013579,Inf,0,0,9.77913673319739,9.76298084928888,0,9.74567176527406,9.60252029852142,9.91353858672318,9.57701713048188,9.42400343276869,9.70393096654376,9.55441209639138,9.6078025284582,9.2920871274675,9.58603376005579,9.81907288669651,0,0,0,9.69170025982341,0,0,9.44356306736781,9.47514512646209,9.91222632511598,9.59889070925419,9.5603697030183,9.81701765661905,9.69017975968177,9.59302344706985,9.76284842994115,9.47538433034476,9.63535588023765,9.40508893328916,9.74076696300238,9.74601185206352,9.66267778755915,0,0,9.81771284529493,9.65676463820142,9.82962015012924,9.53171860566998,9.68212759789513,9.8419170335017,9.92473394116387,9.90988565814788,9.66814098161814,9.57889203254311,9.87328913011662,9.78330490426433,9.84454411350206,9.8413482178086,0,0,9.57485749121199,9.87910544878291,9.5732004812746,9.80804877905635,9.79551849601533,9.58892460792569,0,0,9.56126641883593,9.42560118066613,9.7108664395192,9.38060955973566,0,9.62008060407425,0,9.68815168239601,9.65503323123564,9.8623088642908,9.55446050761626,9.55760486400467,9.88828061657696,9.72559431329351,9.74833846765295,9.78659505443302,9.87699506899349,-24.6599498710541,0,9.68019834691094,9.83495029460749,0,9.67309707682646,9.63364581722909,0,0,9.73263037701127,9.62172140312644,9.78646443782897,9.67002765854581,9.60425887162536,10.0320849016573,9.85591935039296,9.76093908839053,9.90958837664425,9.87765491946164,9.54040312564578,9.91419519299163,0,9.64384869180044,0,9.65141739391727,0,0,0,0,0,0,0,0,0,0,9.54675805112827,0,9.77044251990208,0,9.82963831360405,0,0,0,9.7772618381102,0,0,0,0,0,0,0,0,9.89115209139226,0,0,0,0,9.69589473071474,0,9.72924823735156,0,0,0,0,0,0,0,0,9.59537759425029,3.99217484780329,9.59241899622025
124,0,93,9.37634408602151,9.40713459000519,Inf,0,0,9.76287378591182,9.73614320610118,0,9.68868164278432,7.55793245071345,9.81380113450776,9.59729528333056,9.53481385996773,9.68028977027245,3.7588366335349,9.62570390345661,9.31914807929204,9.11201116880609,9.7764897410582,0,0,0,9.65401853018431,0,0,9.52056279151763,7.06179326828321,9.80521309926481,9.63578982974209,9.63307511677434,9.72767112317454,9.67567714750857,9.6201756187082,9.73250932252886,9.54872673912562,9.61750418617786,9.53844844073048,9.72363715753328,9.73065020803907,9.65226134425168,0,0,9.76055583102492,9.6673711683263,9.75684542579459,9.57707276441948,9.67282450330315,9.78521644142113,9.84710699260283,9.85080290648136,9.65147124080111,9.61306615070218,9.79551338056341,9.74415830149507,9.78457198769477,9.75456412341882,0,0,9.60607725073086,9.78018094285877,7.45442830793541,9.78066565248021,9.75391940552755,9.62660941995469,0,0,9.57541282236788,9.50163889434664,6.41084850654428,9.5131191692603,0,9.60671698971657,0,9.65991945058527,9.68322506675066,9.78886269384356,9.5713703189017,5.86737595068275,9.8070702412764,9.68611827891828,9.72698898550209,9.76926559185692,9.82299981633659,6.77263617758515,0,9.68391895404515,9.77315011314684,0,9.6467604445482,9.65727218684526,0,0,9.69200830206432,7.04822531624907,9.74592467895337,9.67010263025779,9.61125211437091,9.91788810370869,9.79437064271437,9.747603296669,9.79922264373676,9.78522422600624,9.59819453491084,9.83825758352559,0,9.66260085459234,0,9.67683642189077,0,0,0,0,0,0,0,0,0,0,9.56682310757033,0,9.72427029374318,0,9.75116417075958,0,0,0,9.71585004876668,0,0,0,0,0,0,0,0,9.78952665558749,0,0,0,0,9.68560161224076,0,9.71669321825056,0,0,0,0,0,0,0,0,9.63636680000551,7.90442131291091,9.64303671997248
125,0,93,9.37634408602151,6.12472144833708,Inf,0,0,9.36823077200131,9.448418752207,0,9.67692179643818,9.12564834804128,9.75202279446494,8.30520293938697,7.55208683746008,9.67322876491837,7.55101096091801,8.57126956776153,9.34258224531603,9.32452144037778,9.74843457354255,0,0,0,9.65604099977351,0,0,9.27049713834533,8.87744790608651,9.74808862431597,9.40297226856125,9.66384703778302,9.70502481180578,9.67088461007334,9.40775549117568,9.71852608221872,9.60586961894453,9.62359273470582,6.3782430279598,9.70590233444607,9.71722881494023,9.66134054033814,0,0,9.47121612553694,9.2815188826245,9.40683940425932,9.09966066032469,9.04872378449102,9.74794475530781,9.79099718643337,9.79780514560081,9.64987538354153,9.64392461908063,9.74089031723736,9.72642165482218,9.7510437644487,9.70431564294358,0,0,9.6390443286935,9.05942683344194,8.20406863248491,9.7480121585182,9.40704590374942,9.29294013223867,0,0,9.59872629993757,9.55907614504049,8.58212887221246,6.86669672125599,0,9.61154408781925,0,9.6681735088332,9.69299720002641,9.73837182720043,9.5907912215933,7.98876870027005,9.75798853652656,9.66709068362535,9.71381606002188,9.73619193545739,9.76806318198148,8.38380978407493,0,9.46818258889672,9.73883033159902,0,9.65570782509353,9.56088581623526,0,0,9.67289912873463,8.35397582759725,9.72003492644469,9.0363800778251,9.62988242332118,9.82985242721701,9.75218031600472,8.81049436853992,9.73369198641495,9.74380531789109,9.63507930385382,9.78320880234785,0,9.67455304523915,0,9.68810071309158,0,0,0,0,0,0,0,0,0,0,9.61152887425291,0,9.70377528294926,0,9.7103421554176,0,0,0,9.69277473146881,0,0,0,0,0,0,0,0,9.73622703477097,0,0,0,0,9.34406491961244,0,9.707218300001,0,0,0,0,0,0,0,0,9.34964992686402,8.72808110205516,8.95001510477204
126,1,93,9.37634408602151,3.75026331260269,Inf,0,0,9.44533673051854,9.31077680415252,0,9.53446801425463,9.34988112204388,9.66258506958925,8.49214536647865,8.49558479514498,9.42003033128354,8.89064859747097,8.73312501794118,9.31893492162651,9.43578668630587,9.48189882817367,0,0,0,9.66745283253855,0,0,9.21453890402578,9.37719307460124,9.72085383292068,9.3838059686637,9.61084187124513,9.19839727909096,9.671688892479,9.48511140833488,9.70974900545385,9.50522496404381,9.31719173239175,7.79006550987558,9.36984401233859,9.6377385098762,9.56121261474055,0,0,9.60021046340085,9.06381423189311,9.45511288469348,9.28415568397231,9.08401097182996,9.72465828615095,9.36288587006727,9.69097358565075,9.48470464351426,9.23611780920342,9.51882847752919,9.54073592890887,9.73058085392963,9.6805790067114,0,0,9.46458675373564,9.33540895945814,8.68631041090621,9.72058873376613,9.36465864365634,9.2875879751122,0,0,9.33144219410388,9.34112100471689,9.24599550144243,7.70794769984645,0,9.22902765916025,0,9.67921982326047,9.49610011797056,9.70865906103857,8.63868914676694,8.80984585842688,9.72919276710866,8.9455321464087,9.57204794612159,9.64793014443561,9.67559704822042,8.89640776255159,0,9.20466709463622,9.68400754858663,0,8.90393433190362,9.47217616496524,0,0,9.59450781974265,8.86214952263603,9.47173976751581,9.27826135593116,9.34487851733335,9.76681815266576,9.56081531117693,9.10958548844277,9.70039553719177,9.51154711546584,9.36681394180799,9.747373249569,0,9.65942379058833,0,9.68857758336863,0,0,0,0,0,0,0,0,0,0,8.51243193753364,0,9.42555799184186,0,9.52505410644407,0,0,0,9.43849131957854,0,0,0,0,0,0,0,0,9.71177580163838,0,0,0,0,9.35444324872807,0,9.70015592692361,0,0,0,0,0,0,0,0,9.3610775648417,9.09741072555155,9.10496665879524
127,0,94,9.63829787234043,11.5284200825675,Inf,0,0,9.48745569047851,9.30965386962165,0,9.52726729008939,9.38692928125036,9.5679266245928,8.88547513837781,8.9891310851579,9.30373158782917,9.17448334008646,8.9690217114098,9.30618149146587,9.47324756878479,9.41814581587312,0,0,0,9.4981948881987,0,0,9.26089483184798,9.43991589612612,14.4965949875839,9.41295358991291,9.50854581325269,9.17526030018512,9.54099331952774,9.48838597090015,9.61341675164852,9.45178204429372,9.36376143673132,8.68345326941564,9.30302279067906,9.58227178579678,9.51138721086831,0,0,9.54561122435628,9.21720057228831,9.38548887463389,9.35437206664102,9.24745414286149,9.54132108864443,9.38920828426815,15.1426364246471,9.37051667591724,9.20693663962653,9.48508547072842,9.39808935680278,9.63594857510769,9.57603382720489,0,0,9.44924057941645,9.42879721948503,9.01874267192855,14.3158617102033,9.40408900731226,9.32976783886734,0,0,9.23739986210634,9.24903181484942,9.35776777996924,8.53591907100512,0,9.11329314714351,0,9.58354681901288,9.34135566637006,9.62232131207526,8.52941136327535,9.11798339052732,9.60358592402004,8.89427179892926,9.49237435548022,9.47340042195822,9.56046493322663,9.15276751336643,0,9.23861426814356,9.59800503941832,0,9.00988600110756,9.3963729364942,0,0,12.1435285170989,9.14409783331311,9.31452475786747,9.41305033845939,9.27410208002411,9.72633122468943,9.49513959249905,9.31068622393345,9.6230923985375,15.5428167290329,9.30917770370703,9.57061918866183,0,9.50992494430242,0,9.62734342750899,0,0,0,0,0,0,0,0,0,0,8.50640728322187,0,9.39019495851922,0,9.40036005340411,0,0,0,9.3586647590662,0,0,0,0,0,0,0,0,9.5669610849063,0,0,0,0,9.38174193017414,0,9.52001056611573,11.1345413489062,0,0,0,0,0,0,0,9.39664561654119,10.6026700576881,9.28784691652168
128,-1,94,9.63829787234043,5.67247814366763,Inf,0,0,9.47083366810819,9.33342867507228,0,9.4839040067487,9.37828321384853,10.8500352500707,9.1400559776017,9.20618739526489,9.31762278340418,9.27255946751595,9.42292102084086,9.304037512783,9.65478504385764,9.44034282746867,0,0,0,9.3901269628683,0,0,9.31967228913725,9.41245107633165,10.5663802199896,9.43136973961699,9.41303710777146,9.22160623001204,9.4565890757357,9.8374604700086,9.53511308884922,9.40283908631804,9.40336126019629,9.06364376857947,10.2576339462526,10.4919762528815,10.1099248816124,0,0,9.45884274409947,9.32189818061996,9.82909394685944,9.37690145775295,9.33315863575269,9.63769583618877,10.6650204459243,11.2084414693154,9.32985747406765,9.3078491809547,9.44200030027277,10.3626486793553,9.55445612936389,11.3443315648119,0,0,9.44942209633631,10.2441505014923,10.0099474353496,10.8180890968439,9.85423279033254,9.35811070254978,0,0,9.25733740014212,9.26879395574523,10.1781208979388,8.97248588093269,0,9.19014825629317,0,9.51312831301209,9.30915315083652,10.0862081078925,8.7841928362979,10.2070803053416,10.0529499101853,9.08673108522767,9.55450838188685,9.41269217509049,9.47312285884628,9.25569449206262,0,9.32453830670268,9.5443442763724,0,9.19939058669132,9.46555677286657,0,0,10.2217859638538,9.29160251671632,9.30153573375761,9.44999628537696,9.288698889502,9.65421906700417,10.0319565656181,9.36763123304685,12.7998515557138,10.4634608109362,9.3486029148121,9.47552626056811,0,9.4319277861032,0,9.54335325146343,0,0,0,0,0,0,0,0,0,0,8.85390745333877,0,9.39261950498987,0,9.60542608169608,0,0,0,9.33976474039472,0,0,0,0,0,0,0,0,9.48500313272438,0,0,0,0,9.38631819236091,0,10.0776009747344,10.0153718048629,0,0,0,0,0,0,0,9.41883205714604,9.93479486032744,9.35929875808855
129,0,93,9.67741935483871,3.49753132743861,Inf,0,0,9.68329271099444,9.36224382064052,0,11.3912754007771,9.56437115238493,10.2169348109422,9.70238429742689,9.30626729128158,9.57191842975108,9.32290793080542,9.74366734780387,9.37557683187285,9.63913415036756,9.53078507018928,0,0,0,0,0,0,9.5002175374417,9.3728677383988,9.76891875132261,9.60733261643947,9.45320830070856,9.80922539023148,9.73673054239028,9.65572041621156,9.54956227302119,10.0704510776703,10.0461278511661,10.0669273580196,9.96842179654604,9.90546198292169,9.67943063464041,0,0,9.61933091250621,9.43751887092147,9.94096563509591,9.54551146117764,9.65638933460083,9.60001742087723,10.1421382982442,10.4067863049154,9.52521618268853,9.48413863102197,9.67688772157617,9.94472831413733,9.68433173330006,10.2142676483372,0,0,9.43525577340484,10.5348192970422,9.97205568566821,9.96840162144231,10.011972449441,9.67681568591184,0,0,9.30262999111993,9.3159204475245,9.73476395140238,9.9036091922671,0,9.27331742556018,0,9.4691108609675,9.41845224073726,10.1487120992915,9.04269343152955,9.8741769972776,10.7981238484292,9.91185052633273,9.58022150706031,9.59047499318805,9.68868011797461,9.53811144249703,0,9.64321440116869,9.69942578724157,0,9.30579806308848,9.67415401717992,0,0,9.70831233643876,9.35154808253698,9.3316318301434,9.42976867168851,9.32426495035317,10.0275717530962,9.94009335148193,9.55682463981726,10.558451597471,9.93318782710315,9.38939706910041,10.0746953763222,0,9.54477070201438,0,9.7082993439362,0,0,0,0,0,0,0,0,0,0,9.11203340590315,0,9.40171179059935,0,10.0772246770253,0,0,0,9.42684922407718,0,0,0,0,0,0,0,0,9.44407553850361,0,0,0,0,9.64329921044882,0,9.97391725635935,9.85723346615949,0,0,0,0,0,0,0,9.51379351801639,9.72606439001986,9.64219926287354
130,-1,93,9.67741935483871,1.61070264288101,Inf,0,0,9.77688375544845,9.44738990161346,0,9.8853780509012,9.58289677590509,9.84315384615984,9.81006756858068,9.34225366959001,9.65127990420754,9.47391974174964,9.80668049168404,9.39025910136278,9.65711613407447,9.73457078930711,0,0,0,0,0,0,9.53594508813614,9.47902343577694,9.78284480741911,9.68901494337962,9.57641254998235,9.91988481370571,9.70714459336814,9.68370266335792,9.59989306404564,9.61825022435746,9.85790646753701,9.89755790271537,9.80829244318617,9.69855458421201,9.64278616064157,0,0,9.63227233280881,9.63177788831869,9.78444550482537,9.75881415713268,9.82908888862162,9.60905343748306,9.98783091995025,10.0805349079952,9.61677350436489,9.5962962033524,9.78984467355602,9.81027220352006,9.73911857877981,9.72814651083857,0,0,9.65274357575628,10.0974900124025,9.80939030139349,9.80013816035419,9.86405164232089,9.68878257987904,0,0,9.52971767720798,9.45049432684241,9.57722259159201,9.88133244437451,0,9.43615320985367,0,9.61472638510284,9.60892688804546,9.91712529592365,9.53017449386957,9.71539421672857,9.8780780280019,9.97878623536623,9.6915252565765,9.83310685082667,9.8984890936527,9.64734106870703,0,9.70393407671084,10.0578088842334,0,9.58743728515657,9.63507019030734,0,0,9.73872484797417,9.5562501687992,9.35975117919123,9.74446027650911,9.53563452443571,10.1137354133877,9.81049098223565,9.58299597212463,9.83125927953055,9.78258551087522,9.47415985615029,9.95239889133996,0,9.63281068294712,0,9.74162520371257,0,0,0,0,0,0,0,0,0,0,9.70449907395892,0,9.61006549260053,0,9.77633192142054,0,0,0,9.5396644786122,0,0,0,0,0,0,0,0,9.46099812534542,0,0,0,0,9.66002587683943,0,9.85209694322273,9.9146282493368,0,0,0,0,0,0,0,9.59170826615291,9.68287395256986,9.67221854402642
131,0,92,9.41304347826087,11.3468110015003,Inf,0,0,9.73862922600653,9.56999849170105,0,9.79880670583104,9.65092295445164,9.77801782402561,9.77858773979141,9.50270116795692,9.74547016287769,9.55384617093297,9.77000861904706,9.40783818995821,9.6528195450152,9.78348758013301,0,0,0,0,0,0,9.59384227147122,9.59542433289837,4.0394799909359,9.69573484981741,9.63381338421619,9.85904716313501,9.67736565385156,9.6739286529235,9.68772353179578,9.59874581041759,9.79497827003048,9.73791677299591,9.7426218387957,9.65611342875607,9.68967024056802,0,0,9.64365373041279,9.69863943467723,9.72711934472437,9.67029955980787,9.77807919009682,9.67480834437832,9.8537530740025,4.82821833614892,9.62939023009787,9.64876849549033,9.78080874783703,9.84650962079265,9.74600772004113,9.70696077224943,0,0,9.70044664243509,9.81599291934906,9.73956639781139,4.82165879432845,9.73958590480765,9.67899048806004,0,0,9.63636437988261,9.50828833677054,9.60923707633308,9.75633916307925,0,9.60931043073986,0,9.68626543421728,9.69755467657991,9.78605475674095,9.73974054267183,9.68520764308782,9.76949270041628,9.86317686727305,9.70370403990647,9.77628140857228,9.79284973872786,9.70450064473303,0,9.67487278179364,9.86697559840517,0,9.71443748536966,9.6556508597637,0,0,6.70679850302652,9.69107761335194,9.48166880303072,9.64725701550037,9.647760786522,9.96836586547464,9.79191108758448,9.62141483235654,9.76335909426952,3.00494376177881,9.59172903225775,9.82208721923445,0,9.65061493700495,0,9.71699322276898,0,0,0,0,0,0,0,0,0,0,9.80273837282631,0,9.70216075206405,0,9.75443601004856,0,0,0,9.62679301916699,0,0,0,0,0,0,0,0,9.56831931197514,0,0,0,0,9.68415811752842,0,9.78083836067583,0,0,0,0,0,0,0,0,9.6696024459395,8.19321267107241,9.67157530653645
132,-1,92,9.41304347826087,5.61279338361684,Inf,0,0,9.71265236745444,9.64712413568892,0,9.74312266016708,9.68050871613976,8.26504089217164,9.72317996906715,9.63368483898934,9.72820395695248,9.63514556944166,9.47781924925394,9.42127323899685,9.42332314655171,9.77066310929533,0,0,0,0,0,0,9.63678824771694,9.65214167536987,8.69121788955011,9.69147787014871,9.66989554181864,9.83464176715306,9.68476145428445,9.20958421572171,9.70392443307659,9.63050009530203,9.7156733241499,9.69178495694238,8.68547402966348,8.55868741505244,8.98964893979451,0,0,9.67436376080224,9.70209698039135,9.22845926956929,9.6550609812977,9.72270349558779,9.47521324979455,8.1546258307498,7.74511925271752,9.6582768739646,9.67478119270323,9.72468871708342,8.4820511029742,9.75076385954222,7.56279780393204,0,0,9.69340382579457,8.90628223143606,8.920846631231,8.51516915836177,9.23290602344292,9.67459559651717,0,0,9.66630194160491,9.57838531863855,8.70821271395121,9.70292739782765,0,9.68647176376729,0,9.69873850315763,9.7033691864949,9.1248420379716,9.77005099770773,8.63200342624217,9.09368967774973,9.7952189980828,9.57014352177077,9.74938634816685,9.74616285376962,9.71156379065526,0,9.67977795987071,9.78052813130437,0,9.72229819920359,9.56401842518752,0,0,9.02663496603249,9.71455227673869,9.57243073046373,9.66710719660089,9.67821937148105,9.84105696155614,9.15839731146322,9.6746653504487,6.07844065540246,9.02436924665907,9.66263180591855,9.81005609983009,0,9.67745239335109,0,9.7005288237441,0,0,0,0,0,0,0,0,0,0,9.76503234333706,0,9.71580367283647,0,9.43247620727398,0,0,0,9.68699322603328,0,0,0,0,0,0,0,0,9.66065061367577,0,0,0,0,9.69689753632734,0,9.01560348983285,0,0,0,0,0,0,0,0,9.6903215048576,9.16801752833074,9.68476513461899
133,1,91,9.43956043956044,3.1165470244081,Inf,0,0,9.44058030697758,9.68869985267343,0,9.71801356344303,9.47057814690747,8.93690002916422,9.20306583483917,9.68291853920951,9.44848341669259,9.67807344493639,9.20386048377172,9.42693723750098,9.45176887782825,9.65388126549088,0,0,0,0,0,0,9.49462554293655,9.68142958793656,9.58671228116483,9.47443685817554,9.58485462412727,9.09887300900683,9.3425976923192,9.45701454549977,9.6132424246549,9.66255397799456,8.93606858007602,8.76826416813852,9.13197993551653,9.25573791131098,9.4996131488704,0,0,9.45309186728175,9.61528692025431,9.07304191823098,9.47245449676747,9.37105135098798,9.52680351812385,10.8621467514962,0,9.4571107375935,9.55050254734855,9.40699847332728,10.5186873084814,9.51373109769544,8.92043420815041,0,0,9.68495384338846,8.45592846174329,9.0467567286201,9.28552413966243,9.07704258676101,9.3028091468083,0,0,9.67603367449261,9.63137845162485,9.33538172130354,8.90607867255478,0,9.69451725791841,0,9.70212093374074,9.60351712922685,9.00208498363872,9.73394122978941,9.19163330745171,9.11464441986028,9.08127678709046,9.51337379131791,9.49746086016189,9.42350389694884,9.45293368875231,0,9.41317887904647,9.47965821542127,0,9.71616332663646,9.5784333528271,0,0,9.49301118462001,9.70931592109911,9.63821901184151,9.68463985142094,9.68354412463352,9.24853506257165,9.24407505442605,9.43586469340317,8.61487413191622,9.28764439290987,9.68756795328752,9.02507119649428,0,9.50297214988625,0,9.41809127168177,0,0,0,0,0,0,0,0,0,0,9.73790446507685,0,9.71862614822876,0,9.60151413825358,0,0,0,9.61198101426001,0,0,0,0,0,0,0,0,9.69724236326294,0,0,0,0,9.38041135223112,0,9.14553134281455,0,0,0,0,0,0,0,0,9.59132324996248,9.38594861941508,9.40066668140549
134,1,92,9.67391304347826,18.3455971449698,Inf,0,0,9.32111090288829,9.61185607416533,0,9.52804754121161,9.4790084609888,9.39058968220002,9.17055264852823,9.69712127248903,9.40390442872823,9.55701556659348,9.1914371380557,9.42141115122897,9.4990423968562,9.39173954441244,0,0,0,0,0,0,11.9507643518745,9.54694854773456,9.66170298169136,10.3291450412108,9.60633347685325,9.59450632532613,9.39569174240997,9.53779585715654,9.50980800072611,9.55947031347183,9.2057578097902,9.13612335296977,9.26767400180091,9.43480490174342,9.45571747656352,0,0,9.44484889513337,13.6962726538954,9.48084757350803,9.42835620149097,9.34626105871158,11.4877987812545,9.38399232372778,0,9.38271797805431,9.47388337273358,9.27416254443227,9.71306416770062,9.50185797145151,9.4327333008841,0,0,9.39138965156881,9.17121543125749,9.27417924183611,9.35787505792673,9.22931768695325,9.49061820413625,0,0,9.43756811144115,9.55015279109784,9.52218289068178,9.11706089249752,0,9.54818982955938,0,9.49130290125502,9.51548031500555,9.22679749654553,9.33114761242618,9.38279267191639,9.47727395813903,9.06781260548379,9.45824136482301,9.43678096903995,12.7660435613499,9.36791467630101,0,9.37208995837038,9.34613166350914,0,9.42585031563563,9.49082804205228,0,0,9.46572013861276,9.47512330799185,9.67803132847189,9.60937501382239,9.46099788509137,9.07961729296983,9.43330606653617,9.61325354546571,9.40240886198771,9.43097461014221,9.61742417621665,9.45698086797675,0,9.49405427517598,0,9.36145167028185,0,0,0,0,0,0,0,0,0,0,9.22945420151657,0,9.45563452470553,0,9.47828644344596,0,26.5083491383231,0,13.101820751869,0,0,0,0,0,0,0,0,9.66058256166572,0,0,0,0,9.44945333819364,0,9.26655913179139,0,0,0,0,0,0,0,0,9.50250689059781,9.48019077408859,9.41107324051553
135,-1,93,9.86021505376344,12.7603334746375,Inf,0,0,12.7895704239374,9.52524925179564,0,9.4287993190258,9.48140187735019,9.83011159975701,9.30244051950723,9.5170267124231,9.37178437005175,9.49955720196593,9.57853262931348,9.41704753996963,9.67160697801324,9.35551224924278,0,0,0,0,0,0,11.1468410382044,9.52708957363026,10.0007435091797,9.81237894075839,9.52833570740878,9.56855591136191,9.45182501942626,9.82874974686219,9.44925643742855,11.9856755531144,9.37859033830614,9.35137497473378,9.35374370450067,9.46887582027381,9.47341710707148,0,0,10.2083078497404,10.7132257317248,9.89575003807111,9.46145357618967,9.42405491988952,10.1849874381949,9.50880566468426,0,10.0109282499182,10.1464572418117,9.38005054538271,9.44702575783274,9.48019614643104,14.8990214894088,0,0,9.43911988705051,9.41873009465645,9.37751678615172,10.9822605720592,9.41121622281531,11.089838923824,0,0,9.39553718493631,11.2398212213623,9.5115968019797,9.31488220059623,0,10.1105931410931,0,9.43390784518414,9.42701011465039,9.37033665631605,9.21076927198274,9.44658848396631,9.47305712201326,9.21323557546244,9.57175854389482,9.36750895332709,10.8640799369658,9.37425333378119,0,9.44373900691458,9.34412531503575,0,16.1890395233262,9.78169988367483,0,0,9.6587783213135,9.38358170750624,9.6112757252702,10.3293747887748,9.46508399513496,9.1916538869899,9.41036254735632,10.2330161821056,9.49411182174676,9.38109316560945,10.0502443708215,9.49613525997993,0,9.77781623213138,0,9.43521108232283,0,13.9554081077507,0,0,0,0,0,0,0,0,9.27621967202883,0,9.43140897784095,0,9.42681863631398,0,16.4611963516511,0,11.1503567477419,0,0,0,0,0,0,0,0,10.3400592548592,0,0,0,0,10.9508800464943,0,9.31535338264726,0,0,0,0,0,0,0,0,10.2914698912656,10.1050701913942,9.45289423147167
136,0,92,9.91304347826087,7.18789513406292,Inf,0,0,10.6514881269091,9.69649376652876,0,9.54023954657223,9.65691955523696,10.4286805764957,9.48957252480885,9.44892473866081,9.40902966550574,9.6292235838641,9.64856165607858,9.42021602072959,9.79132649466764,10.0267730449878,0,0,0,0,0,0,10.4966380269719,9.48624982854959,9.71904846932045,9.90657127996163,9.66275239082121,9.47077917141463,9.83262053570898,11.2379566938821,0,10.5845794432374,9.45072980381957,9.43443982622631,9.84257688261719,9.84263778447861,10.4718978891788,0,0,10.2812101555466,9.94217333834404,9.74336041316011,10.1859747271576,9.51962350696116,9.65777158082467,9.99000152867647,0,11.2929000175554,9.7607968350966,10.1406441719772,9.51237125836208,9.52311885958982,11.4465182677675,0,0,10.4025673417496,10.6051524903087,9.74078202968212,11.0174135664813,9.61427281790039,10.2037466205552,0,0,9.81046525603762,10.8551963872869,11.8527418275287,9.41295964552153,0,9.67769869848355,0,9.63575507439426,9.88078028917316,9.59633631814627,9.27909760585554,9.93797552852367,9.98005414216516,9.33373828406747,10.0969114594263,10.165248258362,10.4712378068725,9.47574751228362,0,9.85022988162786,10.0299453064255,0,11.5218529751093,9.7764108173108,0,0,9.95428833441837,9.39819999275766,10.563569040393,10.0143239053699,10.1994446099414,9.87720793876483,9.68046054725115,9.89967806810688,9.68408722160988,9.39326903443701,10.2835695867725,9.4263466097996,0,9.58030608832577,0,9.50424503575774,0,10.298826536989,0,0,0,0,0,0,0,0,11.7299197740546,0,11.496588172653,0,9.86965425759335,0,10.8346423582078,0,9.97816525941896,0,0,0,0,0,0,0,0,14.4603853417556,0,0,0,0,10.0869533319129,0,10.0414693315597,0,0,0,0,0,0,0,0,10.0025584754696,9.94567384677243,9.78951715835193
137,0,92,9.91304347826087,2.75813417704363,Inf,0,0,10.0848081851044,10.0303485363756,0,9.79895680847857,10.2788590315694,10.1007622265019,9.84080569248276,9.56064446932903,10.0248447182505,9.79693234202188,9.85650116582059,9.43410894601152,9.81212220284563,9.96602451245606,0,0,0,0,0,0,10.6226500000108,9.5869284612993,10.1631067820682,9.8186095632666,9.81697523735539,9.48487876591329,10.1237062737218,10.5215255679768,0,10.0848063935742,9.95374513740019,9.87571324935793,10.1245480807813,9.98227636232845,10.043670380374,0,0,10.0865347321406,9.8169431449922,10.0665039573337,10.0055046615488,9.89167183809474,9.90523374726189,10.2419968263348,0,10.4416808972358,9.93903792373482,10.2054454998988,9.95332111447318,9.5728354751946,10.2352708446227,0,0,10.0193032176379,10.088695133369,9.89977201810609,10.3694346464353,9.82206780996627,10.0014550947758,0,0,9.83547998351341,10.3884026040175,10.3721078763468,9.80753032373814,0,9.70129213821502,0,9.60024959250311,9.93834107815426,10.1232807717865,9.43604496104719,9.95134260431343,10.1283806525289,9.4833560521153,9.95118414624505,10.0849374546669,10.1583074507604,10.0641738033026,0,10.0615422518696,10.1441116326184,0,9.94260001947991,9.9291525330283,0,0,10.0805986848387,9.60683860322637,10.1755801477793,9.87616748806798,10.0497914171713,9.86743486757087,9.810056491372,9.69750573854877,9.83262748969897,9.77904615663773,10.0788058401846,9.61966165632492,0,9.94331756050416,0,9.74579601986791,0,10.0335666468355,0,0,0,0,0,0,0,0,10.3788377118754,0,10.1442116047731,0,9.83542713182494,0,9.65581253407667,0,9.81143867610725,0,0,0,0,0,0,0,0,11.4391935285358,0,0,0,0,10.1173755676759,0,9.90921320157073,0,0,0,0,0,0,0,0,10.1355700254789,10.0643085467327,10.0549478987557
138,0,92,9.91304347826087,1.51431195316387,Inf,0,0,9.94151937834977,9.92942855607562,0,9.97898698526002,10.2345283151748,10.0298636078966,9.93191155687623,9.63288503729567,10.0318610874153,10.09642704628,9.95285821861383,9.45004751217513,9.88110614054595,9.98522197390323,0,0,0,0,0,0,10.447979842188,9.78577392080663,9.98430858665665,9.83451189205649,9.9240854183312,9.78496225478706,10.0562057423977,10.15539103266,0,9.949230069801,9.96500268927136,9.94186089071868,10.0900690439615,10.0867433114432,9.9665169474017,0,0,10.0366347811606,9.87614388691701,10.0573972065429,9.94331079570334,9.99573127346623,9.92527712669551,10.0116590580243,0,10.0393082831404,9.99974804013904,10.06820214717,9.99747163748387,9.70347356062608,10.0544477961476,0,0,9.92676406292189,9.97781762885264,9.99139524672882,10.1114302795774,9.98574383334486,10.0475579918529,0,0,9.9619692685624,10.4767296645907,10.1973374646831,9.91531193848305,0,9.77752987139212,0,9.75219760335721,10.0134279861065,10.11668571522,9.7394175620864,10.043741014882,10.035784267241,9.74621091013241,10.0128055639172,10.0513147204136,9.97628281741999,10.0845156641231,0,10.0426590128205,10.0199058540256,0,9.86639006703987,9.96911676642206,0,0,9.99652026141984,9.87412868695363,10.0347547977379,9.84533658687899,10.0065582434241,10.0463914337847,9.83346355911533,9.8629151591329,10.0438181325175,9.91412479017514,10.0803926670257,9.82534051685784,0,9.94379815428002,0,9.95224423142552,0,9.94255535672701,0,0,0,0,0,0,0,0,9.88644961776484,0,10.0272191197578,0,9.95536244815062,0,9.5742908098071,0,9.91414156979188,0,0,0,0,0,0,0,0,10.2329117600627,0,0,0,0,10.0269543233886,0,9.92374536034284,0,0,0,0,0,0,0,0,9.98586213407291,9.97446266268378,10.111472890884
139,0,92,9.91304347826087,1.14329078126927,Inf,0,0,9.93957564318202,9.95235711231137,0,9.96689377561915,10.0836451182519,9.97420297523539,9.98360999623534,9.81142296935063,10.0163060383525,10.1285871131356,10.0248152603731,9.46642813939387,9.92397831798066,10.00830671129,0,0,0,0,0,0,10.2596628248406,9.90805152979478,9.98258792783712,9.89145992896546,9.97560845365038,9.91746355858494,10.0481055026825,10.0091368946424,0,9.93115929718824,9.96522709122198,10.0306648518366,10.034584656905,10.0176375436173,9.97923602121119,0,0,10.0014784502174,9.96934954523225,10.033040537844,9.95218240314476,9.99115240551222,9.96268000805164,9.9663093385952,0,9.9942512862107,10.0304905634351,9.99952092658594,9.99550213712694,9.81175272587211,9.98383333077293,0,0,10.003688190175,10.0088891942934,9.98084559247823,9.99629347164294,10.0036600112485,10.0686975525676,0,0,10.0346062693572,10.3481920884656,10.1678197112733,10.0108921016075,0,9.88235063681049,0,9.90525477461415,10.0151698886072,10.0435197675139,9.8838800130742,9.98211852594055,10.0178293335526,9.90237920711661,10.0222672485043,10.005773321852,9.97316929020942,10.0757974357395,0,10.0013714202682,10.0006874806715,0,9.90925936292076,9.97249736212523,0,0,9.98518239994379,9.94976176507616,9.93610355216674,9.91480375206721,10.0115492443942,10.0871145018076,9.86110471922787,9.9481563158202,9.99142411878583,9.98812239178527,9.97510681575467,9.87042718554676,0,9.96739073727485,0,10.008123707653,0,9.97706201474149,0,0,0,0,0,0,0,0,9.87990250781469,0,9.97473792661264,0,9.98474089357702,0,9.62449432328921,0,9.94130702372588,0,0,0,0,0,0,0,0,10.0212715694747,0,0,0,0,10.0287148786294,0,9.97778236612565,0,0,0,0,0,0,0,0,9.92403277412644,9.92832422449145,10.0554672812957
140,0,92,9.91304347826087,0.956028848565426,Inf,0,0,9.95220480894645,9.99229331777865,0,9.98421494616515,10.0108358514459,9.96801170177307,9.98019813882416,9.9133091208614,9.99363229641535,10.0536383053169,10.0207238765513,9.48264719302914,9.94910678126391,10.0139419449772,0,0,0,0,0,0,10.1235604898646,9.97140361178787,9.98418495635588,9.93344214329144,9.98180231770814,9.97529859351641,10.0305585763025,9.97101084841331,0,9.96088809492133,9.9617112688683,9.98827892092074,10.0107109701564,9.99274740209679,10.0080297930924,0,0,9.98685407494902,10.0107888123461,10.0054635811369,9.96198282322329,9.98657404744861,9.97976310906382,9.98286833715468,0,10.0051522218443,10.0238282108341,9.98719000834578,9.98470395079941,9.8819848595792,9.97694847240518,0,0,10.0422819003415,10.005897105607,9.96575852273092,9.97374531468421,9.98853429260569,10.0387078197025,0,0,10.0487119067149,10.2088175941424,10.1342742896255,9.98942651707347,0,9.96986523893957,0,9.97784977781369,9.99818903001894,10.000647897686,9.95845378346734,9.94099943410526,10.0130013915386,9.95742549166299,10.0157426196703,9.98085735964788,9.97616046333361,10.058114140568,0,9.97785677267276,10.0031255652016,0,9.94604204878135,9.97536971533117,0,0,10.0013289269831,9.98959551710347,9.93772226305643,9.95716766026272,10.0281181018571,10.0525782855746,9.90430248096466,9.97754679061056,9.9855895869148,9.99936174758219,9.93447810468296,9.89284287104652,0,9.98607247267806,0,10.0021821786622,0,9.98623837627277,0,0,0,0,0,0,0,0,9.93646397757152,0,9.98897901651411,0,9.99925699553171,0,9.78459116736728,0,9.97172624421215,0,0,0,0,0,0,0,0,9.97075345646011,0,0,0,0,10.0248929196827,0,9.99880982368724,0,0,0,0,0,0,0,0,9.93701027803604,9.92801549189199,9.99361253132017
141,1,92,9.91304347826087,0.87205475132699,Inf,0,0,9.96107508181214,10.0064742380601,0,9.99803971334507,9.98883965001623,9.97902503112217,9.97002055387262,9.97051907302955,9.98811282433012,10.005304157362,10.0012819062547,9.49785702500194,9.96469377891001,10.0025369297229,0,0,0,0,0,0,10.0487357774717,9.98774756915119,9.99559458376523,9.95792522184297,9.97880209924161,9.98214521890122,10.0181695107325,9.97230983771897,0,9.97851328920219,9.96610644367079,9.94694328955845,9.99915241655869,9.99440202006724,10.0094488274726,0,0,9.98617403693935,10.0063348696182,9.99840267010618,9.97542325772602,9.98392259673943,9.98787222524024,9.98777630248672,0,10.0080632223903,10.0039959268059,9.98812996479322,9.98229648263373,9.92346695179744,9.9909069056431,0,0,10.0282024536942,9.99345620029834,9.9614808503819,9.97655339684402,9.98013022352183,10.0071970984034,0,0,10.0328654581143,10.1076421167761,10.0897064754487,9.95319446837816,0,10.0032408527579,0,9.99365480315905,9.9819187253533,9.98941216613911,9.97470977809318,9.93982627613427,10.0086951353674,9.96790251860069,10.0046853948975,9.98173242617014,9.98336374878823,10.0318161259853,0,9.97421405656024,10.0038559050684,0,9.96513072300272,9.97952680213573,0,0,10.0091523558423,10.0025642490722,9.9680484004187,9.98300797090038,10.0202842282115,10.0158276086448,9.93965188824969,9.98762986500063,9.99633361611315,10.0009936808053,9.94594493179452,9.92171772695877,0,9.99570212513164,0,9.98865468540554,0,9.99065304676439,0,0,0,0,0,0,0,0,9.95100898421587,0,10.0002303511276,0,10.0040056889909,0,9.89477714080133,0,9.98773329064292,0,0,0,0,0,0,0,0,9.97992807120917,0,0,0,0,10.0142587320515,0,9.99900569610318,0,0,0,0,0,0,0,0,9.95967684371073,9.94382675886386,9.96874726944684
142,1,93,10.0537634408602,7.72722031917085,Inf,0,0,9.96968216233507,10.0041479702965,0,10.0001779178347,9.98630141742528,9.98780909717766,9.96902265663213,9.99041052622258,9.98878376730219,9.98914248223951,9.99089639235245,9.5121283844201,10.7297342950251,9.99163414466572,0,0,0,0,0,0,10.0140315796235,9.98607791384568,9.99861036875962,9.97167970312936,9.97856523935902,9.97632280591818,10.0071142687205,9.97967125355353,0,9.98295627773632,9.9772590950348,9.94071839691981,9.99376561279885,9.99837199219114,10.0005918120872,0,0,9.98871748057836,9.99432067897258,9.99582089827446,12.2750537224033,12.4905270697994,9.98972104463538,9.99039540102583,0,10.0024209470545,9.98805862414481,9.99135682897583,9.98277594481374,9.9473013125626,10.0003476968373,0,0,10.0042829185904,9.98993624638244,9.96748825862987,9.98474398718373,9.98332321377229,9.99248620220504,0,0,10.0133669538839,10.0475360505422,10.0508766387724,16.7642252129165,0,10.0025608383074,0,9.98900504343705,9.97502138281649,9.99019002821579,9.97120143563334,9.95461206164776,10.0030901706229,9.96914626492901,9.99591347807534,9.98623553435576,9.98980786070212,10.0121007048291,0,9.97813919854326,9.99848179330238,0,9.97665126546941,9.98321092509876,0,0,10.0054765893788,10.0006708491267,9.98856393970158,9.99121518394532,10.0034389525063,9.99840420815645,9.96025464280808,9.99105054045666,10.0047654629687,9.99562252374319,9.96415330910803,9.94780816413517,0,9.99423793898299,0,9.98332521808862,0,9.99155306778335,0,0,0,0,0,0,0,0,9.95074159749038,0,10.0014371410726,0,10.0022836499474,0,9.9595834345915,0,9.98851197836736,11.6831202710481,0,0,0,0,0,0,0,9.9924811419408,0,0,0,0,10.0033573656019,0,9.99318501525594,0,0,0,0,0,0,0,0,9.9740437643835,9.96166860788161,9.96868473726444
143,1,94,10.1914893617021,14.1643449212963,Inf,0,0,9.97705489045815,9.99791379926873,0,9.9949781169933,9.98688231530014,9.98995918175916,10.4540933875906,9.99142980118445,11.2197876375647,9.98669666197473,9.98745015465949,9.55133650859283,10.482690127089,9.98592257407312,0,0,0,0,0,0,9.99925746016631,9.98329680973522,9.99511958684409,10.3745689544584,9.98043685408055,9.97355284138407,9.99760759781214,9.98382240971442,0,10.6470454203419,11.5153507216167,9.95256416402709,9.99185848250312,14.3778198668168,9.99284376399224,0,0,9.989587525675,9.98850709002791,9.99330115808865,10.6975789227591,11.1109011948246,9.9886100619106,9.99208255104541,0,9.99598159081481,9.98183378378304,9.99258674618101,11.0530091809749,9.961106234654,10.0000154255288,0,0,9.99122468716787,9.99115818884866,9.97434188938523,9.98977168114454,9.98776917621264,9.9885152930557,0,0,10.0006248231319,10.0162295812233,10.0216499056186,12.2502733818902,0,9.99509491772324,0,9.98305959149334,9.97554651958255,9.99150428392801,9.96963982166584,9.96905837725192,9.99746958901159,9.97300405631116,9.99012357123196,9.98851020875111,9.99296887269234,10.0012017603999,0,10.423222971192,9.99341921633193,0,11.2636720739788,9.98552547499673,0,0,9.99864623827999,9.99537340307334,9.99513512390788,9.99090635383022,9.99267442579988,9.99394543400449,9.97098843387633,9.9914682169594,10.0032928274195,10.9525347277258,9.97548458688668,9.96429298313227,0,9.99067418685238,0,9.98361622479982,0,9.99073799563378,0,0,0,0,0,0,0,0,13.7345836496453,0,9.99647085641966,0,10.3916127713376,0,21.4674120362083,0,9.98728712015199,10.3268352248044,0,0,0,0,0,0,0,9.99559987324552,15.55813948954,0,0,0,9.99579705554783,0,9.98919544466474,0,0,0,0,0,0,0,0,9.98129489937025,9.97438682065371,9.97615570209186
144,0,95,10.5052631578947,14.450023595047,Inf,0,0,9.9820507248757,9.99299246496791,0,9.99049707016387,10.1525649690084,12.7546836077428,10.2205845226951,15.941848709617,10.6611683742135,9.98699748598925,10.0270785296353,9.57533340961452,10.2581918651494,10.0336411907035,0,0,0,0,0,0,12.6167563810011,9.98302718203089,14.0192452497609,10.5826017367773,10.0145710059192,10.5438848408768,9.99123859486436,10.2840228638095,0,10.4313526680851,10.7523524545092,9.96678873106848,9.99121438325642,12.1665980426217,10.062411607398,0,0,10.8765591590837,11.0397035520356,10.0571314181085,10.7676695445054,10.3622658425542,10.4276133894816,13.9326709553682,0,13.728469310804,9.98213345342499,9.99189539881053,10.5124900092774,10.0466218334087,9.99593626779325,0,0,9.98737700497774,10.5156062429051,10.0647697395503,10.1149608130784,10.2564915726098,11.911454179678,0,0,10.2158881031135,10.0011231306711,10.0041709573793,10.7250440853154,0,10.0983049145251,0,9.98144496502288,10.225701324505,10.0689394636098,10.3195945777613,9.97849241111786,12.0237765782371,10.2205375408763,10.0319756126274,12.8719526749265,11.5183698283019,9.99525917751735,0,10.3127868434751,10.23713896018,0,10.7391866807479,10.1695246106765,0,0,9.99340870807623,10.0637837006348,10.1571693777759,9.98868079143264,10.2096198624033,9.99314419485834,9.97665727061526,9.990366552346,10.0985087873599,10.5404444233704,10.1041054759251,16.7978836564068,0,10.5522062835129,0,9.98506084634297,0,14.0915256670326,0,0,0,0,0,0,0,0,11.9610323225175,0,9.99237497949293,0,10.4621705992143,0,15.7581226733657,0,10.8629722646688,11.5316993745036,0,0,0,12.2409359226626,0,0,0,9.99320352406114,12.8232337158476,0,0,0,10.0342030545724,0,14.6298856247946,0,0,0,0,0,0,0,0,10.1775058710925,10.1532290000518,9.98215678813866
145,0,95,10.5052631578947,6.10474246537672,Inf,0,0,10.5091219394861,10.0420632363972,0,10.269372427981,10.3505295178694,11.2222045209856,10.4109089923145,11.3486530311654,10.402748778864,10.0738896029559,10.161106161616,9.59941832206637,10.3362309925901,10.0360972380053,0,0,0,0,0,0,11.8510551295218,10.0173988001462,10.9678193679753,10.4304850480936,10.3468493143337,10.4541838646569,10.0023320081111,11.0288826245009,0,10.8470380511014,10.6767415898671,9.97695426547642,10.0570993049689,11.1707022750473,11.1175966778197,0,0,11.1802815172176,10.8444559361258,10.6749985277816,11.1686723520767,11.1431162798267,10.3333372245211,10.8907717781669,0,11.7755864008002,10.1434205964945,10.8210264092131,10.66436773467,10.0543472200087,10.8742453732904,0,0,11.1173496209937,10.3651950719256,10.432940189288,10.7348427950994,11.4572985761672,11.0955814968473,0,0,10.6729469803035,11.7680777559345,10.67152272751,11.0305909376634,0,10.2963693626259,0,10.6807918487552,10.2401715192384,10.8642418844777,10.2475194272274,10.0984603604484,11.0989354948703,11.2326305278036,10.4541358007235,10.8374338109165,11.1407449451717,10.8997983235183,0,10.5246441974706,10.6412704193986,0,12.2516215285449,10.2985712766961,0,0,11.1793111290283,10.0780635317824,10.1370550562613,10.4262836897669,11.0486606817915,10.0360737390457,10.305474486612,10.5013215718255,10.8184294690114,10.2227849874921,10.3122567226943,11.2535086873552,0,10.7731471034572,0,10.0407562863501,0,11.6940139431431,0,0,0,0,0,0,0,0,11.6375680977669,0,10.9477976002046,0,10.3383651554068,0,13.6402133399268,0,11.0216090491687,10.9789922181389,0,0,0,11.1085120314196,0,0,0,10.3078976278565,11.4212310435077,0,0,0,10.659213161336,0,11.2420805907107,0,0,0,0,0,0,0,0,10.4900998715231,10.5799513867353,10.4740783923898
146,0,95,10.5052631578947,3.5747721635466,Inf,0,0,10.4372997423096,10.2969805711145,0,10.671095552289,10.7548960921171,10.9699827571426,10.7603952535677,10.5666363363402,10.8294251191166,10.4431006100069,10.7732045796274,9.63786806819215,10.4069526239838,10.4174779141111,0,0,0,0,0,0,11.4555893285489,10.3982659176909,10.5997040604094,10.4105073846388,10.3562802373112,10.5132604119578,10.7005439737165,10.8708575705805,0,10.7984759465526,11.0257698029457,10.0826076593478,10.4311533016514,10.7691625681848,10.9415909812378,0,0,10.9165184255342,10.7641064914695,10.7398849218837,10.8334368874079,10.9203863267045,10.4206362484007,10.6557857030297,0,11.1059934625606,10.6003570311121,10.9540336663364,10.7369139124344,10.1542616391433,11.2122498001095,0,0,10.7997481386006,10.558572841886,10.6329435192516,10.8955266078716,10.9069688078254,10.8081510337057,0,0,10.8861985159923,11.4889286832951,10.9307563227385,10.8278242244068,0,10.5890204363651,0,10.3299285481612,10.4262880526934,10.9951492011934,10.3683021408902,10.5392860680964,10.7225408870127,10.7694947671134,10.589258802694,10.5925962475107,10.8208527123148,10.593408380809,0,10.6459675054995,10.8334334309223,0,11.4159619432014,10.4675121739792,0,0,11.0298648296696,10.2900120218424,10.4510204377048,10.5925077044797,10.8739057699924,10.5868527056921,10.3244698795455,10.3760817847904,11.0008231974918,10.5992793446501,10.5453359653065,10.6696570123702,0,10.8076063034837,0,10.5473868099167,0,10.9096998937086,0,0,0,0,0,0,0,0,11.3846011333802,0,10.8262861684477,0,10.5896174150404,0,11.695631009826,0,10.8020236339477,10.763732066552,0,0,0,10.9575204009228,0,0,0,10.8669035864139,11.0205904819053,0,0,0,10.7624967744076,0,10.6670190458418,0,0,0,0,0,0,0,0,10.5781682295671,10.5281795044797,10.4773281362851
147,1,95,10.5052631578947,2.68846834560051,Inf,0,0,10.5011802112912,10.4868861801553,0,10.7637155292785,10.7866737846772,10.8185821401222,10.7534388257363,10.5876378460841,10.7880644738954,10.6014142662532,10.845516410607,9.66887124282971,10.4712831851514,10.5794350284157,0,0,0,0,0,0,11.1503139493344,10.4117936587666,10.6614928961177,10.4851099274353,10.4641118727778,10.5876627031655,10.7907594973059,10.7734727252443,0,10.6584144669114,10.8936968036601,10.4815426132457,10.6806195673299,10.7681551334004,10.8065677928339,0,0,10.7551436122066,10.8070584668387,10.7471243973702,10.7226144867814,10.7629814778113,10.540773610226,10.6168215919966,0,10.89693713009,10.6333129847818,10.8654491819629,10.7039993803112,10.3275728108865,10.999769645686,0,0,10.733872726763,10.8176043957566,10.6684202892833,10.8884669878845,10.8209535639519,10.7546977736188,0,0,10.9564089904682,11.2378193509307,10.8879066545381,10.7379905384001,0,10.7172475038618,0,10.5312980721945,10.5367858649621,10.9362772944186,10.6601135119794,10.6085208065376,10.686821853683,10.7933642765987,10.6359334527399,10.6535450627397,10.6931834860124,10.7138879400308,0,10.6517311260649,10.7870234812555,0,10.9186499413272,10.5536948656044,0,0,10.8639044337581,10.5844331948449,10.5523662186672,10.681927794241,10.7924735423347,10.8808978458784,10.4721361769846,10.4413700500342,10.9012908667096,10.7014667031111,10.6284741004368,10.6006659572368,0,10.6596692080221,0,10.6602911918276,0,10.823809345129,0,0,0,0,0,0,0,0,11.0024621288299,0,10.7622192668806,0,10.730288473278,0,11.0357476367454,0,10.6847486011228,10.6675493225828,0,0,0,10.8146380960018,0,0,0,10.8242827754958,10.8139705868965,0,0,0,10.748463015586,0,10.7063364405102,0,0,0,0,0,0,0,0,10.5588373360195,10.5081723561768,10.5834827537974
148,0,96,10.7395833333333,13.5511969174978,Inf,0,0,10.6021381012731,10.6033400474588,0,10.7169539093304,10.7422838780794,10.7383183282011,10.7090183258995,10.6221220017752,10.7413626782126,10.6895418795219,10.8200674794614,9.69652886642203,10.5324451281685,10.6796130731037,0,0,0,0,0,0,10.9607374239882,10.500876348859,10.6883560857914,10.5440737801186,10.552315180987,10.6399133179412,10.7816128687528,10.6976764404039,0,10.6338037391899,16.3207699765374,10.592637406644,10.7522543350045,12.8547618282038,10.7305846535134,0,0,10.7113421779378,10.7706183939217,10.7298573694843,10.6738436786686,10.6969819655411,10.610897078368,10.6408390380301,0,10.8007235213164,10.6647833747742,10.806263884891,10.6786223813143,10.4590238339957,10.8502349963821,0,0,10.7255286760002,10.8154426720593,10.6527627190092,10.7734840380168,10.7751731275421,10.7346863277157,0,0,10.8737137196466,11.0355991037446,15.1922448614461,10.6748336103066,0,10.7940688629459,0,10.6204812953815,10.5907017128292,10.8457775603498,10.7298788841601,10.5991824943001,10.682360679125,10.7634705646224,10.6573751901706,10.7021867410819,10.7065286461171,10.7609039787552,0,10.6293707571691,10.7636311382961,0,10.7639167685831,10.5999929806795,0,0,10.809666838907,13.6445279372368,10.598996673254,10.6672321466185,13.9735714895952,10.9241304038564,10.5661870830739,10.5538937450357,15.2995229152391,14.4349992806645,10.6180348280059,10.6182940815132,0,10.6516127419859,0,10.6897394743895,0,10.7722288216482,0,0,0,0,0,0,0,0,16.9513592786128,0,13.9411365154122,0,10.748385423466,0,10.8104263368734,0,10.6677654826067,10.6366138946546,0,0,0,10.7403916235492,0,0,0,10.744774870066,10.7555718845305,0,14.1953279565081,0,10.736190048974,0,14.2006538809856,0,0,0,0,0,0,0,0,10.5664271258239,10.5432373476731,10.627177786457
149,-1,96,10.7395833333333,6.07805662493238,Inf,0,0,10.6534116106166,10.6688976074884,0,10.7024448742728,10.7076095522396,10.7176248195297,10.6758513316174,12.2212035014103,11.1449313226858,10.696358178742,10.9540223272803,9.72105521123934,10.5783864363849,10.7173855897724,0,0,0,0,0,0,11.42257483947,10.5779616231092,11.236593258619,10.6480903121678,10.6018268998116,10.6559157274392,10.7534573963641,11.0805431132239,0,10.6440372145272,13.0156031767977,10.5983627707599,10.741083851704,11.2327541539443,10.7097956109684,0,0,11.3004945610367,10.7441368766765,11.8976359979426,10.9011743680099,10.6709747132411,10.7571980673882,10.6659617336385,0,10.7569571186721,10.6724504160159,10.7661534787273,10.671647193812,10.5473736666069,10.788389324814,0,0,10.7209455641026,12.7875095206482,10.953749730274,11.3901212234905,10.9991773957575,10.9063584447831,0,0,11.5273266005875,10.9027455029774,12.0054539156015,10.6385434605794,0,10.77436534689,0,10.6611148288762,10.6153714156125,11.2973433006173,10.7142629163978,10.6154024157924,10.6814403782392,11.7810181332846,10.7425867571551,10.7239663239451,11.0650441637106,11.4863120592867,0,10.8808490111618,10.9687942282139,0,10.7070087664648,10.8047124035728,0,0,11.0740585070429,11.6013208214577,10.6365400399035,10.662084934541,11.8625783320385,10.8723430282565,10.8078763904413,11.1309684857167,12.040481765119,11.7670440612863,10.9546812528718,10.6383215053396,0,11.7178769982313,0,10.6881005826559,0,10.7300403149718,0,0,0,0,0,0,0,0,12.1355969712575,0,11.5188762876839,0,10.8801182574667,0,10.7438778191602,0,11.4377989120263,11.239975146416,0,0,0,10.977826184162,0,0,0,12.3520893487812,11.1681538050508,0,12.2976358446768,0,10.9423452212464,0,11.9307104091582,0,0,0,0,0,0,0,0,10.7975949259822,10.9514386261684,10.8205391493009
150,0,95,10.7894736842105,10.0765048060413,Inf,0,0,10.9012599302994,11.0433038620378,0,11.1598169369315,11.2102650033298,10.9143574789221,10.9684927598715,11.3209441810406,10.9237029142047,10.9898114860055,10.9480128292131,9.74773672380586,10.7482922188128,10.8344706786248,0,0,0,0,0,0,11.3258688621045,10.7632455407838,11.031154416967,10.6900811431506,10.7303268558023,10.6585382056021,10.7968505944112,10.9742942696954,0,10.6529665242884,11.6965630862375,10.61326278345,11.1154443678804,11.2244243620391,10.9977667837793,0,0,10.9505729859845,10.9103412478869,11.3319054521393,11.0574561105811,10.909008899497,10.7974852851493,11.4516744021626,0,10.920266782184,10.7615550231634,11.1470571005282,10.7673889067122,0,11.0195156011643,0,0,10.817856390579,11.7423683950028,10.9750985941322,11.5037150176529,11.027172850898,10.9361523647365,0,0,11.4744929673771,11.2187758042979,11.3373920168812,10.954250184956,0,10.9977468548284,0,10.6736318390029,10.733372884144,11.1951399664868,10.6856002636479,10.8641678679936,10.7801385953422,11.164843037579,10.8890390413998,10.7543168589046,10.9315878866179,11.0843066997342,0,10.9102080359242,10.8264400255508,0,10.8614938831952,10.863677323411,0,0,11.0787274559206,11.1222829329552,10.6657861629903,10.8634108784147,11.2804706261047,11.1083155380195,20.2927368003697,10.9753309234569,11.410082351124,11.0596186851114,10.8723717820944,10.8082793055254,0,11.1068183602826,0,10.8898527112196,0,10.7508584200375,0,0,0,0,0,0,0,0,11.1370100212778,0,11.2710903392836,0,10.9188749122757,0,11.2704410424242,0,11.0603066384902,11.1799282986231,0,0,0,11.1009509265552,0,0,0,11.6310577594172,11.0521501214813,0,11.5246686893543,0,10.8911198925605,0,11.1711330333549,0,0,0,0,0,0,0,0,10.7929438880977,10.8925328334706,10.9675035477872
151,0,95,10.7894736842105,5.13062957074307,Inf,0,0,12.2174588515219,11.0762302327059,0,10.9779083301904,11.0202143329124,10.9691060180885,10.9911539034655,11.0506869983072,11.033959738369,11.0327082119039,11.0330823810247,9.77679542285387,10.845939381306,11.7254960418821,0,0,0,0,0,0,11.1941463381353,10.7994904709254,11.031955876741,10.7806085301729,10.8069556921423,10.714622769519,13.0145512733852,10.8833826516273,0,10.7725011946761,11.3013915252192,10.8328749220891,11.1193180361955,11.1371373286727,10.9605277965121,0,0,10.9455865388159,10.9560883246963,11.2099343333343,11.0210693913429,10.9571165355728,11.4299362359819,11.2452593297839,0,10.982933898457,10.9249539648541,11.0672988314592,10.9565256932117,0,11.0039971823393,0,0,10.9073912099179,11.2609825456066,10.9337885375614,11.1909642954383,11.0125013482281,10.9942380186817,0,0,11.2503998559449,11.2600387953071,11.1312511566344,11.0553367829537,0,11.0942547962827,0,10.8028840016105,10.8330788282054,11.0924233035319,10.8975674769154,10.9417474611644,10.9398246748582,11.0708739433637,10.8963038108858,11.0027421587904,10.9831583794726,11.0094807713637,0,10.9080882752012,10.880575054562,0,10.907014362429,10.8914243667114,0,0,11.0790915771422,10.9704444201386,10.8961973888913,10.9199843380758,11.0582722712432,11.1494727890684,12.4864051766312,10.9969200158874,11.1562493390885,10.9980541153497,10.836435291838,13.774486841535,0,10.9699383373824,0,10.9428100669189,0,10.9303009424595,0,0,0,0,0,0,0,0,11.045917145825,0,11.0298957982245,0,10.901038048036,0,11.1184941544199,0,10.9810923711497,11.0382231933618,0,0,0,10.9851418099176,0,0,0,11.2592522768359,10.9905027339306,0,11.2046179779867,0,10.9524023516088,0,11.0808655786866,0,0,0,0,0,0,0,0,10.7951740218139,10.8707810044544,10.9600537276783
152,0,95,10.7894736842105,3.33335742026566,Inf,0,0,11.4735006125612,11.245361822196,0,10.9323963592189,10.9526934617297,11.1731460330479,10.9656402195925,10.9456505411861,11.0232129832843,10.9548475645348,11.0200344268133,9.80436359215808,10.934357641864,11.2705633374081,0,0,0,0,0,0,11.0713297147143,10.8432737222211,11.231038842717,10.855277388414,10.8750886072172,10.8632056769693,11.954641738015,10.9096237707913,0,10.8714862835217,11.1220452964992,10.9281125294169,11.0860049539288,11.2764010189613,10.9690957772771,0,0,11.1395898713931,10.9841845762873,11.077245403592,11.0326548536026,10.9734084943695,11.2376902018448,11.1110978448366,0,11.0000508274377,10.952613334026,11.108618745741,11.1516471721937,0,11.0256718196575,0,0,10.9678047676568,11.1099918681214,10.9321920993225,11.0584521009563,10.9991239298526,11.1389057366668,0,0,11.2638107729981,11.1803491006687,11.0919142207752,11.0216783642473,0,11.05991403663,0,11.1342474190544,11.0835644089085,11.0404746385429,10.9677859734007,10.931605481801,10.9510698620804,11.4220007994859,10.9633601961887,11.24116940045,11.1659525524817,11.033782144586,0,10.9182312074457,10.9502350752088,0,11.1352009648474,10.914776885648,0,0,11.0452712456312,11.2699258572496,10.9838583927132,10.9123887241947,11.025322531075,11.102898079616,11.3164040094619,11.1720966775447,11.0868417283582,11.2663907449452,10.8367139477344,11.7468178825455,0,10.9502380790078,0,10.936708841343,0,10.9552861316956,0,0,0,0,0,0,0,0,11.3106383467304,0,11.106614816919,0,10.9368138189353,0,11.0150724594904,0,11.3148600756998,10.9615326123039,0,0,0,10.957661923004,0,0,0,11.051310911583,10.9872456115958,0,11.052407823099,0,10.9706840027567,0,11.0323860654478,0,0,0,0,0,0,0,0,10.8392393674651,10.8791245528452,10.9412109046612
153,-1,95,10.7894736842105,2.80545021995441,Inf,0,0,11.1324436818106,11.2130528325353,0,10.9490712149914,10.9551119991345,11.1570968508849,10.9988919804194,11.0566605374246,11.0332299870168,10.9331746549383,11.0272891271027,9.83054228110145,10.9659151301751,11.0840522119644,0,0,0,0,0,0,11.0524301985716,10.9168904535693,11.1526404281651,10.9235778507574,10.9603893124853,11.030526982162,11.3610917070075,10.994915888386,0,10.9212459381988,11.0605006678814,10.9311668695376,11.0420850696426,11.1789746338684,11.0474045700281,0,0,11.1518311676307,11.0170335621291,11.0941941312977,11.0117445583351,10.967645875896,11.0970983214673,11.0985125313885,0,11.0875905159769,10.9543474095777,11.0662227324371,11.0646490715539,0,11.060971070202,0,0,11.0555303639112,11.1054341998833,10.9560064568998,11.0910343527322,11.0557427541314,11.0976395632721,0,0,11.1303076980326,11.1171905310981,11.0896103154817,10.9701750633948,0,11.1095870895358,0,11.0466672835206,11.0786234244057,11.046243673189,10.9661763359576,10.9403495794225,10.9911111565839,11.1788162192506,11.0205751109782,11.1563110420818,11.1231317237757,11.0925620324605,0,10.9833271930704,10.9812636082602,0,11.0369473851125,10.9588109412592,0,0,11.1075357953503,11.170639850045,11.1169439837342,10.9801518854299,11.0638545578292,11.0597797784367,11.0846589819676,11.1760573906653,11.0989513982706,11.115964544572,10.8796353058757,11.2035377908513,0,11.003751935968,0,10.9439704288875,0,11.0129478446268,0,0,0,0,0,0,0,0,11.1506598763433,0,11.0491152338981,0,10.973105270584,0,10.9848237518959,0,11.1647016852821,10.9520856882276,0,0,0,11.0076669570557,0,0,0,11.1675085735135,11.0507330895546,0,11.0265658184902,0,11.0013519320328,0,11.0358172937006,0,0,0,0,0,0,0,0,10.9046462016521,10.944854525109,10.9610125242525
154,-1,94,10.7978723404255,2.90100264185459,Inf,0,0,0,11.1393547596217,0,10.9934541721147,11.0068467131326,11.5655248419377,11.0100868005308,11.0542720650432,11.0123431715211,10.9605413565317,11.026009443184,9.85588235474632,10.9823539827387,11.0296554365994,0,0,0,0,0,0,11.0495389683792,10.9799059976454,11.0674515303434,10.962491558161,10.9916759272718,11.0387311448023,11.1503208650416,11.0110620950865,0,10.9786427469891,11.034921599434,10.9391952559851,11.0724273553967,11.124540504874,11.0442604785618,0,0,11.0991130174839,11.0196807626729,11.0706155774085,10.9999114534604,10.9766657544295,11.0569995496298,11.1146692122225,0,11.0869039690887,10.9830663903052,11.077426871689,11.0135983297051,0,11.0874137767307,0,0,11.0408620367649,11.067181991007,10.991033831968,11.0805785797674,11.0677156321053,11.0542859754614,0,0,11.0712820632849,11.0900988603896,11.0699639708411,10.9541009952411,0,11.0696959969283,0,10.9861847809821,11.502075167418,11.0673091040682,10.9906714074338,10.9786674409418,11.0295748336627,11.0809603152693,11.0310395253426,11.6198230433836,11.5235396148744,11.0759415289175,0,11.0141269654854,11.0044431884247,0,11.0113000634726,10.9912301572566,0,0,11.0861998899024,11.0855635803754,11.1284000233934,11.0179297689477,11.0607719624083,11.0521709196662,11.0641757270806,11.10759235014,11.1047114711717,11.0366234159289,10.928370568821,11.0680114195804,0,11.0257567471961,0,10.9872673818077,0,11.0319247075123,0,0,0,0,0,0,0,0,11.0360964763455,0,11.0290398765452,0,10.9899565000524,0,11.0432931651861,0,11.0797124354239,10.9813128712115,0,0,0,11.0354094772415,0,0,0,11.1080006839429,11.0563669331957,0,11.0220403044973,0,11.0267560719345,0,11.0136779089902,0,0,0,0,0,0,0,0,10.9572148817505,10.9801712141115,10.9826516205681
155,0,93,10.8172043010753,3.56116583146852,Inf,0,0,0,11.0801363653363,0,11.0136949458133,11.0206750512395,11.1542137453202,11.0146033908286,11.039811919659,11.0121495669427,10.9941335721341,11.0359068257267,9.88022921971606,10.9967288207484,11.0265634804586,0,0,0,0,0,0,11.0430405114977,11.0055501546003,11.0370138343333,10.983527313639,11.0810811657049,11.0139498734885,11.087178394128,11.0708568874154,0,11.0026577035149,11.0234988905899,10.9736983727213,11.0730813317079,11.0859354785603,11.0331550543592,0,0,11.0683611274224,11.026561935092,11.0563192938619,11.0118323812071,10.9966571176355,11.0449993876622,11.084732791992,0,11.0643027554075,10.998482542605,11.0678503735794,11.0040978613856,0,11.0729983699925,0,0,11.0300230931315,11.046399350996,11.0076679937393,11.154987889846,11.1591479173652,11.0408979833323,0,0,11.0503794246054,11.0715342053133,0,10.9738958787112,0,11.0365572899187,0,10.9918138093277,11.1696972826984,11.1113761406164,11.005201535487,11.0044532305692,11.0427860468533,11.0522395963982,11.074825763991,11.1573269449878,11.118298523251,12.97502758836,0,11.4539634658158,11.0250002911964,0,11.0087857865421,11.1713890875878,0,0,11.0588329900674,11.0502909084737,11.1023129901194,11.0295299684692,11.041211241355,11.0642493066425,11.0602160536788,11.0699061636493,11.0722852578842,11.0155078597981,10.9670613548289,11.0450068121693,0,11.0320162006641,0,11.015514841721,0,11.1301963059346,0,0,0,0,0,0,0,0,10.9989426420045,0,11.0295257121811,0,11.0014958365255,0,11.0544344724432,0,11.053421988168,11.0017674542246,0,0,0,11.0785006357624,0,0,0,11.0593539181106,11.0511831535966,0,12.1166017377305,0,11.0341570070299,0,11.0239669923322,0,0,0,0,0,0,0,0,11.3044762526622,11.024555653655,11.0467458367289
156,0,93,10.8172043010753,2.69759593370371,Inf,0,0,0,11.0530310308923,0,11.0246007050513,11.1714843992881,11.0688485659524,11.0202671823956,11.0397124855824,11.0211444481442,11.3223783553595,11.0495448662792,9.90385959607685,11.0762202021084,11.0435716032955,0,0,0,0,0,0,11.0522247016798,11.2121461548158,11.0379926353001,10.998298883608,11.1302597049077,11.0041106741316,11.0641162337016,11.044140255688,0,11.0493724193997,11.1481626629021,11.0005901324903,11.0799288039394,11.1202686406363,11.030603080328,0,0,11.0494411347903,11.0341996187312,11.0444251188291,11.0192530107781,11.0129897206296,11.0561906869596,11.0665874939033,0,11.0539558374031,11.0296250832713,11.0660492971875,11.0120413629194,0,11.0758069375878,0,0,11.0310794275518,11.0341583379628,11.0254029036805,11.0817818744202,11.0825698033153,11.0515703323093,0,0,11.0414136606178,11.0538676503286,0,10.9953674620821,0,11.0274777954102,0,11.0075580101658,11.2813712306145,11.0733998922974,11.0122435782155,11.0309317478947,11.0663519418294,11.0389220256561,11.0626710663894,11.0791279907391,11.0444422365621,11.3102755267093,0,11.2421148663389,11.045566535103,0,11.0375163457532,11.1156078161436,0,0,11.0454165138869,11.239400005894,11.0708579621826,11.0322999377024,11.102019225956,11.0913830111908,11.0688746198703,11.0507376106491,11.1458720718921,11.1016075235851,11.1845381030398,11.0509910081489,0,11.054811500439,0,11.067429058572,0,11.0765927385974,0,0,0,0,0,0,0,0,11.1579582827227,0,11.1031076090514,0,11.0123059634763,0,11.0500186791618,0,11.0414892981682,11.0228619057673,0,0,0,11.1596585407542,0,0,0,11.0425442886178,11.0449923768698,0,11.1004815728581,0,11.0555343698998,0,11.1068375524488,0,0,0,0,0,0,0,0,11.0770831927655,11.0166860835157,11.1397450315471
157,1,93,10.8172043010753,2.60327214861377,Inf,0,0,0,11.0604712089961,0,11.0414618481023,11.0791421334753,11.0560970931925,11.0273529263644,11.184718830995,11.0391188343911,11.2298326099375,11.0497423701896,9.92647233124377,11.0834465239081,11.0786945187398,0,0,0,0,0,0,11.0830999953118,11.1580688029,11.0669369701639,11.0463707568322,11.1311890626075,11.0081974254023,11.0558331380842,11.0709533781121,0,11.074101123804,11.071688292311,11.0270798906836,11.0627612754687,11.0681361339279,11.0490142531907,0,0,11.0740084316862,11.0713517725675,11.0813195458153,11.0618945303816,11.0321833649326,11.0571178971068,11.063965401395,0,11.0651157783517,11.0773626745661,11.053378507277,11.044492826852,0,11.0560100022048,0,0,11.0541433088521,11.099619061166,11.0331529182313,11.0696891682755,11.0730258898884,11.083285034143,0,0,11.0567713803998,11.0526095891489,0,11.017646160115,0,11.0281673571147,0,11.0416883554947,11.2191765112187,11.0763682775685,11.0182667828179,11.0284224435067,11.0702093621348,11.0566520962362,11.0867430547858,11.0761538806946,11.0419593251614,11.125283854859,0,11.1026112922259,11.0664670712276,0,11.0363416985831,11.0773085918188,0,0,11.0508903927098,11.1367340845965,11.0541798187057,11.0787496444985,11.0604341912388,11.0796808294988,11.0650744388358,11.1058837372747,11.0647089816523,11.0499919727168,11.0881607307881,11.0777979734306,0,11.096602640888,0,11.0969563589778,0,11.0737482752532,0,0,0,0,0,0,0,0,11.045797327203,0,11.0619413498222,0,11.0298156801089,0,11.0448889930547,0,11.0600900972897,11.0447361463789,0,0,0,11.1068670051603,0,0,0,11.0717502138242,11.0586549250193,0,11.0477462634239,0,11.0575518151514,0,11.0913316929308,0,0,0,0,0,0,0,0,11.0326703931913,11.032440495292,11.0987184773427
158,0,94,10.9574468085106,9.35762585891088,Inf,0,0,0,11.085110820372,0,11.0696743202166,11.0748883494343,11.0576262396349,11.0472547469914,11.1330781728862,11.0502730016452,11.1142791004812,11.049618301275,9.94841773106497,11.076047837417,11.0738654748078,0,0,0,0,0,0,11.0859379114767,11.1305536494237,11.0722401425248,11.064245830282,11.1025395605785,11.0305529662906,11.056224291572,11.0782411460973,0,11.0839202827318,11.0622082732451,11.0282539808981,11.0625872292817,11.0662113395463,11.0773466735018,0,0,11.0598839697292,11.0835277838679,11.0657761640536,11.0776096923319,11.0581250465641,11.0683754982328,11.0933498978573,0,11.0727137339099,11.0806333306585,11.0682856233919,11.0595387555179,0,11.0577466883713,0,0,11.0840017292409,11.0807694928063,11.040742593435,11.0671342627701,11.0702948999418,11.0755247416891,0,0,11.0635286131947,11.074452986129,0,11.0344105957165,0,11.0463732631905,0,11.0778477499143,11.1319474671062,11.0670988927532,11.025086530256,11.0354536180298,11.079915331977,11.0483671165571,11.0886713944648,11.0633989441833,11.0406556757958,11.0767984176626,0,11.066706573792,11.0704291134896,0,11.0602575664897,11.0662283043358,0,0,11.0629282252397,11.0903367596016,11.0570025065016,11.0882860936953,11.0659040074125,11.0753695808668,11.0596824106345,11.0920459116126,11.0546437157662,11.0539241778305,11.0509574847008,11.0724499192468,0,11.0878369425466,0,11.0961720185824,0,11.0745428087323,0,0,0,0,0,0,0,0,11.0361153228402,0,11.0684367157223,0,11.0415053611723,0,11.0731681284064,0,11.0544001363258,11.0482075308917,0,0,0,11.0767058399292,0,0,0,11.0629425364027,16.5434680388855,18.31843085149,11.0580720355325,0,11.0701011706486,0,11.0775800482688,0,0,0,0,0,0,0,0,11.0480488450084,11.0496238127196,11.0700552728188
159,0,94,10.9574468085106,7.99674201625438,Inf,0,0,0,11.0805994849383,0,11.0771792110288,11.0728784980015,11.0614453854086,11.0545683439611,11.0971905466805,11.0641327826157,11.0737148276022,11.0581236570513,9.96937334342569,11.0705525259812,11.0700317369517,0,0,0,0,0,0,11.0820226455963,11.1009675388666,11.0705634481716,11.0669410317759,11.0800822853391,11.0465422675075,11.0662207003351,11.080333073189,0,11.0802320001364,11.0686402035213,11.0345518363146,11.0626079888658,13.1172843740564,11.0807823805568,0,0,11.0643150055263,11.0757924881332,11.0689346251765,11.0770299750429,11.066801042959,11.072247707455,11.0818483723592,0,11.0683957552108,11.0757072292759,11.067784317374,11.068949202539,0,11.0635723203554,0,0,11.0832643553134,11.0676870037558,11.052067036019,11.0627002365984,11.068780943703,11.0701509326488,0,0,11.0691242871546,11.0841258639594,0,11.0420006824858,0,11.0631782526489,0,11.0860934110895,11.0872653745612,11.0646226234115,11.0416800957593,11.0510208607674,11.0830307689483,11.0528908894205,11.0803066348372,11.0650524954232,11.0480517537603,11.0636929296552,0,11.0610804306617,11.0763330359205,0,11.0706180744778,11.0667237200559,0,0,11.0693128752977,11.0767901746647,11.0724276994372,11.0850873011619,11.0674051418074,11.0688896797947,11.0631711110051,11.0826994895486,11.0623987009506,11.0629543707249,11.0557613132096,11.0653203131781,0,11.0813899128488,0,11.082947963493,0,11.0765547517498,0,0,0,0,0,0,0,0,11.0478953043632,0,11.0721737931403,0,11.054766932566,0,15.6535623778389,0,11.0642219093965,11.0541448971984,0,0,0,11.0650686340236,0,0,0,11.0627006186938,15.263561699115,15.0316625561988,11.0615071850421,0,11.0764032177509,0,11.0741402920629,0,0,0,0,0,0,0,0,11.0616210842358,11.0604382567244,11.0612357728157
160,1,94,10.9574468085106,6.2186946968287,6,1,0,0,11.0753425187207,0,11.0778455916562,11.0738232057974,11.0655293836781,11.0610271967615,11.0798787365167,11.0689236838915,11.0654811547115,11.0638484725284,9.989368973979,11.0684512876811,11.0689081505069,0,0,0,0,0,0,11.3442996898714,11.0800188737067,11.0698674356665,11.1544626454209,11.0715951644878,11.0576480971465,11.0728975894226,11.0778035845288,0,11.0730052121915,11.0711429277931,11.048951334374,11.0666447080158,12.9690655259173,11.0765265333812,0,0,11.4386362343037,11.5948014188737,11.0708044718712,11.3329131826782,11.0700540738739,11.266572722639,11.0742808759967,0,11.067226446855,11.0703890947067,11.068636401105,11.0705053542334,0,11.0693790937266,0,0,11.0759632686707,11.0668715003447,11.0606042853295,11.0644884580477,11.0695073630855,11.2870197896924,0,0,11.0724905062213,11.082058555894,0,11.0504228560536,0,11.0690975459262,0,11.0801386370234,11.0704782807487,11.0663837898676,11.0513152277644,11.060842372059,11.0779270323393,11.0577233546595,11.0752630950307,11.0662176945524,11.8984939316939,11.0642534410582,0,11.0631143480269,11.0757717363283,0,11.072534828282,11.0678410876169,0,0,11.0707637283511,11.0726692210219,11.0769392318484,11.0791835681793,11.0680208572854,11.0659468736143,11.0663764420507,11.0765898522413,11.067426692875,11.0667026520729,11.06379707846,11.065191530458,0,11.3437526908845,0,11.0733250356799,0,11.0735935153507,0,0,0,0,0,0,0,0,11.0541685163697,0,11.074191967053,0,11.0648625167079,0,14.9992808099606,0,11.4836881506847,11.060190080748,0,0,0,11.313487765702,0,0,0,11.06785234522,13.9344763693418,13.1728527510967,11.0638206838503,0,11.0759055722829,0,11.0704921560386,0,0,0,0,0,0,0,0,11.0657738270582,11.0645121029373,11.0627929979421
161,0,95,11.2315789473684,12.8023875478945,6,1,0,0,11.0729869485986,0,11.1671749511216,11.1261452643255,11.13294021316,11.2006784163608,11.127821484552,11.1385211788755,11.0671490016753,11.1087434696706,10.0295340022938,11.0854976055755,11.0688166280216,0,0,0,0,0,0,11.4780732493008,11.0713009360232,11.1600346847631,11.1736080953444,11.0689886054568,11.0637971746347,11.0744856887577,11.1107546895764,0,11.0695468138046,11.207049505427,11.0593462134697,11.0692593941009,12.4904222422696,11.1822318590445,0,0,16.5233833486711,11.7118146207661,11.1177511997714,11.3640190254305,11.111542134484,11.3059068920778,18.0483516900729,0,11.232907383147,11.152138085322,11.1193864503698,11.1341347483068,0,11.1268286633222,0,0,11.1918078452729,11.0685561782683,15.0620512686469,11.3780995652668,11.0702711612021,11.356049287706,0,0,11.1340790387722,11.257440535266,0,11.0582679763817,0,11.1601417279101,0,11.0733653250522,11.0662476882922,11.0680126824266,11.0589639152374,11.0651913538544,11.094140642687,11.0625924349896,11.1243099772831,11.1025130291534,12.020680672751,11.066657065088,0,11.0656317025889,11.0721859635688,0,11.0718642965869,11.1067551069665,0,0,11.1425395753,11.0711197198621,11.0759262768673,11.2876477456055,11.1586158497547,11.0665486293868,11.0683884690024,11.1451854733676,11.0691552394449,11.0685222129066,18.8561336047547,11.1382547594032,10.5209414245916,11.3930923661892,0,11.069878325081,0,11.105716370363,0,0,0,0,0,0,0,0,11.0598332943475,0,11.0734264225741,0,11.0696083707906,0,13.8599141255775,0,11.5836140574778,11.0786590382322,0,0,0,11.4655922925309,0,0,0,11.2169820910571,12.9012114137505,12.1822286603039,11.0654035908707,0,11.0737067801904,0,11.1030922057436,0,0,0,0,0,0,0,0,11.2022039443321,11.1724656473925,11.0655608256422
162,0,95,11.2315789473684,6.69673504405666,6,1,0,0,11.1109070078592,0,11.2185791089961,11.1666367019173,11.2154270124586,14.0638217200927,11.1671760684097,11.1686282798961,14.0768199776595,12.693962821704,10.1055498699147,11.1196841652851,11.0690878119971,0,0,0,0,0,0,11.4950747380443,11.0687074370368,11.2245342638733,11.1687205186332,11.5684675975105,11.1016615411445,11.1469925633061,11.1490745781992,0,11.0941199590323,11.2508435334676,11.0644560301742,11.152151597302,12.0672504420469,11.240616913372,0,0,11.007258365042,12.9536788201137,12.3480871414555,11.3216177479009,11.1376439168742,11.2871727378128,10.8667906663899,0,11.3334669066305,11.2113383721499,12.0121922322428,13.0754143809048,0,11.1937544218504,0,0,11.243793245258,11.113081115024,11.0883797428179,11.5195081395474,11.130354623504,12.3098752224268,0,0,11.2416331088769,11.377297581373,0,11.0714309430298,0,11.2476912328538,0,11.0957087896617,11.0748194914533,11.8502838365072,11.1720329974269,11.1483278751056,11.8119667635138,11.1376396238976,11.5421565602494,11.162913218379,11.8446421807876,11.1028662240595,0,11.1313175977544,11.0847095830961,0,11.1084312919508,11.1421388611503,0,0,11.2142337771542,11.0893265620717,11.1000858573568,13.2639460294876,11.2361491489355,11.0736767075698,12.2484194570467,12.0305807142944,11.1229080990979,11.0860184543594,10.9058682266941,11.2093805520324,10.2613748420403,11.3546167486821,0,11.853826202492,0,11.1694051538424,0,0,0,0,0,0,0,0,11.0716256398358,0,11.0787463585562,0,11.0844163533948,0,12.8942585727927,0,11.545849036808,12.0942865901147,0,0,0,12.1133474507473,0,0,0,11.2783471010685,12.2000807399767,11.7042982556161,11.0989039275238,0,11.1223698790117,0,11.1305272249367,0,0,0,0,0,0,0,0,11.2666108942339,11.5920875682075,11.1210445292251
163,0,95,11.2315789473684,4.55469929754331,6,1,0,0,11.5973999202961,0,11.2269111699832,11.1913714704601,11.5399669485466,11.2574860169699,11.3335814651283,11.1854050494694,11.1543389052276,11.4091900955508,10.3352670672709,11.2267499341941,11.2270014652845,0,0,0,0,0,0,11.5037410971308,11.4049299726716,11.3482564548345,11.2227624131958,11.274170276159,12.2112610571107,11.5129580432944,11.2832600755598,0,11.3147672260343,11.249601128314,11.1377130454372,11.6979360299794,11.751225078194,11.7095153296472,0,0,10.6518024032901,11.7669942225104,11.2059180968884,11.4768036869938,11.5036784600429,11.4852267375323,10.6559842200707,0,11.8516075242522,11.4780814499703,11.383638937205,11.102979011739,0,11.2479159883416,0,0,12.0337402560912,11.7760110685718,10.8273087996672,11.5045181487482,11.3571064460595,11.4228072404622,0,0,11.8089506273138,11.4151857863814,0,11.6804809501529,0,12.234803458582,0,11.4982973741137,11.3868035045945,11.2750433700808,13.5301585153237,11.5878761753889,11.3874696259597,12.5760103344574,11.3285474234695,11.5122850814254,11.6313106896674,11.6351662372436,0,11.365397867554,11.2635610111586,0,11.1492510760672,11.2720294465352,0,0,11.5910953139519,11.5650287573855,11.3958391858791,11.3580789050753,11.8131923333894,11.523736636049,11.3875483868971,11.3412600146691,11.1825414109654,11.1071063334765,10.5999292527726,12.3197673222751,10.3254840683183,11.6434235784779,0,11.4398543927474,0,11.5018683649591,0,0,0,0,0,0,0,0,11.1001491492309,0,11.1156575961455,0,11.1128813738332,0,12.2136057693359,0,11.8529097444848,11.3818460965551,0,0,0,11.4178108051775,0,0,0,11.2775570097821,11.7776199268726,11.4844315282984,11.6305291407003,0,11.4660746288155,0,11.4473421672685,0,0,0,0,0,0,0,0,11.3435830306306,11.2452022105884,11.2991291272259
164,0,95,11.2315789473684,2.51790467642106,6,1,0,0,11.4054498962187,0,11.5150953366372,11.4529993878055,11.508683908247,10.8996335595942,11.4315420624215,11.4406357360086,10.8464794125849,11.0965310700644,10.5754941610165,11.2979047783411,11.3857462629823,0,0,0,0,0,0,11.4908773660093,11.4035768667924,11.3411376303421,11.2443742097029,11.1635316856873,11.3589882604559,11.4844422081241,11.3832613319835,0,11.4523814821062,11.4158139970208,11.5317476967482,11.470228781861,11.6788365732502,11.4981067655321,0,0,10.7654704741577,11.1793381737708,11.0732266497389,11.4972853536004,11.4241404524096,11.4210457561949,10.6954104789885,0,11.5550825719524,11.5211078296542,11.2139951561538,10.9581452809771,0,11.5588955166192,0,0,11.485341528087,11.2644541957085,10.8151836800272,11.5457758354472,11.3354040312599,11.1843251735467,0,0,11.4898127303067,11.5063323165247,0,11.4671706283085,0,11.5965500972711,0,11.5223890813672,11.305541467035,11.2004202560109,11.4847248487871,11.3745200874153,11.1820276625598,11.473846827899,11.2719944604769,11.5341219441402,11.4652922618996,11.4344748041067,0,11.3985641776566,11.4069508181291,0,11.4948642551678,11.3032422143354,0,0,11.5282110388073,11.4195789562955,11.4234890177689,11.0177916716833,11.4728680376864,11.3437704786821,11.1772117520853,11.1729759024007,11.4718870103753,11.372134266863,10.6491729656625,11.3666721478206,10.6141992156579,11.5063226194612,0,11.14914729799,0,11.5001116907888,0,0,0,0,0,0,0,0,11.5631882435587,0,11.4886731526331,0,11.3445061509396,0,11.8006407901978,0,11.6071235323384,11.1537299141739,0,0,0,11.2545545483687,0,0,0,11.4061005300176,11.6147867285478,11.4279195705196,11.4198658828832,0,11.3934265689372,0,11.4624288832333,0,0,0,0,0,0,0,0,11.3441572410812,11.1971921437973,11.3774250928343
165,-1,95,11.2315789473684,1.76038495298088,6,1,0,0,11.2750999578985,0,11.4785262702535,11.4370285953388,11.3829932091476,10.8992855746685,11.3823580296829,11.462019152647,10.891928664859,11.0254181431014,10.7740959631473,11.3100833002625,11.3498125958297,0,0,0,0,0,0,11.4561545741369,11.2548195011991,11.4116881270656,11.2969542774834,11.165047527933,11.1201571144826,11.3897512784807,11.3975494219405,0,11.3640592334957,11.4662206830571,11.3917607275473,11.3035730860197,11.5538208637378,11.2983731107404,0,0,11.0045763788044,11.0384535457829,11.1438586271366,11.3906114382613,11.3113020101533,11.3527290808091,10.857469894169,0,11.3484510736877,11.3710515108881,11.168650517328,11.0352678148828,0,11.5375408834088,0,0,11.2069366979474,11.1997862825386,10.9281289431745,11.5117568462734,11.3742236538741,11.1654928222289,0,0,11.2979385753001,11.4770644390593,0,11.2505433531303,0,11.2362104480438,0,11.3049530205103,11.2784923954581,11.2279271941914,11.0035901927212,11.2555428745184,11.1585953521498,11.1034438469913,11.2470724209133,11.3969218924099,11.4861201588196,11.3181615972244,0,11.3481699271099,11.3496134478979,0,11.4462656001099,11.2963650317652,0,0,11.3837064175627,11.2854726255457,11.3403546437973,11.0235646380709,11.2846008953372,11.2733157229094,11.1383442240688,11.146503701364,11.4670788224672,11.412814236645,10.8392496354177,11.1514243530205,10.8711627444432,11.3292884420192,0,11.096224068453,0,11.3576155019904,0,0,0,0,0,0,0,0,11.4575193577747,0,11.4171188078441,0,11.3925536345892,0,11.6237529921302,0,11.3455269395932,11.0966939452884,0,0,0,11.2386254368158,0,0,0,11.5223302141297,11.5172505299828,11.4041236171062,11.2814739505209,0,11.3275844023595,0,11.3341922468043,0,0,0,0,0,0,0,0,11.2918443250864,11.2072107829464,11.3422459062364
166,0,94,11.2872340425532,3.82046061911619,6,1,0,0,11.2279135715617,0,11.3389229593601,11.3588183831607,12.5811263611703,11.009945156445,11.2876724370683,11.3626977685814,11.0261714092278,11.0700840063301,10.9303213645079,11.2954817398564,11.3009326380368,0,0,0,0,0,0,11.408978123425,11.1923078166192,0,11.313631936852,11.1999197147783,11.0924115615949,11.3100243995585,12.3483337815218,0,11.2657225696815,11.3953497721402,11.2714462222685,11.2357685743959,11.4404185219495,12.2528785035708,0,0,11.1481779615639,11.0691072515884,11.1916953043142,11.2937929762435,11.2422138014843,11.298890401514,11.0159313208912,0,11.2574185871969,11.2643213183205,11.1952485227622,11.1279547631145,0,11.3913941723082,0,0,11.1482033125412,11.2409649798609,11.0378691715162,11.4384224166704,11.3566471694188,11.1956532736384,0,0,11.2347809140996,11.4237336366101,0,11.1575268034866,0,11.1161332065178,0,11.196781050795,11.2684086823254,11.2394608806661,10.9219449633069,11.2079434763943,11.9343165917796,11.0419751743668,11.2398643178975,11.2872206059627,11.4669064562507,11.2427980524905,0,11.2795471590444,11.2883395419044,0,11.3318246988701,11.2930210576789,0,0,11.2831731031906,11.2199389011933,11.2724016776352,11.1092250682665,11.23136586911,11.2691158998772,11.1467455018884,11.1704224741186,14.2668527919332,11.3398392858528,10.9977564089561,11.1400194156961,11.0154934238846,11.2471844231454,0,11.1350988908366,0,11.2681772770178,0,0,0,0,0,0,0,0,11.3004977627493,0,11.3163053308356,0,11.3464114511466,0,11.518704603509,0,11.2527398392581,11.5968185633067,0,0,0,11.2601886508351,0,0,0,11.403529684395,11.4354435884405,11.3552224214263,11.2049428209111,0,11.2742789415608,0,11.2547009704299,0,0,0,0,0,0,0,0,11.2891261320592,11.2485028146612,11.2991877008939
167,0,94,11.2872340425532,1.25912607951249,6,1,0,0,11.2196227712339,0,11.2577766429799,11.6171655118607,11.4751805132963,11.1011235975124,11.2362926613045,11.2802587360526,11.1180515218551,11.1351496182609,11.0457857898688,11.3231273721861,11.2684586142035,0,0,0,0,0,0,11.55349452997,11.1906940290011,0,11.3281763511844,11.2288172985228,11.1282689182759,11.473130685694,11.4965482694201,0,11.2187928623484,11.5509407625353,11.2157368590814,11.2206758365821,11.3603211692474,11.3054500737928,0,0,11.1955481885515,11.1380786221958,11.3211541174298,11.3466643962426,11.4584681674554,11.2649683883032,11.1146346984858,0,11.2290567567335,11.4223985087451,11.2159167927441,11.1723444662958,0,11.2896032881776,0,0,11.1699121251603,11.4433766450168,11.1611519311042,11.3656562074759,11.6165936948665,11.2188959482507,0,0,11.2291708535632,11.3754608397733,0,11.4212814326446,0,11.1166882967868,0,11.1754825544184,11.2494522004679,11.4332120328511,10.9900175029988,11.2197316847252,11.3526425320035,11.4006015333457,11.3075351506189,11.2375812160675,11.4044110330247,11.2131794955476,0,11.4069425634605,11.5077388376087,0,11.256076792131,11.2863709092938,0,0,11.2385270290282,11.1991318853862,11.2371720693161,11.1628119956136,11.2225757630341,11.2634709008741,11.2765944145036,11.1956306496355,11.5050717360696,11.4386232188649,11.0994001070159,11.1727034107601,11.091866382166,11.3513338111907,0,11.2513208402294,0,11.4756353009208,0,0,0,0,0,0,0,0,11.2139681797175,0,11.2543362190402,0,11.2890326440347,0,11.4320874715187,0,11.2358440522963,11.2406359641699,0,0,0,11.4213221473736,0,0,0,11.3064188749539,11.3635465460418,11.3183293776113,11.6019267337879,0,11.3016780016735,0,11.2265134002548,0,0,0,0,0,0,0,0,11.362818233912,11.2710841255937,11.359548476937
168,1,94,11.2872340425532,0.667844879825787,6,1,0,0,11.221921584887,0,11.3350268244578,11.3825308316706,11.2929567002699,11.1950919735608,11.2547364211054,11.3283073483296,11.2289153996855,11.2303852800703,11.1645395415446,11.2971269324402,11.2927139440469,0,0,0,0,0,0,11.4661843254265,11.2332617404011,0,11.3203540616899,11.2418076326129,11.1612456662438,11.3562782320557,11.3041497778756,0,11.2642618219841,11.4429562230507,11.2192321235727,11.2437076000195,11.3639494980492,11.2550833775581,0,0,11.2227679778748,11.203627956699,11.2849575782678,11.3092023864806,11.3456636410037,11.2848264731455,11.2049169585844,0,11.2459849296471,11.3130797418974,11.295700056015,11.2633235822352,0,11.2959844625304,0,0,11.2229273180056,11.3467479202858,11.1892954716125,11.3658682334414,11.4207677782607,11.2861960141085,0,0,11.288620705972,11.4631907280636,0,11.2730740287421,0,11.1528482277969,0,11.2651346159621,11.3100819386041,11.3180101508706,11.0766468924919,11.2393551111995,11.2989108019573,11.2247469180336,11.299147971379,11.2438789528137,11.338387072188,11.259736571585,0,11.3529241850818,11.3283500450903,0,11.3935435721879,11.3090312772433,0,0,11.2258587275961,11.2977205261369,11.2219472465111,11.1899489360685,11.2527074784295,11.3621802890938,11.2566711881372,11.2312232499043,11.3341847293984,11.4093758241403,11.1771806835442,11.2804639285832,11.192915504861,11.2772276685615,0,11.2919265083332,0,11.3524497971473,0,0,0,0,0,0,0,0,11.3683398567956,0,11.3442742122689,0,11.3360107252468,0,11.3603487072175,0,11.2342800240863,11.2338784220218,0,0,0,11.3440987483164,0,0,0,11.2561965106129,11.3261625982637,11.3475850396364,11.3000511580571,0,11.2924734612557,0,11.3025696496161,0,0,0,0,0,0,0,0,11.3251193316449,11.2826583929181,11.3450640654701
169,-1,95,11.5684210526316,15.6356141401811,7,1,0,0,11.2532040756551,0,11.2918791068109,11.294632728508,15.3861028477249,11.2201182104242,11.294323221357,11.3136033499113,11.245628650183,11.2668669929373,11.2221245487267,11.29489900459,11.3187605012217,0,0,0,0,0,0,11.3911987387552,11.2414129153952,0,11.3081578650184,11.2740901065236,11.2243980964907,11.334330907322,11.2830815541019,0,11.2570276647085,11.3370222994748,11.2368467424264,11.2632300768608,11.3166326556904,11.2851195332884,0,0,11.263024815151,11.2510589070566,11.2848457865839,11.2881360928068,11.2905447788865,11.2879512472425,11.2412687218264,0,11.2705418870986,11.2934719808227,11.2791598997984,14.5293372770553,0,11.2641564387728,0,0,11.2807740487475,17.3864190700846,11.2341857017198,11.3240146022418,11.3263081665733,11.2997188546249,0,0,11.317449162808,11.4187119923814,0,11.2430274269445,0,11.2242864255061,0,11.290051932006,11.3203982555261,11.2723940606912,11.1698781116654,11.2685651655921,11.2904484044072,11.234519348148,11.2907877202873,11.2708523155392,11.3445783022028,11.265466423859,0,11.2991573672481,11.3173164400817,0,11.3393878955767,11.3153763567464,0,0,11.2722767262185,11.2807270506778,17.7806625804439,11.2346405554981,11.2758756913238,11.3303904392697,11.2634061117648,11.2654765252748,11.2651604609198,11.3263467390637,11.2339496466695,11.2856078547984,11.2324987614864,11.2794455571065,0,11.2686973539559,0,11.3089862357282,0,0,0,0,0,0,0,0,11.315578195455,0,11.2998792030677,0,11.320458907791,0,11.3235536201756,0,11.2642192791011,11.2494596160278,0,0,0,11.3003068395951,0,0,0,21.083517470473,14.0264068031637,11.3348207021763,11.26660685197,0,11.3027903364982,0,11.3061980220945,0,0,18.2696777430402,0,0,0,0,0,11.3115866626361,11.2981240662804,11.3080273643835
170,0,94,11.6702127659574,9.05291665792243,7,1,0,0,12.0124254531021,0,11.2906388028467,11.2812926151297,13.133439205617,11.2489526616842,11.2804118288251,11.2892108486598,11.2541179361904,11.2774272664633,11.2459086232199,11.2984259643951,11.3099661269957,0,0,0,0,0,0,11.3411970243028,16.240739049241,0,11.3013916418671,0,13.277672566313,11.3266133051319,11.2743194182577,0,13.7873124409735,11.2920936016871,11.2646247902213,12.7588360209078,12.1393004274161,11.2895578780986,0,0,11.2715313332155,11.2670392939015,11.2769155078087,11.8056357221071,11.2817951664872,12.0224254066055,12.3669982506043,0,11.2808305704898,11.2899649865398,11.8914092878326,12.0862520093113,0,11.2776827903547,0,0,11.2875451348644,14.0364419250477,11.4585380834019,11.3063721977171,12.4701828989154,11.4904176323457,0,0,11.3094441961428,11.3689372683835,0,11.2523713513581,0,11.2617436553022,0,11.2799900749667,11.8461428718951,12.266053672036,11.2097256716212,11.2845960556937,11.2833767940485,11.2390219908183,11.4402839562545,11.2730039793333,11.3248217046757,11.2725913165818,0,11.9471501114551,11.2980336950884,0,11.3013216775209,11.3083459306761,0,0,11.2882424694337,11.2760564163748,14.4268419180534,11.2578246482063,11.2862014779555,11.2908556803426,11.273982221808,11.2726456097283,11.2762789037056,11.2988093494593,11.259347605131,12.2482927628194,11.2584221422251,13.1020452742715,0,13.2842090152727,0,12.30779471326,0,0,0,0,0,0,0,0,11.2815381399404,0,11.2962344919745,0,11.30598185795,0,13.3948116805187,0,11.274448359963,11.2702267439643,0,0,0,11.2922842285164,0,0,0,14.671185752818,12.4257114084894,11.3210646872383,11.2706954309012,0,11.5052963988398,0,11.2873669801545,0,0,14.3463588022422,0,0,0,0,0,11.3079833065549,11.5907916397692,12.4686611467746
171,0,94,11.6702127659574,3.91964760432907,7,1,0,0,11.6603455037753,0,11.8666437884237,11.6063951582497,12.1434695946291,11.4638538697804,12.2079990157567,11.7185036013104,11.2656961597932,11.562525464291,11.4863900873625,11.3536561537199,11.5813467716563,0,0,0,0,0,0,11.4101565758244,13.1750820658169,0,11.3299230898201,0,12.4070119409627,11.315810606846,12.2406342591324,0,12.377193881706,11.5647543021689,11.2821189869242,12.2784342126442,12.0827441847011,12.0364437262174,0,0,11.6335054706442,11.8941901037289,11.5106632902781,12.428475069716,11.364197379118,11.8976739975966,11.8398638954869,0,11.3669052178912,11.8353914113286,11.7663105540687,11.7969415393844,0,11.5082956953966,0,0,12.0009974526002,12.3511540952427,11.4552910710944,11.6460775084065,11.9974178212106,11.8537193099783,0,0,11.7261726905703,11.4744490543087,0,11.2698441267598,0,11.2744173609394,0,12.2997002337101,11.9078203476308,11.983190844938,11.2409330717958,11.5861783376133,11.505580289703,11.3953969247203,11.7538950602002,11.7264207911345,11.6318204804267,11.2755039666107,0,11.7398386614219,11.937982985648,0,11.6160999138903,11.4206184735955,0,0,11.4135743742774,11.8114021889104,12.9476894100826,11.993962060154,11.3676314220104,11.851612203959,11.4984903815212,11.6861264391481,11.2857325021226,11.2915030731421,11.2742755347145,11.6066762041166,11.4554169070521,11.6494564701957,0,12.1457670315821,0,12.3804837843046,0,0,0,0,0,0,0,0,11.3947305981155,0,11.4263447474066,0,11.3460580529668,0,12.4239719311764,0,11.7643893391859,11.4272832915656,0,0,0,11.507641124591,0,0,0,12.5274464583178,11.898882233031,11.312525116488,11.2772515852557,0,11.5520463417912,0,12.0884327645147,0,0,12.5617787438776,0,0,0,0,0,11.3021368937009,11.5382808578283,11.9585335392608
172,0,94,11.6702127659574,1.86499416023836,7,1,0,0,11.6888150034525,0,11.824939576429,11.8112724147582,11.8115384211303,11.6803752241315,11.8621058551114,11.8680656419267,11.3380772081623,11.5949437466337,11.7533996632474,11.4394604649904,11.7012768658043,0,0,0,0,0,0,11.6880096593984,11.7071207362628,0,11.3939768012486,0,11.9568564142171,11.5511531715997,12.0436071967726,0,11.8412796756541,11.9469925421031,11.5488304946437,12.0486383894799,11.7358745313277,11.8910109240689,0,0,11.7060967797692,11.7827465033659,11.6141288363939,11.9992845665069,11.6929688979056,11.8678194109388,11.6994055660647,0,11.6391953565447,11.9408042185288,11.7318488787477,11.7533157508147,0,11.6869011085454,0,0,11.9442294273249,11.8044238173021,11.5120167683161,11.6315338472504,11.9065266323983,11.7610587811976,0,0,11.5741080717528,11.4672701611561,0,11.4317743041854,0,11.7062235925454,0,12.0384921064745,11.8192366057532,11.8216407789496,11.4188680961517,11.5682957445078,11.6793711991057,11.4427889098236,11.7684252445845,11.7975718476955,11.6282759021369,11.5867522832482,0,11.6243622342062,11.8775730033885,0,11.7497444217371,11.4607534691436,0,0,11.741930879556,11.6342313873041,12.2403303169264,11.8803386488913,11.6705200728316,11.8934126685876,11.631131513464,11.7686861124577,11.3698713386715,11.4217498325276,11.4485829685897,11.5982786198013,11.5375074573191,11.6042736123109,0,11.8668113588431,0,12.0400068540263,0,0,0,0,0,0,0,0,11.4013212834623,0,11.6027213878509,0,11.4831170995443,0,11.9983899036436,0,11.7199116017556,11.5139127288989,0,0,0,11.8127091461704,0,0,0,11.9326962735711,11.7230015280588,11.3646510660686,11.5652327370827,0,11.7768008288376,0,11.8991078602687,0,0,12.0086641819549,0,0,0,0,0,11.4163602070733,11.5154352726784,11.7042642230675
173,1,94,11.6702127659574,1.10095983295264,7,1,0,0,11.6924503558369,0,11.784718387336,11.819485163511,11.7992254553129,11.6607818854302,11.7010648815698,11.848413155538,11.5303034917513,11.6029396170597,11.8130092274039,11.4938835530481,11.7589536178915,0,0,0,0,0,0,11.7680114507363,11.5689049525739,0,11.4656450695201,0,11.8043332516253,11.6130896742616,11.8771562913616,0,11.74652329463,11.8435955783305,11.5658810059231,11.8632271961403,11.669839192244,11.7861585296267,0,0,11.7117504656694,11.7137754011185,11.6610770864536,11.7491294492598,11.717602970458,11.8180378219545,11.6841651491255,0,11.7334451548306,11.7897459336724,11.7379960078117,11.7301239675485,0,11.7913929372724,0,0,11.8080896092442,11.7165760309619,11.5534319380039,11.6831839556454,11.8215089682429,11.6875424367692,0,0,11.6274130243591,11.6563894814691,0,11.50981415674,0,11.7254331528547,0,11.8920626575212,11.7359454408207,11.7621331275404,11.6275483336551,11.5777184833193,11.740980899403,11.5758989113234,11.7640667409859,11.8332288289226,11.5979613557097,11.7054845002852,0,11.6093420521005,11.815663549989,0,11.7918970148681,11.4882930840001,0,0,11.7525706042714,11.6569039106041,11.9428454816593,11.7629422802493,11.7450503486711,11.8324094224136,11.662934896087,11.754522039202,11.6477197737289,11.6384914675719,11.5202141157101,11.7136739285196,11.6637176987574,11.6596437210414,0,11.7576469305357,0,11.8750080374613,0,0,0,0,0,0,0,0,11.5428269126363,0,11.7218678392817,0,11.6594933412158,0,11.7710791959607,0,11.7774446051558,11.5745197781494,0,0,0,11.750756460359,0,0,0,11.7707576221529,11.6605999586933,11.4463934728591,11.5902777333304,0,11.7627131193275,0,11.8461062374398,0,0,11.7920920928696,0,0,0,0,0,11.4608227587564,11.5048211126069,11.628606885933
174,-1,95,11.7684210526316,6.05713965400867,7,1,0,0,11.7124614625988,0,11.7535125960037,13.2463145963835,11.7681823388301,11.6337052739879,14.0316433422494,11.7753812575052,11.6158258177661,11.6371060274431,11.7793552587559,11.5288792482579,11.7416137844475,0,0,0,0,0,0,12.6189879564433,11.6474212157504,0,11.5255215657695,0,11.7412353432589,11.6708417552092,11.807859773221,0,11.7206555976575,11.7303311097477,15.8826710842449,11.7672747299176,11.6608802421246,11.7249171275439,0,0,11.7322356796726,11.6860537905589,11.711439951921,11.6834405527743,11.6926506912587,11.7852073336573,11.7025837851565,0,11.7268898844113,11.6963664015906,12.5352681867804,11.699330230878,0,11.7867462691416,0,0,11.7184818166853,11.7245431914051,11.595178917531,11.7037070403404,11.7936873666249,11.6665479917062,0,0,11.6786503403232,11.7365015496603,0,11.5624019828017,0,11.7030917299133,0,11.7888740875707,11.6870778697618,11.7373879990716,11.6540108867677,11.5724896102184,11.7504958521359,11.6518633708081,11.7424647382118,11.7940498922087,11.6568254114663,13.4199360511256,0,11.617247426754,11.781829287636,0,11.7633019012946,11.5287289198028,0,0,11.7401185778397,11.6716240790187,11.8077925519122,11.7218976767504,11.7227340810996,11.7886048469341,11.6834975675821,11.7461379307927,11.7080434026657,11.7090291429698,11.58011895017,11.7112911641137,11.7213622715976,12.664396650254,0,11.7131497846976,0,11.795549399301,0,0,0,0,0,14.2471407740169,0,0,11.6132354865,0,11.7332390953661,0,12.4888051987625,0,11.6781571488117,0,11.7672916559697,11.5916713548305,0,0,0,11.7013016382264,0,0,0,11.7588871115079,11.6381983451676,11.4868636759278,11.6206176051786,0,11.7500356872402,0,11.7797670858939,0,0,11.697736063108,0,0,0,0,0,11.5035779434994,11.532474794824,11.6302193278903
175,1,94,11.6382978723404,16.6371927493763,7,1,0,0,11.7217830448004,0,12.37748713317,12.5154402709233,11.735668417947,11.6431201335369,12.2838986496811,11.7252130129825,12.3523960629761,11.7910399447469,11.7409581588529,11.5874633626922,11.7268164944141,0,0,0,0,0,0,12.293658594428,12.7271152552035,0,11.6337421952674,0,12.3348538102918,11.70255589881,11.761198791305,0,11.7027391780287,11.6857458821976,12.874060460144,11.7299880864257,11.7600901356254,11.8269636151544,0,0,11.8172582945555,11.6879436303904,12.050046406954,11.8737000914723,11.7645770857752,11.7511130105619,11.7234381059897,0,11.7069964048964,11.6673189545517,11.9542889623694,11.6843454412087,0,11.7623122546965,0,0,11.6839321246085,11.7124811020487,11.6239123106574,11.869570605456,12.1337954273846,11.7200489962844,0,0,11.8617650162631,12.3215136765038,0,11.5814939623694,0,11.6861990400357,0,11.7221965445234,11.8131537104388,11.7218312555955,11.6378188338726,11.7384844378661,11.7388212374401,11.6606527412706,11.7586035111017,11.9410138404496,12.1218794332367,12.4423495296377,0,11.7175833948548,11.7594883685981,0,11.9761879988099,11.603358176743,0,0,11.8363884961018,11.9532357112649,11.7492947325255,11.7203212872355,11.8674103282636,11.7594335422735,11.6971796489348,11.8511309027388,11.7173769320582,11.7061367211024,11.6100642293385,11.6955727864071,11.776771986236,11.9167616258284,0,11.6991109659946,0,11.7454187450859,0,0,0,0,0,12.3354045371338,0,0,11.6387160062871,0,11.8915699509908,0,12.0827091473028,0,11.9110240442506,0,11.7377325602864,11.6041372502678,0,0,0,11.6937847498855,0,0,0,11.7394058055923,-4.69965565380795,0,11.8392771554528,0,11.9346548524906,0,11.732690369117,0,0,11.6564914847421,0,0,0,0,0,11.5470445504114,11.5705306016492,11.7144587356214
176,0,95,11.9052631578947,21.149401645975,7,1,0,0,11.8246627563497,0,12.0047667655555,12.0003788936846,11.7966374414107,11.7075248203318,11.9803821829092,11.7940859499263,12.0571977484043,11.8228319990264,11.795090349193,11.6243850499382,11.7952540830168,0,0,0,0,0,0,12.0323793242633,12.2887288339571,0,11.6583832936397,0,12.0492838252577,11.9024174889011,11.8383638300619,0,11.6845292625978,11.8115038636479,12.0098916776549,11.8228715136643,8.26985793333201,11.7723007442097,0,0,15.6152773193754,11.8294082042441,11.9387590455003,11.7998450246382,11.7405289186031,11.7475706647858,11.8088383789041,0,11.7180793979698,11.718293785958,11.8690053091401,11.726196096257,0,11.7917771579314,0,0,11.7111361077672,11.7735387648315,11.6606098894025,11.8927811386486,11.9296951492899,11.7603009403382,0,0,11.8989395275494,12.1548362333734,0,11.6309328787298,0,11.7241373933855,0,11.6931254680358,11.7909620741321,11.7355388098273,11.6420482056685,11.666523005999,11.7459670949607,11.6654555178775,11.7839771802603,11.8848606869274,12.0187127751481,12.0910812661855,0,11.6941296054787,11.793474292897,0,11.8259695322382,11.677683230533,0,0,11.8237584180585,19.0379825303871,11.7505248377848,21.0874694603366,11.8046971595783,11.7364771693764,11.758508139,11.8891500822883,11.8117540923911,11.7504858317233,11.6455186172916,11.692317884095,11.7653187414269,11.812918979178,0,11.702866047977,0,11.791330554489,0,0,0,0,0,11.8418332246132,0,0,11.7329723554332,0,11.8880825395083,0,11.9227113605925,0,0.781540580237207,0,11.768208300379,11.6379781019321,0,0,0,11.8020137329115,17.646890004163,0,0,11.7780445647216,7.8443986181309,0,11.7179427130789,0,11.8642258592135,0,11.7487167718781,0,0,1.42965623827725,0,0,0,0,0,11.6807725182541,11.6889331783381,11.7590209244768
177,0,95,11.9052631578947,10.16533434452,7,1,0,0,11.8604753703455,0,11.8465907835992,11.8734656713836,11.2740230057578,12.6181688276604,15.005567493636,11.8007130019763,11.8572967539696,11.7947888267692,12.6692756532746,11.6642856478833,11.7938335290838,0,0,0,0,0,0,12.9203320128527,12.0121908448308,0,11.5960832683885,0,11.8683983541047,11.8955666408587,11.8402701472438,0,11.7086999554361,11.7892557575371,11.7441758166391,11.8313925561346,10.4184259837952,11.7604029870272,0,0,13.0264068794662,12.5719759509882,11.859465023017,11.3381071705712,11.7260067380887,11.549476337148,11.8243122799243,0,11.7609789465699,11.7637188644266,13.2111662751227,11.3215504592691,0,11.8037328439069,0,0,11.7409707850791,10.9390862595174,11.7133533806597,11.8753611660243,13.1449683244651,11.9670837844271,0,0,11.8629550757093,11.9909843974191,0,11.6432060758271,0,11.7784599301287,0,11.704938005798,11.7525521459691,11.7513814218001,11.6944174544066,11.719120774408,11.7808436912917,11.714548006789,12.1096927175929,11.8536854764165,10.7983720582171,11.9150946737952,0,11.737050281105,11.7658341325022,0,11.7789919236889,11.7071557423265,0,0,11.8047547740051,14.9125951662142,12.4397582084678,16.1396279628398,12.8151709286976,11.7417492496404,11.8081399778469,13.0535835489871,11.7999178050036,11.7634893233587,12.3390527302179,11.755042875358,11.7798927538571,11.3260820518757,0,11.7128757338695,0,11.7937006001159,0,0,0,0,0,11.7655551243382,0,0,11.7055820378737,0,11.8340545568812,0,11.8423150562829,0,7.46691400744607,0,11.2817617085224,11.6944513688411,0,0,0,12.1832610040055,13.4427058854374,0,0,10.3087926144125,9.57261273884074,0,11.7021563364828,0,11.8182257053382,0,11.771279653014,0,0,7.5209284045712,0,0,0,0,0,11.7079312673745,12.1984520169197,11.7668370957228
178,0,95,11.9052631578947,5.22083679747704,7,1,0,0,12.1258812168571,0,11.6503293612302,11.7597262994022,11.420374626737,12.0808938291476,13.6004155634998,11.6955850884225,12.1111595202331,12.1747325174531,12.8533012551187,11.6827264873295,11.7863524224326,0,0,0,0,0,0,12.7474752914397,11.877541952634,0,11.6437596802309,0,11.5569743358895,11.8613218905121,11.9136638838305,0,11.7334716891295,11.5482828422217,11.7310920895963,11.9688535916705,11.0802831423865,11.7900069378652,0,0,12.07444013121,12.1053477017697,11.7582024684306,11.5869223815358,11.7909046754837,11.8534133034385,11.9988833135175,0,11.8594203433154,11.8890120320832,12.6292793953941,11.6112537831422,0,11.7189616797133,0,0,11.8800566474867,11.2096984671437,11.8775413497732,11.4075138847116,12.765685486887,11.9991624723427,0,0,11.9661694601685,12.4451387356986,0,11.6900374611621,0,12.1795684872153,0,11.7324116041948,11.698418972987,11.7432334764517,12.4382354628894,12.2871009111721,12.004084680917,12.2229564461816,11.9231462415914,12.2035518772076,11.1826090930598,11.8447940272316,0,11.9046823818355,11.9283566797307,0,12.0485980693783,11.7441852627562,0,0,11.9997933859086,13.026313805143,12.4777488926448,13.383481572064,12.6398001371407,11.7544867954909,11.8117487686101,12.5936590603285,11.7854320581218,11.7556212331319,12.2136843767132,11.7690737567101,12.0630668117156,11.8414027222109,0,11.8913732345199,0,11.7020548497473,0,0,0,0,0,11.3849543615002,0,0,11.7015949420595,0,11.9872342118684,0,11.7992132712818,0,10.1410215813484,0,11.8261590844293,12.02564717346,0,0,0,11.8133236056908,12.6751519788991,0,0,10.791075194236,10.7474541697864,0,11.9525252789576,0,12.0954766499057,0,11.835689483792,0,0,9.64425849953863,0,0,0,0,0,11.5844026202593,11.9350362164684,11.6606912698107
179,0,95,11.9052631578947,2.65684968447057,7,1,0,0,12.1001866334857,0,11.8243396831854,11.8328798295206,11.6415481472363,11.9049945478708,12.4926449344159,11.8021189653585,12.0563535343352,12.1668514844723,12.5887717404071,11.7288117236713,11.8498073946052,0,0,0,0,0,0,12.3299617101229,11.949798335973,0,11.690641809394,0,11.607176048181,11.9537496376091,11.97008874471,0,11.8051510993978,11.6681041889772,12.0540688267372,11.9987944662573,11.4943136298509,11.9331060863441,0,0,11.9874022526375,11.976319798612,11.859357085371,11.7949226005478,11.9898119024211,11.9023792893943,12.0019711364907,0,11.9215305696229,11.7921485030147,12.1496832633788,11.7740203160243,0,11.8725740188511,0,0,11.9595873311046,11.4817283296953,11.9315785858219,11.5329420867881,12.2033734788503,11.9597565669206,0,0,11.9835527367511,12.5063798842909,0,12.0211647483359,0,12.0220246699986,0,11.8472406326593,11.7671735121811,11.803579995313,12.1517101978761,12.1109699160475,11.9259160774166,12.0165757038852,11.8799858050137,12.1540897041307,11.4756141422146,12.0251499267601,0,11.8384740907968,11.9763096002264,0,11.9724399279633,11.7896608278412,0,0,12.017163400754,12.3666558826636,12.2775693895682,12.4050972020483,12.2755739082832,11.7435162606112,11.9002215191414,12.2714832545704,11.9473049671747,11.8029013559908,11.9839723542438,11.7491857333604,12.2122272952395,11.9880458816894,0,11.8862163973328,0,11.6922564102353,0,0,0,0,0,11.5778575448008,0,0,11.8225255304823,0,12.131080968526,0,11.8752778579124,0,11.1373942095052,0,12.0025507640333,11.9959504700158,0,0,0,11.8389666953847,12.3957341270419,0,0,11.4081417423197,11.4143407464384,0,12.0659217267138,0,12.0609840604361,0,11.8984961219174,0,0,10.788275615038,0,0,0,0,0,11.6217688755964,11.8312175049797,11.730727909942
180,0,95,11.9052631578947,1.37924975343512,7,1,0,0,12.0411623782537,0,11.9526001331204,11.9221269403312,11.7946923348191,11.9203793198593,12.1202327847161,11.9458234005544,11.9798882871251,12.057527075846,12.3095616698422,11.7750246627624,11.8720951981964,0,0,0,0,0,0,12.1078978393713,12.0119998407797,0,11.745446426582,0,11.7520595478767,12.0490410845247,11.9710177923394,0,11.8861188260826,11.8365944642981,12.008640431441,11.9993570930716,11.7502050636367,11.9482371472848,0,0,12.0148635276351,11.9705535073501,11.9622291017319,11.8362256462741,11.96619952031,11.9079798056201,12.0365206031287,0,11.9388716477565,11.8083696449307,11.9833417427077,11.870154429949,0,11.9299244984162,0,0,11.9406930050594,11.6997018597807,11.953247880466,11.7174557468744,11.9695270271073,11.9250863158694,0,0,11.9897641450404,12.2823702972467,0,12.0279190822382,0,11.9442046290483,0,11.8339171772072,11.8014520555289,11.8551530741674,11.954342032143,11.9307358060662,11.8973236289908,11.9085079134522,11.8881519724426,12.0391689156759,11.6967846693281,12.0577769819443,0,11.8313056177449,11.909648174544,0,11.9502646543829,11.8075731900189,0,0,11.9814984303935,12.1684958803292,12.1052431531146,12.1602187234109,12.0813133924427,11.7957103136134,11.9360909335553,12.0918961918159,11.9949814851225,11.9314805124208,11.922470750267,11.8310628108776,12.1740867330741,11.9673413010778,0,11.8723583232226,0,11.7789008686508,0,0,0,0,0,11.7425974348906,0,0,11.9677740931924,0,12.0719741541316,0,11.9391778124426,0,11.5565097182517,0,11.9663559091884,11.9352270183073,0,0,0,11.8702403869617,12.1650916468103,0,0,11.7870222656491,11.7155299885463,0,12.0071653503828,0,11.980242743733,0,11.9256611905591,0,0,11.422499861815,0,0,0,0,0,11.6844705205406,11.8064091616053,11.7780621752627
181,0,95,11.9052631578947,0.793228633824274,7,1,0,0,11.9933720502164,0,11.9476111130694,11.9591219301004,11.8690681427104,11.9455063509154,12.0301446833047,11.9592478901459,11.9572960367403,11.9948856450371,12.1302428956464,11.8051087210354,11.8761679290092,0,0,0,0,0,0,12.0218703523368,12.0111368015726,0,11.7932737158047,0,11.8476925230547,12.0402326549516,11.9651553008107,0,11.9161685347383,11.885890938766,11.9071104108677,11.9832104491499,11.8723564293206,11.92657968914,0,0,12.0080767086786,11.9670890891182,11.9911256482242,11.8689586096969,11.9142459103197,11.9151606095586,12.0336510149257,0,11.9261536129922,11.8367062246604,11.9550405467066,11.8998354055254,0,11.9316520477112,0,0,11.912928099977,11.8395098652596,11.9446565295872,11.8290661114646,11.9505201376996,11.9187962589572,0,0,11.9825881583861,12.1117818742622,0,11.952583360618,0,11.9354593308489,0,11.8393850575476,11.8248789313592,11.893781571176,11.9271812212705,11.8593733356849,11.9053564020574,11.9173298595407,11.8940118061619,11.9792215628226,11.841686225278,12.0132064518737,0,11.8366736681585,11.8921131313477,0,11.9267581236767,11.8223157094563,0,0,11.949822964597,12.0709037865778,12.029382700146,12.0726081264486,12.0033386923029,11.8480250848223,11.9440524264573,12.0191004921855,11.9811178334324,11.9368006493127,11.9125411745318,11.8876128723639,12.0815659118818,11.9481978914556,0,11.8829489831713,0,11.8489540269681,0,0,0,0,0,11.8417986776923,0,0,11.9801383999162,0,11.9865030346151,0,11.9477222432066,0,11.7616703642833,0,11.9406385229635,11.9048970142665,0,0,0,11.8970665548464,12.0423520275831,0,0,11.9046474816088,11.8323696978926,0,11.9591735575291,0,11.9356323978274,0,11.933789518175,0,0,11.7143730372774,0,0,0,0,0,11.7452376621715,11.821549359834,11.8061930703555
182,0,95,11.9052631578947,0.519786339635877,7,1,0,0,11.9654929362465,0,11.9239435682654,11.9587191927916,11.9001762523987,11.9477662714247,11.9939808929955,11.9364385734905,11.9455550623732,11.9655106396891,12.0385600098364,11.8255565087129,11.8794322861878,0,0,0,0,0,0,11.9862452029713,11.9871307689601,0,11.8232189985793,0,11.8833654267016,11.9995836908138,11.9533213345105,0,11.9153904609599,11.9017971915472,11.8622334420148,11.9704638680506,11.9152251398682,11.9171322590286,0,0,11.982537740239,11.9608529556643,11.9762883791117,11.8950285144283,11.8949970466282,11.9162969450456,12.00785271433,0,11.9219682924432,11.8530487698561,11.9557030353237,11.905761567933,0,11.9257922247558,0,0,11.9088552315563,11.8945087250122,11.9268854370436,11.887164950105,11.9542095532294,11.9174546862726,0,0,11.9676229526035,12.0256934805215,0,11.9037560714974,0,11.9399888800155,0,11.85921825253,11.8391923593946,11.9118358410999,11.9418394612562,11.8548895203426,11.9122035444079,11.9382089787137,11.8964962325029,11.9566505824227,11.9056580888941,11.9777115822386,0,11.8481305895968,11.9035845687558,0,11.9099058591552,11.8382938405021,0,0,11.9353738860271,12.0109068259231,11.9921358531839,12.0178583407975,11.9661751992244,11.8862423701028,11.9468197502101,11.9870105431997,11.9526488603885,11.9117348582608,11.9045949720368,11.9119590931134,12.0093473907205,11.9412528978873,0,11.8999206843827,0,11.8848838895439,0,0,0,0,0,11.8958377580953,0,0,11.9447294793759,0,11.9431992185723,0,11.9323310758929,0,11.8557447749363,0,11.9365104617515,11.8967557171751,0,0,0,11.9131366305304,11.9899628455072,0,0,11.9223819077458,11.8784643360766,0,11.9288618494637,0,11.9175200468068,0,11.9316448901358,0,0,11.8301322155333,0,0,0,0,0,11.7962412958259,11.8441824956905,11.8324394196902
183,0,95,11.9052631578947,0.37416571932851,7,1,0,0,11.9487352048023,0,11.9161411831524,11.9486173542297,11.9126046152016,11.9373245866152,11.9685917352305,11.9236927346299,11.9326884474602,11.9470953209059,11.9921790964628,11.8418073842375,11.8870137514935,0,0,0,0,0,0,11.9652965722646,11.9684166885333,0,11.8410292882524,0,11.892986548046,11.969974526852,11.9425008564389,0,11.9109205844024,11.9092029339088,11.8630091658014,11.9595143483855,11.9265710638427,11.9160346716864,0,0,11.9582643889029,11.9516524504484,11.9556536225974,11.9064037574046,11.8947204535841,11.9142345859988,11.978711352418,0,11.9223963693456,11.8674173854202,11.9515813401899,11.9062040995488,0,11.9242023910697,0,0,11.9120128090076,11.9093134844243,11.9142400855435,11.9143050795779,11.9465795169621,11.9155861655743,0,0,11.9542270727877,11.9852532194466,0,11.8883687936095,0,11.9398347948419,0,11.8772303563899,11.8501105040643,11.9166349028151,11.946580861473,11.8693230166867,11.9134008610937,11.9420005803151,11.8981103367367,11.9491305504072,11.9207485925504,11.9589035589756,0,11.863110087498,11.9131217059301,0,11.9048131850865,11.8524777521104,0,0,11.9301827721512,11.9756991281233,11.9678807515264,11.9821881967561,11.9431824382269,11.906868441501,11.9464192420205,11.9652930713785,11.9334158100683,11.8981371994442,11.8997388593125,11.9214962442769,11.967806582071,11.9358577689188,0,11.90875810966,0,11.9028905752628,0,0,0,0,0,11.914915421853,0,0,11.915325849579,0,11.9266148554161,0,11.9190275563896,0,11.894436084005,0,11.9326169250067,11.8956867259367,0,0,0,11.9178093356761,11.9668935232051,0,0,11.9224490757579,11.8971338944402,0,11.9135013056532,0,11.9120885564584,0,11.9283036352331,0,0,11.8770872802051,0,0,0,0,0,11.8301785056859,11.8607379465118,11.8560976613317
184,0,95,11.9052631578947,0.280825867572431,7,1,0,0,11.9376453299004,0,11.9161725905635,11.9397400552157,11.9167049528339,11.9259171396559,11.9501577486121,11.9193502219001,11.9231309675269,11.9338469607399,11.9650965543564,11.855200324422,11.895711042623,0,0,0,0,0,0,11.9501282888377,11.9557018281606,0,11.8537042787706,0,11.8965224925222,11.9536645159518,11.9355779495863,0,11.9102079683599,11.9113478186085,11.8765324939481,11.9488674474184,11.9277217257518,11.9158158684511,0,0,11.941775285771,11.9405965592126,11.9402074259938,11.9096445508072,11.8984534623022,11.9124929345099,11.9560083219676,0,11.9217185910765,11.8808427336239,11.9430337706546,11.906441735477,0,11.9243243224076,0,0,11.9134434588428,11.9120299988756,11.9075764487038,11.9227547259564,11.9372574276001,11.9143252201809,0,0,11.9431011541852,11.962836937694,0,11.8880645139208,0,11.9348375930287,0,11.8898084203996,11.8611723501819,11.9169119551543,11.9391759393385,11.8811701958462,11.911999974922,11.9353548393281,11.89960928134,11.9439820080436,11.9195071667253,11.9478906675258,0,11.8758143268735,11.9161248319453,0,11.9064045635535,11.8635678901588,0,0,11.9271647439041,11.9553965942744,11.9511153577462,11.960136674729,11.9296435567354,11.9149713769828,11.9417659525239,11.9482990894927,11.9245085958253,11.896764961351,11.8980436475005,11.9237166999415,11.94642505139,11.9293736462998,0,11.9111378978967,0,11.9113761903265,0,0,0,0,0,11.9181701162488,0,0,11.9031151157432,0,11.9203332063054,0,11.9128859055416,0,11.9084307615733,0,11.9260859630294,11.8957947173155,0,0,0,11.9170795960615,11.9530798685724,0,0,11.9209970635301,11.9054832836987,0,11.9067217752989,0,11.9110178555892,0,11.9248941063153,0,0,11.8969827422595,0,0,0,0,0,11.8499389657628,11.8706696113214,11.8734067301187
185,0,95,11.9052631578947,0.215167523714724,7,1,0,0,11.9299036392393,0,11.9164093891369,11.9330982379937,11.9170683831975,11.9179130730835,11.9379381403348,11.9173504381139,11.9174043517045,11.9246391363993,11.9473911870834,11.8658824524028,11.9021646824642,0,0,0,0,0,0,11.9393373251637,11.9456181901198,0,11.8640810343895,0,11.8994784331469,11.9433486270587,11.9308562808131,0,11.9109460125423,11.9111282986503,11.8870649445899,11.9390354789299,11.9256475233824,11.9150877844892,0,0,11.9318912046426,11.9310145937189,11.9301846911942,11.9101571678542,11.9011613647645,11.9115298166302,11.9407942811683,0,11.9198371241761,11.8907060472055,11.9346697550365,11.9069642553474,0,11.9234573898096,0,0,11.9134034805743,11.9123855989061,11.9044226889049,11.9224012104113,11.9304248232441,11.9133691624004,0,0,11.9336050954402,11.9479337611935,0,11.8908324634625,0,11.9281758917514,0,11.8979042890735,11.8717495019969,11.9160159697312,11.9285693539611,11.8874117172805,11.910314111603,11.9269800762002,11.9011881075544,11.9379416855936,11.9164358593733,11.9395906751385,0,11.8840011227571,11.9159734465807,0,11.9087963325905,11.8720556981282,0,0,11.9241152622024,11.9426894341885,11.9397885863541,11.9459292524694,11.9224846365679,11.9171921787687,11.9348338806945,11.9361853885975,11.9205623365083,11.899913361233,11.8977188698738,11.922292291663,11.9347170987075,11.9234686284532,0,11.9111578074475,0,11.9143911231812,0,0,0,0,0,11.917175371025,0,0,11.9008479903213,0,11.9171880009183,0,11.910902962681,0,11.9131218093401,0,11.9203047852343,11.8959994712784,0,0,0,11.9151235526766,11.9425135176937,0,0,11.9189885369899,11.909547271057,0,11.9039569394053,0,11.9106023129459,0,11.9215766336033,0,0,11.9057225762993,0,0,0,0,0,11.8621698421447,11.8772043948362,11.8838827731637
186,0,95,11.9052631578947,0.167455450138561,7,1,0,0,11.9243272276089,0,11.9155297086574,11.9278474288668,11.9160633656386,11.9131737263032,11.9299205202576,11.9154749219943,11.9138084435239,11.9185670908839,11.9354287995848,11.8741789815125,11.9055916147468,0,0,0,0,0,0,11.9318184140392,11.9370379955299,0,11.8726665615756,0,11.9020333611042,11.9352823853621,11.9267719114778,0,11.9110807002458,11.9103777794668,11.8925643803046,11.9309411072341,11.9226364576673,11.9140494259165,0,0,11.9257341248087,11.9242063698177,11.9238200264084,11.9097959431282,11.9024796737273,11.9109510445434,11.9310251070347,0,11.9175835785682,11.8965199606491,11.9281745247184,11.9072739827763,0,11.9214734472651,0,0,11.9127942490324,11.9123321653797,11.9030857462067,11.9196305394413,11.9255829572219,11.9121306615565,0,0,11.9260666663703,11.9375312825573,0,11.8929594643236,0,11.9222208699056,0,11.9026969470792,11.8803705016055,11.9147053346789,11.920044821201,11.8906959969855,11.9091934043538,11.92041892785,11.9026447575635,11.9315989925423,11.9145148492643,11.9325443918072,0,11.8889150107665,11.9149835777985,0,11.9098794890741,11.8787127096758,0,0,11.921012287775,11.9337973287248,11.9319872306373,11.9361428977239,11.9184939987962,11.9170790474574,11.9280043507584,11.9281112968907,11.9181413693178,11.9029543503672,11.8979909633255,11.9195490682269,11.9271925147551,11.9190844260677,0,11.9105466664257,0,11.914680430261,0,0,0,0,0,11.9156812751467,0,0,11.9014275618657,0,11.9149293868674,0,11.9102398429036,0,11.9146118088814,0,11.9164856349509,11.8965282204272,0,0,0,11.9132344303066,11.9343364396515,0,0,11.9168609587087,11.9112844645833,0,11.9029209886345,0,11.9100621295339,0,11.918542958532,0,0,11.9097057290649,0,0,0,0,0,11.8711016278177,11.8823845476526,11.889763129349
187,0,95,11.9052631578947,0.131787977250002,7,1,0,0,11.9201580958942,0,11.9141524996347,11.9234626861218,11.9146961586235,11.910463626528,11.9242664518575,11.913523439057,11.9112865512098,11.9146857201946,11.9272828159042,11.8806141788863,11.9068910445608,0,0,0,0,0,0,11.9263290800958,11.929900344394,0,11.8795400502242,0,11.903724983963,11.9286881142574,11.9229216253215,0,11.9103878488177,11.9095781708988,11.8952832006508,11.9248403485123,11.9196221462104,11.9127849472036,0,0,11.9214375315958,11.9196059922426,11.9195835984791,11.9091001225347,11.9030879725206,11.9104239942667,11.924574481694,0,11.9153394045501,11.8995438818186,11.9233812990928,11.9071990408597,0,11.9190845250092,0,0,11.9117827631138,11.9119442619587,11.9026848510897,11.9169923342457,11.9218232061558,11.9107185014442,0,0,11.9206106342047,11.9302229876116,0,11.8944513112998,0,11.9177728144749,0,11.9051172415024,11.8866607510063,11.9132552041923,11.9145482578404,11.8930877194183,11.9085883496823,11.9159935348248,11.9037648354658,11.9259601951741,11.9133109511261,11.9266128247841,0,11.8922255125719,11.9138491054639,0,11.9098020146232,11.8840540959631,0,0,11.9181280688806,11.9272256832852,11.9263336298507,11.929158002692,11.9156982630106,11.9159981092843,11.9225016334196,11.9226895530704,11.9160743326207,11.9046500404518,11.8986746958804,11.9166784663446,11.9217461891464,11.9160337954483,0,11.9097610000419,0,11.9138664772855,0,0,0,0,0,11.9142679316756,0,0,11.9020197629182,0,11.9131026369867,0,11.9097321096292,0,11.9147300921629,0,11.9141171578793,11.8974520121475,0,0,0,11.9116283423378,11.9282095654652,0,0,11.9150062093684,11.9116657681592,0,11.9026543808607,0,11.9094734052554,0,11.9158952181203,0,0,11.9113350480434,0,0,0,0,0,11.8782482170247,11.8868073864227,11.8933430517907
188,0,95,11.9052631578947,0.104352643612242,7,1,0,0,11.9169643548151,0,11.9127389870877,11.9197682497488,11.9132802312238,11.9088469038439,11.9200120822733,11.9117583833204,11.909483039175,11.9121847243027,11.9216542673218,11.8856669323821,11.9071580231204,0,0,0,0,0,0,11.9220550872128,11.9242023718252,0,11.8849293160718,0,11.9045800421606,11.9234813766411,11.9194298188043,0,11.9093515341019,11.9087850005304,11.8970475125844,11.9204065759082,11.9169771704168,11.9114328819764,0,0,11.918143540023,11.9163783617417,11.9165333056347,11.9083280419355,11.9034713672609,11.9098351174023,11.9200570966155,0,11.9133163787812,11.9011299995124,11.9197535009984,11.9069006480043,0,11.916765049157,0,0,11.9105745309577,11.9112243974248,11.9027323666964,11.9149289683744,11.918714996947,11.9094565511997,0,0,11.9168204548368,11.9248974968789,0,11.8958316251459,0,11.9146458988959,0,11.9060529243972,11.8910874713935,11.9118545768066,11.9112807124045,11.8952466106568,11.908217536768,11.9130706429237,11.904509773543,11.9214395547242,11.9122820065157,11.9218479650301,0,11.8948086327906,11.9126728252932,0,11.9091930128257,11.888364709128,0,0,11.9156165704955,11.922307655988,11.9220338273956,11.9240484192398,11.9134245491565,11.914543057564,11.9184621724091,11.9188556970448,11.9141526374942,11.9053178279472,11.8995809940752,11.9141852916315,11.9176731023395,11.9138260486557,0,11.9089668105642,0,11.912700355249,0,0,0,0,0,11.9128942748528,0,0,11.9022822497313,0,11.9116337291572,0,11.9091574950835,0,11.914096582423,0,11.9124594280902,11.898578663956,0,0,0,11.9103227794774,11.9235530764392,0,0,11.9134810431999,11.9113345643334,0,11.9027298955037,0,11.908912424374,0,11.9136781681936,0,0,11.9116399063962,0,0,0,0,0,11.883978971014,11.8905247474185,11.8958841388752
189,0,95,11.9052631578947,0.0828344814290074,7,1,0,0,11.9145006616548,0,11.9114440931888,11.9167159300227,11.9119235321894,11.9078074614443,11.9167429046926,11.9103337453113,11.9082298968568,11.9104944065786,11.9176721146275,11.8896778551012,11.9070547380429,0,0,0,0,0,0,11.9186157446352,11.919802339225,0,11.8891481747783,0,11.9049183064479,11.9194819815386,11.9164608620089,0,11.9083717657669,11.9080355978133,11.8985390500201,11.9171537383194,11.9147764686349,11.9101836162026,0,0,11.915510613929,11.9139832835374,11.9141901266892,11.9076272432761,11.9037981824925,11.9092109713595,11.916731301602,0,11.9116306506781,11.9020893157706,11.9168936586052,11.906564048702,0,11.9146868490077,0,0,11.9094402874091,11.9103273945983,11.9029674659192,11.9132727948671,11.9161139077799,11.9084837580595,0,0,11.9141416998142,11.9208205406543,0,11.897250229711,0,11.9124250696902,0,11.9062428233795,11.8942685741044,11.9106051450286,11.909333742373,11.89718594469,11.9078961387055,11.91107047968,11.9049544895027,11.9179709606643,11.911275834934,11.9181584529133,0,11.8969318609396,11.9115059599805,0,11.9084839104069,11.8918277892151,0,0,11.9135253279669,11.9185900759329,11.9186663551048,11.9201746071404,11.9115821967759,11.9130337116516,11.915539264092,11.9159937722707,11.9124272579636,11.9055017629038,11.9005121418221,11.9122106812119,11.9146537417975,11.9121253143793,0,11.908247838684,0,11.9114928480501,0,0,0,0,0,11.9115679955093,0,0,11.9024731908962,0,11.9104507043814,0,11.9085651907787,0,11.913089622717,0,11.9111270197777,11.8996989280835,0,0,0,11.9092851158511,11.9198799067693,0,0,11.9121861278197,11.9106847197731,0,11.9029497909106,0,11.9083886912249,0,11.9118925918289,0,0,11.91123902454,0,0,0,0,0,11.8884859852994,11.8935531703184,11.8978576394949
190,0,95,11.9052631578947,0.0657984000858312,7,1,0,0,11.9125916985059,0,11.9103126975853,11.9142621753883,11.9106974977265,11.9070950066003,11.9142256346055,11.9092406679842,11.9073734019163,11.9092815473274,11.9147769802703,11.8928761526178,11.9068510017488,0,0,0,0,0,0,11.9158404557406,11.9164688698294,0,11.8924737998145,0,11.9050304762678,11.9164234524302,11.9140608535186,0,11.9075993063824,11.9073801406327,11.8998526745835,11.9146904752078,11.9129735320424,11.9091455859763,0,0,11.9133962189171,11.9121351807306,11.9123363470799,11.9070574513146,11.904087772437,11.9086064896186,11.9142132339472,0,11.9102904732695,11.9027707148308,11.9145817241298,11.9062758196079,0,11.9128964883196,0,0,11.9085177260697,11.9094222328364,11.9032665464678,11.9118681871644,11.9139595657567,11.907768119348,0,0,11.9121648894225,11.9176041291128,0,11.8986216027654,0,11.9107894405178,0,11.9061504737931,11.8966468824557,11.9095425120962,11.9081127556692,11.8988264784993,11.9075646146747,11.9096406425624,11.9051984770627,11.915316045859,11.9103198933531,11.9153406102598,0,11.8986566584392,11.9104206887556,0,11.9078522166895,11.8945933914392,0,0,11.9118327351197,11.9157337031291,11.9159926029166,11.9171331900069,11.9101551006237,11.9116335721651,11.9133593120091,11.9137802833192,11.9109628505938,11.9055248149743,11.9013537171323,11.9107033514947,11.9124361730683,11.9107703822628,0,11.9076336322857,0,11.9103743235682,0,0,0,0,0,11.910363093914,0,0,11.9027386686727,0,11.9094833618655,0,11.9080154342597,0,11.9119693634767,0,11.9100106213507,11.9007024446168,0,0,0,11.9084630312797,11.9169166513565,0,0,11.9110457580036,11.9099344158065,0,11.9032262999661,0,11.9079020993246,0,11.9104892240834,0,0,11.9105360053905,0,0,0,0,0,11.8920031726382,11.8959738461232,11.8994165481132
191,0,95,11.9052631578947,0.0522655160696133,7,1,0,0,11.9110979354516,0,11.9093562189043,11.912330502325,11.909645336165,11.9065928295419,11.9122820788592,11.9084050315758,11.9067848839312,11.9083735776849,11.9126191701096,11.8954264000373,11.9066277847547,0,0,0,0,0,0,11.9136205415526,11.9139536471182,0,11.8951112465794,0,11.9050720312967,11.9140634138421,11.9121733173963,0,11.9070298544675,11.9068494052136,11.9009568509205,11.9127694697176,11.9114991767444,11.9083258138628,0,0,11.9117118169487,11.9106833956992,11.9108643283823,11.9066213539136,11.9043307101863,11.9080557908628,11.9122812046534,0,11.9092409271013,11.9032941900978,11.9127027479712,11.9060504365256,0,11.9113978054799,0,0,11.9078079167306,11.908610930235,11.9035737288978,11.9106609802898,11.9122004897736,11.9072324297548,0,0,11.9106547912765,11.9150448705108,0,11.8998475969619,0,11.909547506689,0,11.9059914733542,11.8984773013687,11.9086666503398,11.9072985764016,11.9001553192786,11.9072286014996,11.9085878565264,11.9053217039848,11.9132509937149,11.9094591972743,11.9131803026414,0,11.900030514331,11.9094663824137,0,11.9073333494171,11.8967938087173,0,0,11.910481431245,11.913507571403,11.913855678427,11.9147021193236,11.9090744514046,11.9104113398022,11.9116745770363,11.9120378691691,11.9097729185993,11.9055083607788,11.9020726830665,11.909551041679,11.9107984297138,11.9096810634375,0,11.9071263720569,0,11.909398583085,0,0,0,0,0,11.9093361798062,0,0,11.9030721289184,0,11.9086842619695,0,11.9075331402306,0,11.9108856822903,0,11.90908789543,11.9015592761917,0,0,0,11.9078089085796,11.9145207265898,0,0,11.9100411892723,11.9091964142169,0,11.9035178185779,0,11.9074591990981,0,11.9093929525961,0,0,11.9097608597268,0,0,0,0,0,11.894759458782,11.8978959453525,11.9006416127965
192,0,95,11.9052631578947,0.0415061954088319,7,1,0,0,11.9099153160731,0,11.9085647368891,11.9108239041082,11.9087745924075,11.9062384922597,11.9107734217952,11.9077561537808,11.9063752883064,11.9076806483479,11.9109812796107,11.8974567408579,11.9064088012849,0,0,0,0,0,0,11.9118599228569,11.9120430876753,0,11.8972079762605,0,11.905098693679,11.9122214591906,11.9107010538396,0,11.9066124058038,11.9064445618087,11.9018479301976,11.9112463165338,11.9102939305902,11.9076846629863,0,0,11.9103777584307,11.9095381991938,11.9097003070055,11.9062963178473,11.9045257851341,11.9075711462306,11.9107866758429,0,11.9084164183294,11.9037033210328,11.9111844015638,11.9058772721317,0,11.9101698991394,0,0,11.9072622454663,11.9079301375301,11.9038615959674,11.9096397081855,11.9107813626945,11.9068184924591,0,0,11.9094834774581,11.9130104861612,0,11.9008886066403,0,11.9085908996267,0,11.9058392980812,11.8999053517278,11.9079598737928,11.9067339898826,11.9012115612369,11.9069094705267,11.9078025904044,11.9053763527897,11.9116192478746,11.9087128158959,11.9115064461385,0,11.9011161258175,11.9086577417958,0,11.9069146431465,11.8985420608587,0,0,11.9094066969405,11.9117599519375,11.9121411061045,11.912754776735,11.9082523930023,11.9093845471222,11.9103459139904,11.9106558489889,11.9088281313875,11.9054824734729,11.902674228837,11.9086555702896,11.9095682984178,11.9088039755687,0,11.9067181591478,0,11.9085797065625,0,0,0,0,0,11.9084973039415,0,0,11.9034203569762,0,11.9080236838338,0,11.9071207693876,0,11.9099086160958,0,11.9083380067318,11.9022748750748,0,0,0,11.9072873893051,11.9125968276179,0,0,11.9091745735496,11.9085234660518,0,11.9037997098515,0,11.9070676776432,0,11.9085326498703,0,0,11.9090226766743,0,0,0,0,0,11.8969348398971,11.8994211147232,11.9016030640118
193,0,95,11.9052631578947,0.0329514397840462,7,1,0,0,11.9089716185624,0,11.9079166693534,11.9096486564023,11.9080681520577,11.9059888897402,11.9095965654329,11.9072448126732,11.9060868050932,11.907148403915,11.909724195263,11.8990708095874,11.90620641482,0,0,0,0,0,0,11.9104702194051,11.9105766062952,0,11.8988746666349,0,11.9051227347173,11.9107716631585,11.9095505651756,0,11.9063011393569,11.9061465304683,11.9025542815453,11.9100313665162,11.9093106018932,11.907179890755,0,0,11.9093215334102,11.9086358772422,11.908781558883,11.9060551338832,11.9046797487618,11.9071536212526,11.9096221744476,0,11.9077644177849,11.9040239121235,11.9099669788563,11.9057434747377,0,11.9091770789658,0,0,11.9068366285255,11.9073783059748,11.9041165088712,11.9087928138423,11.9096459298081,11.9064927726402,0,0,11.9085720483629,11.9113970805125,0,11.9017489304967,0,11.9078520960817,0,11.9057110167274,11.9010257163548,11.9073967602398,11.9063375978897,11.9020481078308,11.9066227110326,11.9072145617886,11.9053933664183,11.9103195784786,11.9080793902594,11.9101969883422,0,11.901974851996,11.9079878830367,0,11.9065773407164,11.8999307010744,0,0,11.9085519137648,11.9103851063382,11.9107624699169,11.9112012177771,11.9076175634445,11.9085439608836,11.9092917641131,11.9095560553728,11.9080831586612,11.9054526845433,11.9031726940271,11.9079504350929,11.9086277564636,11.9080974174311,0,11.9063964338212,0,11.9079093826463,0,0,0,0,0,11.9078259859873,0,0,11.9037436356175,0,11.9074805388987,0,11.906772931666,0,11.9090619107852,0,11.9077323459871,11.9028646487469,0,0,0,11.9068720802862,11.9110635411589,0,0,11.9084428313943,11.9079353616562,0,11.9040563149952,0,11.9067311789248,0,11.9078536429447,0,0,11.9083636980089,0,0,0,0,0,11.8986594255902,11.9006318963139,11.9023608794843
194,0,95,11.9052631578947,0.0261508553710244,7,1,0,0,11.9082165545891,0,11.9073889061071,11.9087279442241,11.9074999357614,11.9058112381335,11.9086755457236,11.9068387963068,11.9058810432612,11.9067380982074,11.908753346902,11.9003527262441,11.9060286950513,0,0,0,0,0,0,11.9093749981827,11.9094406189489,0,11.9001982720844,0,11.9051446903688,11.9096254246922,11.9086477780804,0,11.9060655205183,11.9059297809867,11.9031127881652,11.9090612052965,11.9085108830724,11.9067801939122,0,0,11.9084834482185,11.9079257168703,11.9080551579296,11.9058749232027,11.9048011560308,11.9067998294637,11.908709006874,0,11.9072470769931,11.9042766003837,11.9089961652418,11.9056393774901,0,11.9083798562069,0,0,11.9065019616295,11.906938146909,11.9043337564162,11.908100060208,11.9087416152469,11.9062353174641,0,0,11.9078626497275,11.9101192246535,0,11.9024505158545,0,11.9072820208086,0,11.9056077450758,11.901907770286,11.906950788426,11.9060586347685,11.9027118053705,11.9063744782774,11.9067725789219,11.9053906416356,11.9092827589837,11.9075487862778,11.9091664588906,0,11.9026561232519,11.9074410488203,0,11.9063064367219,11.9010336584543,0,0,11.9078720540566,11.9093032691546,11.9096536427841,11.9099665288361,11.9071213416335,11.9078671312744,11.9084556198666,11.9086794081862,11.9074952178217,11.9054218638504,11.9035823026588,11.9073921903223,11.9079000154505,11.9075283771172,0,11.9061462190892,0,11.9073686873078,0,0,0,0,0,11.9072927497653,0,0,11.9040250952777,0,11.9070373941632,0,11.9064827720961,0,11.9083458670794,0,11.9072431298436,11.9033456142931,0,0,0,11.9065418543241,11.9098478710493,0,0,11.9078341902911,11.9074349067042,0,11.9042797451825,0,11.9064485066643,0,11.9073161927637,0,0,11.9077952202774,0,0,0,0,0,11.9000284228092,11.9015929716148,11.9029611293034
195,0,95,11.9052631578947,0.0207465976831354,7,1,0,0,11.9076127702971,0,11.9069612295712,11.908003553628,11.9070444708731,11.9056821081246,11.9079532493047,11.9065156975707,11.9057320067249,11.9064203499917,11.9080004371118,11.9013702553082,11.9058787644953,0,0,0,0,0,0,11.908511758919,11.908554896949,0,11.9012485378408,0,11.9051639818254,11.9087177791002,11.9079372726505,0,11.9058858448008,11.9057714159565,11.9035556747189,11.908286649727,11.9078628789414,11.9064633991711,0,0,11.907817426414,11.9073665471016,11.907479227689,11.9057388217194,11.9048972424785,11.9065043972274,11.9079896021251,0,11.9068364064079,11.9044773459146,11.9082241314576,11.9055581455669,0,11.9077419796082,0,0,11.9062386778071,11.9065891561443,11.9045143896717,11.9075375330604,11.9080227853517,11.9060319403026,0,0,11.9073095720523,11.9091076074701,0,11.9030183369533,0,11.9068418802205,0,11.9055269723893,11.9026043784709,11.9065982445042,11.90586071936,11.9032391749993,11.9061646632374,11.9064378241686,11.9053785525815,11.9084564968471,11.907108665386,11.9083530159519,0,11.9031972688312,11.9069990781906,0,11.906090068564,11.9019095120128,0,0,11.9073317682606,11.9084518268229,11.9087629572732,11.9089872712959,11.906731094821,11.9073272063095,11.907793113026,11.90798012346,11.9070302127709,11.9053929130697,11.9039161799247,11.9069499227607,11.90733360134,11.9070706975953,0,11.9059526231536,0,11.9069359710525,0,0,0,0,0,11.906870140662,0,0,11.9042621547851,0,11.90667861459,0,11.9062434024843,0,11.9077501722215,0,11.9068477709658,11.9037344435749,0,0,0,11.906279375692,11.9088866807437,0,0,11.9073329768536,11.9070167995758,0,11.9044683658504,0,11.9062150754406,0,11.9068905045253,0,0,11.9073154133752,0,0,0,0,0,11.9011147727715,11.9023553193694,11.9034377969885
196,0,95,11.9052631578947,0.0164538852732687,7,1,0,0,11.907130737026,0,11.9066165026962,11.9074320350881,11.9066801090951,11.9055861310305,11.9073858889282,11.9062585652922,11.9056222634872,11.9061730247681,11.9074144276352,11.902177602592,11.9057555848948,0,0,0,0,0,0,11.9078309352464,11.907861193642,0,11.9020814972612,0,11.9051806391456,11.9079989582207,11.9073772421912,0,11.9057483140779,11.9056542355475,11.9039077464526,11.90766844335,11.9073397567083,11.9062126405791,0,0,11.9072881537892,11.9069256802175,11.9070217661356,11.9056349316629,11.9049734507625,11.9062608125458,11.9074213158627,0,11.9065105726785,11.9046376649641,11.907610896407,11.9054947279981,0,11.9072327684607,0,0,11.9060318676432,11.9063128718813,11.9046623563976,11.9070825919202,11.9074518253386,11.9058713695012,0,0,11.9068769696388,11.9083068519952,0,11.9034753651266,0,11.9065010146121,0,11.9054651180629,11.9031558630786,11.9063195836881,11.905717831449,11.9036582190876,11.9059901664076,11.9061816795052,11.905363014524,11.9077988744336,11.9067468104043,11.9077100098242,0,11.9036268479261,11.9066442490944,0,11.9059181351814,11.9026047298592,0,0,11.9069028726636,11.9077813372595,11.9080490286,11.9082113324676,11.9064234824463,11.9068983870907,11.9072683059026,11.9074223737145,11.9066620990493,11.9053677063371,11.9041864955388,11.9065996715837,11.9068915134735,11.9067033384725,0,11.9058027613755,0,11.9065910280022,0,0,0,0,0,11.9065354868443,0,0,11.9044582564474,0,11.9063899900968,0,11.9060479566761,0,11.9072604777175,0,11.9065286945513,11.9040467293399,0,0,0,11.9060706451331,11.9081275404143,0,0,11.9069233570569,11.9066722158647,0,11.9046243965048,0,11.9060246565389,0,11.906553287545,0,0,11.9069168551012,0,0,0,0,0,11.9019762308907,11.9029595961644,11.9038164234418
197,0,95,11.9052631578947,0.0130457598721191,7,1,0,0,11.9067464962394,0,11.9063399701263,11.9069804277012,11.9063891621663,11.9055135887468,11.9069395774462,11.906053979896,11.9055402483107,11.9059796769517,11.9069567697953,11.9028179646575,11.9056558937609,0,0,0,0,0,0,11.9072936316941,11.9073160813148,0,11.9027419424383,0,11.9051949617019,11.9074297779879,11.9069354073837,0,11.9056425940399,11.9055663020281,11.904187768626,11.9071752441282,11.906918918366,11.9060143710103,0,0,11.9068679422443,11.9065776649701,11.9066582409018,11.905554885411,11.9050338770361,11.9060620375775,11.906971824992,0,11.9062521285655,11.9047658496329,11.9071241079481,11.9054452072702,0,11.906826995947,0,0,11.9058694736022,11.9060941927165,11.9047824843124,11.9067157927636,11.9069985248063,11.9057445320281,0,0,11.9065374175128,11.9076730167657,0,11.9038415691331,0,11.9062359034335,0,11.9054183014769,11.9035930406071,11.9060992508261,11.9056124717376,11.9039909029385,11.905846782191,11.9059837968257,11.9053472076862,11.9072758943307,11.9064516926033,11.907201297686,0,11.903967434595,11.9063606056809,0,11.9057819073211,11.9031562958927,0,0,11.9065626778383,11.9072529346357,11.9074781196806,11.9075968379024,11.9061807725043,11.9065584120369,11.9068524179393,11.9069778592243,11.9063707063199,11.9053467927669,11.9044042479201,11.9063222937325,11.9065457341764,11.9064091461381,0,11.9056864125643,0,11.9063166075666,0,0,0,0,0,11.9062705938599,0,0,11.9046186144375,0,11.9061588949872,0,11.9058897078106,0,11.9068615878386,0,11.9062719230299,11.9042964184013,0,0,0,11.9059045733821,11.9075280958037,0,0,11.906590770611,11.9063911477897,0,11.9047517859813,0,11.905870657479,0,11.9062860541751,0,0,11.906589804069,0,0,0,0,0,11.9026590229092,11.9034383637276,11.9041169182666
198,0,95,11.9052631578947,0.0103411988728209,7,1,0,0,11.906440588832,0,11.9061189400664,11.9066232382105,11.9061572474582,11.9054581727545,11.906588010384,11.9058912192189,11.9054782152226,11.90582806077,11.9065982800925,11.903325718347,11.9055758287058,0,0,0,0,0,0,11.9068693471681,11.9068866558041,0,11.9032655162714,0,11.9052072176759,11.9069791076485,11.9065865162,0,11.9055608655167,11.9054994886375,11.904410313549,11.9067820688341,11.9065814099381,11.9058576380158,0,0,11.9065346475513,11.906302751508,11.9063694735562,11.9054927320344,11.9050817268407,11.9059011003711,11.9066161018764,0,11.9060471412633,11.9048681894008,11.9067379053822,11.9054064918927,0,11.9065041114984,0,0,11.9057418237457,11.9059211171863,11.9048794464838,11.9064209479456,11.9066388010797,11.9056442468519,0,0,11.9062701619517,11.907171298864,0,11.9041339742801,0,11.9060288800742,0,11.9053829437066,11.9039397344363,11.9059249810155,11.9055333657126,11.9042547997653,11.905730066593,11.9058298384619,11.9053326592954,11.9068601895133,11.9062126592476,11.906798573213,0,11.9042371962781,11.9061344849744,0,11.9056740648758,11.9035937009869,0,0,11.9062929522423,11.9068361714475,11.9070225550095,11.907110397815,11.9059891259033,11.9062890490018,11.9065227077594,11.9066239945226,11.9061400953488,11.9053298623298,11.9045790131491,11.9061025418093,11.9062746748483,11.9061740650051,0,11.905595781091,0,11.9060985510503,0,0,0,0,0,11.9060609398244,0,0,11.9047486135358,0,11.9059744647798,0,11.9057623623296,0,11.9065389671227,0,11.9060659835507,11.9044954896833,0,0,0,11.9057724329844,11.9070546491179,0,0,11.9063222580099,11.906163664544,0,11.9048548953506,0,11.9057468594403,0,11.9060741708418,0,0,11.9063239132045,0,0,0,0,0,11.9032000880309,11.9038176323075,11.9043551773091
199,0,95,11.9052631578947,0.00819582806242642,7,1,0,0,11.9061972972274,0,11.9059427051986,11.906340533594,11.9059726666749,11.905415544375,11.9063107408293,11.9057617486852,11.9054308447884,11.9057089258611,11.9063167838493,11.9037282112801,11.9055117784144,0,0,0,0,0,0,11.9065341236207,11.9065477424973,0,11.9036805188482,0,11.9052176017695,11.9066222373736,11.9063107687655,0,11.905497306754,11.9054481988283,11.9045869976661,11.9064689473285,11.9063114446267,11.9057336997766,0,0,11.90627046319,11.9060855114829,11.9061402317084,11.9054441789596,11.9051195772137,11.9057715471739,11.9063345149879,0,11.9058845514715,11.904949713988,11.9064316582075,11.9053761599122,0,11.9062474640941,0,0,11.905641327105,11.9057841387897,11.9049573818465,11.9061846356438,11.9063534573365,11.9055648934134,0,0,11.9060594187874,11.9067741418137,0,11.9043668764213,0,11.905866708168,0,11.9053561208717,11.904214625764,11.9057871054458,11.9054732115658,11.9044640324397,11.9056357442973,11.9057095008143,11.9053199574091,11.9065298959189,11.9060201146892,11.9064796009092,0,11.9044507621566,11.9059545419984,0,11.905588676936,11.9039404572082,0,0,11.9060791370869,11.9065072115438,11.9066596758103,11.906725428658,11.9058376833297,11.9060756850498,11.9062612792552,11.9063426217925,11.9059575835817,11.905316285879,11.9047188881009,11.9059283711975,11.906061711357,11.9059865846762,0,11.9055249713268,0,11.9059254236817,0,0,0,0,0,11.9058949804578,0,0,11.9048532940542,0,11.9058276029897,0,11.9056603208079,0,11.9062794497055,0,11.9059013164391,11.904653923081,0,0,0,11.9056673295267,11.9066805758469,0,0,11.9061064950068,11.9059806042325,0,11.9049378591577,0,11.905647756495,0,11.9059061096879,0,0,11.9061092384386,0,0,0,0,0,11.9036288142931,11.9041180832122,11.9045439722272
200,0,95,11.9052631578947,0.00649459029692655,7,1,0,0,11.9060039778764,0,11.9058024216227,11.9061166652779,11.9058259315261,11.905382575431,11.9060918462725,11.9056587931955,11.9053943881056,11.9056151770725,11.9060953224616,11.9040471914779,11.9054606620439,0,0,0,0,0,0,11.9062691242988,11.9062799244214,0,11.9040094098919,0,11.90522628687,11.9063396085757,11.9060926578967,0,11.905447630081,11.9054085000221,11.9047271712304,11.9062198505826,11.906095977737,11.9056356521098,0,0,11.9060611245156,11.9059138068994,11.9059583429867,11.9054060818898,11.905149507154,11.9056676909122,11.9061115792113,0,11.9057556026824,11.9050145383204,11.906188907908,11.9053523396012,0,11.9060436323758,0,0,11.9055620940754,11.905675719338,11.9050198205898,11.905995728403,11.9061271878175,11.9055020761181,0,0,11.905893041,11.9064597302106,0,11.9045520871945,0,11.9057393752183,0,11.9053356231382,11.9044325124957,11.9056779955046,11.9054270779458,11.9046298975553,11.9055599255184,11.9056151554526,11.9053092020619,11.9062675918459,11.9058656641327,11.9062268885894,0,11.9046198289338,11.9058115200968,0,11.9055210391546,11.9042152850228,0,0,11.905909660741,11.906247380211,11.9063710312294,11.9064207911421,11.9057179295818,11.9059066943117,11.906054011982,11.9061191106793,11.9058131064817,11.9053054281521,11.9048305934012,11.905790296711,11.9058940683359,11.9058373097977,0,11.9054695057347,0,11.905788051401,0,0,0,0,0,11.9057635766523,0,0,11.9049371682482,0,11.9057108360223,0,11.9055787952129,0,11.9060715404697,0,11.9057699683487,11.9047798698056,0,0,0,11.9055837818344,11.9063848931814,0,0,11.9059337624438,11.9058339059888,0,11.9050043361072,0,11.9055686550457,0,11.9057727922992,0,0,11.9059367931936,0,0,0,0,0,11.9039685120129,11.9043561064529,11.9046935294682


==> results/results_large_profile_conn10.csv <==
k,networktrigger,networksize,average,error,diameter,strconnected,ratio1,ratio2,ratio3,ratio4,ratio5,ratio6,ratio7,ratio8,ratio9,ratio10,ratio11,ratio12,ratio13,ratio14,ratio15,ratio16,ratio17,ratio18,ratio19,ratio20,ratio21,ratio22,ratio23,ratio24,ratio25,ratio26,ratio27,ratio28,ratio29,ratio30,ratio31,ratio32,ratio33,ratio34,ratio35,ratio36,ratio37,ratio38,ratio39,ratio40,ratio41,ratio42,ratio43,ratio44,ratio45,ratio46,ratio47,ratio48,ratio49,ratio50,ratio51,ratio52,ratio53,ratio54,ratio55,ratio56,ratio57,ratio58,ratio59,ratio60,ratio61,ratio62,ratio63,ratio64,ratio65,ratio66,ratio67,ratio68,ratio69,ratio70,ratio71,ratio72,ratio73,ratio74,ratio75,ratio76,ratio77,ratio78,ratio79,ratio80,ratio81,ratio82,ratio83,ratio84,ratio85,ratio86,ratio87,ratio88,ratio89,ratio90,ratio91,ratio92,ratio93,ratio94,ratio95,ratio96,ratio97,ratio98,ratio99,ratio100,ratio101,ratio102,ratio103,ratio104,ratio105,ratio106,ratio107,ratio108,ratio109,ratio110,ratio111,ratio112,ratio113,ratio114,ratio115,ratio116,ratio117,ratio118,ratio119,ratio120,ratio121,ratio122,ratio123,ratio124,ratio125,ratio126,ratio127,ratio128,ratio129,ratio130,ratio131,ratio132,ratio133,ratio134,ratio135,ratio136,ratio137,ratio138,ratio139,ratio140,ratio141,ratio142,ratio143,ratio144,ratio145,ratio146,ratio147,ratio148,ratio149,ratio150
0,0,100,5.83,26.9464283347534,3,1,10,10,10,3,5,2,6,2,10,3,1,6,3,3,8,3,6,7,6,5,2,6,1,6,4,2,4,3,7,5,3,6,1,6,10,6,10,1,4,5,6,3,10,10,8,7,6,7,4,8,6,5,9,7,4,6,7,3,9,3,8,2,7,9,9,7,5,8,5,1,5,9,10,1,1,6,8,2,5,8,8,7,6,2,6,7,8,10,9,4,8,10,7,6,8,7,3,4,8,10,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1,0,100,5.83,5.35668751791028,3,1,6.34322998469492,6.04982887397645,6.76024417917488,5.49948037102879,5.8522526878248,5.64650130762206,6.81561364250864,5.40986850630562,6.01139206175641,4.81472984891177,5.84199397577543,5.77830913089778,5.36373341119876,5.28526073845547,6.02807888945769,5.44102948226788,4.89537498288626,5.86886364589099,5.22376163629238,5.71943604036345,5.31712564119425,6.22108920541961,5.19978137807649,6.05109353131176,5.45297888580951,5.99301902605438,5.16632932960226,5.08313011723003,5.61286090893578,6.03865139071015,5.74478769816617,5.13997443229088,4.73872937329487,6.14234559277328,6.3661279964366,5.75743426055989,5.72500090740834,5.97951310947419,6.02549146665057,5.73788091703172,5.73208249352652,5.36421546556108,6.49220595926333,6.142712929995,6.56145244002069,6.55516848075186,5.68432185100116,6.01130246662083,5.99610956690857,5.87990889558828,5.99141696695998,5.45445483005394,5.47579808728722,5.48637457096231,5.72800835597169,5.30699436099191,6.2857208530968,4.80214267146251,6.22980946318155,7.22087116463541,5.64512739830182,5.79736533284383,5.42793171250492,6.99857785723948,5.73217784609186,5.77116889169054,5.35145102778667,5.73743060536538,5.76938096952276,5.86298064078594,6.02892131651312,6.96003235287734,6.77774400802138,5.405658318863,5.97955785323756,5.536955475839,5.27082926672025,5.40584651058302,6.78233486798517,6.08526503957679,6.70173070111445,5.75159052547185,5.94150000208601,6.10142960845658,6.92779213447167,6.27644712197089,5.28218360116451,6.46804907329443,5.51974500425815,5.06808712319875,6.40071328941718,5.27193639483369,5.19131000441271,6.53881513640211,5.83378217591437,5.30140146403791,6.00107975406809,6.52322138900772,5.47143294317728,6.8705879805062,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2,0,100,5.83,1.18517925355159,3,1,5.87035388298719,5.73449006316726,5.9142991511319,5.65430751733841,5.8413140129116,5.64449130482142,5.94551635358583,5.7990577058136,5.86240127671036,5.69949603739157,5.95819616644866,5.88779105370922,5.73249416477352,5.88731729044787,5.80296386470056,5.67901974016044,5.57133563938502,5.83603313651215,5.86322126721056,5.77470401269342,5.70176642441022,5.89059795608737,5.63457713130569,6.02523292763924,5.78463566492863,5.79465136093007,5.85493137812589,5.65731955083981,5.72999989619529,5.73676282972122,5.8282923139758,5.83451943692374,5.62181849846001,5.82150965172494,5.79893818040589,5.93687398268703,5.85898106167314,5.87566343424059,5.98049775554767,5.63343380613355,5.90984491442167,5.6889703618743,5.92339067918965,5.92702852289157,5.71304212492772,5.94004298713036,5.89865859348578,5.90972182963061,5.80049508881671,6.09747101016396,5.79664130824836,5.73280740379189,5.97055889252517,5.62210818424055,6.05564777421525,5.70215219080556,5.93046873374478,5.6671000622893,5.77815277654679,6.10586263258531,5.92996727080891,5.74948502803724,5.81320330504436,5.95006925336319,5.83903083647822,5.84602304338642,5.78580988383268,5.78267719512259,5.85676345895556,5.73796205133727,5.91054636431822,5.81056649921176,5.95165278093977,5.72279181705561,5.63017846102895,5.85503210565323,5.85126585384375,5.83083853637608,5.92022382827939,5.70632419668948,6.10975115134829,5.81603262610709,5.86597016097067,5.89751579796201,6.13654996336376,5.89375300482056,5.91732913038713,5.92449190191244,5.8087652744256,5.7730509229805,5.94771540649695,5.68020960862629,5.76079919635132,5.99409044252244,5.80591970245011,5.64527442827622,5.84237701549929,5.96241847481289,5.70047872916494,5.85746874123089,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3,0,100,5.83,0.242602725637196,3,1,5.82637131359487,5.79712350743869,5.84615510023957,5.81282905339616,5.8285077755057,5.80910920881978,5.83337374367678,5.83653435190396,5.83210533165268,5.79358899679695,5.84811830491056,5.80626386422025,5.83025814271811,5.82972213635246,5.84444820935452,5.77116178319954,5.80210159389763,5.83200688379692,5.86434938005034,5.81208214996788,5.7925861889284,5.84632603986002,5.80417206102261,5.83777530622491,5.82440244089299,5.83909125675082,5.83310621790399,5.80405351731603,5.84426485350237,5.82454594893237,5.8398489062249,5.84587336272076,5.80511817533323,5.86530392264992,5.80790422317475,5.88736390842907,5.85459982454319,5.83159712396073,5.85914085613735,5.81709284864476,5.84613112098362,5.78089338277472,5.80468634892884,5.82684540863543,5.82240519501542,5.84505679793788,5.83898890502814,5.86125808097581,5.81564352808815,5.87035818130879,5.84031318417099,5.80699226525039,5.84671811352441,5.80386941324961,5.88817724204988,5.83406380171798,5.83877573934258,5.79103666122368,5.84392508522824,5.85640478986918,5.83481064804735,5.84247287144583,5.83538155838222,5.82169261689205,5.83782355015432,5.81830866628319,5.82288623797917,5.80978531180481,5.824895152754,5.81274541996355,5.81784725595036,5.84050733472939,5.81588869908553,5.80682674866798,5.81835866342422,5.81608814771753,5.86558224447862,5.79717072024559,5.81961117052118,5.78855370806139,5.87252153913454,5.83475348236969,5.81564888723822,5.84058818374334,5.87227697427809,5.86673691039308,5.85987807830437,5.82696773744361,5.8114043303837,5.80442612279523,5.8679405196178,5.80780876677284,5.81094037025681,5.83634025405843,5.85342791280051,5.77968903197316,5.84954888411588,5.85931261148176,5.78440294670701,5.85894872055344,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
4,-1,100,5.83,0.0553031173186221,3,1,5.83157537967727,5.83404252737428,5.82677665304036,5.82974581766248,5.82889092467941,5.83016536384199,5.81876780242816,5.83084902841982,5.82913805794107,5.81810672601342,5.8308070931209,5.82723935046314,5.83184078864518,5.83016552459808,5.8299588791214,5.81787863762905,5.82316794181069,5.83173757967648,5.83973743837418,5.82754397603833,5.82579556954286,5.83535005269958,5.82808660556154,5.83690389242952,5.8266128666487,5.8300030306318,5.82954193375029,5.82825471724869,5.83256421734858,5.84135670754754,5.82650987151511,5.83228698577556,5.82682680759533,5.83829188090873,5.82164204720431,5.83866417622218,5.82945761079944,5.82725767486772,5.83526277007515,5.83101549624958,5.83572075378188,5.82230749181417,5.81863330895436,5.83050198842048,5.83415448692651,5.83605038027455,5.83623269358381,5.83807257954165,5.82771999676505,5.83415425423563,5.83848318133965,5.8285463172696,5.83541629419856,5.83164918743789,5.83508032080453,5.83271097166258,5.8281029560329,5.81775943963973,5.83314051283414,5.8273956270338,5.8274358156045,5.83524832984144,5.83459457905962,5.83117744275125,5.82791530394056,5.82813943518756,5.8303495719525,5.8279118731193,5.82980636643321,5.83007702561974,5.8276628663341,5.82841907986039,5.8254284471889,5.8233228517066,5.82679024980804,5.83300413537498,5.84145824832559,5.82535137540768,5.82082527574187,5.82132382107282,5.8438345669728,5.82311404898784,5.82746725743185,5.82785411767527,5.83790464668228,5.83465334020517,5.83102645132762,5.83380646475645,5.82599557343123,5.82037580139731,5.83249369959392,5.83001454635418,5.82353252986551,5.82982997904943,5.83622842998291,5.82383573423395,5.82988192653506,5.8387440610838,5.82223115014515,5.83436494268002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
5,0,99,5.78787878787879,0.76264405274798,3,1,5.83022207057309,5.66558538348522,5.83006032916132,5.66234555906093,5.64813320988186,5.8299321431348,5.8274240894167,5.83058378103347,5.66619226425977,5.66199031214322,5.63505566387101,5.82992233164199,5.83193938235075,5.83056631007914,5.83003614781088,5.82739560983131,5.82872083459541,5.83053161360406,5.83095598972489,5.83002956453098,5.82907441744488,5.83082671660332,5.6200757382374,5.83020114346039,5.60201749750414,5.68700508314211,5.8299922656182,5.82982308625938,5.67157948855829,5.83448681826038,5.82887029879186,5.82974874245948,5.82910988059894,5.83010762705119,5.82663218952001,5.65262874528399,0,5.82912422593038,5.65872517977848,5.63249890753924,5.83198724966379,5.82864616475039,5.82793288914636,5.82978481518731,5.83183411641634,5.62446971485472,5.83203528695762,5.83146736006645,5.8299266769902,5.82937315915196,5.83153077560813,5.82972651167528,5.83041656860619,5.8321919192417,5.82934069101844,5.83067381116111,5.82927468903146,5.82722776231563,5.83033827373047,5.83036820870049,5.82985952516996,5.83103552760433,5.83075503457763,5.63374320087535,5.83080379675252,5.82906378114602,5.82990331010684,5.82911971931535,5.83047286851845,5.83238852740513,5.83011901513315,5.82906076944463,5.82948439013424,5.8289083206256,5.8303346164487,5.83113333173443,5.83275524603254,5.67913415903927,5.82766541910315,5.68589490504327,5.62771248863943,5.82844888566805,5.62513572579027,5.82944829985949,5.82969734702309,5.83026131579618,5.82977795030091,5.83078022814273,5.67878256006009,5.82816735929153,5.65589072508593,5.63243960485148,5.82885144290527,5.82893892239898,5.83223517817222,5.82940527830833,5.82987425291135,5.65169329973512,5.82914610646239,5.83193436104861,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
6,-1,99,5.78787878787879,0.151340440854333,3,1,5.7904163020746,5.77031281059517,5.79880099581629,5.79358566919393,5.7649613442245,5.78902852442618,5.78857131266008,5.78967187442741,5.77335127516115,5.78467348061686,5.75858602204584,5.80014110700071,5.78666862550007,5.79031254893129,5.80238186426035,5.80449085735902,5.82976751753964,5.79597326847939,5.78115083385067,5.78087663035539,5.75593304077961,5.77943247562949,5.74907556366564,5.76637570059698,5.76259410804417,5.79100343841216,5.79171353790352,5.78273302514776,5.7773157912074,5.80451759550371,5.80931027355497,5.79211442421383,5.81683820610915,5.79769081801296,5.81645971486464,5.81431735992814,0,5.81403448941521,5.77258411290213,5.76512737170481,5.79695811167062,5.78105253688249,5.79319410481971,5.79616171078301,5.79990315839806,5.79983226479686,5.80457484457023,5.78020544762906,5.79872458940722,5.78984997926268,5.7924741194051,5.79691298685941,5.79023711408476,5.79036253018766,5.77081237019376,5.7956819703349,5.78494141543167,5.76451769940771,5.77886169140074,5.78301049250399,5.7840100141775,5.78764873667223,5.79271404190539,5.79880436157968,5.78266805973908,5.78104324619886,5.7875139322939,5.78113546847314,5.78532175214149,5.78212028332593,5.7686192117149,5.80635045545422,5.79677978871032,5.79363912215045,5.81147242647281,5.81852523819262,5.79462807056897,5.78822477184452,5.78202228839313,5.77747164802756,5.78719953484659,5.78805916441959,5.79558539730062,5.80095433469322,5.78735272407023,5.78535811446826,5.79744759164297,5.77402859794388,5.7865919933888,5.76314280377988,5.79015811543352,5.76422009704424,5.78087210169713,5.75563315661263,5.79673866479488,5.77280224480657,5.77745584453792,5.76424189317749,5.78100407999842,5.82003174275698,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
7,0,98,5.76530612244898,0.41016932401696,3,1,5.79062416155394,5.78690956760582,5.78606206009834,5.78674115550813,5.78837486032123,5.78399800845025,5.78491745334444,5.70094005907563,5.69960688517076,5.70156999853726,5.7851015899933,5.79235851057292,5.70278134125149,5.67880717213452,5.71341682262432,5.7916360460861,5.79309175453109,5.78498207541093,5.78601979137626,5.78514671816443,5.7870247827418,5.78104316907343,5.78964210468785,5.78743912276728,5.78561755622267,5.78680384372995,5.78964614098931,5.79567086280329,5.78598115108146,5.78821364302785,5.78805844499136,5.78705126240779,5.79675036375457,5.68763840398096,5.78816801603509,5.69617374463955,0,5.78824849022031,5.78912259927318,5.78836300785626,5.78497983959944,5.78670376565872,5.78824775914328,5.79005088957459,5.67121103701652,5.68554955484377,5.79127806455967,5.7898412569983,5.78870286901092,5.78531715856519,5.78930244760829,5.79066102887134,5.78947196125926,5.68603906922253,5.78320082257369,5.70274196791677,5.78706932439183,5.78404721814034,5.68930502917898,5.78635978622684,0,5.78330170022021,5.79177399347151,5.79314621730426,5.78837862508993,5.79031706647237,5.78792735844572,5.68164798119139,5.7941982218954,5.66979487911078,5.70046140330667,5.66194300453355,5.79038270552147,5.79334062866696,5.78952478620784,5.71270506978162,5.78859214419129,5.78391806220648,5.78529744392728,5.71103974716572,5.78551232470714,5.7906621200801,5.7879822719611,5.79057456035363,5.78441295796651,5.78423928568912,5.78905106474919,5.7920029621296,5.78889953427679,5.78530568502416,5.69650497771,5.78548484701522,5.78852536471102,5.79101084508379,5.70805574790162,5.68647782492414,5.78200361467538,5.69527953125824,5.6988651372952,5.79352748840586,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
8,1,98,5.76530612244898,0.0901359304149822,3,1,5.7633316420404,5.75638282255748,5.75802369449502,5.76614120605721,5.76525036227164,5.75799226581613,5.76971010772721,5.77232285956032,5.77494622959419,5.76834426730102,5.76025199154913,5.76267845437558,5.74921983424346,5.75009737709716,5.75046639951744,5.75738089471044,5.77187964722219,5.75934288306903,5.76378548256656,5.77866539914046,5.75106043824918,5.78105127233908,5.76427029321307,5.74998581732358,5.75727231520295,5.76819510646364,5.76964012715362,5.75089043605223,5.78051107702559,5.76440963170223,5.7659711975279,5.77559354996816,5.7841408575235,5.76384088057601,5.75995675033236,5.77113840773521,0,5.76047839975459,5.76422287746339,5.78076233356576,5.76327935485235,5.76392868314098,5.773000560415,5.75358677295272,5.74263446951568,5.76632820446845,5.77121820899212,5.7708301838866,5.75382659689536,5.75823017364816,5.7659551026323,5.77421300398584,5.77618429410194,5.76728330519003,5.7828375946801,5.76764101056688,5.7660194011255,5.77463669934615,5.75026933636179,5.7708539934299,0,5.78350218587584,5.76446020763605,5.76383870119476,5.76502648969077,5.7624770246407,5.77056661434483,5.76397832097503,5.76991526860929,5.74921442849333,5.75704065079605,5.76788298414057,5.75738780306246,5.78491556341812,5.78079214213442,5.74842838635927,5.76621761915622,5.77505670175749,5.76230437993151,5.75582750362691,5.76882904521625,5.76239795998024,5.76863357137782,5.75641421623722,5.75651158621827,5.77495895580016,5.77641427052157,5.75515812482588,5.76851863605548,5.77286668999094,5.76007602068396,5.76396895357143,5.77444492533407,5.75248323814065,5.77074345614429,5.7645095543062,5.77138616042548,5.77073150572165,5.76360216410889,5.76071087422123,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
9,0,99,6.07070707070707,6.39160983883076,3,1,5.76180741270355,5.76425099398999,6.890471778445,5.76555893824969,7.22772301318629,7.34314697471475,5.7606414095199,5.76465801498263,5.7654521761378,5.76443174186784,5.76611785438399,5.76486702374433,5.7604837555885,5.76457866830387,5.76327552322561,5.76310817812888,7.10463584021962,5.7629773039925,6.98977066430248,5.76436016425608,5.76633370368211,7.59008109058463,5.76579673795078,5.76158438639175,5.76484594261698,5.7655827680387,5.76451346082602,5.76484492482926,5.76726965180182,5.76729789874469,5.76676664747301,5.76840783339635,5.76801945839554,5.76559522672726,7.62649625676818,7.25517984624416,0,5.76477522837461,5.76262058724283,5.76802959288947,5.76716995717628,7.7037830233426,5.76803082874489,5.76146345594816,5.76444639677834,7.48822004259007,5.76568731673369,5.76573721447927,5.76452903339741,7.29845708924592,5.76723299358422,8.17143954549821,5.76704502277731,5.76800440994369,5.76454508710487,7.14960243124894,5.76386684075254,7.38772488403984,5.76670971500131,7.02336032642823,0,5.76775630004527,7.08248016416987,5.76299730777709,5.76646305416434,5.76772575610143,5.76839146754873,5.76658265673239,5.76570441056646,5.76258248551613,5.76349399864615,5.76651600513231,7.59124008128555,5.76848806933476,5.76614387547939,5.76498204126338,7.08453788595356,5.76783735776347,5.76560527666662,5.76322182818796,7.36724143027972,5.76555746921975,5.76432634599473,5.76227406085779,5.76635100396096,5.76689458529905,5.76677236826497,5.76273390366906,5.76468525845676,5.76354453887892,5.76307443783428,5.76403190063172,5.76695816104971,5.76195198596332,5.76685021049325,5.76655153498028,5.76616250209227,5.76625955596395,5.76453893531681,5.76293323079787,0,7.23508999561821,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
10,1,99,6.07070707070707,1.33942431841948,3,1,6.00382463840245,6.11794318999225,5.97405444929535,6.1858184876307,6.03945583716767,6.33500711777739,6.06260899383085,5.98617188959245,6.18417335923239,5.88885964028108,5.92903423522128,5.9904584290976,6.13246415390629,5.83781452295484,5.99400013269692,6.06477396290629,6.15207024153624,6.09349172646407,6.08107845867678,6.05802845764483,5.96591871748152,6.12817192701248,6.08578609583786,6.05634538335782,5.7654855882239,6.13818921174146,5.96048992005787,5.91298161843802,6.02260078138586,6.42214554730825,6.20451175965394,6.16740139155469,6.05793962782737,5.89844519466659,6.11739292585408,6.04720527186015,0,5.90437744912342,6.1059312478263,5.90031643228561,6.0189256141083,6.39441521766872,5.8408832743451,6.26672475929794,6.06933820775236,6.36094472102502,6.21298092973509,5.97143076342972,6.07805746674684,6.07194903564719,6.11868384549491,6.2115587492784,6.12519576589971,6.10999306486257,6.12197241152276,6.21340157125542,6.13336644044333,6.22975206148127,5.90916241774963,6.17813504402806,0,5.98082876155374,6.14264325538259,6.33528842296737,6.07660197366497,6.07635799257934,5.94611380403499,5.91812948839077,6.1228029151979,6.14524219101237,5.95618471617438,5.85178850974174,6.1404648299904,5.92167084830481,6.04978543349865,5.82130552101037,6.25912106689556,6.00766280778619,6.15877288304111,6.05339567568723,6.38718356263602,5.96528576525142,6.15834222226874,6.18991197385186,5.76494105814602,6.02937723366144,6.01754482490503,6.25454714984193,6.00084871976554,5.94694277064123,6.13694188590898,6.24058670221407,6.04842252660753,6.03418765103517,6.00641195872184,6.04308415428689,5.91398672998664,6.07394253406021,5.97669237577797,5.93997461136495,0,6.19679241265221,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
11,0,100,6.37,7.37589372196442,3,1,6.00330639072418,6.06424294071036,6.03775010902003,6.08320600072703,8.30375238951161,6.09601200259613,6.04060509654328,6.10423587257989,6.0974921031155,6.06394881309864,6.11215966721109,6.05813134456133,8.08800395130361,6.0996003241618,6.0600168120091,6.068383090502,6.038184482356,8.13987887601126,6.04324221399092,8.02970879740008,6.05555408650283,6.08280652585358,6.07070545271723,6.02354050628511,6.00170641843863,6.07095489305127,6.04933423471186,6.04607518100614,8.12192484551014,6.13512167091176,6.10631211941066,6.09910088009575,6.06679454912241,8.60096523790431,5.99468303042065,6.08143240436463,0,6.03491049339169,6.10227634993174,6.03756013544829,6.07245310287237,6.1123387760971,6.05303904172606,6.08169231027349,6.1035706354766,8.69579747772623,6.12010464412025,6.05821618628,6.07640272981801,6.0778735528553,6.0651589377012,6.10104109018331,6.06233094234926,6.0891984266251,6.06568190242542,6.08329582667238,6.08963865081301,6.07313664802088,6.08504823083381,6.10203544047484,0,8.45079681158604,8.14621263131712,6.11004177647414,6.06542966021705,6.07309809647027,6.07334711638805,6.0794693006192,6.08061473951798,6.09184509176047,6.09215734988783,6.07675838376973,6.08081304802321,6.08341346287075,6.0791479574401,6.01083159612574,6.07246917169753,6.07820903358747,6.07470552099159,8.03709000810818,6.08482659493847,6.0289203452394,6.07140347311127,6.09782716374677,6.01526192793756,6.05311506955551,6.06052075152014,6.09248014544197,6.07361582904901,6.08338027813657,6.06620855810853,6.08373899933537,6.07562064831344,6.03584081745441,6.09145112120369,6.07717802298083,6.04130778837632,8.50042191710141,6.07435802593895,6.01812091344198,0,6.05289081734376,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8.73779082252116,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
12,-1,100,6.37,1.77734613900194,3,1,6.36289293432809,6.32844995401484,6.38806424081982,6.39617972859056,6.44336896705007,6.48882764261713,6.20467749792083,6.42837599279543,6.54491108824328,6.29542526158276,6.44479577806253,6.3397476220047,6.62976822625071,6.54808465996524,6.29406398566681,6.34396190027225,6.17382856726468,6.80685816827728,6.19329686313575,6.54735617631777,6.33505002091719,6.55003440579039,6.60036527440785,6.54809417431372,6.20108755022954,6.24425027061443,6.20734138244473,6.21842648906581,6.58506727202938,6.69951916154729,6.27302993117503,6.28977470285527,6.43172898481924,6.38642171700937,6.38023799288935,6.07265905699847,0,6.31904830606583,6.2928296688047,6.51629627509459,6.49875345426408,6.20023050314878,6.20005487430161,6.20269317508567,6.64195146946665,6.83790100999626,6.20788344779253,6.25509683935324,6.44601287809805,6.35080645106805,6.32899127048966,6.48217843537682,6.16627574352269,6.07509347703266,6.16927815043255,6.39451151052858,6.36179282838722,6.31924675162929,6.21169018825493,6.27235374052891,0,6.4832555823914,6.64221243026335,6.32904425838719,6.4283984354658,6.36424212724439,6.18110823516427,6.41090349334795,6.34785808549265,6.89148881958315,6.81752999965959,6.27890319578349,6.07373882880651,6.4034467250979,6.07139600872581,6.30582945736955,6.36096613382677,6.49164241779719,6.21205601641882,6.43950679835237,6.07337028343796,6.06681084824418,6.3405708189161,6.36337778840069,6.37926526918723,6.40808142646652,6.28629944904126,6.29351291551959,6.44954453159514,6.54293388125229,6.06923751541905,6.33042938377104,6.19579375580166,6.25597222672262,6.27354507447217,6.5143708510514,6.37980934665357,6.68839951425557,6.41593523336341,6.24505542532967,0,6.16591803913432,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.69166639838372,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
13,0,99,6.33333333333333,0.955786696085063,3,1,6.36492876348677,6.37597264334878,6.28007341930653,6.35757183681426,6.33873779230157,6.40318736382065,6.33163347986993,6.15685274451307,6.40372080291651,6.1806677741488,6.38132505720423,6.33894875061436,6.40863689815153,6.41756921868463,6.33701290054436,6.37388996207206,6.33994630804905,6.46476877915362,6.30665908020894,6.381569737162,6.32222010893141,6.38089513107904,6.36990807642825,6.376607921416,6.36462313409033,6.34870273447906,6.42250915688588,6.35860280603564,6.42901623531903,6.45302845593349,6.3444687479896,6.39705399436796,6.35687280732523,6.34146022654919,6.36616397574145,6.11692540717988,0,6.35894464965612,6.15569085296939,6.39043240741794,6.44434876047807,6.35820355463235,6.29018620858244,6.32214901921306,6.4621544462187,6.41410190759544,6.12559443715244,6.36075200101112,6.36168283595491,6.13987654047567,6.38496712577288,6.31506151090446,6.33761453380076,6.32258486547276,6.2786948364696,6.36202403533102,6.33102021462961,6.37005699431669,6.32956887367944,6.19472670424135,0,6.14877182243287,6.38906168823882,6.12688190460582,6.39651119537458,6.36904794963989,6.19328649722937,6.40471840829555,6.3724417209668,6.46702640531888,6.45515535461354,6.36815632994178,6.03450527693439,6.11638447619376,6.0872958409574,6.40580041308453,6.39424578087605,6.19853490435193,6.36302470569104,6.42506218870367,6.34587797738717,6.29960854225708,6.31907156007807,6.23443043868261,6.37910816799328,6.29752088191244,6.37833602478033,0,6.36440831223789,6.44955876240057,6.12904064545778,6.42294676317492,6.34954832656671,6.34098902293118,6.35428136979345,6.46374900206591,6.15694015940311,6.38429488040874,6.37833759192795,6.32923042610038,0,6.25075976032546,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.43944143899369,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
14,0,99,6.33333333333333,0.185145351714589,3,1,6.34054579662237,6.32091774768026,6.36253068513234,6.35884416024403,6.32791406518642,6.35054135553861,6.3516677728537,6.32197066012709,6.34986340056576,6.34200246368733,6.34462413090831,6.33475595740556,6.3714290038094,6.33106360897862,6.33717875608958,6.32860610011184,6.33782331527793,6.35200576067782,6.32151612053009,6.34847484029295,6.32959568396668,6.31968603082571,6.32979509991514,6.32485258564405,6.31947438750529,6.33626900721258,6.33341385766549,6.31308480360519,6.35179917822092,6.35340118195856,6.32397757346271,6.32938680552256,6.31964000701905,6.35042088469492,6.34072163062889,6.32295880855283,0,6.34515399805834,6.32865602694375,6.33787376682689,6.36119814993698,6.3350797450839,6.31303761649684,6.32888870228999,6.39522188940582,6.30798276249558,6.32556643551208,6.33080724069223,6.33865192044334,6.32530902679473,6.35232066148602,6.31631234862212,6.29894082224167,6.34112495867193,6.31023134425827,6.35170856455823,6.30876124717323,6.32249282670181,6.31460312817372,6.29961199471091,0,6.2919620852456,6.31480354499508,6.30053653552871,6.31089352492426,6.31337756483961,6.33761361005176,6.34860325762552,6.35250610155393,6.358771906459,6.34603876764422,6.35619891236278,6.2848980053055,6.33424961412829,6.31095560994447,6.33175302598117,6.3304962393067,6.33020552137636,6.33973954381124,6.34349487844182,6.3489065916142,6.32652689512584,6.31543576104577,6.33359696631362,6.33665847303662,6.34547900686644,6.33928442659432,0,6.32896915249573,6.35406174622597,6.31497818635083,6.3348075192515,6.32064679689533,6.33580201593183,6.3397460518813,6.38424476805676,6.33327124052781,6.32519850318781,6.34112528779779,6.32683528336317,0,6.29366098279432,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.30974721398202,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
15,0,99,6.33333333333333,0.0429409870272824,3,1,6.33277175796001,6.33839010343709,6.33917270744283,6.33292300370879,6.32685849613215,6.3312879919015,6.33106999546497,6.33104040059232,6.3346581282194,6.33819569780759,6.34004765308184,6.32902319079117,6.33625264077183,6.33607293002417,6.33831580056941,6.33916013401021,6.33260245276052,6.33647842170806,6.3275796177566,6.3316036366334,6.3356687926056,6.33456788308592,6.33244662883338,6.3389874601446,6.33461315042432,6.33178858128864,6.34047345815453,6.32836405856084,6.32999964328278,6.33163105874139,6.32732469808263,6.33095028713475,6.33090063830744,6.32760796583792,6.32986745787839,6.33092288586436,0,6.33563598648553,6.33501723989623,6.33677625867705,6.3350132833047,6.33152321563894,6.32753303494349,6.3363741178348,6.34656795862481,6.3223260272657,6.33020964945967,6.32870760990255,6.33495299544935,6.33011693151555,6.33732311339835,6.32239308532918,6.33294335457187,6.32891311153639,6.33164594553997,6.33921247447918,6.33142960383175,6.33113858985049,6.33584165958672,6.32638576426575,0,6.33031433328231,6.32777828227498,6.33193058119222,6.32593756869176,6.33367766272102,6.33674551039738,6.3394763955388,6.33894169108387,6.3346110427192,6.3362444161856,6.33574150941974,6.3243177123928,6.33291848046167,6.32881678935554,6.33823737101321,6.32966900260268,6.33167233264965,6.3385381911756,6.33717548871696,6.33134651545184,6.33039779353659,6.32743651944542,6.336508661866,6.33252586011899,6.33362445886704,6.33792410442243,0,6.33462856722864,6.3331673304226,6.33567359195028,6.33239563598496,6.33384014463931,6.33764807814357,6.33562811216882,6.34153707341791,6.3364900986948,6.33209812083216,6.3362867323888,6.33363555646237,0,6.3271130092593,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.33112954291223,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
16,-1,99,6.33333333333333,0.00992714774114954,3,1,6.33367321628337,6.33486554155756,6.3346108734874,6.33259582361215,6.33284549534084,6.33326315094507,6.33571130890817,6.3325730754152,6.33260985520614,6.33374227858725,6.33422857297657,6.33341238115039,6.33345089051077,6.33443695707445,6.33441050099584,6.33530959661791,6.33447486636765,6.33411265024355,6.33274070442733,6.33288642452733,6.33353651114597,6.33247938834942,6.33283581759923,6.33490666408912,6.33363833345211,6.33301626390586,6.33584549880337,6.33429177227662,6.33170615531164,6.33169388059859,6.33225296460106,6.33252953150771,6.33263522059906,6.33218959189979,6.33271085023937,6.33318101029047,0,6.33414958226013,6.33288150706026,6.33355738476941,6.33281001173254,6.33211219746943,6.33289113194737,6.33432066080578,6.33569609165318,6.33179781825836,6.33173336392205,6.33269553742669,6.33269945030995,6.33355862861454,6.33154490309565,6.33157160884625,6.33382884427149,6.33334728042142,6.33357706815816,6.33369331483222,6.33253525636067,6.33261419841418,6.33480646804924,6.33260642354267,0,6.33315018993394,6.3324325367637,6.33260216167957,6.33240133161612,6.33288772750465,6.33350783646064,6.33321072010886,6.33472550054757,6.3313324546966,6.33324942313525,6.33453711846447,6.33247919726374,6.33389226224915,6.33327702652665,6.33420429321457,6.33185797539912,6.33274373378774,6.33526834760242,6.33317096248408,6.33331060232238,6.33256713536305,6.33257718672355,6.33430729354155,6.33283827159354,6.33309016463184,6.334714142784,0,6.33321894182621,6.33334321199196,6.33414234414194,6.33309719869612,6.33251235426583,6.33440368770649,6.333109814848,6.33316759659863,6.33515679096533,6.33335623321223,6.33429635971949,6.33409166862477,0,6.33241429346287,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.33403943003448,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
17,0,98,6.31632653061224,0.353869669976398,3,1,6.3334982294144,6.33342414941969,6.3334064434091,6.24204387445051,6.33320467764004,6.33317919136163,6.33442379809472,6.23495071002072,6.23851995713557,6.33335980925454,6.22223588707415,6.33370410321133,6.25297210749704,6.33307216311731,6.24523591819381,6.33354186310315,6.33364509304872,6.33349884207227,6.33340030963685,6.33331744496862,6.23459366537354,6.33299028010285,6.33315710973514,6.33355942974134,6.33340531124118,6.33333545885727,6.3335603600489,6.33371854372194,6.3329790783634,6.3327774586439,6.33317081222467,6.33297943034756,6.33343924150333,6.33335183254071,6.33331716127965,6.3330291681512,0,6.33368137868093,6.33329743101842,6.33335132268839,6.33321716178787,6.33306160222572,6.33346919844618,6.33363555861712,6.33346413970133,6.33333861814061,6.33294819178607,6.33328423470814,6.26283621512281,6.33368930052697,6.23451776564743,6.33319578141594,6.33340340748529,6.33322995374136,6.23124151132289,6.24158428855431,6.33345795436011,6.333154472246,6.33350723442008,6.33337745033426,0,6.333479675983,6.33329586943824,6.33317405443459,6.33296795692565,6.33320257698753,6.3332913583147,6.33318423832925,6.25227943353584,6.33304892948334,6.333097577284,6.33350803804738,6.33319821913008,6.21053373775979,6.33321921595262,6.3334264190785,6.33303571096701,6.33321455450414,6.33369048228663,6.3331863499311,0,6.24295339896718,6.33336112878157,6.33341509662872,6.33328589046034,6.33327583029904,6.25166614313234,0,6.3330852101595,6.33342306274851,6.33348012819521,6.33298596647361,6.3329903750311,6.33337690038079,6.24577875929207,6.33303042668058,6.33380425104901,6.23386227291756,6.33341264082757,6.33329786941959,0,6.33330356465232,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.33346817474778,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
18,-1,98,6.31632653061224,0.0766740029432327,3,1,6.31852056601567,6.30816246404221,6.31683548065246,6.3128365419664,6.30970677997306,6.31964821590455,6.32899650537948,6.30616995381409,6.32047937312821,6.32021316574712,6.30104749992831,6.31295437229387,6.30745300472579,6.31366445424728,6.30918085753704,6.30202877273585,6.308580915217,6.31354858663932,6.31842467960505,6.32374987620926,6.30742152351604,6.32233567991087,6.32221970575358,6.31388632498845,6.31741984088547,6.32714984523715,6.31463441635057,6.30120369724459,6.32226548178704,6.32811897186062,6.32745535357074,6.32207131276602,6.30730793091308,6.32134627784605,6.3236153470944,6.32013935337727,0,6.31221764952918,6.3108147068324,6.30724079128743,6.32410840209865,6.31013665565046,6.31934861127044,6.3161391206152,6.28459030967014,6.32426127808956,6.30985971751755,6.31443811928274,6.31611431976949,6.30966814637262,6.32025461640803,6.31228437437068,6.32908268615891,6.31493621058107,6.31414760081882,6.30973558279299,6.30569100062464,6.32863292490683,6.30834690642713,6.32106677727854,0,6.3240313297688,6.31094125344092,6.31097530175905,6.31411605163123,6.31551880313224,6.32125562954213,6.30142088246504,6.30277488512411,6.31477839565118,6.31594451717996,6.3259428445745,6.31493123163217,6.32218547745681,6.32906421573668,6.31367991796216,6.32185716499287,6.32239029470562,6.31000285413837,6.32034699318652,0,6.32536387999302,6.31957404152482,6.31076989814824,6.32280614779121,6.31625610956732,6.31395997215186,0,6.31366949182594,6.31480747747671,6.32871563295835,6.3196242762391,6.31364714354572,6.31171864780455,6.32194168559868,6.32772715565138,6.32049425437118,6.31884852237893,6.32374809034168,6.31140504339384,0,6.32595709221208,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.31191478734699,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
19,0,97,6.28865979381443,0.681153414617385,3,1,6.31482889502302,6.31632484960486,6.31601131083154,6.16197624088655,6.31591717947618,6.15210141057013,6.31276007434041,6.31510374330375,6.31846869617521,6.31473441150141,6.31632488313532,6.31557932339679,6.3128290282638,6.11764337860126,6.16529849153695,6.31282420574882,6.313645070277,6.31660935291109,6.31719530032227,6.31643857055343,6.3166410407834,6.31723842900236,6.31735590046859,6.31562780482562,6.31806872570266,6.1940445425188,6.31290004300527,6.31247595337171,6.31657977196405,6.31930474435612,6.20361159784828,6.31815574545355,6.31269901542658,6.31816231346092,6.31896727844815,6.31756258535326,0,6.31559167419883,6.31719501086947,6.31253628544363,6.31674940995268,6.31775285379117,6.31745729761871,6.3150862950567,6.31446131870663,6.3151653704698,6.31594278934288,6.31464011967296,6.31678724812957,6.31571579596343,6.31861113954811,6.0461468591211,0,6.13816939930312,6.31550077786478,6.31685907063711,6.31485124504739,6.31788317294254,6.14558536022758,6.31490302088973,0,6.31702116744975,6.31628747290152,6.31637668191527,6.3153451220172,6.31595357403384,6.18855551539267,6.31427164072406,6.31356639792165,6.31566010768374,6.31648535602018,6.07586559399945,6.315331646001,6.10597672756259,6.1322289070757,6.31568446247816,6.31803066090374,6.31602837789297,6.31529925042978,6.31699990420899,0,6.31636643345343,6.31439001246467,6.31630764043028,6.31680574795426,6.21813137951867,6.31583758162495,0,6.31675219074208,6.31145090501639,6.31830780240265,6.3152404409808,6.31822405671709,6.31749159037209,6.17143665513899,6.31762478048138,6.10865260753191,6.31670024023153,6.31553955053016,6.08281436113403,0,6.31916587976172,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.31492496500588,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
20,0,97,6.28865979381443,0.121604573225406,3,1,6.28986471433636,6.28479433241739,6.29469297719647,6.2996669154212,6.30010610817045,6.29608105128088,6.29352900669192,6.29296036582193,6.29364901845085,6.29296782176634,6.3004689680982,6.26499924117224,6.29061990196486,6.2733711749152,6.28577753980838,6.29157911993147,6.30071106932912,6.30291010722568,6.27049686367443,6.29605110485667,6.30238292153351,6.29403997287507,6.29839009726741,6.27640109513693,6.25766791652342,6.28794822675262,6.30566145482616,6.2911616089929,6.30358346705124,6.30700396614683,6.29343662376409,6.29734852828177,6.29409970287675,6.29813965238484,6.28130427247119,6.30328198303185,0,6.29676060079156,6.27969631492281,6.31566319062716,6.28130482975555,6.27790974883633,6.27430694333072,6.28172163698343,6.29944790140162,6.27402657309523,6.25723953304518,6.29180939450497,6.27729068688859,6.28942985651472,6.29641998028385,6.2698179379587,0,6.25162385054876,6.30685677478148,6.285298957351,6.28714010497891,6.29243037428265,6.28520462442917,6.30300064165318,0,6.28056709540062,6.28019810390706,6.28975660494964,6.30803668740566,6.27632267012237,6.26477176351051,6.29910870749525,6.28607440436895,6.29510124972212,6.30195419704624,6.29631380251151,6.28692438687527,6.28405685714626,6.28267583265208,6.25502643480376,6.27694527170164,6.29185115634844,6.29961090264731,6.2783009308319,0,6.28683668713043,6.26471351628897,6.28485765107539,6.27662347316065,6.2980029824622,6.29461318477232,0,6.28921658010883,6.29689906859504,6.29594534560031,6.28771616593806,6.28408476152393,6.27649181546716,6.28761002543531,6.29997304414914,6.28220103449998,6.28625404270975,6.29219677746055,6.28557046337747,0,6.29303401367408,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.30312322680566,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
21,-1,97,6.28865979381443,0.0275716513019634,3,1,6.28292126429275,6.29053974534403,6.28778832833001,6.28520224505464,6.28836313697588,6.29091371922991,6.28954044326305,6.28607707664693,6.28993013241401,6.29112248863418,6.29019364764556,6.28454318796172,6.28806257597182,6.28850480964569,6.28441917979963,6.28986804911309,6.28715872346318,6.2896202272559,6.28723231804461,6.28586954966737,6.2892989639803,6.29221591144734,6.29172944593569,6.29106916896562,6.28203349395414,6.29035062239141,6.29313250750171,6.289074305261,6.29180975328188,6.2846467023667,6.28518677029388,6.29003894522821,6.28738682872789,6.29277964038431,6.28874804333425,6.29021027193263,0,6.29163788557033,6.28860536523891,6.2911313701145,6.28946481634478,6.28727950030962,6.28217737366427,6.28810589318036,6.28855199337082,6.28746753598099,6.28718055388794,6.28944720577504,6.28432861055048,6.28815702311821,6.29303682369719,6.28878439808692,0,6.28496833048027,6.28828848105285,6.29325248915769,6.28538690845218,6.29074487387791,6.29027630184397,6.28930949307704,0,6.28630285340574,6.29204170932924,6.28793045269168,6.28898856055876,6.28999315337465,6.28965586276508,6.29002936072814,6.29046898282765,6.28516150897164,6.29027614142237,6.29247038917793,6.29432693428957,6.28882929942988,6.28143790729251,6.28756750944599,6.28657838406956,6.29125762299872,6.29073794196989,6.28758601939544,0,6.28753771318544,6.28613354915247,6.28803525341724,6.29249719132279,6.29019183522049,6.28918232595405,0,6.28469381207804,6.29049547334456,6.28757053010441,6.28817412664409,6.2875936993275,6.28491017515324,6.2891128959524,6.29486208769779,6.28724560518799,6.29194677518947,6.29027410112709,6.28430702606976,0,6.28506875240837,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.29347113295481,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
22,0,96,6.32291666666667,1.29598908846785,3,1,6.28725917984205,6.28858786992195,6.28852308852715,6.28708246093152,6.28872117323795,6.28973802810048,6.92256168141203,6.28800812125448,6.28864940510303,6.73195770437352,6.289744842775,6.28788824963576,6.2893017606021,6.28863693850416,6.28838338887499,0,6.67996342747334,6.28985857046728,6.28858207984577,6.61695723473301,6.28888285397389,6.28823025248041,6.28915661439547,6.28931305719372,6.28781931485869,6.28949189471731,6.28945210956793,6.83752667238892,6.28953837887408,6.28899887883299,6.28868220729512,6.61695438268659,6.28826113697759,6.28901472198921,6.2877023937717,6.28854615552713,0,6.28890846229049,6.28853651132628,6.2891553453869,6.28853306793636,6.28819262774758,6.28730369806369,6.2891216856705,6.2899974816454,6.28887334001914,6.28814139369325,6.28865147704526,6.2884642769145,6.28815213418535,6.28909766971295,6.28655024092848,0,6.28944460524537,6.28807185975881,6.28937919218217,6.28793299190407,6.28881296829718,6.29007360598377,6.2887210551118,0,6.28903470126353,6.28893995602594,6.28819685918363,6.28900959776882,6.28826212641573,6.28810355456839,6.28827283591297,6.28892716272846,6.2884721004899,6.28837138269939,6.28910487093188,6.28916982005515,6.93190399766091,6.28733305988338,6.28793886192656,6.28852410398179,6.2888538626123,6.2886801430359,6.28847608518913,0,6.28909919941714,6.28748661804313,6.28907968804095,6.28842004610835,6.28842022070692,6.65930626581464,0,6.28839597389261,6.28863304436303,6.28882363465875,6.28921960725616,6.28803580705066,6.28818171396231,6.28883629525712,6.28939563638572,6.28889401988953,6.28930946122847,6.28902204644765,6.28776441784929,0,6.28805131286844,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.28907039321734,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
23,0,96,6.32291666666667,0.246059781771414,3,1,6.28857576030935,6.30455278388265,6.28859733517773,6.32466922069835,6.30424566177384,6.30713242468056,6.32012982680067,6.34206441509151,6.303917466583,6.34834392581847,6.33628004119327,6.33431892622728,6.31263324595969,6.2886275831839,6.32254513740694,0,6.35224640973056,6.28895630982553,6.34050723414066,6.30582080148683,6.32225648837056,6.31338669748734,6.33600004059677,6.30756473601751,6.33578789417393,6.32007015039011,6.30861084341119,6.38112436264085,6.32550816517313,6.28880197589146,6.30325173620116,6.34265889012532,6.44625637044722,6.3323548152421,6.34925173535306,6.28855671913324,0,6.30754207121656,6.30901379877001,6.36217061629858,6.31026949162069,6.31279194264428,6.30852741848113,6.33624636127378,6.31684751892465,6.30850796983789,6.30947459750669,6.28861698536172,6.31723632744972,6.31027179958122,6.34805897106082,6.35360622030648,0,6.28870680222418,6.32537994561754,6.36616817123039,6.33343393524073,6.39077355085633,6.3574970562492,6.32999745012364,0,6.32648310440504,6.32334806652324,6.30590926817828,6.31342646638496,6.32891948292996,6.34243386871348,6.33052953327629,6.33529665527428,6.308331241085,6.32369250259115,6.31993835738221,6.33217285319532,6.34400255331591,6.30899704303499,6.32536496040271,6.30865902378075,6.3094219292697,6.3672675610084,6.30181636872978,0,6.36581798404193,6.28844620803694,6.30734971614007,6.35281062733458,6.32566582812453,6.32562954905818,0,6.3180880472389,6.32439862052711,6.28860154018322,6.30781297454031,6.34198691900146,6.30396612979659,6.35807414547466,6.31039571959994,6.33924780111656,6.31034331978674,6.3153484742294,6.32055940638099,0,6.30774180485506,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.33110592852749,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
24,0,96,6.32291666666667,0.0454264615831862,3,1,6.32224156318797,6.31722162692296,6.31682422534402,6.32217953986293,6.32812276173872,6.3314402133744,6.32449556112981,6.32870669161463,6.3194780709132,6.31894067844892,6.32122251271634,6.32356424432257,6.32481036929913,6.31918351430945,6.31947680945607,0,6.3300980105389,6.32196541614222,6.32581823444597,6.31866732802356,6.32239151604957,6.3148718537796,6.32736897373589,6.31602167268817,6.31919349229538,6.3290117267885,6.32480033825787,6.33335152954686,6.32392020668965,6.31924872934135,6.32758078428298,6.32228952849579,6.33236226321379,6.32143271570005,6.3289201369495,6.32071305290163,0,6.32017750103993,6.3189578055168,6.33221676523007,6.32349404707151,6.32394299016599,6.32031962937456,6.32237003691825,6.32245223782207,6.32229942068909,6.32039536034794,6.32481701269803,6.31987245045004,6.32384759410245,6.32956083802854,6.31788697643438,0,6.33223951613863,6.32317072692328,6.32767898926632,6.32115479040356,6.32924354041955,6.3283441798627,6.31890350375439,0,6.32706979275648,6.32144415251753,6.32173962031955,6.32436248913754,6.32357773861507,6.31594524130413,6.32898876288971,6.32779814082149,6.31451885202241,6.31788289481698,6.31836801293853,6.32778616119752,6.33427217662977,6.32835327568396,6.31821861268669,6.31758670740568,6.32218801019941,6.32126050992732,6.31769140020722,0,6.32782690014374,6.32067717527367,6.31861631119352,6.3204775953052,6.31848620485115,6.3203097956835,0,6.32235697424857,6.32489073344562,6.31631653810065,6.32026778552655,6.32732036075634,6.32110124313001,6.32861455010646,6.32473772108994,6.32261892922069,6.31694607345528,6.33032789459578,6.31619018306159,0,6.32289777951733,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.32066552994428,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
25,1,96,6.32291666666667,0.00973769039669636,3,1,6.32292473593573,6.32147509593138,6.32169649060942,6.3225198948677,6.32359941313602,6.32315332787749,6.32403574602378,6.3233606682053,6.32460066119717,6.3225127761852,6.32288289522423,6.32406649987866,6.3239028087875,6.3218771958125,6.3235409804977,0,6.32364322598047,6.3226503958771,6.32290487562506,6.32248339745561,6.3238773106479,6.32132434302781,6.32327033778469,6.32045278492619,6.32189186139852,6.32289660249424,6.32263272938631,6.32328420362788,6.32321783573304,6.32170724466439,6.3233236002529,6.32165612296223,6.32324621412553,6.3229468987741,6.32349810371616,6.3227310084677,0,6.32262673672506,6.322944351322,6.32430174687101,6.32278513270658,6.3252362042844,6.32352838110174,6.32255724215711,6.3238762873622,6.32350321665171,6.32263007159065,6.32288159050079,6.3239852105155,6.32364438933705,6.32445187210573,6.32265609677952,0,6.32432290266571,6.32116121288179,6.32331203865301,6.32294712624657,6.32314637914517,6.32320953870503,6.32277174184324,0,6.32298451798255,6.32355004257353,6.32315962870735,6.32328026907334,6.3233504559216,6.32254879952847,6.32403474540451,6.32252480086265,6.32220134580946,6.32132629012639,6.32357526585713,6.32580811512365,6.32445668658189,6.32191662707714,6.32261144173364,6.32116519477093,6.32389883064999,6.32293034320611,6.32185418620407,0,6.32329032529824,6.32362506214088,6.32328909824707,6.32020551212524,6.32122399095459,6.32210921824093,0,6.32279207745275,6.32386677201505,6.32203846952593,6.32222266977884,6.32313054492357,6.32123014769111,6.3234837190708,6.32426320309169,6.32186541753376,6.32225194872052,6.32332350227913,6.32132683822513,0,6.3242346458904,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.32364718994247,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
26,0,97,6.56701030927835,5.46312586590645,3,1,6.32300713896624,6.32257666083863,7.37894938663331,6.32285010189918,7.5728470450942,6.32292823378721,6.32271342452918,6.32289519820515,6.3232108184813,6.32309177330011,7.89553927880873,6.32315657730371,6.32310850521737,6.32265979098107,7.63649387645567,0,6.32302703617951,6.32306102116739,6.32277630081509,6.3227539225628,6.32321509607647,6.32266611032331,6.32281433119084,6.32268642209943,6.32287288794233,6.32285034304673,6.32297180998596,6.3228814423114,6.32296732053842,6.32265856673352,6.32309217331253,6.32265212457993,8.32991989495351,7.70869752177908,6.32288163532176,7.72896758424192,0,7.54885418198011,6.32297028269343,6.3231175725706,6.32242244081964,6.32324872870703,6.32308457312976,6.3228844822876,6.32345307130067,6.32339264046712,6.32285314898844,6.32287792924196,6.32327612458349,6.32321350840448,7.73449451089745,8.65342815834583,0,6.32281521822395,6.32277877445266,6.32277532247812,6.32310406490867,6.32293451719011,6.32304968343513,6.32302278725829,0,6.32275457410721,6.32304100045547,6.32309246190663,6.32289295997504,6.32272271681404,6.32259106388258,6.32325156813949,6.32281443001702,6.32301132948166,6.32274302405166,6.32318802479098,6.32354963201638,6.32323627465468,6.32257201427749,6.32271106741216,7.51468835859301,6.32292194746902,8.16270295945902,6.32272882180837,0,6.32304327394678,6.32309537628625,7.65882735106229,6.32234799822779,6.32260173507447,6.32259215237674,0,7.47072243994919,6.32305203382918,6.32262263573798,6.32288950603519,6.32290681505232,6.32265432230008,6.3225778441959,6.32305513941342,6.32267692918275,6.32292811391839,6.32298139155929,6.32299694467521,0,6.3231013032495,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.82807425556526,0,0,0,0,0,0,7.54419603172235,0,0,0,0,0,0,0,0,0,0,0,0,0
27,0,97,6.56701030927835,1.22597470118548,3,1,6.55184884655176,6.7596431481157,6.54971824159115,6.50609667307285,6.74302985093996,6.67865464724171,6.67731730001468,6.39480717790257,6.38240719700905,6.46942043546604,6.74842818094586,6.39731987123264,6.6546632362177,6.42172230059478,6.63108811588934,0,6.47778462627969,6.53435204752078,6.50987018340722,6.57534694780454,6.47753622896088,6.395412972338,6.77505050325875,6.75532477678155,6.50326219450839,6.50073902201025,6.68851691529673,6.58956402419169,6.59995650253919,6.62669839923478,6.49372695889899,6.48757361596832,6.74318035102244,6.63523090326539,6.50933281410246,6.6160094512404,0,6.58592273956857,6.51294355443995,6.56960867904518,6.39149290715664,6.40093624087246,6.50041683753141,6.68067483338302,6.51235075472586,6.65387232279577,6.70146058874179,6.51855848278435,6.47094871049938,6.57860402310344,6.5426511373,6.80170493271798,0,6.57552956312289,6.79262154114997,6.66769353765702,6.51042938508774,6.56282141351526,6.51400782534367,6.37640167947293,0,6.51288998414791,6.63014087346083,6.55397848784412,6.46557739369374,6.48241849677629,6.37388804007624,6.40641434717614,6.8027301377228,6.39982522047749,6.50880280918364,6.75667644300697,6.4260284424788,6.69896751211705,6.80509120204429,6.38939248878628,6.71682392309278,6.49442625820569,6.71940954790595,6.56719068279319,0,6.38644842199975,6.54892664354425,6.6802272140814,6.32284213344265,6.47803808289129,6.55155574142325,0,6.56191501618489,6.72338462760557,6.5535939021569,6.53518975571386,6.50180013052239,6.5849797928871,6.45435038736483,6.53266102504892,6.63673751941606,6.78201956208571,6.5131598346623,6.51319404238964,0,6.45738643834162,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.90473909941397,0,0,0,0,0,0,6.71571492465303,0,0,0,0,0,0,0,0,0,0,0,0,0
28,0,97,6.56701030927835,0.29534804742053,3,1,6.55417056806703,6.62208303057354,6.5444253218243,6.54443183109264,6.56890634264349,6.6132185333946,6.62347116504778,6.51540030384103,6.56732245130049,6.53265349921177,6.61345363714274,6.58651321360264,6.59525304287917,6.57185832321733,6.58159067217519,0,6.53388129990053,6.58829777438065,6.52711357117223,6.6144734948077,6.53320585597325,6.55888359884083,6.57679168148213,6.58433969786219,6.54766810538381,6.54031998886756,6.55564310851206,6.56493780117493,6.60253793890901,6.57906234572088,6.54337904997244,6.52691087977577,6.62116034664357,6.57742958654995,6.52614949273143,6.54419194332861,0,6.57922679777943,6.56396976891879,6.57448425761966,6.57005208212898,6.54376802050747,6.584865987553,6.6035881988046,6.58659200862014,6.58984143717491,6.57758259260227,6.55910564350859,6.55452882934221,6.58233733903654,6.53607601337508,6.62403017621007,0,6.57561452188677,6.56313565724104,6.5960733285536,6.59154221245596,6.55794575195516,6.54996648227181,6.52638815039536,0,6.57537674208675,6.61315051823564,6.51437480471807,6.54125990650408,6.5108133656322,6.54715882021487,6.53682885779047,6.59230447185783,6.57930004420501,6.58440419201941,6.59729223634319,6.49122602885982,6.52807195120344,6.59097781074416,6.52577032732191,6.59066376601272,6.5898924767263,6.58095498177518,6.59313068194566,0,6.5343232034735,6.60561080570984,6.5727301638152,6.53668766701425,6.53880044026112,6.57824840827191,0,6.54347328581027,6.6162450327705,6.52227492383131,6.55834289973453,6.53600626063402,6.54815544590599,6.56172583781818,6.58820572537999,6.57077174798773,6.61510881365866,6.56879625023227,6.52427817987674,0,6.55299258087399,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.61487463012902,0,0,0,0,0,0,6.57497711950588,0,0,0,0,0,0,0,0,0,0,0,0,0
29,0,97,6.56701030927835,0.0789205654269048,3,1,6.56097984092809,6.57320266094485,6.57433520568108,6.56602636915599,6.56201983910761,6.58218028190443,6.56986216572258,6.5583883391065,6.56849547429955,6.56426299394396,6.57933547659168,6.57422206839744,6.57036947542226,6.5726152783282,6.57321509661416,0,6.56545352305642,6.5727399120662,6.55343966908917,6.57816111450814,6.56102938884949,6.56515453133556,6.5559319507224,6.56331275143617,6.55960909549214,6.56087004481109,6.56441476797547,6.5632489447422,6.5743889666592,6.57667399480418,6.55979850818622,6.56508985840683,6.57922633698503,6.56262475056959,6.56282496529253,6.5591444732897,0,6.57302505598517,6.56569996938478,6.57819587471514,6.57235211935909,6.5538789521223,6.57039920458367,6.57035237044407,6.58150305279768,6.56830040019297,6.56685513409738,6.56783994524344,6.56893587525788,6.5722965838,6.55923985707515,6.57179266308067,0,6.56999440083105,6.56141780631998,6.57867949317488,6.57219210615211,6.5666497553615,6.5623205982182,6.55665704550989,0,6.5629110731189,6.56665829961664,6.54410440260471,6.55617770926197,6.55141430502658,6.57082700718256,6.57249805512059,6.57057260583969,6.57292000920898,6.58292136898016,6.56748640118455,6.53952457088416,6.56298612751836,6.56853716497606,6.55517232370957,6.57001787147643,6.56948385098138,6.56542255019351,6.57441658663116,0,6.56512164119488,6.57904200652658,6.56880341492692,6.56706886193356,6.56693355908439,6.56336770634323,0,6.56220629050029,6.57695620705216,6.55848159082311,6.5654119760417,6.55996444049748,6.55876977027922,6.56213475227727,6.58421570612085,6.57315758074636,6.57702872017631,6.56971358604499,6.5592405162936,0,6.55738442967472,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.56874362476971,0,0,0,0,0,0,6.56619935052118,0,0,0,0,0,0,0,0,0,0,0,0,0
30,0,97,6.56701030927835,0.0191143333742981,3,1,6.56489546215985,6.56853523717949,6.56989356906186,6.56674597203915,6.56492967411989,6.57039504415517,6.565322360301,6.56551380977729,6.56734908887423,6.56658103688775,6.56793613451674,6.56733351286242,6.5661114281006,6.56884645694206,6.56828839879157,0,6.56627166062383,6.56842073050977,6.56461148840964,6.56708861382664,6.56631815149434,6.56619801886504,6.56343147290415,6.56691357722019,6.56552217008561,6.56572079632674,6.56817808625106,6.56547391556126,6.56765726448609,6.56873500516149,6.56499267983592,6.56645889342703,6.56857938250635,6.56496726705917,6.56755802909163,6.56463826526009,0,6.56896041806221,6.5672669649468,6.56969983035612,6.56984393155112,6.56316298112264,6.56585162305702,6.56824457061193,6.57021798540165,6.56484414824054,6.56632614609089,6.56677981501752,6.56773483611422,6.56732355343812,6.56670401494015,6.56626527104438,0,6.56669167511184,6.5662352790831,6.57092747213751,6.56872976894231,6.56691879927117,6.56824404943037,6.56320133457399,0,6.56685583043889,6.56478453872636,6.56265074383279,6.56418441165972,6.56575283169676,6.56955064967247,6.5688886153805,6.56788975323031,6.56616631675248,6.57155022415603,6.56604544805171,6.56037092927902,6.56801083436508,6.5671456442382,6.5667210051232,6.56784360702513,6.56741478090376,6.56682064194693,6.568846729019,0,6.56633002033083,6.56809493254223,6.56870167871074,6.56819272050681,6.56715677670074,6.56771934268397,0,6.56566029592052,6.56690291220468,6.56841443068207,6.56654838377998,6.56553752959338,6.56586361979238,6.56777050270752,6.57127887480167,6.57119279713806,6.56830359354016,6.56813516965758,6.56647631746272,0,6.56367140014633,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.56537359415542,0,0,0,0,0,0,6.56662096238778,0,0,0,0,0,0,0,0,0,0,0,0,0
31,0,97,6.56701030927835,0.00442859436614085,3,1,6.566702989273,6.5673097928867,6.56758421375889,6.56682594491398,6.56659136375851,6.56761633753958,6.56710275155582,6.56693241088595,6.56703678447723,6.56640519024183,6.56708842130907,6.56724237398202,6.56661003450189,6.56736787802741,6.56719727736553,0,6.5671442532351,6.56721260476851,6.56665827814002,6.56677299447543,6.56712878096686,6.56653304894442,6.56619586559077,6.56701823157557,6.56679072169469,6.56666052519347,6.56753482321246,6.56706580887873,6.56680749086829,6.56749469784335,6.56655779114833,6.56655941877123,6.56721600166292,6.56668666377212,6.56706144024831,6.56647975350865,0,6.56740495382612,6.56726190285902,6.56740412764429,6.56759894805326,6.56637628414666,6.56659305731012,6.56747587273195,6.56776994999266,6.56626918072081,6.56674645869017,6.56699772421759,6.56713356957818,6.56686678016476,6.56697274606137,6.56632730977531,0,6.56718471133929,6.56695737487492,6.56777594023354,6.56715110341946,6.56661040356374,6.56775663506917,6.56617188096981,0,6.56724842956112,6.56642141421843,6.56644298125903,6.56663995106773,6.56674987636939,6.56760770330225,6.56708958385979,6.56745391554865,6.56607871756011,6.56770051309435,6.56680906976652,6.56568896103419,6.56748869145649,6.56728568610643,6.56722193009103,6.56725126497757,6.56700060486196,6.56744285655177,6.56738339301461,0,6.5666593987434,6.56692463922632,6.56760378616769,6.56730423498908,6.56699566153992,6.5675349316153,0,6.56659991497511,6.56640432073006,6.56778660344251,6.56678972484313,6.56648115640267,6.56714293403252,6.56734634416908,6.56720195439455,6.56820804564632,6.56723075293065,6.56731175723118,6.56710353891923,0,6.56645658755995,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.56677952883342,0,0,0,0,0,0,6.56704247973588,0,0,0,0,0,0,0,0,0,0,0,0,0
32,0,97,6.56701030927835,0.000987081799123594,3,1,6.5669542348587,6.56703189350328,6.56707278037033,6.56696075887577,6.56695613041019,6.56707396450673,6.56716711516361,6.56706260626564,6.56699383150929,6.56680320881727,6.56707512764276,6.56717166736209,6.56697258255365,6.56699560409237,6.56708427643875,0,6.56710886193118,6.56700140920256,6.56700224871673,6.567009408316,6.56707020185026,6.56685851064143,6.56677858973874,6.56699954325935,6.56698778861176,6.56690282743091,6.56710593466182,6.56712804148133,6.56687394114516,6.56707604070607,6.56689277391495,6.56682529890762,6.56710884619748,6.56702947744393,6.56695906552739,6.56687350836474,0,6.56709894075597,6.56711252741042,6.56709092586971,6.56707016402719,6.56692306383819,6.56697058061903,6.56714356982352,6.56712562269114,6.56687660369512,6.56695960307563,6.56705479643297,6.56703319912509,6.56705179005517,6.56694661826357,6.56687818048253,0,6.56702773767812,6.56708671989982,6.56713519971002,6.56707998787196,6.56684367639552,6.56718805161937,6.56689197573294,0,6.5670864148095,6.56693932454609,6.56692625004691,6.56695048587083,6.56693733127,6.56708353279075,6.56700739547142,6.5671402584633,6.56677364630083,6.567055391134,6.56694553126265,6.5668241102296,6.56712028751479,6.56706633548101,6.56706217560551,6.5670623393728,6.56700394681951,6.56716604774176,6.56707852257567,0,6.56691681758785,6.56699629108681,6.56707065121512,6.56709461466043,6.56699128095908,6.56716141756594,0,6.56692171739163,6.56688726164235,6.56716655341856,6.56689316667765,6.5668457796186,6.56703512178877,6.56707477886367,6.56687275650802,6.56721596276089,6.5670638238809,6.56707191165175,6.56699413538167,0,6.56694710904799,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.5670261397394,0,0,0,0,0,0,6.56706735686311,0,0,0,0,0,0,0,0,0,0,0,0,0
33,0,97,6.56701030927835,0.000229613554255303,3,1,6.56700545437044,6.56700238169616,6.56701301148209,6.56701471656351,6.56701802793763,6.56701248264823,6.56705170717658,6.5670232694578,6.56699315142985,6.5669731119457,6.56703728951725,6.56705950286215,6.56701459994849,6.56699029782758,6.56703117403552,0,6.56704418189167,6.56699858839553,6.56701315021945,6.56702126546541,6.56701665426231,6.56697835612869,6.5669484276222,6.56700531104811,6.56700068789916,6.56698072323377,6.56701934922549,6.56704840832319,6.56698029384066,6.56701266019988,6.56698406478237,6.566969244238,6.56706688737074,6.56702490082224,6.56698293285428,6.56698033503864,0,6.56703211775764,6.56703471490854,6.56704240327517,6.567011311177,6.56697949670797,6.56700615911615,6.56703808553256,6.56702726044697,6.56698996706319,6.56701513569017,6.56703736537798,6.56700909932016,6.56704853399525,6.56699299243585,6.56701446194873,0,6.56699582495487,6.56704295501329,6.56703951125564,6.56704958986996,6.56697530554015,6.56703265028557,6.56699610308493,0,6.56702490593395,6.56700387047256,6.56699508508146,6.56700623942757,6.566994466024,6.56700925911986,6.56701613905586,6.56703678086118,6.56697818692373,6.56701124574533,6.56697711154974,6.5669850165812,6.56702141022551,6.56701232053175,6.56700814120466,6.5670204921868,6.56699936892422,6.56704075401074,6.5670100594485,0,6.56699706923431,6.56702586375352,6.56701034795048,6.56703759041484,6.56699930184413,6.5670353647136,0,6.56699470020477,6.56699940672417,6.56701975911002,6.56696830108018,6.56697258235643,6.56700344945967,6.56701745111211,6.56696066520612,6.56703248899939,6.56701362174616,6.56702325356642,6.56700761449802,0,6.56700502269307,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.56701463538258,0,0,0,0,0,0,6.56703773325092,0,0,0,0,0,0,0,0,0,0,0,0,0
34,0,97,6.56701030927835,5.41069681450978e-05,3,1,6.56700952709529,6.56700599634222,6.56701047347687,6.56701539600029,6.56701517313951,6.56701199528703,6.56701650460858,6.56701194672892,6.56700342347672,6.56700537697259,6.56701648590953,6.56701871103073,6.56701041962883,6.56700394949827,6.56701469984402,0,6.56701709836637,6.56700668288428,6.56700912685764,6.56701150681356,6.56700890005286,6.56700725387224,6.56699841586122,6.56700638146751,6.5670046079962,6.56700296065546,6.56701165998449,6.56701940427439,6.56700844722507,6.56700948732412,6.56700479165155,6.56700264729913,6.56702965909491,6.56701345138925,6.56700200681846,6.56700712858068,0,6.56701585203167,6.56701458704459,6.56702185346303,6.5670095120641,6.5669993159909,6.56700658747851,6.56701350416358,6.56701263670319,6.5670064395363,6.56701532369827,6.56702017913668,6.56700935923647,6.56701993902234,6.56701074676495,6.56701735978668,0,6.56700559542465,6.56701795638397,6.56702043594276,6.56702034340875,6.567006054172,6.56700947808216,6.56700763921884,0,6.56701263313717,6.56700916691686,6.56700572495038,6.567012016569,6.56700692378509,6.56700830124293,6.56701542312758,6.56701596339912,6.56700591414843,6.56701195546536,6.56699990095905,6.56700804161648,6.56701155893199,6.56700979669575,6.56700666839628,6.5670142145345,6.5670070004906,6.56701420848712,6.56700630761971,0,6.56700910636544,6.56701594708189,6.56701147770505,6.56701515115467,6.56700631907352,6.56701038920428,0,6.56700850489789,6.56701032244967,6.56700742339839,6.56700229325021,6.56700280472896,6.56700625235931,6.56701176784593,6.56700272805951,6.56701187534834,6.56700827216978,6.56701260474697,6.56701181775937,0,6.56700783035878,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.56700977798836,0,0,0,0,0,0,6.56701911371333,0,0,0,0,0,0,0,0,0,0,0,0,0
35,0,97,6.56701030927835,1.23373190375997e-05,3,1,6.56700939883574,6.56700950444958,6.56701032397786,6.56701176548622,6.56701121773776,6.56701176120485,6.56701031650373,6.56701044901846,6.56700858981694,6.56700916899481,6.56701158177922,6.56701103527047,6.56700966313089,6.56700855278358,6.56701107201474,0,6.56701142117043,6.56700961638323,6.56700924677911,6.56701019889358,6.567009949353,6.56701022202424,6.56700884871135,6.56700866650404,6.56700806926398,6.56700856478797,6.56701090528976,6.56701227620964,6.5670107103875,6.56701097377666,6.56700932638746,6.56700869449387,6.56701491283726,6.56701053226397,6.56700822567185,6.5670102599848,0,6.5670115042402,6.5670110803997,6.56701349760375,6.56700982538386,6.5670079095414,6.56700842048942,6.56701093219875,6.56701083999675,6.56700929405402,6.56701201144005,6.56701263146428,6.56701036199775,6.56701116095038,6.56701145642597,6.56701202990415,0,6.56700998421169,6.56701141758997,6.56701283167929,6.56701183340887,6.56700992200129,6.56700965058653,6.56700940229039,0,6.56701066980288,6.56700989065956,6.56700924254802,6.56701118480878,6.56700961014,6.56701004341128,6.56701217310481,6.56701172505094,6.56700900721536,6.56701087067791,6.56700832268869,6.56701075061261,6.56701123949148,6.5670103127911,6.56700905908823,6.56701157041513,6.56701012557254,6.5670103790144,6.56700928938102,0,6.5670101741755,6.56701103723027,6.56701133048259,6.56701034306359,6.56700897628033,6.56700933691281,0,6.5670104056426,6.56701033598945,6.56700944386514,6.56700980209283,6.56700875336148,6.5670089121336,6.56701066335006,6.5670102178825,6.56701037641913,6.56700961296751,6.56701102963963,6.5670110437015,0,6.56700928507001,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.56701033872678,0,0,0,0,0,0,6.56701258885531,0,0,0,0,0,0,0,0,0,0,0,0,0
36,0,97,6.56701030927835,2.93909655392028e-06,3,1,6.56700984547852,6.56701021801146,6.56701026384412,6.56701055935034,6.56701038064316,6.56701084317909,6.56701004855928,6.56701034561247,6.56701002778392,6.56700993214695,6.56701067606865,6.56701033163692,6.56701006854894,6.56700987458187,6.56701039418196,0,6.56701045383322,6.56701021549142,6.56700993289066,6.56701030077494,6.56701035463166,6.56701020050872,6.56701018437261,6.56700983663824,6.56700968789713,6.5670099077899,6.56701046092993,6.56701068501295,6.56701046561417,6.56701063221815,6.56701013233606,6.5670098890979,6.56701127684254,6.56701027478413,6.56700980450379,6.56701024442077,0,6.56701056215153,6.56701048020123,6.56701105442833,6.56701007647183,6.56700996978712,6.56700979477337,6.56701058325764,6.5670104115155,6.56701013418316,6.56701070545996,6.56701071293599,6.56701040495103,6.56701017569084,6.56701055902001,6.56701063921471,0,6.56701043802499,6.56701033857018,6.56701078877196,6.56701054900625,6.56701021834627,6.56701025891356,6.56701008243873,0,6.56701032970248,6.56701028684294,6.56701012063698,6.56701058010501,6.56701019027038,6.56701031862514,6.56701071526901,6.56701067192293,6.56700988564185,6.56701045458787,6.56701015753305,6.56701063553219,6.5670107002772,6.56701031617479,6.56700995472717,6.56701052085506,6.56701046679615,6.56701025050757,6.56701026345313,0,6.56701026256509,6.56701031883166,6.56701066348914,6.56701010005275,6.56700984502482,6.56700999062005,0,6.56701043313278,6.56701035610676,6.56701013755343,6.56701045349144,6.56700996614983,6.56700987949594,6.56701031513998,6.56701060587684,6.56701029974283,6.56701024879004,6.56701065668337,6.56701045266051,0,6.56700995175969,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.56701050391151,0,0,0,0,0,0,6.56701082469162,0,0,0,0,0,0,0,0,0,0,0,0,0
37,-1,97,6.56701030927835,7.24095326906338e-07,3,1,6.56701016483826,6.56701027858241,6.56701029205838,6.56701033052151,6.56701031225061,6.56701045715789,6.56701022556131,6.56701032759205,6.56701028259477,6.56701020452708,6.56701042991055,6.56701031590864,6.56701026094552,6.56701021205967,6.56701031087784,0,6.56701031650833,6.56701030537259,6.56701021584311,6.5670103281768,6.56701035641754,6.56701022807919,6.56701029018868,6.56701020274651,6.56701018249586,6.56701022930603,6.5670103210908,6.56701036297071,6.56701035868492,6.56701038186942,6.56701028338957,6.56701019122705,6.56701052279125,6.56701029538275,6.56701019274418,6.56701023944276,0,6.56701037176856,6.56701034409729,6.56701048234983,6.56701022404306,6.56701025903419,6.56701021795142,6.56701039121193,6.56701032320438,6.56701030831854,6.56701037417529,6.56701038466277,6.56701034767912,6.5670102584334,6.56701032728744,6.56701037261601,0,6.5670103409085,6.56701028277185,6.56701039913201,6.56701037853083,6.56701027011734,6.5670103292796,6.56701026301057,0,6.56701028778013,6.56701033517343,6.56701026447132,6.56701037518017,6.56701028465571,6.56701030871798,6.56701038465402,6.56701038166986,6.56701021612168,6.56701035528758,6.56701034696271,6.5670104040259,6.56701041260198,6.56701029718905,6.56701020116683,6.56701031364676,6.56701036668837,6.56701029696142,6.56701034262099,0,6.56701030050145,6.5670103199787,6.56701040767528,6.56701025443668,6.56701017066007,6.56701023022,0,6.56701035091944,6.56701036389666,6.5670102743329,6.56701035726277,6.56701022798233,6.56701019766225,6.56701026344826,6.56701042741903,6.56701031060435,6.56701033757317,6.56701044391437,6.56701031044177,0,6.56701020130833,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.56701039427375,0,0,0,0,0,0,6.56701040348601,0,0,0,0,0,0,0,0,0,0,0,0,0
38,0,96,6.60416666666667,0.824414716736583,3,1,6.56701027652627,6.56701029500362,6.56701030690874,0,6.5670103125411,6.56701034803387,6.56701028901885,6.79243709674688,6.56701031353406,6.80890643971317,6.56701034037546,6.56701031197306,6.56701030369016,6.56701028930772,6.56701030689366,0,6.56701030421602,6.56701031343251,6.56701028923311,6.56701031674516,6.5670103263768,6.82837028082079,6.81898370560934,6.56701029021454,6.56701028996739,6.56701029478436,6.56701030672718,6.56701031148511,6.56701032778986,6.56701032099923,6.56701030679837,6.56701027936001,6.56701035589144,6.56701030504909,6.56701028369224,6.5670102788937,0,6.56701032515414,6.78902547497125,6.5670103504148,6.56701028828339,6.56701029694539,6.56701029413124,6.56701032581601,6.56701031173677,6.56701031685925,6.80653045500181,6.56701032947336,6.56701032101348,6.5670103054921,6.56701030881961,6.56701031931657,0,6.56701030702093,6.56701030413721,6.77231326173544,6.5670103309996,6.56701029682534,6.56701031792927,6.56701029658851,0,6.5670102979511,6.56701031864908,6.81591554087291,6.56701032173164,6.8270388684226,6.75508943529837,6.83162292279901,6.74539237448853,6.5670102953396,6.56701032619038,6.56701032866095,6.56701032466825,6.56701033183618,6.56701030132982,6.567010278936,6.56701030005429,6.56701031846704,6.56701030512624,6.73175718907424,0,6.56701030751564,6.56701032083569,6.56701033578786,6.56701030319971,6.56701027649706,6.56701029230157,0,6.73353702713786,6.5670103336508,6.56701030379864,6.56701031654416,6.77018442996927,6.76055275796543,6.56701028826361,6.56701034762932,6.56701031328179,6.56701032559674,6.56701034704076,6.56701030096545,0,6.56701027833207,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.56701033103754,0,0,0,0,0,0,6.74350385090514,0,0,0,0,0,0,0,0,0,0,0,0,0
39,1,96,6.60416666666667,0.16668727352483,3,1,6.58862653408359,6.60350317549324,6.6032199029889,0,6.60242710082357,6.59569439858534,6.59645713908937,6.63189014292536,6.5950709381861,6.58666067203909,6.62281206052896,6.57967651875707,6.58263662186454,6.60575515193891,6.615529192283,0,6.62239523824833,6.60092151415641,6.59097781852487,6.60500848786992,6.60814670417632,6.62125943709843,6.6162967447705,6.59654143938635,6.62908212030363,6.56701030702966,6.60228766183217,6.62363540670165,6.5991076243035,6.59607730767111,6.61411389212634,6.596142944221,6.60914188475575,6.59589812030619,6.59799187739049,6.61167661682613,0,6.58440320385414,6.58757845738689,6.62212711791931,6.59058816355981,6.61864742113169,6.60423752403173,6.60179518947746,6.59179425773491,6.58200296326522,6.58792820884528,6.58093963872209,6.59388309751199,6.57646316226197,6.57922429957875,6.61866172264263,0,6.62329248727278,6.57928175021028,6.57671722620032,6.59110204394787,6.6212363642079,6.63386115208128,6.62439496999808,0,6.60735237394907,6.5927076861277,6.62391649288112,6.61940604541051,6.62940167646181,6.60758991932645,6.61380269003261,6.60313052473962,6.56701030752428,6.59611663063935,6.62172012464432,6.61964337558946,6.61682253929744,6.62136944072272,6.59898892192566,6.61162553951307,6.59780234837648,6.61378381612628,6.61553978049542,0,6.60178336812499,6.59713572242778,6.63019982159726,6.59116347608687,6.59628803604933,6.59624803478521,0,6.62662401979512,6.64596033494108,6.61226396951356,6.64867727620413,6.61101066155811,6.6195732693703,6.59268407635467,6.5785082102154,6.60913597259946,6.5763197003057,6.62597493965934,6.59648886094631,0,6.60811959111185,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.63188865406928,0,0,0,0,0,0,6.60445952793074,0,0,0,0,0,0,0,0,0,0,0,0,0
40,0,97,6.82474226804124,4.41139320009142,3,1,6.60536849447563,6.60303693145105,6.60053003369068,0,6.60147664891602,6.60812727109348,6.60857683048637,6.60689723560759,6.60142660630196,6.60398097862104,7.67529910140414,6.60456940926506,6.60787862470658,6.59596643189961,6.60386361713977,0,6.6049454069917,6.60182663500123,6.60541856892713,6.60756861301228,6.6071023972149,6.60582656404434,6.60494030233733,7.68402808156424,7.90867206620724,7.41193584395543,7.5917129501256,6.60472714617886,6.60326664337184,6.60141713624758,6.607455622204,6.5991561973223,6.60259018961037,6.60719358246229,7.81724079444257,7.56902680468604,0,7.44128627832088,7.68090197084791,6.60250155649888,6.59727312516025,6.60853947752582,6.6082126052851,6.60582497773133,6.59104576641364,6.60557268683496,6.60211787506045,6.60074420234978,6.60415206010476,6.604863835677,6.59965388484913,8.14027301744976,0,6.60127604061193,6.60837619867696,6.59863714017903,6.60474025040542,6.61213249311266,6.60262886221669,6.61035419565586,0,7.66440870301006,6.60630420836844,7.8334533068557,6.60413815247479,6.61359696592191,6.6042678438568,7.88116634107014,6.60539211201369,7.83447035302887,6.59970348490139,6.6137225614228,6.61273395235842,6.60865828360893,6.60812888620391,6.60313618494053,6.60112049475568,6.60722489096545,7.8408089010275,7.42166843446003,0,6.60215610447329,6.61186225974434,6.60174932385222,6.60310425783181,6.60280386657761,6.59705040489073,0,6.60078838356336,6.61507725936065,7.68134425078538,6.60559973856863,6.60406573266532,6.60659768836347,6.59738080271587,6.60638343527983,6.60568513432555,7.61762284785454,6.60745229631367,6.59759039688257,0,6.60239012346711,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.54155726186475,0,0,0,0,0,0,0,0,0,0,7.62830214863482,0,0,0,0,0,0,6.60086624042723,0,0,0,0,0,0,0,0,0,0,0,0,0
41,1,97,6.82474226804124,0.874781585418732,3,1,6.98602834210371,6.73929779310554,6.72702183751652,0,6.85816444243846,6.71676539384438,6.95912749746321,6.77071396325073,6.86126930972847,6.90236946231289,7.00992934762895,6.78582430304427,6.80824653986393,6.9575211907517,6.6867854455426,0,6.66262127157831,6.87868603141975,6.96774418202578,6.87292594276233,6.76182104001628,6.66802482697254,6.77255029173678,6.95426171852649,6.84380949441589,6.89569081766565,6.8754953857798,6.8165313840729,6.84340237943214,6.6709786924696,6.79953410053322,6.74143790070321,6.81889330601432,6.82171162066688,6.79848517819593,6.94447442931849,0,6.81213568716491,7.01098339222331,6.72359617458723,6.70083822741172,6.68508005394921,6.78697959219287,6.81212509183788,6.67284899249376,6.89536147635173,6.83999401980822,6.82113822395231,6.78595369916048,6.89666225108492,6.77558095128204,6.83056983989449,0,6.71993678388691,6.92721939244062,6.87510626058563,6.88204490581061,6.94106086943713,6.89587352358122,6.75748127632057,0,6.85305743280294,6.88139354747772,6.86042674822393,6.92831330349101,6.77603304319211,6.85692186565338,6.80245267418852,6.85289621440651,6.86457087339033,6.86673914513692,6.6711219429101,6.81356459974846,6.86695056645229,6.72786541485422,6.74912377762661,6.77458993851943,6.7835074111676,6.86276337457014,6.87513713593968,0,6.69052540387388,6.76978002244706,6.71116691108456,6.7911843489702,6.81269590878909,6.81474797034641,0,6.86374848485895,6.96058299344699,6.91848809981161,6.76295636897384,6.805343355225,7.08618786074011,6.78266712174333,6.7769625313526,6.81728218078694,6.91471199166323,6.74439156792085,6.66793412400539,0,6.94850634442641,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.73721540834665,0,0,0,0,0,0,0,0,0,0,6.8487605301453,0,0,0,0,0,0,6.73416261430758,0,0,0,0,0,0,0,0,0,0,0,0,0
42,-1,98,7.16326530612245,6.92090290018846,3,1,6.84540546105571,6.81960175099812,6.83229368638774,0,6.83372452966667,6.8551379274827,6.86244628870921,6.82782313185212,6.84580055362686,6.82264603041681,6.82310753450357,6.82281981975819,6.86092384799148,6.8516326219558,6.81173420238909,0,8.45519440805608,6.84205202447079,6.8538500867971,8.20516082184492,6.78729739577894,6.86310823079944,8.85713061912544,6.82483071821126,6.83252754484775,6.80185152935233,8.34813501765469,6.82242892868944,6.81785097873663,6.80718767835859,6.82619786488906,6.80536159732575,6.82473532155642,6.84347333867862,6.8198565847155,6.83401460500037,0,6.79470959872649,6.83725558791548,8.69086287225266,6.82958445926955,6.82155527576969,6.79872196447666,6.80394549124014,6.80887785341172,6.84387371177054,6.81616031543592,6.83664851306056,6.82683852950143,8.60144878111904,6.82657681161068,6.80127742224659,0,6.81985240698312,6.82649735416717,6.83584651643846,6.82277886383193,6.82993715558119,8.72283607882002,6.82344227051547,0,8.48427734362421,6.82711241642668,8.67521727593735,6.82089851294186,6.81792974330152,6.8187312409903,8.77217837951678,6.80052083187345,6.82969715032437,6.81991142092469,6.8115085394308,9.00683442960679,6.81330657295611,6.81014137511038,8.23807258047732,6.82335986163354,6.80156566363884,8.71576127248012,8.10660749207258,0,8.40536796740496,6.83636747039447,6.80032591584987,6.84740157339035,6.83983721991167,6.84098375089202,0,6.82986130894091,6.84984748012898,6.82435367762985,6.81857459863417,6.80310395018227,6.82564382921632,6.83564812901329,8.49162809175232,9.03105629731059,6.81530928640164,8.3767730882476,6.809943775683,0,6.85716303967484,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.82158659228745,0,0,0,0,0,0,0,0,0,0,6.79669800676087,0,0,0,0,0,0,6.81840571942009,0,0,0,0,0,0,0,0,0,0,8.66138783906198,0,0
43,0,97,7.22680412371134,1.95980254643059,3,1,7.43371400705523,6.99586372910638,7.11362919384735,0,7.65323688649869,7.14323131010768,7.53129587589226,7.09931558331134,7.4049377257906,7.09748314506354,7.17364048765478,7.35235001582821,7.00875993566068,7.15943095601372,6.95729719649264,0,7.56313603792537,7.26128410898051,7.13798467954075,7.18691407661766,7.77055659136396,7.05472258536604,7.35127990459582,6.89875531880497,6.93058999310514,7.26851747154525,7.28093745059275,7.20386045371403,7.43340606621346,7.15713826331849,7.21585420000239,7.25418791108983,7.52458507426023,7.02302521849323,7.1317992611175,7.21593976079219,0,0,6.91563126314427,7.16754441927165,7.09459158214341,7.07194347539369,7.11135376760308,7.357558298885,7.06603108513876,7.22459838373922,7.46659924503131,6.94608868670364,7.2767088417117,7.3955533253257,7.03941548906119,7.06321205798743,0,7.03471673324983,6.99488255763062,7.75606330698113,7.32880185339772,7.36994400339595,7.42039816766805,7.14042515120678,0,7.39102513156996,7.18936030297924,7.21320089856137,7.45120609897885,7.10347439853465,7.13711898206936,7.26312570616062,7.41650797273574,6.90820292018633,7.28818891956415,6.94447245066927,7.66105819698245,7.36254059231353,6.81661350461286,7.24763169103356,7.24479539985339,7.11021670721114,7.19680078853104,7.08017823260589,0,7.26275181943325,7.22493400223037,7.53255109761144,7.04767894291932,7.22437108862345,7.48638187206795,0,7.22650576488527,7.28450573809412,7.42523554396044,7.02378282032524,7.01129156921566,7.20830733256426,7.06847324046429,7.33075934237264,7.15255353583979,7.0694878825928,7.4335792919402,7.34850241051054,0,7.50961918798077,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.9184179358686,0,0,0,0,0,0,0,0,0,0,7.33741207401384,0,0,0,0,0,0,7.04966607258095,0,0,0,0,0,0,0,0,0,0,7.56111025365102,0,0
44,1,97,7.22680412371134,0.456382282722091,3,1,7.17747612263292,7.20706488878455,7.22337252145101,0,7.27325114972828,7.32218135753072,7.25140854553512,7.25016144225263,7.28690919232804,7.19887308589032,7.15377515818543,7.23134416587317,7.18860297779969,7.11876491803131,7.19001264731024,0,7.26837150374854,7.2359504944931,7.22850904388384,7.21659212942978,7.27202140132475,7.35015816601729,7.30711199840914,7.17236202146906,7.18713091871204,7.226326289875,7.24420441503804,7.25084417439323,7.28459622100683,7.23232808498922,7.25167615919993,7.20021706459743,7.30309757593792,7.2796559528809,7.17517354451292,7.12179445349988,0,0,7.22969850888298,7.31257583211631,7.16272625595617,7.28636538670595,7.14215032571513,7.20308128597932,7.23135317230809,7.30840382309826,7.20191191082731,7.28095564701592,7.25877493628503,7.28302980770726,7.22050366603063,7.10384809019394,0,7.18124840783318,7.22176997326094,7.30586332523682,7.25078172757655,7.19885162464599,7.24326257035047,7.22052022778941,0,7.25361213858416,7.25728746650377,7.20566482164429,7.25015229663718,7.21410783823179,7.18477580386201,7.28014632086999,7.2729759551889,7.13076560476349,7.21988425894499,7.21956901291067,7.28890215531414,7.2943709698963,7.17806483572992,7.19389550607356,7.19422196740939,7.21688573328661,7.2215219021309,7.20353604732625,0,7.23036683045452,7.21964358170456,7.23755778671269,7.19865098626285,7.22784161553417,7.21480331022555,0,7.22308294190979,7.20841151611683,7.18558329818796,7.24085912766821,7.18066123667476,7.17546171616803,7.24313256969033,7.24744749903991,7.19094659515079,7.2373826881876,7.22903572491784,7.25502567505232,0,7.21972897317583,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.24298018170213,0,0,0,0,0,0,0,0,0,0,7.23286457321595,0,0,0,0,0,0,7.22240361402513,0,0,0,0,0,0,0,0,0,0,7.15930514728776,0,0
45,-1,98,7.5,5.2056916912464,3,1,7.20877074276119,7.21498828074088,7.22169794318421,0,8.44188751185974,7.23687376260565,7.22482323807292,7.23545752490505,7.2423673231741,8.76787300884928,7.2266620916555,7.23029729862881,8.33531663775723,7.20221410505119,7.21137042472676,0,7.22945311343451,7.23029324722686,7.22389216803072,7.22691498906243,7.24373468986021,7.23700817787854,7.22630578713526,8.55783706389153,7.21973306214516,7.22893051436832,7.22517463421605,7.22492769728455,7.24098227242381,8.86156865588154,8.21759649563526,8.33989274950427,7.23487966140472,7.22584161477047,7.21081574563643,7.20346046992691,0,0,7.22978969347521,7.23942272131697,8.60902415930483,7.25103773576687,7.21651671083869,7.23125830990143,7.2384584501923,7.23565227932116,7.22491916612228,7.24254911912664,7.22943173979811,7.22781685323322,7.2337940106571,7.22066080370002,0,8.78191771302751,7.21846101894171,7.22994917261531,7.22375221907898,7.23291121586051,7.235675756065,7.23767453030901,0,7.22664054255767,8.33486098622809,7.23079149024947,7.23421793142449,8.90674909189319,7.2264676885364,7.23919918448492,7.23764728324395,7.22857484430453,7.23271300916968,7.21387208722787,7.23511750340833,7.24461756632239,7.19883170369896,7.2142770796591,7.22511577198777,7.23333667333648,7.22850217725422,8.20966671006792,0,7.21947559454707,7.22211938691778,8.53144231240399,7.22422820419415,7.2259053013606,8.537109955806,0,7.22389772290708,7.22739876729527,8.63890560599993,7.2385190227522,8.55154175024306,7.21162304347379,7.22436426362734,7.22984135077592,7.20814594663231,7.22814607881079,7.23684822259706,7.22271945554701,0,8.61565836000377,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8.56228584159514,0,8.42696294930898,0,0,0,0,0,0,0,0,0,0,7.2338664888324,0,0,0,0,0,0,7.22985996432565,0,0,0,0,0,0,0,0,0,0,7.2070863377051,0,0
46,0,97,7.55670103092783,1.75573636995085,3,1,7.48167490104288,7.48003331042295,7.36887627559542,0,7.50177869595194,7.86138519433558,7.40666204483992,7.83061286293039,7.28200337689187,7.8200716948621,7.43363591924682,7.46771914740118,7.46490498720336,7.42517544722451,7.8332516284874,0,7.51228518795463,7.40886558474731,7.52641639711078,7.38371796771737,7.88773502924559,7.56347927337287,7.92244195708257,7.77327919749441,7.52221902946509,7.68458079554002,7.66402343791324,7.48217047111843,7.6264507148593,7.91976070655361,7.71289420127015,7.41141993625286,7.53359656287543,7.60013995054427,7.47511276321496,7.64725549560003,0,0,7.41758626561994,7.30724870091154,7.52196970345973,7.47793098409557,7.54064963170723,7.35909299512901,7.63209865724342,7.80677646339385,7.38534466969413,7.63403281876662,7.63764902318934,7.35932724719458,7.42784459279589,7.52375706823473,0,7.46845921833569,7.76084775339692,7.46273086577579,7.4695647192081,7.44698487724114,7.44534415880077,7.34837056954504,0,7.46613125878919,8.0333450804544,7.52548007556511,7.55854950183544,7.56734001433491,7.46556344393449,7.76972758870165,7.71456176044522,7.67260837545591,7.34330039044266,8.09885549813241,7.48698895172455,7.44416137211028,8.01426479691527,7.53339632811186,7.51472486490771,7.52789202891937,7.56007639465694,7.61994148458614,0,7.33396964439802,7.44269075250019,0,7.38344141048262,7.31763110128947,7.50081198185397,0,7.49706288169401,7.46294840485026,7.58048455346568,7.63162006481863,7.62098852158942,7.56993923815789,7.53821937506916,7.3544130647319,7.56132933208278,7.73696664917946,7.4164402607227,7.32439106386661,0,7.58312539681287,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.96183362034583,0,7.63041646847709,0,0,0,0,0,0,0,0,0,0,7.91621439480386,0,0,0,0,0,0,7.43387210096861,0,0,0,0,0,0,0,0,0,0,7.39945688997978,0,0
47,0,97,7.55670103092783,0.395844771017242,3,1,7.52325273008394,7.57659270445061,7.52696587396304,0,7.57237163340113,7.58461243747846,7.51502956215756,7.55476452418931,7.54582966280865,7.62528440230155,7.56245603402127,7.6135312207673,7.5848504647941,7.50934780380277,7.54630549615003,0,7.56304795800853,7.55692191795471,7.53485036041193,7.60856493375351,7.57269392600718,7.49590876475264,7.56241011027438,7.65823832955856,7.59793249110708,7.53766280191595,7.4932435947675,7.61260477595088,7.59167788550126,7.62281806797584,7.56566588041483,7.51737628056955,7.55258648145162,7.57779026363255,7.50722954397486,7.55610569968002,0,0,7.56095580648693,7.47890679269358,7.58241122151279,7.58213186977765,7.56019085696889,7.61097208921066,7.58479301010512,7.60039634966784,7.59842014934895,7.60537369108295,7.50483031369585,7.55607886603047,7.50133863885451,7.60427297293756,0,7.56345612449279,7.52444468689313,7.50389769687735,7.57224251974843,7.53469047983303,7.53988522306253,7.4871539319445,0,7.51065711416508,7.64049502583829,7.53879851916174,7.56992167904581,7.51866687477428,7.561556749535,7.56591738469828,7.52830315186777,7.63263011457735,7.5402238878806,7.56350653077978,7.52030431552367,7.5652930942248,7.60501218125118,7.53261496686684,7.52383199086082,7.5790260790555,7.50940928440273,7.5869200873103,0,7.5391303582697,7.6167208583128,0,7.49767585957547,7.49914196075821,7.5700657231708,0,7.53572208255266,7.61337208700908,7.52542528805173,7.62108161714748,7.61242219230949,7.55725234894799,7.51197451133849,7.56987751492938,7.49469147922692,7.58229152234624,7.50330816246736,7.52668433756182,0,7.58837405816742,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.53460922987824,0,7.55293325659726,0,0,0,0,0,0,0,0,0,0,7.62955452589778,0,0,0,0,0,0,7.55135245099763,0,0,0,0,0,0,0,0,0,0,7.51907142968573,0,0
48,0,97,7.55670103092783,0.0940715037257621,3,1,7.55441107049665,7.55279760301279,7.55994448874631,0,7.55218056452264,7.56411759973905,7.54232602607102,7.55968165513614,7.55162513197603,7.57606504393737,7.56051141458612,7.55353825554626,7.56913515352443,7.55993626172304,7.55566087958299,0,7.55167280778616,7.56086271936572,7.54936945484241,7.57626901085885,7.5554180035012,7.55894945544842,7.54856730494853,7.55753256904071,7.56327143605443,7.55178202719005,7.54263294771984,7.55954673208705,7.57557656260792,7.55814833881635,7.55122773165466,7.54349241894276,7.57199662822709,7.55863120622477,7.55170785389128,7.55699454548987,0,0,7.54969930044875,7.5599524967929,7.55786817181902,7.55849451803167,7.5692632115908,7.55802217082684,7.55994301378648,7.57058788040931,7.55698432306714,7.56699855477606,7.55410120107253,7.54275623685711,7.55328099562472,7.56836330918894,0,7.54002928611106,7.55828686742761,7.55317192175843,7.56289640340166,7.56341668363671,7.54972645455577,7.55188382325566,0,7.55394924288938,7.56583280723751,7.53488840988041,7.5499048493731,7.54419076511951,7.56463045164606,7.56619310522464,7.54949454263147,7.585757548177,7.56871496263071,7.55776891316913,7.53293409549444,7.54979477231431,7.57658604557851,7.54274007645734,7.54705558479573,7.55085725074529,7.55100595200248,7.56488660201922,0,7.55599166599666,7.57286198707464,0,7.55371810527937,7.54988730147599,7.54390816860282,0,7.55621134087634,7.5704542677889,7.54603760684079,7.55682892448756,7.57021746286691,7.56167373559083,7.55562856890883,7.57241520506719,7.55430845265612,7.55800708503256,7.55229638167041,7.54952365394657,0,7.54811961470185,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.55260743527292,0,7.54640361198583,0,0,0,0,0,0,0,0,0,0,7.56298548283578,0,0,0,0,0,0,7.55497412432405,0,0,0,0,0,0,0,0,0,0,7.55866247597057,0,0
49,0,97,7.55670103092783,0.0224480199605413,3,1,7.55774069042102,7.55807023140332,7.55924505768682,0,7.55484320542762,7.55995903076843,7.55158691695872,7.55719576143083,7.55688454019268,7.56167883742603,7.55529867502147,7.55331699686249,7.55803105561491,7.56124626764553,7.55726164660429,0,7.55627388829783,7.55811810666628,7.55392786622951,7.55844463427266,7.5571692791683,7.55763593582436,7.55492619945153,7.55597334890631,7.55677995894673,7.55452121737463,7.554982923768,7.55459875365895,7.55724798602607,7.55806055823944,7.55673174134237,7.55543285501343,7.55819048886735,7.55388885732056,7.55992773970607,7.55691808032592,0,0,7.55374245370628,7.55712111735285,7.55980575431291,7.55415722791082,7.55731734986394,7.55682324715264,7.55860686397025,7.55671660183761,7.55652409805126,7.55652092360891,7.55735157562459,7.55510598939784,7.55710359716883,7.55873248606768,0,7.5552668802659,7.55693205921424,7.55599721127071,7.55330075800877,7.55859027164708,7.55514977376698,7.55285235230459,0,7.55556916713759,7.55490273601599,7.55187370266465,7.55286167475754,7.55542297432308,7.56080330979702,7.56031585367065,7.55464387696366,7.55873108675333,7.56088082443048,7.55766606847251,7.55093247522361,7.55893593388322,7.56117481878352,7.55682631077758,7.5547407940459,7.55608499461014,7.55531687282111,7.55726594033629,0,7.55649031150398,7.56012447262031,0,7.55837220747859,7.55704180953691,7.55551007343827,0,7.55590637490226,7.55776133983387,7.55669108348072,7.55673200877106,7.55872736053927,7.55667180106101,7.55641178997549,7.5636212256634,7.55837063543113,7.55618198781447,7.55821532940384,7.55636580680153,0,7.55529266663739,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.55606958606236,0,7.5533681330544,0,0,0,0,0,0,0,0,0,0,7.55604730759417,0,0,0,0,0,0,7.5539915495787,0,0,0,0,0,0,0,0,0,0,7.55900082367629,0,0
50,0,97,7.55670103092783,0.00521878178876175,3,1,7.55684293128789,7.55741384156496,7.55745103408766,0,7.55613898611752,7.55678153461895,7.55620782965669,7.55611486508833,7.55683691438227,7.55704584521538,7.55580328226915,7.55604545851853,7.55665235262238,7.55759824559465,7.5568507472152,0,7.55696505447931,7.55706506970127,7.55625882140017,7.55630880232374,7.55694374944502,7.55678730940126,7.55635517795867,7.55652561855276,7.55680145497391,7.55622908518033,7.55665550540376,7.55637695976937,7.55641135869652,7.55648175511077,7.55660928078863,7.55604502981187,7.55611051569927,7.55577983151014,7.55761507893899,7.5564216972344,0,0,7.55612041546063,7.55584356215256,7.55786867475873,7.55686624618078,7.55684868801129,7.55691436000673,7.55728532191274,7.55628540612127,7.55615460791262,7.55605408642411,7.5569818735029,7.55621906157521,7.55647560956037,7.55635821820872,0,7.55707544366631,7.55617694844728,7.55704055009499,7.55589560675001,7.55704616306242,7.55720358779476,7.55623192255458,0,7.55690949381327,7.55626382027168,7.55634629846252,7.55599256462244,7.55685373690103,7.55812524384157,7.55643746766692,7.55695834772373,7.55611995165517,7.55731760180298,7.55709449643934,7.5557826021199,7.55751288293207,7.5576888570307,7.5575834373354,7.55661188955359,7.55655925812614,7.55693502042613,7.55732089023545,0,7.55681741867457,7.55666101803908,0,7.55668969045884,7.55698867509724,7.55712883239779,0,7.55604628235845,7.55619589284728,7.55739486440242,7.5570516273835,7.55692763026858,7.55722046250424,7.55674118380359,7.55773581752775,7.55740041979796,7.55655160936503,7.55668464030312,7.55748700879524,0,7.55651017030215,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.55666217329721,0,7.55568966872534,0,0,0,0,0,0,0,0,0,0,7.55643374766789,0,0,0,0,0,0,7.55611413662899,0,0,0,0,0,0,0,0,0,0,7.55682719430887,0,0
51,1,97,7.55670103092783,0.0012512245663729,3,1,7.55677154615452,7.55686204694923,7.55683843326488,0,7.55661715611047,7.55665545961543,7.55677751391184,7.55673658364956,7.55675947163823,7.55655931597996,7.55649045356159,7.55676575438117,7.55666716359505,7.5568438046125,7.5567648018142,0,7.55688275588509,7.55681683900547,7.55669441857383,7.55664727652723,7.55676206213895,7.55665685865125,7.55651976484447,7.55670247849431,7.55664751085213,7.55660520371522,7.55666824115761,7.55669578167753,7.55643139597027,7.55670258917975,7.55673059074195,7.55652816571525,7.55658501597016,7.55656850986207,7.55683914433745,7.55654617988728,0,0,7.55659843072733,7.55645414714419,7.55681459683183,7.55687540194265,7.55685909320063,7.55685115233773,7.55686533883234,7.55668234413049,7.55656593691337,7.55652856605646,7.55681145095729,7.55667359002215,7.5564731298198,7.55647135680718,0,7.5567817539313,7.5566920561251,7.55660929693352,7.55661099248344,7.55656928657301,7.55681448715572,7.5567278040376,0,7.55678973672123,7.55656499883978,7.55674345139334,7.55650661493759,7.55675643897766,7.55687185146092,7.55647330088749,7.55685349320698,7.55650470248326,7.55672820553816,7.55664110266752,7.55650487683716,7.55689254339779,7.55690074864382,7.55685718422044,7.55666019073288,7.55667727328525,7.55680953520635,7.55685113378075,0,7.55672848669139,7.55672731682261,0,7.55673900639486,7.55681094833546,7.55690909340481,0,7.55666782574984,7.55654188688078,7.55687917311487,7.55666590999553,7.55670753895228,7.55694532503825,7.55661664770065,7.55655187663813,7.55684167302004,7.55666916560604,7.55670327094803,7.55682268624752,0,7.55678484637591,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.55677705973496,0,7.55654514736087,0,0,0,0,0,0,0,0,0,0,7.55659711401512,0,0,0,0,0,0,7.55654307927039,0,0,0,0,0,0,0,0,0,0,7.55678250751839,0,0
52,0,98,7.80612244897959,5.25168999037669,3,1,7.55672552359943,7.55669928559522,7.55671091434766,0,7.55669815569477,7.5566421377368,9.28883181322373,7.556727263593,7.55671347813467,8.97116750451003,7.5566596369417,7.55673514856892,7.55669461659035,7.55669927002982,7.55672704542356,0,8.7994775145889,7.55668763564988,7.55670247299472,8.5506513745461,7.55670175532784,7.55670362312105,7.55665605411793,8.70263397198179,7.55670258302809,7.55666949113317,8.67600257683554,7.55670142470027,7.55663378826468,8.9923782221625,7.55670804803993,7.55668300513625,7.55670427518588,8.70024987366704,7.55672260133453,7.556662473886,0,0,7.5566929345114,7.55667083549781,8.76712728981735,7.55672990914858,7.55676855426325,7.55671967976767,7.55669258942033,7.55670723935194,9.10667736863642,7.55668898297019,7.55669790571198,7.55674813326064,7.5566290933413,9.29340486881671,0,7.55668857567839,7.55671838799453,7.55667338100352,7.55671294701635,8.8283067726633,7.55669227278589,7.55674599433278,0,7.55671872259489,8.54763298848155,7.55673647603169,7.55666224843381,8.98966351261238,7.55669907292672,7.55667017386274,7.55673462083838,7.55666764648371,7.55670618018008,9.53423510832686,7.55666167884048,7.55672187709575,7.55673293353028,7.55672709920825,8.63178035442983,7.55668655855765,7.55673678315582,7.55671182494467,0,7.55670387958786,7.55673192295858,0,7.5567231683074,8.34369913112173,7.55676533115668,0,8.54847503373204,7.5566975098365,7.55673036198416,7.55665733812754,7.55670647767171,7.55672402600165,7.55668354492858,7.55661384783034,7.55671620795814,7.55669351301465,7.55669155520616,7.55670025314951,0,7.5567305368613,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.55671384564295,0,7.55669987953981,0,0,0,9.01899003983018,0,0,0,0,0,0,7.55668623533972,0,0,0,0,0,0,7.55669813813444,0,0,0,0,0,0,0,0,0,0,7.55670905091095,0,0
53,1,98,7.80612244897959,1.26882999996522,3,1,7.76935771274692,7.88906512506842,7.60046778127886,0,7.60095277238905,7.86118235026307,7.99709116094335,7.62818108578027,7.66649196719185,7.87920550732083,7.72852630293718,7.81891551652438,7.68882779934041,7.72472616985207,7.76169935892101,0,7.78835792076458,7.74492577180604,7.6114113582333,7.84286779655065,7.67150658436664,7.90724862630473,7.83678231374123,8.0481110381724,8.11019965560247,7.88439840965039,7.79677227761626,7.69891566364443,7.80975145020617,8.00330017429652,7.80920992452793,7.7582505646873,8.0090654996101,7.97674133826828,7.8971886858903,7.85325361901453,0,0,7.74548821964631,7.80483329542043,7.82268104888965,7.62698941982885,7.87652817246474,7.92284424411022,7.80544703678579,7.69260091213282,8.05149331298326,7.74863153670551,7.85927153892939,7.61491102732629,7.6529423399465,8.07488839911179,0,7.62757580969849,7.73317351901688,7.87143604480981,7.82584927368992,7.96158392688358,7.67556244203432,7.658634665614,0,7.85879279246388,7.79478794825391,7.785957700083,7.73632167821611,7.98361883837044,7.77804404120227,7.75964812757077,7.81559172781942,7.81351046999843,7.77673277827924,8.20796847207707,7.76659496390198,7.84319693229045,8.10421238489922,7.80240507208534,7.89451177250005,7.86072716402844,7.66464457368667,7.74946977890285,0,7.91190659005489,7.70113753124904,0,7.90181550141854,7.7978567820233,7.73942069095223,0,7.88830797277008,7.79893327957904,7.60606861817634,7.93919126399671,7.89392863915362,7.92691548493923,7.91418050370965,7.73444657447905,7.98830694721447,7.55669679270041,7.76785183582483,7.84782624739984,0,7.66965034342812,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.82581092708249,0,7.85992972186119,0,0,0,7.76009926223992,0,0,0,0,0,0,7.75737068928917,0,0,0,0,0,0,7.83409998222078,0,0,0,0,0,0,0,0,0,0,7.5567011622555,0,0
54,0,99,8.08080808080808,5.07934203129992,3,1,7.84334376024073,8.74486411367865,7.78009201906715,0,7.76415766142046,8.97340307866079,7.81430975933646,7.77537064012305,8.81107714717462,7.83575911532061,7.80928481238291,8.94283899379148,7.76011590527068,7.78238520997811,7.83424320950324,0,8.79508887712566,8.59620005896413,7.76391097914952,8.65065197066995,7.75718151616792,9.13884030195302,7.804757238331,7.81958300957351,7.91173325261149,7.83885656203007,7.77574968086305,7.7958687473717,7.82440508430339,7.83643594699594,7.8204723723342,7.80014022015474,7.83094231688394,7.8051796859253,7.84217736898747,7.82724572597294,0,0,8.86800595676594,7.8120287432038,7.80225976179241,7.79893039828885,8.94549840891064,7.80640013800655,7.7578461565177,7.79960351620576,7.81097857485354,7.81570017922148,7.80737431964968,7.75223366775233,8.79506461821249,7.82336034046141,0,7.81780095229392,7.77962173654879,7.80663021014253,7.79904251963833,7.84897958429367,7.72672841397488,7.79813509584086,0,7.80549329523731,7.79792804030534,7.7683341913713,7.81421700066991,7.79381949923697,7.84966228923115,7.80568701331261,7.82615426056033,7.78096026860785,7.80599636787301,9.45433278193996,9.0598280378073,9.44635147681846,7.88492629517094,7.79170111934692,7.81107949690074,7.83763066961675,7.77375893962414,7.79943903160837,0,8.77745997653649,9.01220416964422,0,9.15082308330011,8.44729500730266,8.75606901111453,0,7.80560162960516,7.78137226076494,7.80328392569681,8.99973642765934,8.85171671944888,7.85604694189705,7.80772325588735,7.81611929666417,7.78654163674601,7.78940026514781,8.72063721915932,9.38154111709053,0,8.88488398962681,0,0,0,0,0,0,0,0,0,0,0,0,9.32294042300125,0,7.82145286315131,0,7.79019140215865,0,0,0,7.78400736085098,0,0,0,0,0,0,7.8092512872429,0,0,0,0,0,0,7.82183643081925,0,0,0,0,0,0,0,0,0,0,7.7917695017142,0,0
55,0,99,8.08080808080808,1.11093922026646,3,1,7.94902302732131,7.9658304676233,8.11387327828931,0,8.04573240301262,8.03277128264595,7.961825121502,7.9256079029305,8.16614654298561,7.97828530217536,8.08394121601118,8.03291675369864,7.96709451678799,8.00844998708568,8.07558639556806,0,8.20362347325829,8.0326974447289,8.0478012942453,8.09668172705214,8.06484552997374,8.18402590370169,7.94799182187365,7.95434903870054,8.15781862105556,8.17307922103609,8.01476881487299,7.93526406784613,7.93857373186465,7.96820512720451,8.01783999784626,8.20909693634528,8.1124530606916,7.92467704352003,8.22976708537881,8.11133726675295,0,0,8.05202409622799,8.13790919725677,8.15974445704548,8.22150598227125,8.38292754697084,8.09441977153135,8.04328586751036,8.16390394731208,7.90966432610355,8.11044688619943,8.08717041164686,7.9919196631208,8.07056578910979,8.01835701168788,0,8.04125515913149,8.08131807566566,8.17850387877476,8.07202159779676,8.19233916021499,8.0841736441791,8.38429574090199,0,8.0570505999063,8.03951879412127,8.05501295441807,7.90762741176013,8.1352114932199,8.22736443594939,8.08362599766882,8.2415739943471,7.96992644839673,8.16361731391039,8.36150250550195,8.22019532770046,8.00883517344132,7.97039426099853,8.04201464299625,8.10170719511324,7.87547910719358,8.0941589183774,7.98126698363535,0,8.16958292851832,7.9472358448127,0,8.42289649841289,8.14013900007651,8.10215150040954,0,7.95765884452849,7.91470870673789,8.17358885759037,8.09957068287251,8.21407461880746,8.07238068324474,8.06721335239008,8.07598951290788,7.88043903224454,8.19210348527866,8.01527531793805,8.09006795962928,0,8.16419700140419,0,0,0,0,0,0,0,0,0,0,0,0,8.19163638286888,0,8.08048599724058,0,8.07428361288266,0,0,0,8.30266119414465,0,0,0,0,0,0,7.98962855249507,0,0,0,0,0,0,8.01290139589236,0,0,0,0,0,0,0,0,0,0,8.02960750377992,0,0
56,0,99,8.08080808080808,0.261389614910278,3,1,8.06222168746194,8.05561060543599,8.0778564577882,0,8.07826230855493,8.07759832139207,8.04814330689394,8.09408216875688,8.08339601353967,8.07678404410768,8.04106381488238,8.06435474566215,8.04051661833333,8.05598119913337,8.07027794464437,0,8.11024141702686,8.07895314853441,8.13305274866281,8.06582485349666,8.05665611287685,8.06960196368776,8.06411943469332,8.09757598642015,8.05907399777999,8.12117254525068,8.07420429902571,8.03360418011155,8.05006376373722,8.09038398832533,8.11950515067893,8.11029879566646,8.07100050033522,8.07000358409564,8.13121253465644,8.10623897133927,0,0,8.09654752831565,8.03945007088545,8.10578793766457,8.08926423595718,8.09406470537202,8.12050341562685,8.08346405371643,8.08997703805482,8.10072781133234,8.10390286346695,8.0639245205399,8.11294993274613,8.06930633017383,8.09574126374618,0,8.0795292003504,8.12848061710567,8.08793456666994,8.06523002695597,8.08591009772717,8.09761880142493,8.07703395420293,0,8.06264587422377,8.05702783197063,8.09537612017902,8.06106335102924,8.11156450216917,8.08315790180028,8.0601169735311,8.08122567928819,8.03617566020016,8.04819225192531,8.09801173432805,8.08936320838643,8.07378650557903,8.09035399696717,8.06630694011058,8.09571164069442,8.06713446348666,8.06919949021552,8.03498505123387,0,8.08763692367505,8.07519643502655,0,8.13042349357025,8.08981891129284,8.09309157915038,0,8.07845364614567,8.01565973289663,8.11418811828804,8.07463662610388,8.12669513548945,8.09629145487163,8.07947782793713,8.05411818121318,8.06720132754666,8.0692233316139,8.06202486739245,8.08138021755568,0,8.11634253456013,0,0,0,0,0,0,0,0,0,0,0,0,8.13041779614715,0,8.10771140973875,0,8.11573867967011,0,0,0,8.11713119508066,0,0,0,0,0,0,8.01355735032793,0,0,0,0,0,0,8.03064162753681,0,0,0,0,0,0,0,0,0,0,8.06178436974175,0,0
57,0,99,8.08080808080808,0.0638417760427949,3,1,8.07981970831415,8.07476804612238,8.07116267866826,0,8.07862208907522,8.07481060618657,8.08457959041704,8.0783981870078,8.08295859249811,8.08098260441579,8.06935104969433,8.07514280068402,8.07087625558871,8.06943567821102,8.07666305822584,0,8.08102125403632,8.07285169077945,8.08836427356135,8.07826157504783,8.0757859860884,8.0837916995667,8.08236502536635,8.08473757926183,8.08331720003409,8.08445692493071,8.0789155493834,8.07672160142888,8.08023408855494,8.08505117822143,8.08717982625744,8.08399406497994,8.07205366511531,8.08206426257357,8.08434381654119,8.09095671196372,0,0,8.08861869886093,8.07171797840369,8.09009772132512,8.09012301433179,8.08667625793968,8.08329479705801,8.07410450522887,8.0859134130277,8.08911206173128,8.08466230862327,8.07535258056811,8.08263960083906,8.08064528908626,8.08887239321971,0,8.08729747173009,8.07808020269442,8.08320792917455,8.07850286386861,8.07851279166194,8.08205726245974,8.0837453653636,0,8.08200483832716,8.08241481761621,8.09056967387519,8.08079581129115,8.08838395005066,8.07954697705637,8.07450977524017,8.07797159480312,8.07695595714917,8.07142150641766,8.08861543972844,8.07963189686578,8.08045147287215,8.09586267357069,8.07442769775093,8.08657753849559,8.07617149697392,8.07729285064349,8.07296442899131,0,8.07821691615236,8.08143254893264,0,8.080417621989,8.0813212359732,8.08709749958724,0,8.07307269114167,8.06971303594238,8.0897985233753,8.08281360283292,8.09212875844512,8.08387621386697,8.08423361794585,8.0693292219149,8.07378870389006,8.07820591813427,8.06962329559498,8.08302044566337,0,8.09343105062399,0,0,0,0,0,0,0,0,0,0,0,0,8.09756353670404,0,8.08844884465117,0,8.08533273564501,0,0,0,8.0874159063607,0,0,0,0,0,0,8.07202769448085,0,0,0,0,0,0,8.08307140796636,0,0,0,0,0,0,0,0,0,0,8.07036229238485,0,0
58,0,99,8.08080808080808,0.0161317280246815,3,1,8.08056405847469,8.07974037205318,8.07803342147409,0,8.08062516611086,8.07942595878329,8.07968926539798,8.08154283194159,8.08012650828231,8.08109629658546,8.07999107474184,8.08125235562205,8.07845743282959,8.07902443438468,8.08014876728585,0,8.08109470203504,8.07849165731826,8.08264620671291,8.08184731551526,8.07970125246781,8.08281626668457,8.07818464725141,8.08107616949444,8.08107058714747,8.08072833446264,8.07877145425542,8.08096620694991,8.08110895165808,8.08346740394659,8.08211307102212,8.08220130095611,8.08142091824481,8.08237370098356,8.0802942751377,8.08441048568723,0,0,8.0820355486142,8.07805708653738,8.08114410234003,8.08239270423749,8.08343319066516,8.08063608356582,8.08008143965266,8.08213556485508,8.0835214380409,8.08151229948148,8.08052903117487,8.07991721983444,8.08142491333321,8.08359206819391,0,8.08153607530092,8.0798719213958,8.07947435761198,8.07939948232381,8.08118875751211,8.07994235526907,8.08139163728959,0,8.08058581688779,8.0810442610663,8.08076855224606,8.08001243042143,8.08085564807899,8.08131277557533,8.07957625642755,8.07914930921486,8.08104682323758,8.07845402213379,8.08200937361473,8.08119313452827,8.0803622980401,8.08422020868507,8.07870859877604,8.08314631252398,8.08093369719408,8.07954689895861,8.07909074787367,0,8.0793185870626,8.08256829627726,0,8.08139347516257,8.08063882189538,8.08094599137822,0,8.08025609011834,8.07816115175439,8.08099882265454,8.08225139576888,8.08408531855044,8.0816663477314,8.0806683210937,8.07769338903741,8.07721548103106,8.07895594872262,8.0781867684279,8.08071827154904,0,8.08471824383728,0,0,0,0,0,0,0,0,0,0,0,0,8.08432351849613,0,8.08314380768346,0,8.08297724950516,0,0,0,8.08190017621299,0,0,0,0,0,0,8.0801013030021,0,0,0,0,0,0,8.08170862701628,0,0,0,0,0,0,0,0,0,0,8.07978970093754,0,0
59,0,99,8.08080808080808,0.00421481365102414,3,1,8.08071701952849,8.08048463120305,8.08028742711435,0,8.0807988042533,8.08076704603465,8.08008350398285,8.08080844500402,8.0801204464215,8.08122016994478,8.08069331562477,8.08042523152964,8.08052829051937,8.08021756908235,8.0808695933068,0,8.08083445562675,8.07990185425536,8.08112483725668,8.081092597265,8.08016224740371,8.08134253730667,8.08046719773938,8.08092320280631,8.08108967711783,8.08074476465501,8.08027808229976,8.08060018813649,8.08079194412586,8.08143066673997,8.08112835986728,8.08116107763693,8.08117681327752,8.08105307746878,8.08100142735943,8.08182695201581,0,0,8.08084229118073,8.08040270999962,8.08094338736052,8.08086602377669,8.08135058763597,8.08074746709584,8.08013556677002,8.08120793085984,8.08148505737763,8.08085437340969,8.08056328456758,8.08052618169086,8.08097382874759,8.08174261730475,0,8.08093750047038,8.08065536857464,8.08050537983009,8.08043811466837,8.08125241240281,8.08040622136432,8.08094117563619,0,8.08071160228543,8.08086390119684,8.08082940207922,8.0806356683123,8.08095565008058,8.08091638636499,8.08068512690661,8.08053614818285,8.08106054619414,8.08038599586971,8.08108988831332,8.08073660097126,8.0809346746992,8.08203631176087,8.08027464131269,8.0814861838522,8.08098906697062,8.080415093648,8.08065389009393,0,8.0805835951132,8.08108757223007,0,8.08081930341885,8.08054835790105,8.0806698304606,0,8.0806033189415,8.08023293786991,8.08094440570867,8.08126197608675,8.08173521473996,8.0805627568365,8.08097446825584,8.08047037801244,8.07978002901742,8.08044909832812,8.08012237948144,8.08084395313437,0,8.08161722897073,0,0,0,0,0,0,0,0,0,0,0,0,8.08130234827675,0,8.08126919551641,0,8.08147735900721,0,0,0,8.08076140423408,0,0,0,0,0,0,8.08080791724538,0,0,0,0,0,0,8.08120113756335,0,0,0,0,0,0,0,0,0,0,8.08063740920104,0,0
60,0,99,8.08080808080808,0.00107345838055046,3,1,8.08080881054036,8.08081338734409,8.08066238616551,0,8.0807992972159,8.08083766682876,8.08055779060432,8.08076863522524,8.08061127739107,8.08089238103114,8.08083889331352,8.08070143987667,8.08070441207156,8.08075612419026,8.08081693556479,0,8.08075096462576,8.08063312963866,8.08086377235716,8.0808837546472,8.08064757612698,8.08085916608109,8.08076244987599,8.080829638082,8.08079998743784,8.08081266831771,8.08065027116004,8.08076886928451,8.08084394151488,8.08096243851108,8.08087675732605,8.08087982926804,8.08091462832208,8.08080346650413,8.08090544778501,8.08108636767143,0,0,8.0808073553266,8.08064474753335,8.08082364363386,8.08082721744052,8.08089148440718,8.08082689759398,8.08067998679566,8.08086553053282,8.0809765193256,8.08077020934722,8.08075602437575,8.08068115982782,8.08086328321606,8.08108154519743,0,8.08086360847063,8.08075075233299,8.08075710846571,8.08070055120944,8.08096946344164,8.08071423601175,8.08074227280627,0,8.0807891579936,8.08085018848735,8.08082616738442,8.08079248071467,8.08080053711454,8.08089179511567,8.0807272725004,8.08075087085865,8.08091475151777,8.08072953624493,8.08080353469379,8.08079586025674,8.08080911097696,8.08114464322109,8.08067654470094,8.08096519034673,8.08084963983502,8.08072265232839,8.08085965673106,0,8.08074301691544,8.08087803057662,0,8.08074754341627,8.08069914142804,8.08074774543665,0,8.08076876517549,8.08064167532363,8.08083624257785,8.08091145471643,8.08105593440474,8.08080310943267,8.08081058601428,8.08080450409468,8.08057299189677,8.08070163487142,8.08067097650137,8.08083023967968,0,8.08103803191481,0,0,0,0,0,0,0,0,0,0,0,0,8.0808608717848,0,8.08093471985891,0,8.08094956264761,0,0,0,8.0807799169848,0,0,0,0,0,0,8.08082894108764,0,0,0,0,0,0,8.08086497537975,0,0,0,0,0,0,0,0,0,0,8.08086752403078,0,0
61,0,99,8.08080808080808,0.000250778204923684,3,1,8.08079898267448,8.08081666808065,8.08078633757814,0,8.08080482212072,8.08083573937716,8.08075394739682,8.08080396567513,8.08076676394278,8.08081577991658,8.08081765592596,8.08078062209189,8.08078819868872,8.08081374178536,8.08080708545892,0,8.08079313286192,8.08076864768745,8.08081130606069,8.08083549038649,8.08076930706269,8.08081089937638,8.08081587188902,8.08080943422681,8.08079582842398,8.08079723220084,8.08077100092305,8.0807980537196,8.08080692657471,8.08083708284739,8.08082227509143,8.08081103204666,8.08083034370143,8.08079851346203,8.08083786860594,8.08086738450555,0,0,8.08080620209168,8.08077392018804,8.08081165867054,8.08082274219012,8.08082822200322,8.08081087896247,8.08077241925313,8.08083497598343,8.0808389748173,8.08078999135063,8.08079580278123,8.0807787942731,8.08080865675839,8.08086728085859,0,8.08083737700223,8.08077576404784,8.0807996250136,8.0807844336391,8.08083465523207,8.08078871285745,8.08079198462174,0,8.08080063801459,8.08082155831848,8.08080961233933,8.08080344497968,8.08079921943917,8.08082688522087,8.08078850294641,8.08079608769535,8.08082228427927,8.08080454008808,8.08080427691246,8.08079559287315,8.08080954241116,8.08089857776985,8.08076957023973,8.08083825605673,8.08081903627644,8.08079225608876,8.08084469517203,0,8.08078977630995,8.08083041220079,0,8.08078235686333,8.08077572152673,8.08078686268904,0,8.08080411835314,8.08078945757653,8.08082353328487,8.08083269258311,8.08086138630608,8.08080384742147,8.08080620503271,8.08083050039497,8.08076232258587,8.08079321194274,8.08078009845667,8.08080798341183,0,8.08087187870488,0,0,0,0,0,0,0,0,0,0,0,0,8.08080277846116,0,8.08083425243628,0,8.08082352350849,0,0,0,8.08081018636237,0,0,0,0,0,0,8.0808148922835,0,0,0,0,0,0,8.080811305935,0,0,0,0,0,0,0,0,0,0,8.08082981859444,0,0
62,0,99,8.08080808080808,5.66746353907684e-05,3,1,8.0808053250638,8.08081254599053,8.08080387979393,0,8.08080556948743,8.08081591374864,8.08079809499797,8.08080849059123,8.08080202473296,8.08080755813689,8.08080967227859,8.08080280487046,8.08080438922365,8.08081280132883,8.08080816524549,0,8.08080484599631,8.08080104160571,8.08080782712653,8.08081548741344,8.0808011697036,8.08080710975646,8.08080763993025,8.0808073763615,8.0808024154253,8.08080199989045,8.08079793371847,8.08080441212583,8.08080650383346,8.08081517774235,8.0808101775775,8.08080703807164,8.08081282203334,8.08080323918937,8.08081768969652,8.08081611346352,0,0,8.08080758672547,8.08079919232374,8.0808104515056,8.08081426869881,8.08081357565959,8.08080955882788,8.08080204318723,8.08081393920239,8.0808124348198,8.08080308572302,8.08080737535385,8.08080326039871,8.08080495385711,8.08082201214963,0,8.08081456267134,8.08079953130891,8.08080803707512,8.080804727931,8.08081430469063,8.08080604553336,8.08080390029748,0,8.0808040726433,8.08081216291773,8.08080755481772,8.0808046389187,8.08080725855575,8.08081423036682,8.08080171642013,8.08080350060338,8.08081046860258,8.08081028680382,8.08080670162082,8.08080472861096,8.08080674932644,8.08082704901775,8.08079895432066,8.08081475417112,8.08080887829034,8.08080474586039,8.0808203435766,0,8.08080294747954,8.08081656941291,0,8.08080324478967,8.08080053007336,8.08080361878763,0,8.08080744002595,8.08080872975835,8.08081395192518,8.08081268033379,8.08081906383646,8.08080763458992,8.08080496820638,8.08081559141668,8.0808008328545,8.08080359113441,8.08080535463018,8.08080615802201,0,8.08082260707846,0,0,0,0,0,0,0,0,0,0,0,0,8.08080770760787,0,8.08081047437881,0,8.08080838578911,0,0,0,8.08081061757379,0,0,0,0,0,0,8.08080795990703,0,0,0,0,0,0,8.0808061880746,0,0,0,0,0,0,0,0,0,0,8.08081333458965,0,0
63,1,99,8.08080808080808,1.31242618062897e-05,3,1,8.08080760734385,8.08080922611308,8.08080764673872,0,8.08080718005831,8.08081073004455,8.08080669864145,8.08080823823539,8.08080705203726,8.08080739823479,8.08080777724071,8.08080721362407,8.0808072683372,8.08080959871193,8.08080821090988,0,8.08080805326265,8.08080664005462,8.08080746228727,8.08080965918825,8.08080701882381,8.08080814592448,8.08080722195286,8.08080759677431,8.08080656016915,8.08080621889316,8.08080561307685,8.08080681933837,8.08080731304483,8.0808096426158,8.08080861609589,8.08080748836068,8.08080918733192,8.08080690661639,8.08081035602605,8.08080874064698,0,0,8.08080775081004,8.08080575179851,8.08080888836301,8.08080973579307,8.08080953921414,8.0808084946897,8.08080710343145,8.08080916885889,8.08080893464684,8.08080692194014,8.08080825401459,8.08080771336379,8.08080699614095,8.08081098850348,0,8.08080904827306,8.08080604562681,8.08080850468155,8.08080805377802,8.08080918180603,8.08080796791188,8.08080769909423,0,8.08080666485181,8.08080869553121,8.08080815793215,8.08080695309001,8.0808080971935,8.08080969516242,8.08080648623563,8.08080691182642,8.08080792430619,8.08080934211228,8.08080829459023,8.08080663039929,8.08080769336622,8.08081245640065,8.08080603155614,8.08080965702041,8.08080776027019,8.08080761793944,8.08081114148326,0,8.08080673395627,8.08081086543166,0,8.08080769124554,8.0808065382603,8.08080686930479,0,8.08080758060851,8.08080888071163,8.08080992685841,8.08080902015123,8.0808099999395,8.08080812074373,8.08080698028187,8.08080997452736,8.08080698432573,8.08080685728069,8.08080804043242,8.08080771535792,0,8.08081098986929,0,0,0,0,0,0,0,0,0,0,0,0,8.08080865953893,0,8.08080842761404,0,8.08080774074569,0,0,0,8.08080903037554,0,0,0,0,0,0,8.08080712595997,0,0,0,0,0,0,8.08080759779548,0,0,0,0,0,0,0,0,0,0,8.08080871588413,0,0
64,0,100,8.39,6.23476744661864,3,1,8.08080792446897,9.32880811532354,8.08080806279257,0,8.08080781859915,8.08080873800141,9.96730630120814,8.08080806685966,8.08080788388801,8.08080789319849,8.08080796162037,8.0808080065019,8.08080783739648,8.08080847250551,8.0808081637101,0,8.08080817292073,9.16935901442057,8.08080785779734,8.08080833944838,8.08080786245731,9.82280683894019,8.08080759509869,9.36454109904276,8.08080778900212,8.08080762280896,8.08080749935608,8.08080771458493,8.08080777214936,9.66585693364471,8.0808082390245,8.08080792255747,8.08080836000364,8.08080784620275,8.08080855429378,9.45608197031613,0,0,8.0808080724181,9.58339758977728,8.08080835860146,8.0808084815333,8.08080843294739,9.66557783135513,8.0808078649843,8.08080810950919,8.08080833663693,8.08080787401088,8.08080816920503,8.08080809937179,9.4121181385857,8.08080870910132,0,8.08080821187163,9.57632144736455,8.08080827370487,8.08080819526222,8.08080836365955,8.08080814913581,8.08080812688602,0,8.08080763640588,8.08080810733483,8.08080812413983,8.08080772215703,8.08080815322,8.08080859011967,8.08080764822256,8.08080781626298,9.73005308763351,8.08080852912938,8.08080819815902,9.81666271613656,10.1788842507204,8.08080899102447,8.08080763649687,8.08080853886658,8.08080792111034,8.08080802319214,9.10178416117738,0,8.08080782533856,8.08080888079649,0,8.08080820704152,8.9544906171833,8.08080781666956,0,8.08080789508841,8.08080823440901,8.08080865912886,9.59187580575393,8.08080844823021,8.0808081858136,8.08080778893572,9.43663486557317,8.08080781160571,8.08080768072161,8.08080813601068,10.1070561243807,0,8.08080864119231,0,9.49381226186971,0,0,0,0,0,0,0,0,0,0,8.08080838301132,0,8.08080819926562,0,8.08080800061801,0,0,0,8.08080828091163,0,0,0,0,0,0,9.61872903737196,0,0,0,0,0,0,8.08080808234313,0,0,0,0,0,0,0,0,0,0,8.08080808862209,0,0
65,0,100,8.39,1.197178925966,3,1,8.29054323356971,8.40922993814107,8.33113603849437,0,8.41028649133149,8.30096234336615,8.46727415665079,8.15672163361561,8.28392953805814,8.25179978957791,8.45661110352509,8.21353007729527,8.35604321962314,8.65106385340002,8.25927741506737,0,8.31743520639784,8.44693399272015,8.23461423812549,8.38479147725488,8.29630365953799,8.47800611820417,8.49532596595571,8.38668024077573,8.22785014617486,8.39492294554908,8.49188006028303,8.23704345079863,8.40081338243336,8.50166693571367,8.32971959031604,8.37188162157578,8.18065352034619,8.40106102780667,8.08080817788094,8.47146042421775,0,0,8.26077212198723,8.29676750301687,8.31991239184254,8.35952247304879,8.37895193813529,8.3065754209535,8.27532025264735,8.65397813746898,8.30213302608339,8.47407895071486,8.33631955177451,8.20707496566243,8.40759624506146,8.16274146736004,0,8.59482406700667,8.50441527553809,8.22228880553136,8.58797346116964,8.32041871279432,8.40155010025654,8.65091948287573,0,8.53570516823322,8.61920733717682,8.37862059423673,8.48102435056872,8.55490696764617,8.52691446736154,8.41891605883326,8.54554713850637,8.50266204039797,8.39994616896705,8.6616946804486,8.48532672343034,8.27666639251356,8.2554116691488,8.42972798721453,8.27975447892239,8.26931917493504,8.31793857744667,8.45877208273337,0,8.34324381953944,8.35237537095603,0,8.43108967979347,8.3284875457288,8.34425181207894,0,8.42295847950583,8.26183988033329,8.34644989772389,8.52279674459568,8.3842180168294,8.26326796416612,8.35902225864593,8.53187274656234,8.42137777064643,8.51748525669279,8.47407928353554,8.44120919091717,0,8.39876551571461,0,8.4488181109383,0,0,0,0,0,0,0,0,0,0,8.34416393738567,0,8.36342181582793,0,8.28171166106311,0,0,0,8.58559239027822,0,0,0,0,0,0,8.44347813283206,0,0,0,0,0,0,8.46100454589404,0,0,0,0,0,0,0,0,0,0,8.42305333433781,0,0
66,0,100,8.39,0.257256853888627,3,1,8.35247538051595,8.37155912857633,8.40619347793726,0,8.36905600773635,8.37456924582271,8.38514095918053,8.4080944989507,8.39033285723647,8.35832247394846,8.4095425300124,8.39596742424802,8.37700877131843,8.41627828325922,8.39623726782924,0,8.40554456415546,8.41104288871122,8.41317100926672,8.36102504672404,8.38570905604609,8.36101403743654,8.41199316642838,8.40596335541523,8.38266282251163,8.39223587026682,8.37056115080811,8.35188271691902,8.38773668857826,8.44840141404799,8.41693492609672,8.40371677014333,8.38101967390318,8.41079754047513,8.3915382100843,8.40212049949931,0,0,8.35430620788681,8.36869392588744,8.38715845894098,8.33863715360885,8.39366786852135,8.36533537711751,8.41283942400027,8.41933664983469,8.40659657804207,8.39911667928039,8.41752176622108,8.4071292642608,8.35464051202876,8.39443479683319,0,8.39823049548714,8.4130323956697,8.37109060169281,8.40059185496053,8.33932844447399,8.38814815185073,8.3740557121587,0,8.36943825968786,8.40069209500287,8.35780513529701,8.38615913732711,8.41986779037751,8.38916932296399,8.37025284419945,8.37005890916714,8.42412755259234,8.37466098685847,8.45211326996254,8.42594248212924,8.38386016668137,8.32423804208331,8.41326404953001,8.39839956480316,8.40712604157726,8.36121651122431,8.3652447043623,0,8.42444711549007,8.36783015532103,0,8.40680985470519,8.37256967786004,8.38605493810403,0,8.46214493208186,8.38500331077613,8.39403190768979,8.40855238077236,8.36856923267642,8.34672062554261,8.3596745070107,8.41085107396771,8.42443015592401,8.38498279791314,8.42443169160166,8.38732623181992,0,8.35970810417318,0,8.44319796549254,0,0,0,0,0,0,0,0,0,0,8.39039538201715,0,8.40617694024448,0,8.36445409904397,0,0,0,8.37760556230804,0,0,0,0,0,0,8.3852905925333,0,0,0,0,0,0,8.34599088862086,0,0,0,0,0,0,0,0,0,0,8.38159507837997,0,0
67,-1,100,8.39,0.0616908670663349,3,1,8.39545587776337,8.39157139641238,8.39117996283719,0,8.3856281137689,8.38580531831245,8.39301938782769,8.38226974315416,8.39231296219324,8.39025390980407,8.3841126044376,8.38234058476097,8.38658948284828,8.3758861510279,8.38996372877406,0,8.38542887018245,8.3933707636821,8.38901162784511,8.38308749718661,8.39199904561087,8.38097270725957,8.39957565127765,8.3975449594392,8.40311550068705,8.39144951843686,8.38727157354294,8.38718448210379,8.39922951516087,8.4010963941614,8.39370791737777,8.39189368425145,8.38382672381657,8.38889977677807,8.38992447193475,8.38321816615289,0,0,8.38281050854307,8.3997715826575,8.38729163035177,8.384648069711,8.38922986735476,8.38663364146949,8.3851879205824,8.39385674736713,8.38767423408286,8.39515096912986,8.38978601466614,8.39197954312338,8.39315970077749,8.38199139479233,0,8.38836510501409,8.39320608430605,8.38973984940419,8.40168616891833,8.37564278645416,8.38512407898602,8.38503819824491,0,8.38405631324596,8.38997381286678,8.39450671171866,8.394430597656,8.39223716913257,8.38521450903302,8.38647398645484,8.38727106577134,8.3995385949927,8.39062339010949,8.40552703686998,8.38550510027669,8.4005927917767,8.39187941124711,8.39411783986698,8.38659020391484,8.38408069883488,8.37890916931379,8.38899524739557,0,8.39669149504741,8.38090496443325,0,8.38458717082884,8.39074385565344,8.39184710648197,0,8.39268923141519,8.3954267576775,8.39383766899093,8.39875787282906,8.38891657555798,8.39364672664303,8.38366292366548,8.39513655819008,8.39868024877351,8.39459194862318,8.39094470269156,8.3982620301616,0,8.37956071137393,0,8.40399877170361,0,0,0,0,0,0,0,0,0,0,8.39240115481659,0,8.38887849951765,0,8.38479805525449,0,0,0,8.38139471449635,0,0,0,0,0,0,8.39001505732878,0,0,0,0,0,0,8.39355911749418,0,0,0,0,0,0,0,0,0,0,8.38266267706159,0,0
68,0,99,8.39393939393939,0.0921774561838205,3,1,8.3903240789677,8.39090068879211,8.39087944599914,0,8.39035175854805,8.3881104202288,8.38983850653007,8.38949830007144,8.39111472414469,8.39040974425433,8.41249903618218,8.41498711164864,8.3888700230794,8.3898577319074,8.38791825469588,0,8.40998090318077,8.39077711039314,8.40767840933966,8.39010388733636,8.39173849380528,8.39063105007065,8.38948397383163,8.39065183196783,8.39193629680606,8.39017395688141,8.38998120307865,8.42389917692241,8.41243996902469,8.39121348579219,8.38912435076463,8.40781606577183,8.42454032213628,8.39001459672274,8.38777205604065,8.389327544889,0,0,8.38822364064329,8.4143950420744,8.38960664985142,8.39044366387119,8.39088485427361,8.38947892499205,8.41954919274903,8.38889823653534,8.38850069740317,8.39179712582089,8.38896736226782,8.38789029524294,8.39300439240085,8.38829582852171,0,8.38862670382261,8.39153158859633,8.41235356040677,8.39132182277088,8.38774574038524,8.3890439752913,8.38948225379358,0,8.38995276757214,8.38950167657945,8.38796842212411,8.39019990498274,8.38779590864811,8.41118530244865,8.38998603088018,8.41051121157315,8.39213183762574,8.39111256098741,8.39230351622284,8.38959421275823,8.39048182459546,8.38882370250164,8.39122262247898,8.38821004754733,8.38953831500536,8.41460731151417,8.38979832282964,0,8.3897857100039,8.39014384147393,0,8.39154225137193,8.40375212601512,0,0,8.39040265112794,8.38907342216265,8.3889612370529,8.38987012744264,8.38964294211796,8.39258230302509,8.38904830006227,8.39138261619973,8.39097548803215,8.41374302276112,8.39077031637625,8.39119758543205,0,8.38861335476555,0,8.39157171694309,0,0,0,0,0,0,0,0,0,0,8.3900661213964,0,8.3907088683068,0,8.40784925017384,0,0,0,8.38931375360263,0,0,0,0,0,0,8.41450435005052,0,0,0,0,0,0,8.39052444975785,0,0,0,0,0,0,0,0,0,0,8.39046988395943,0,0
69,-1,99,8.39393939393939,0.019339289423702,3,1,8.39173409399444,8.39290550513692,8.39467180962009,0,8.39418681792911,8.39576549777857,8.39176878443065,8.39583362322567,8.39055412313665,8.39218540092414,8.39578019639085,8.39296733137765,8.395996193292,8.39311165029686,8.39308287124457,0,8.39575597189285,8.39429581276118,8.39509463986714,8.39479817371441,8.39405824774429,8.39360150239746,8.39293378674473,8.39394494182936,8.39317804132225,8.39469871420692,8.39677237076014,8.39711348533703,8.39500270623181,8.39215239162488,8.39382688749644,8.39232623721145,8.39644697863155,8.39387677917432,8.39279511948278,8.39182460548286,0,0,8.39274959325432,8.39997361575827,8.39510019195745,8.39119361092306,8.39266996282855,8.39453006398655,8.39377037372723,8.39247215518539,8.38955544634007,8.39645952575684,8.39044189301317,8.39396257230987,8.39622559203304,8.39359049438215,0,8.39572790532516,8.3963083871957,8.39677595477802,8.39489181409175,8.39407181784034,8.39622939710391,8.39198491709856,0,8.39694463401161,8.39295453025736,8.39231093345823,8.39335757716312,8.39225259601095,8.39131816658953,8.3979508053826,8.39514914277012,8.39419671886627,8.39394282927088,8.39035042322502,8.39190936287786,8.39840101982554,8.3950569653466,8.39335109245756,8.39329782110545,8.39479124159491,8.39315359505236,8.39348562746483,0,8.39419644903341,8.39167061739176,0,8.39429354690202,8.39457333531201,0,0,8.39228715748851,8.3968891202333,8.39327489278114,8.39264567290843,8.39185518975335,8.39218470179529,8.39799293266604,8.3951419470735,8.39550091859478,8.39704966481482,8.39493680748601,8.39000020415493,0,8.39223803013828,0,8.3926719964646,0,0,0,0,0,0,0,0,0,0,8.39353533373231,0,8.3928910805353,0,8.39460213491491,0,0,0,8.39284766792218,0,0,0,0,0,0,8.39439619682113,0,0,0,0,0,0,8.39248680879309,0,0,0,0,0,0,0,0,0,0,8.39529834186459,0,0
70,-1,98,8.42857142857143,0.86905048386106,3,1,8.39382973807843,8.39398975752138,8.39377459272977,0,8.3938427090188,8.39439257483676,8.39390864880604,8.39401865216872,8.39402299162113,8.6292386819779,8.39426481493031,8.39428604047482,8.39446045018336,8.39457519597859,8.39379945574226,0,8.39442261052117,8.39432113771307,8.39396282225109,0,8.39439436181574,8.63821497326464,8.39359430211026,8.39336962820046,8.39293735796589,8.39391999141048,8.39458995905623,8.39440912030592,8.39415623975377,8.3940607528148,8.39351474999059,8.55966151898602,8.75015605371253,8.39358828648239,8.6256587729673,8.39365674590689,0,0,8.39370632965713,8.39451208316467,8.5891695882242,8.39365572633028,8.39334997246218,8.39391784232783,8.39469187698783,8.39359355570869,8.39384779906928,8.39388441216383,8.3941037807985,8.39405018524128,8.39447986999986,8.68957384422045,0,8.39455465798513,8.39378464621819,8.62961704137156,8.39384330271487,8.60175147231359,8.39411115687119,8.39325397243772,0,8.3944656287561,8.3940336925765,8.39379115747057,8.39422567139282,8.39397287030797,8.59377226937547,8.39449082686527,8.39389085125062,8.39416418897643,8.59031503905875,8.39324486063952,8.39446537647634,8.3941078287445,8.39351149994688,8.39442906402278,8.39341867931724,8.39424386611014,8.39388832544511,8.39366563784888,0,8.39375582269395,8.39407637079612,0,8.65487710118577,8.51644387620395,0,0,8.39349720264143,8.39398556588871,8.39342037197639,8.39322978845352,8.58153740123179,8.39347173186414,8.59373284325295,8.58387995427173,8.3944876393202,8.39414462755007,8.39421795908316,8.67948757530684,0,8.39356778193824,0,8.39423335841274,0,0,0,0,0,0,0,0,0,0,8.393985653124,0,8.39323820864327,0,8.39354767460068,0,0,0,8.39383428292888,0,0,0,0,0,0,8.39411196734014,0,0,0,0,0,0,8.39362689489578,0,0,0,0,0,0,0,0,0,0,8.39389040848896,0,0
71,0,97,8.44329896907217,0.362209018362942,3,1,8.42233480483242,8.43380286947541,8.48950915982063,0,8.40826604628769,8.44442950573653,8.41624556984724,8.44046544002928,8.48923290823486,8.40327226384727,8.40130197293032,8.40360233919743,8.40055661867047,8.43317754662476,8.42992021206537,0,8.44204025300457,0,8.4375194877713,0,8.41143311039642,8.42926954969808,8.54683328702703,8.41148074422014,8.40311322987612,8.4394776598227,8.51018826340385,8.44736008028804,8.42036094786945,8.44156739722765,8.44054704760442,8.42738922369472,8.42903099090215,8.42050452698336,8.45397056109726,8.43687129125898,0,0,8.43027783491507,8.49853315892587,8.45877682044345,8.44341599303852,8.40645659266041,8.41824727311571,8.44693912897312,8.51755089297797,8.41387933985492,8.43483876164248,8.43509312877746,8.40244719128899,8.43796043434115,8.40866773427524,0,8.46388598090564,8.40519967218428,8.46677643886854,8.40761738028563,8.45066347242864,8.43928438826849,8.49922872699295,0,8.43294123875566,8.42081507153676,8.52458404006979,8.4349418890577,8.52386054415703,8.46300243849199,8.40250897492678,8.54690988841735,8.40310652633575,8.50046655322567,8.54081861609282,8.42098129238132,8.43734812855028,8.47348457624684,8.42595090216938,8.44803068669196,8.42011963068849,8.42303160662146,8.44068399776154,0,8.41828135882499,8.40472741367446,0,8.44915435778247,8.48361157360122,0,0,8.41097345376082,8.51339334444969,8.44644194554075,8.44601687516399,8.45829131173662,8.44573013763441,8.44661074024312,8.42951853002744,8.54797440844173,8.491148631116,8.4361358758932,8.4456706944819,0,8.43205454736922,0,8.39394772781662,0,0,0,0,0,0,0,0,0,0,8.43486286906925,0,8.45209272992295,0,8.42911667458689,0,0,0,8.4553075347439,0,0,0,0,0,0,8.49459285311527,0,0,0,0,0,0,8.40833989743006,0,0,0,0,0,0,0,0,0,0,8.4152413494579,0,0
72,0,97,8.44329896907217,0.0713458294988358,3,1,8.43178187236493,8.44140930742735,8.43764653082668,0,8.43914079676903,8.43984413318235,8.43286174758696,8.44776669862304,8.45672621982101,8.4288583972443,8.43924294476209,8.44969041066224,8.44169649860823,8.44408605949125,8.43442950843294,0,8.44851885917419,0,8.44783191540836,0,8.44273113940087,8.43864887634165,8.43205321325139,8.44462430902174,8.44227022529431,8.4419234762695,8.45022243885073,8.45265333508562,8.44586978532588,8.44605686495321,8.44955202541202,8.4509039668132,8.43508268182151,8.44463370212936,8.45065048211032,8.43712846986485,0,0,8.44308004123665,8.42862539588729,8.45948538051991,8.44983501237804,8.44150479601286,8.45117876255983,8.45505440462379,8.44476236500765,8.43669589432744,8.4422046752269,8.4380381465475,8.44180077325615,8.43562505983913,8.43995925117472,0,8.44691966235115,8.43050875749408,8.44391666079114,8.43530066439887,8.43819904047211,8.4418688716074,8.44613686497405,0,8.45063555681137,8.44623152151488,8.45006767022005,8.43550018259615,8.45117001318141,8.44146745783109,8.4340522825775,8.43716331357426,8.43212857291711,8.43897866872286,8.45458365469019,8.4488178560493,8.42991831433307,8.43588732501529,8.44865428529346,8.4500884461629,8.44945711299607,8.43601346093985,8.4419503551477,0,8.43703306774322,8.44129976663448,0,8.45512347924568,8.44583586942809,0,0,8.43544677694801,8.4519538845296,8.45161558720392,8.44067687890113,8.44409092607944,8.44470728992861,8.44829135790314,8.43805280741922,8.44803433891596,8.44986119538842,8.44915706479545,8.43139309881305,0,8.44451598801405,0,8.45614545460474,0,0,0,0,0,0,0,0,0,0,8.4503730133405,0,8.45364638420779,0,8.44418727812276,0,0,0,8.45510095175002,0,0,0,0,0,0,8.4426236870719,0,0,0,0,0,0,8.4368946556654,0,0,0,0,0,0,0,0,0,0,8.42863033846221,0,0
73,0,97,8.44329896907217,0.0139491043918882,3,1,8.44307972969981,8.44175784177276,8.44239781259308,0,8.44169530350187,8.44351117562467,8.44425412201455,8.4448650482304,8.44388380938267,8.44379756392088,8.441365132528,8.44197357523421,8.44457343228231,8.44161524620086,8.4432422028569,0,8.44503509402585,0,8.4431710036089,0,8.44346748068721,8.44513157721843,8.43975187208603,8.44457746092481,8.44356739125574,8.44475875135326,8.44248335543016,8.44350873517997,8.44355811114747,8.44705854300971,8.44444313227752,8.44388584130796,8.44098162533682,8.44473146404792,8.44362282748975,8.44360789866071,0,0,8.44358429857976,8.44218624923738,8.44549709372009,8.44345170990213,8.44349528802528,8.44556737120419,8.44475331734802,8.44334359535003,8.44245936831799,8.44382601524375,8.44193829222325,8.44239410582581,8.44432797612968,8.44194125087041,0,8.44229062616433,8.44174449350863,8.44475198998697,8.44253878916208,8.44265348735193,8.44122221445605,8.44492923693913,0,8.442770227877,8.44516241670629,8.44332274610291,8.44382736302846,8.44471974471287,8.44167487390877,8.44213586124793,8.44110425054444,8.4439066915614,8.44154140349253,8.44513453309364,8.44320625832923,8.44413484894916,8.44413320082882,8.44258813712508,8.44464769228964,8.44390779344583,8.44088208524597,8.44300509119315,0,8.44205758690611,8.44221123471545,0,8.44420784585635,8.44356369322422,0,0,8.44118520861632,8.44331347661422,8.44507224142494,8.44284806908515,8.44389759118278,8.44459701409084,8.44439317919745,8.44210017166574,8.4400081229684,8.44327326147787,8.44198788380063,8.44254744276842,0,8.44316657627287,0,8.44303581124851,0,0,0,0,0,0,0,0,0,0,8.44526968481599,0,8.44564740453976,0,8.4443730772818,0,0,0,8.44456491931392,0,0,0,0,0,0,8.44245900025532,0,0,0,0,0,0,8.44359099384537,0,0,0,0,0,0,0,0,0,0,8.43879622451854,0,0
74,0,97,8.44329896907217,0.00336473534735032,3,1,8.4432037378079,8.4433163476847,8.44293153029574,0,8.44295204659536,8.44327403901826,8.44265074051242,8.44335518557598,8.44308401070898,8.44394471821746,8.44320414946588,8.4429967524226,8.44337956204594,8.44347638507258,8.44356365532311,0,8.44332243776677,0,8.44303877878971,0,8.44303953976106,8.44370876040296,8.442462835687,8.44376901522621,8.4434493741973,8.44341203479504,8.4431472599153,8.44349093012262,8.44327176870481,8.44398425652183,8.44335467073083,8.44355509991662,8.44324896759798,8.44358523572064,8.44292999482291,8.44377356092823,0,0,8.44344435147653,8.44265187157159,8.44332369323777,8.44329040228867,8.44317204865556,8.44363032663788,8.44378347994741,8.4432683642791,8.44373441494925,8.44350798646418,8.44302016139001,8.44260143867631,8.44366855565335,8.44336936017674,0,8.44319302636356,8.44308374528603,8.44304970051648,8.44292993696083,8.44350707664013,8.44275355917086,8.44362807832773,0,8.44281667833036,8.4437176473337,8.44334235325294,8.44335285604357,8.44372690694106,8.44348258469881,8.44336273452538,8.4430056468524,8.44381712181906,8.44298170304105,8.44397903826547,8.44320508945197,8.44293464414958,8.44360996590744,8.44324750872777,8.44339294859046,8.44328135429885,8.44287883551895,8.44321291082501,0,8.44302927315199,8.4433535907144,0,8.4434948977425,8.44311450157719,0,0,8.44320014657544,8.44271985529836,8.44348319755501,8.44344104432251,8.44384819693237,8.44352637959903,8.44331483791825,8.44296929909652,8.44239795168414,8.44300052585755,8.44290435806833,8.44312877578336,0,8.44358110528796,0,8.44309300992746,0,0,0,0,0,0,0,0,0,0,8.44368518421812,0,8.44384760695166,0,8.44371343010836,0,0,0,8.4434896181677,0,0,0,0,0,0,8.4431737305519,0,0,0,0,0,0,8.44367322795148,0,0,0,0,0,0,0,0,0,0,8.44285779898041,0,0
75,0,97,8.44329896907217,0.000786909996243811,3,1,8.44323535514556,8.44328617888882,8.44327772112264,0,8.44322818397744,8.44329124824367,8.4431193816767,8.44326391585318,8.4431189045122,8.44341256150031,8.44334269573833,8.44320211735499,8.44332770079586,8.44335453431641,8.44338758604948,0,8.44328990309521,0,8.44328773453302,0,8.44318136544837,8.4432997288013,8.44326801797046,8.44342780767855,8.44342476561512,8.44332103462271,8.44325305476785,8.4433564974559,8.4432547719465,8.44331825164183,8.44331311266967,8.44328638222508,8.44335477982471,8.44332094714051,8.44331661070438,8.44351779964517,0,0,8.44329795194436,8.44318930876134,8.44329400520759,8.44321742117024,8.44333785936905,8.44337805579154,8.44333440703709,8.4432812967587,8.44339294236455,8.44331441598021,8.44320907102732,8.44310306223221,8.4432844918539,8.44344776401103,0,8.44332868386893,8.44325075410396,8.44319930711855,8.44314865380369,8.44336002981408,8.4432003144571,8.44334945392606,0,8.44317952370534,8.44336282474688,8.44329885522013,8.44327302646517,8.44339980536576,8.44331454946324,8.44328854243821,8.4433027095661,8.44338488938897,8.44328065659641,8.44348540674945,8.44329767430279,8.44319183233047,8.44345778873464,8.4432745934101,8.44334291335252,8.44332622449177,8.44323296220202,8.44329053475197,0,8.44333916568256,8.44325636843149,0,8.44328993659742,8.44318469962969,0,0,8.44333673565765,8.44322820114041,8.44336255312735,8.44338824223633,8.44344651548605,8.44333403477455,8.44333559835335,8.44326676186206,8.44315507165257,8.4432439193258,8.44322537961784,8.4432832867074,0,8.44335125529856,0,8.44321660133784,0,0,0,0,0,0,0,0,0,0,8.44330048617716,0,8.44345497868185,0,8.44332776396053,0,0,0,8.44330626406675,0,0,0,0,0,0,8.4433185835209,0,0,0,0,0,0,8.44331063449881,0,0,0,0,0,0,0,0,0,0,8.44327291016388,0,0
76,1,97,8.44329896907217,0.000192164078598887,3,1,8.44331253744303,8.44331031332541,8.44328883165177,0,8.44328043757307,8.44330035364718,8.44326682418725,8.44327750886671,8.44326898026741,8.44332323125065,8.44330389977091,8.44327406244244,8.44330529555716,8.44330203729854,8.44332285827461,0,8.44328384855316,0,8.44330400158962,0,8.4432726568713,8.44326938959463,8.44331277834255,8.44332449009635,8.44331808227943,8.44330458664507,8.44327679866005,8.44330692256852,8.44329411632016,8.44329198431314,8.44330653715474,8.44328660034929,8.44330616528098,8.44328148609052,8.44333621670352,8.44333330213646,0,0,8.44329500328502,8.44328424243331,8.44329271272142,8.44328111267973,8.44331523960721,8.44332386750908,8.44329054076649,8.44330341388739,8.44330987816043,8.44329742656231,8.44328169351768,8.44326214779637,8.44327751001627,8.44333395492977,0,8.44331470468164,8.44329436864975,8.44327611416194,8.44327045852395,8.44331089400822,8.44326693868337,8.44329313317386,0,8.44327473562821,8.44331140058438,8.44330672050949,8.443280792069,8.44331791757066,8.44331046088811,8.44328540666882,8.44329468935488,8.44331468929807,8.44329443622196,8.4433408969765,8.44328827270396,8.4432659663877,8.44335980778953,8.44328452053009,8.44329899044867,8.44329750474369,8.44326972482576,8.44330924488511,0,8.44331439993156,8.44330119910029,0,8.44327808706871,8.44327698857588,0,0,8.4433019151771,8.44330924484181,8.44332248130419,8.44331184389242,8.44334354623595,8.44332569176312,8.44329268506793,8.44330677335961,8.44329022379871,8.44330283755475,8.44328874781915,8.44328816186763,0,8.443331544518,0,8.44330196923177,0,0,0,0,0,0,0,0,0,0,8.44328840631243,0,8.44331767553505,0,8.44329888827805,0,0,0,8.4432962831681,0,0,0,0,0,0,8.44330281411557,0,0,0,0,0,0,8.44327904104335,0,0,0,0,0,0,0,0,0,0,8.44331563847621,0,0
77,-1,98,8.61224489795918,3.58203477843333,3,1,9.27132541510961,8.44330486883001,9.03105545096141,0,8.44329494020239,9.28455472677344,8.44329420618096,8.44329432966672,8.44329811861203,8.44330220797556,8.44329537743628,8.44329652004449,8.44329830220786,8.44330330946367,8.44330172023943,0,9.2399437091149,0,8.44329650719683,0,9.34315148328568,8.44329789673867,8.44330088712426,8.4433032226496,9.35331124961985,8.44329650582951,8.44329288742507,8.44329870775144,8.4432988751797,8.44329517327009,8.44329979462854,8.44329360908938,8.44329599156805,8.4432914443161,8.44330937650593,9.15017264460542,0,0,8.44329723574296,8.44329550695145,8.44330148907752,8.44329873167159,8.44330690681191,8.44330485499609,9.49719837426167,8.44330055994245,8.44329776047935,8.44329739481438,8.44329447481782,8.44329397216374,8.44329249829678,9.60590499709456,0,8.44330209528502,8.44329527533526,9.38269801265303,8.44329644564854,8.44329868785058,8.44329165639177,8.44329857092624,0,8.44329672004083,8.44330032064425,8.44329985145035,8.44329156819962,9.38472259563303,8.44330236542628,8.44329782527287,8.44329317389812,8.44330334827938,8.44330150869317,9.69704165658249,8.44329448435428,8.44329107003955,8.4433138760263,8.44329635378674,8.44329617752815,9.12899650810835,8.44329335874269,8.44330530994537,0,8.44330123388797,8.44330441622895,0,9.49839794728053,8.9613611504086,0,0,8.44329680429037,8.44330227228909,8.44330449306768,9.22386965386088,9.20141940593534,8.44330625539929,8.44329500898009,8.44330569752015,8.44330068186148,8.44330218967681,8.44329771215411,9.55565858087318,0,8.44331118556903,0,8.44330219655787,0,0,0,0,0,0,0,0,0,0,8.44329697682858,0,9.21298011422942,0,8.44329806286033,0,0,0,8.44329904289262,0,0,0,0,0,0,8.44329797580917,0,9.31378626902982,0,0,0,0,8.44329148498409,0,0,0,0,0,0,0,0,0,0,8.44330278470373,0,0
78,0,97,8.68041237113402,1.76129583872717,3,1,8.73739218196314,8.86885034597202,8.56365164725339,0,8.7438139138436,8.61351601776084,8.44329848411871,8.80075231253579,8.51716011313022,9.14181999423401,8.58695934192297,8.53940825861119,8.60453715391297,8.5050672453242,8.68868459930711,0,8.55272319836466,0,8.86045392161296,0,0,9.000728301234,8.48307900648209,8.97780400927461,9.0434957741171,8.70840498838383,9.00649628466343,8.55386357842471,8.85864977210719,8.57910436303063,8.66031116363655,8.56370058448168,8.57367269700952,8.77458997610601,8.65068350887592,8.64828554534686,0,0,8.55308724329744,8.57609348780393,8.75486596961504,8.65720103692782,8.63111520437258,8.65303013529188,8.59692921237817,8.66407482948568,8.53694394857835,9.10739288222864,8.58239128672436,8.51378791651092,8.50096663524615,8.65307681747328,0,8.58403451782803,8.94719943650948,8.757795300757,8.92434247808534,8.69603189280269,8.54318413658018,8.6199382428914,0,8.53162931362929,8.56214900007029,8.57700943541416,8.60620536092893,8.74856916120979,8.6365864290371,8.47760752126549,8.51516090181012,8.98229489558631,8.52481797315559,8.79436933141912,8.51733402321131,8.48368353585528,9.02551631853902,8.91244912249754,8.56862771349573,8.87204606201345,8.50041668394676,8.60931400804884,0,8.59779606215307,8.86731439952877,0,8.73935914121833,8.67671668897529,0,0,8.46523446096701,8.54664188083768,8.73820980838685,9.03697168469303,8.96970930186579,8.71768222659574,8.53370710289768,8.66266648491903,8.51164977086705,8.53349603438113,8.54520022042213,9.17577750592588,0,8.60495600752887,0,8.6551190875171,0,0,0,0,0,0,0,0,0,0,9.11116826857969,0,8.70275796473766,0,8.52957816219561,0,0,0,8.57862103224385,0,0,0,0,0,0,8.95025933176379,0,8.66496366356533,0,0,0,0,8.5376322090009,0,0,0,0,0,0,0,0,0,0,8.58889281255436,0,0
79,0,97,8.68041237113402,0.333531251568129,3,1,8.69532099841608,8.67410783526376,8.65945040842208,0,8.68699259063493,8.6636563508266,8.66358695660624,8.63490116641031,8.64489523071621,8.76172603881143,8.64945980631475,8.6991270994877,8.7114350539182,8.67122063152432,8.67132892648956,0,8.6771955425991,0,8.68984219758208,0,0,8.72431872865872,8.67369523879266,8.68194949392026,8.67254728471603,8.70250400662982,8.69571148394269,8.68766971424012,8.71414785844511,8.71976036832066,8.67907223951833,8.6644438268617,8.60078536128601,8.69867563132163,8.61036677265625,8.70803553609329,0,0,8.6476649973018,8.65075981846756,8.70171901061586,8.73315853457116,8.7204931588771,8.6414952409147,8.65893287694709,8.67347742309796,8.6403969742473,8.71787109335481,8.66863964129688,8.60995276893177,8.67216489193625,8.66359455264712,0,8.688356746896,8.72132669988186,8.64948405771537,8.63997338554731,8.70629572851993,8.6229150726764,8.70425351523974,0,8.71746769176646,8.68445753123151,8.67004321461881,8.70013480591005,8.63712054566699,8.7293796618781,8.64359307381347,8.68819362346252,8.75630482343662,8.67965569641484,8.65496960078188,8.67329483228438,8.62939209583195,8.74136948884718,8.6769512295193,8.66160329806789,8.72136909550647,8.64013528521117,8.68503972656792,0,8.70645550133228,8.67587930646336,0,8.70475349306962,8.68566941503966,0,0,8.63034127938465,8.58676636258365,8.67025331114486,8.69448455420311,8.72077151511669,8.74356690766619,8.64292939398748,8.6913879762913,8.65441396507588,8.67381631141516,8.67777746646491,8.72642247973029,0,8.71726541137556,0,8.6551104071423,0,0,0,0,0,0,0,0,0,0,8.69542035859265,0,8.72269444337018,0,8.64913388385731,0,0,0,8.66823476014568,0,0,0,0,0,0,8.69552268892902,0,8.67555639854096,0,0,0,0,8.65374669259862,0,0,0,0,0,0,0,0,0,0,8.69392362899986,0,0
80,0,97,8.68041237113402,0.0670085701057704,3,1,8.67151964942938,8.67860915536382,8.68468592111787,0,8.68066287874418,8.67489523203706,8.66005777986179,8.68867004308249,8.67864430606105,8.69721879865483,8.67737633519032,8.67754231384809,8.68193314163218,8.68817159803077,8.68849315959988,0,8.68642877246645,0,8.67967088554426,0,0,8.67885613211877,8.68341214965175,8.67818115571394,8.67356053241229,8.68260331018157,8.67676715586052,8.67671443875238,8.67488361349815,8.68610189503479,8.68591227811173,8.68802940778436,8.66199020480633,8.68132180410412,8.67765564464819,8.68800277829356,0,0,8.67511737549169,8.67585471513085,8.6833232570569,8.6805130744361,8.68307409103066,8.6756179330928,8.67994597712272,8.67924369911786,8.67623120761644,8.67912353209217,8.68482507154247,8.67524348456082,8.67465163506786,8.67873013746262,0,8.68226282125951,8.68018954164454,8.67094096576116,8.66937126877574,8.68068866682892,8.66813492542743,8.67484257122674,0,8.68634193679814,8.68153061369263,8.67208066432982,8.68294991038989,8.67507861357985,8.68900397524687,8.68340402083212,8.66926923621582,8.69377349728556,8.67936454545799,8.66829745597692,8.68328449844957,8.67505365652143,8.68630812252286,8.68323493088686,8.67812296897815,8.69224543798866,8.67054037911502,8.68852097000281,0,8.68773056325945,8.67627753939224,0,8.68211173571295,8.68398280401809,0,0,8.68487920285976,8.66126336957331,8.68383663940245,8.67897325086376,8.69036129549182,8.67712159656974,8.67888159366256,8.68137326265446,8.67651489952659,8.67846361729289,8.68279726922691,8.67399615123253,0,8.68886190167823,0,8.67726724887669,0,0,0,0,0,0,0,0,0,0,8.67933304406872,0,8.69178896176528,0,8.68083531416468,0,0,0,8.67377948053401,0,0,0,0,0,0,8.67866493716425,0,8.68508340634322,0,0,0,0,8.67113508590999,0,0,0,0,0,0,0,0,0,0,8.68908227752742,0,0
81,0,97,8.68041237113402,0.0135973325277218,3,1,8.67881387352228,8.68176086552864,8.68098015582321,0,8.68045994816516,8.6787245260449,8.67654347836314,8.68220395904242,8.68006281180235,8.6825360492771,8.67875557022053,8.67774188718556,8.67909663748728,8.68160750142663,8.68146472052398,0,8.68061358736248,0,8.67952799872746,0,0,8.67793049195207,8.68433725025806,8.68246420933314,8.67994575604691,8.68122225532398,8.68065563000162,8.68098738953462,8.68001164399393,8.67987504711875,8.68051998619781,8.68201035623745,8.677077614197,8.6785630045795,8.68306085059484,8.68077120751836,0,0,8.67965941844922,8.67954752240195,8.68074935960468,8.6802750599612,8.67988511521085,8.67951878536364,8.67954931963009,8.68097044295281,8.67822330140812,8.67850358898771,8.67963227366496,8.67924435607088,8.67945641986765,8.68133369596588,0,8.68086131903,8.67809951089607,8.67925357570344,8.67956723215583,8.67940608168501,8.67918316109561,8.67825125929731,0,8.68133715253299,8.68116346851156,8.68236509329624,8.68295838799142,8.68265615025695,8.67963717660865,8.68034662642687,8.67878077272187,8.68137830801661,8.68093035433441,8.67861174823351,8.68122864661418,8.68101245392851,8.68247501942856,8.68206325049033,8.67949241025162,8.68099877061457,8.67982309498303,8.68217808005798,0,8.68095729941227,8.67899157402197,0,8.68008877855758,8.6804726569587,0,0,8.68113192213407,8.67939498680465,8.68176820853378,8.68147711775104,8.68229226948299,8.68034913936825,8.68009851155015,8.67961327149811,8.68122945758914,8.6807297664813,8.67993620184305,8.68046088713624,0,8.68177440010045,0,8.68022908549754,0,0,0,0,0,0,0,0,0,0,8.67987651646009,0,8.68131722965139,0,8.68039590360054,0,0,0,8.67990554476641,0,0,0,0,0,0,8.6821573818873,0,8.68004383878424,0,0,0,0,8.6793440519981,0,0,0,0,0,0,0,0,0,0,8.68101051647694,0,0
82,0,97,8.68041237113402,0.00306954104636595,3,1,8.68027830607159,8.68062253348122,8.68027909583508,0,8.68050486328367,8.68002829800541,8.68047814710831,8.68094118716394,8.68074139289981,8.68025502038064,8.67999231960014,8.68015393716529,8.68028849051401,8.68053289957772,8.68017396017023,0,8.68023426791787,0,8.68023387375596,0,0,8.68005624070967,8.68108036713805,8.68072582398807,8.68023216914247,8.68051447665629,8.68040474989809,8.68110175650026,8.68077895891217,8.68008975126805,8.68032287892243,8.68040802908398,8.68005012104811,8.68027373735673,8.68097238493609,8.68018175021385,0,0,8.68031471370204,8.67987933249878,8.68038529677217,8.680916269067,8.68060955506953,8.68018118558026,8.68003402728513,8.68084284474159,8.6797866266965,8.68012453097546,8.68010925163213,8.68004924301426,8.68035057340089,8.68063864463418,0,8.68035191663493,8.67984125848226,8.67997868406167,8.68021253647279,8.68027029751638,8.68017479640685,8.68043557938222,0,8.68053977466208,8.68076028023926,8.68073509584075,8.68106879760411,8.68059214735442,8.67986233773523,8.68011683216341,8.68014099202711,8.68040787785619,8.68047228265972,8.6801547666883,8.68075579190942,8.68026145988931,8.68064903838347,8.68062114269315,8.680286829637,8.6804231215833,8.68061854561788,8.68081672151689,0,8.68031498133175,8.68037060877588,0,8.68049534148716,8.68046283965079,0,0,8.68048365780456,8.68091896023355,8.68050943148784,8.68050141224214,8.68076027953057,8.68079685076698,8.68030271729315,8.68014768018332,8.68046785382739,8.68075056844438,8.680213278644,8.68017581609541,0,8.68076681340171,0,8.68024637966979,0,0,0,0,0,0,0,0,0,0,8.68039228393181,0,8.6805382434749,0,8.68010124156436,0,0,0,8.68093145865419,0,0,0,0,0,0,8.68123956447709,0,8.68029659811563,0,0,0,0,8.67989846231262,0,0,0,0,0,0,0,0,0,0,8.68035251729625,0,0
83,0,97,8.68041237113402,0.000690806009726614,3,1,8.68038382777513,8.68037942745154,8.68037039009084,0,8.68043122336937,8.68039723465199,8.68049892617538,8.68056711152642,8.68052856211405,8.68040606837593,8.68032545453864,8.68036153366643,8.68051859062458,8.68044308202648,8.68034037234547,0,8.68045406670867,0,8.68034439187847,0,0,8.68043615765993,8.68047424362663,8.68040119624546,8.68034412065478,8.68040646766148,8.68036439262239,8.68051874716332,8.6805019111129,8.68038291581179,8.68043022419745,8.68043622060475,8.6803110534512,8.68044991138536,8.6804962804057,8.68033005364204,0,0,8.68039970531863,8.68031260989849,8.6804404158813,8.6805435641528,8.68048844056313,8.68037452193823,8.68036840337026,8.68052468210458,8.68034831596015,8.68036402093649,8.6803733676919,8.68039510938599,8.68040034601007,8.68041711096075,0,8.68032592679108,8.68031678613395,8.68029602011741,8.68035726846984,8.68040794031901,8.68034702850474,8.68049632130654,0,8.68037363707329,8.68051820366088,8.68038605690827,8.68048302040911,8.68046597512838,8.68026114649815,8.68042420639873,8.6803358946314,8.68041475659797,8.68040260850234,8.68043442504391,8.68045008262619,8.68035267170105,8.68039070548472,8.6803854239978,8.68039731903395,8.68040709887476,8.68040289937083,8.68048412490982,0,8.68040786152,8.68044517631718,0,8.68050643975829,8.68046542401588,0,0,8.68042290473545,8.68060933162527,8.68039856313339,8.68033519821761,8.68046130004955,8.68043377849241,8.6803757065825,8.6803611871916,8.68032183143407,8.68050358954117,8.68037789155725,8.68024960951532,0,8.68050500225616,0,8.68037486683995,0,0,0,0,0,0,0,0,0,0,8.68036854367787,0,8.6804045893422,0,8.68039446347795,0,0,0,8.68055198866523,0,0,0,0,0,0,8.68051127062532,0,8.68042889325126,0,0,0,0,8.68028968803134,0,0,0,0,0,0,0,0,0,0,8.68034114371845,0,0
84,0,97,8.68041237113402,0.000145896244916466,3,1,8.6804104436627,8.68040517254782,8.68040307692837,0,8.68040695402914,8.68042031693087,8.68041060050938,8.68043522748791,8.68043010264474,8.68042914372882,8.6803940526857,8.68039004096607,8.68043668585713,8.68043265175713,8.68040789366364,0,8.68042892877256,0,8.68039131995395,0,0,8.68043837565934,8.68041147826829,8.68041635927923,8.68040894053945,8.68041741676749,8.68039762001626,8.6804079509166,8.68043794079302,8.68040592669669,8.68041353904212,8.68042939605266,8.68039245434373,8.68041886690305,8.6804294199429,8.68040652849319,0,0,8.6804115024099,8.68039571135689,8.68042412945043,8.68042657885098,8.68041275782321,8.68041170453371,8.68042779168039,8.68042120956355,8.68041448638423,8.68039735649251,8.6804098782126,8.68041291870563,8.68041599929489,8.6804219751317,0,8.6803784066996,8.68038474478669,8.68040120542351,8.68039504302754,8.68042562380734,8.68040157614151,8.68042742035706,0,8.68039091808541,8.68043376370368,8.6804065218961,8.68041316082847,8.68044244295638,8.68039169723611,8.68043159584889,8.68039480596065,8.68042120616107,8.68041546937881,8.6804346826794,8.68040911582532,8.68039995787276,8.68039547012522,8.6804105156437,8.6804168273938,8.68040790458158,8.68039946978677,8.6804149731554,0,8.68041368104575,8.68041922211443,0,8.68043622882944,8.68042478504223,0,0,8.68040914729551,8.68044773206245,8.68040139979535,8.68040563322232,8.68041575615773,8.68040688845066,8.68040379674986,8.6804062962358,8.6803781605725,8.68041535618409,8.68040080259885,8.68037880719995,0,8.68041555628973,0,8.68040973482235,0,0,0,0,0,0,0,0,0,0,8.68040473710069,0,8.68040904173658,0,8.68042481825993,0,0,0,8.68042704463425,0,0,0,0,0,0,8.6804179692612,0,8.68041437785328,0,0,0,0,8.68039382117038,0,0,0,0,0,0,0,0,0,0,8.68038667591691,0,0
85,0,97,8.68041237113402,3.26802895848644e-05,3,1,8.6804136655167,8.6804124040655,8.6804111751916,0,8.68040947156959,8.68041634705432,8.68040850421977,8.68041187672961,8.68041249593093,8.68041744623969,8.68040887611196,8.68040655772678,8.68041658858647,8.68041749173858,8.68041282780618,0,8.68041333493489,0,8.68040814307013,0,0,8.68042041902062,8.68041117692452,8.68041660570659,8.68041565980466,8.68041647122069,8.68041024514333,8.68040942788817,8.6804183033133,8.6804111147002,8.68041221848954,8.68041611982201,8.68040860394347,8.6804113686075,8.68041518655477,8.68041386833483,0,0,8.6804123820924,8.68040827875771,8.68041363849134,8.68041357019535,8.68040940127504,8.68041448702829,8.68041733506702,8.68041220273004,8.68041479378529,8.68040804562878,8.68041178841679,8.68040838461423,8.68041421921862,8.6804128776792,0,8.68040788566122,8.68040563976681,8.68041117992469,8.68040468042793,8.68041839268375,8.68041138079933,8.6804154598786,0,8.68040771469065,8.68041392926071,8.68041287149365,8.68041142678992,8.68041841734935,8.68041161750924,8.68041674885336,8.68041156451942,8.68041425206918,8.6804151768292,8.68041728277402,8.6804089903941,8.68041132384676,8.68041106668401,8.68041328949873,8.6804144412086,8.6804121208864,8.68040857414682,8.68041154241486,0,8.68041303899664,8.68041179553811,0,8.68041332100218,8.68041503160467,0,0,8.68041086308646,8.68041497815983,8.68041086868975,8.68041728644485,8.68041371107202,8.68041354252839,8.68041193591217,8.68041433149532,8.68040344686117,8.6804116433225,8.6804074657179,8.68041078745284,0,8.6804096461208,0,8.68041014000819,0,0,0,0,0,0,0,0,0,0,8.68040895634335,0,8.68041341977883,0,8.68041482520446,0,0,0,8.68041278794864,0,0,0,0,0,0,8.68041268514359,0,8.68040935628523,0,0,0,0,8.68040893559554,0,0,0,0,0,0,0,0,0,0,8.68040517916835,0,0
86,0,97,8.68041237113402,7.81540440769012e-06,3,1,8.68041297939968,8.68041284340648,8.68041208907529,0,8.68041150187847,8.68041300294184,8.68041123594957,8.68041176944716,8.68041213817613,8.68041353486638,8.68041200364717,8.68041148460836,8.680413496613,8.68041382838578,8.68041264170047,0,8.68041140168991,0,8.68041228217564,0,0,8.68041385962254,8.68041201015395,8.68041343117694,8.68041323899639,8.68041345884632,8.68041197423069,8.68041166601405,8.68041303750806,8.68041211740453,8.6804125818624,8.68041295492342,8.68041107044752,8.68041172712249,8.68041296097401,8.68041275651405,0,0,8.68041259484337,8.6804110589647,8.68041269769646,8.68041291226084,8.68041191480903,8.68041338677756,8.68041313628094,8.68041217608791,8.68041305924453,8.68041121089481,8.68041253139906,8.68041064450082,8.6804121675292,8.68041152801944,0,8.68041256084173,8.68041134302327,8.68041152105795,8.68041025048192,8.68041389533278,8.68041254593277,8.68041300769964,0,8.68041176338284,8.68041241346202,8.68041243663934,8.68041174152018,8.68041324985297,8.68041332899401,8.68041261171911,8.68041280009398,8.68041297708509,8.68041309001429,8.68041263667831,8.68041111459754,8.68041197276355,8.68041292056912,8.68041274497123,8.68041255185271,8.68041271684255,8.68041121323881,8.68041262455926,0,8.6804125762537,8.68041165079621,0,8.68041160181068,8.68041275642949,0,0,8.68041238014954,8.68041180209548,8.68041267020392,8.68041345434653,8.6804131602248,8.68041317814467,8.6804130063785,8.68041304870778,8.68041068639594,8.68041220506072,8.68041137055034,8.68041225221828,0,8.68041204231432,0,8.68041139259448,0,0,0,0,0,0,0,0,0,0,8.68041112684413,0,8.68041276006736,0,8.68041249477942,0,0,0,8.68041238121779,0,0,0,0,0,0,8.68041212105939,0,8.68041128045054,0,0,0,0,8.68041126577372,0,0,0,0,0,0,0,0,0,0,8.68041133922328,0,0
87,0,97,8.68041237113402,1.87745191374697e-06,3,1,8.680412633414,8.68041256054867,8.68041237864284,0,8.68041218780841,8.68041236576173,8.68041218265935,8.68041239171416,8.68041229704479,8.68041261963325,8.68041229041823,8.68041230956518,8.68041263633001,8.68041282279618,8.68041252101073,0,8.68041210987639,0,8.68041250482754,0,0,8.68041253549167,8.68041235530361,8.68041255504326,8.68041252950832,8.68041249812351,8.68041222502677,8.68041214196769,8.68041227278954,8.68041224638114,8.68041245970482,8.6804124270388,8.68041193791769,8.68041219659599,8.68041261662637,8.68041246270107,0,0,8.68041246223073,8.68041203433661,8.68041250869739,8.6804124779093,8.68041243984992,8.6804125540322,8.68041247241221,8.68041232098189,8.68041249929758,8.68041209917322,8.6804124648703,8.68041207378076,8.68041210749433,8.68041211301606,0,8.6804126168273,8.68041215176982,8.68041201232227,8.68041195073346,8.68041250762906,8.68041241943414,8.68041246054685,0,8.68041231498755,8.68041239644427,8.68041241195914,8.68041212954654,8.68041250120035,8.68041266908227,8.6804123306754,8.68041245075973,8.68041254924547,8.68041247948204,8.68041228442072,8.68041198627061,8.6804122197893,8.68041272438662,8.68041250647467,8.68041233511233,8.68041248004053,8.68041211280353,8.68041254706942,0,8.6804124180669,8.68041223931075,0,8.68041209860378,8.68041237272815,0,0,8.68041248271127,8.68041216826182,8.68041251063184,8.68041244071257,8.68041259662767,8.68041253574889,8.68041256833627,8.68041242976612,8.6804122392448,8.6804122964199,8.68041226955921,8.68041228013299,0,8.68041253078887,0,8.68041209658577,0,0,0,0,0,0,0,0,0,0,8.68041209459234,0,8.68041244217996,0,8.68041231172973,0,0,0,8.68041239420999,0,0,0,0,0,0,8.68041222095091,0,8.68041201798715,0,0,0,0,8.68041205422601,0,0,0,0,0,0,0,0,0,0,8.68041236547887,0,0
88,0,97,8.68041237113402,4.53645221474726e-07,3,1,8.68041245742199,8.6804124319915,8.68041239270729,0,8.68041234102163,8.68041231596963,8.68041236212166,8.68041239702803,8.68041235252274,8.68041242550291,8.68041233256312,8.6804123908582,8.68041240814958,8.68041247256486,8.68041242871593,0,8.68041233483529,0,8.68041240484614,0,0,8.68041237415116,8.6804123752695,8.68041240178668,8.68041239939972,8.68041235838881,8.68041233191347,8.68041232524954,8.68041230881801,8.68041232335937,8.68041237771119,8.68041236947507,8.68041225855194,8.68041231421508,8.68041246117979,8.68041237944072,0,0,8.6804123818017,8.68041228671158,8.68041240763518,8.68041238574108,8.68041243076395,8.68041237226181,8.68041236161744,8.68041235891066,8.68041238358841,8.68041231175749,8.68041239373458,8.68041234784227,8.68041228242557,8.68041233244135,0,8.68041242546309,8.68041231963245,8.68041227523632,8.68041231739352,8.68041236502301,8.68041236838868,8.6804123965966,0,8.68041236329042,8.68041237666044,8.68041241137181,8.68041230838803,8.68041239343164,8.68041242657957,8.68041235883451,8.68041237258955,8.68041241376346,8.68041238941543,8.68041233087881,8.68041229328859,8.68041232789792,8.68041248475777,8.68041242993038,8.68041237102487,8.68041237429509,8.68041233704436,8.68041242413116,0,8.68041238437487,8.68041237970861,0,8.68041228935444,8.6804123638293,0,0,8.6804124020412,8.68041235476963,8.68041241564336,8.680412356887,8.68041241544705,8.68041241032986,8.6804123860514,8.68041234853797,8.68041239800782,8.68041234899575,8.68041235846469,8.68041235175968,0,8.68041245835649,0,8.68041232226139,0,0,0,0,0,0,0,0,0,0,8.68041234445738,0,8.68041237373883,0,8.68041235091918,0,0,0,8.68041238006371,0,0,0,0,0,0,8.68041233767379,0,8.68041226787,0,0,0,0,8.68041230542882,0,0,0,0,0,0,0,0,0,0,8.68041239988188,0,0
89,0,97,8.68041237113402,1.07787356742517e-07,3,1,8.68041239006744,8.68041238735192,8.68041237932745,0,8.68041237017318,8.68041235172217,8.68041237781456,8.68041237697081,8.68041236642114,8.68041237966722,8.68041235560536,8.68041238304519,8.68041237193045,8.68041238857468,8.6804123813783,0,8.68041237037178,0,8.68041237373016,0,0,8.68041237309585,8.68041237146877,8.68041237483446,8.6804123740893,8.68041236117083,8.68041236373359,8.68041236838427,8.68041235246992,8.68041235799417,8.68041237053928,8.68041237020316,8.680412350637,8.68041235805645,8.68041239619932,8.68041236949516,0,0,8.68041236884029,8.68041234984423,8.68041237589181,8.68041237372535,8.68041239170354,8.68041236727749,8.68041235811732,8.68041236692273,8.68041237303756,8.68041235784803,8.6804123726019,8.68041237273866,8.68041235058591,8.6804123702218,0,8.68041237261094,8.68041236586664,8.68041234590405,8.68041237083069,8.68041236791504,8.68041236499624,8.68041238218285,0,8.68041237063631,8.68041236891771,8.68041238677401,8.68041235827827,8.68041237269743,8.68041237571125,8.68041236835458,8.68041237104313,8.68041237604939,8.68041237650806,8.68041235708463,8.68041236075503,8.68041236040353,8.6804123982596,8.68041238696894,8.68041237551908,8.68041236545663,8.68041237232714,8.68041238346278,0,8.68041237689341,8.68041238239102,0,8.68041235422612,8.68041237179137,0,0,8.68041237640234,8.680412374377,8.680412382607,8.68041236028264,8.68041237782649,8.68041238422256,8.6804123684162,8.68041235426396,8.68041238321445,8.68041236715158,8.68041236568482,8.68041236917862,0,8.68041239881796,0,8.6804123631716,0,0,0,0,0,0,0,0,0,0,8.68041237202381,0,8.68041237248702,0,8.68041237299351,0,0,0,8.68041237268576,0,0,0,0,0,0,8.6804123644076,0,8.6804123489568,0,0,0,0,8.68041236024243,0,0,0,0,0,0,0,0,0,0,8.68041237790631,0,0
90,0,97,8.68041237113402,2.58236010141992e-08,3,1,8.68041237353771,8.68041237373935,8.68041237272454,0,8.68041237218859,8.68041236647499,8.68041237411711,8.68041237262883,8.68041237019563,8.68041237192151,8.6804123670921,8.68041237381708,8.68041236957066,8.68041237345695,8.6804123714185,0,8.68041237219979,0,8.68041237017307,0,0,8.68041237341049,8.6804123715539,8.68041237099098,8.68041237139071,8.68041236868352,8.68041236972278,8.68041237158423,8.68041236704945,8.68041236758641,8.680412370913,8.68041237179004,8.68041236889523,8.68041236932022,8.6804123779117,8.68041237088331,0,0,8.68041237072662,8.6804123663842,8.68041237171386,8.68041237175143,8.68041237618012,8.68041237065056,8.68041236506148,8.68041236936797,8.68041237162885,8.68041236879117,8.68041236961301,8.68041237186734,8.68041236725109,8.68041237311876,0,8.6804123694489,8.68041237189091,8.68041236530612,8.68041237276134,8.68041237158669,8.68041236808636,8.68041237503073,0,8.68041237148988,8.68041237047867,8.6804123753409,8.68041236891496,8.68041237157429,8.68041237040297,8.68041237119873,8.6804123721516,8.6804123697441,8.68041237276275,8.6804123670963,8.68041237014186,8.68041236839676,8.6804123760614,8.68041237372784,8.68041237358736,8.68041236919207,8.68041237383963,8.68041237341799,0,8.68041237306188,8.68041237494152,0,8.68041236948289,8.68041237227255,0,0,8.68041237126182,8.68041237286793,8.68041237374673,8.68041236705668,8.68041237209751,8.68041237443693,8.68041237066145,8.68041236425169,8.6804123729138,8.68041237067605,8.68041236868336,8.68041236986573,0,8.68041237808305,0,8.6804123691569,0,0,0,0,0,0,0,0,0,0,8.68041237148722,0,8.68041237210561,0,8.68041237393813,0,0,0,8.68041237122596,0,0,0,0,0,0,8.68041236968543,0,8.68041236764073,0,0,0,0,8.68041237011204,0,0,0,0,0,0,0,0,0,0,8.68041237176828,0,0
91,0,97,8.68041237113402,6.39941960501963e-09,3,1,8.68041237105285,8.68041237123109,8.68041237117137,0,8.6804123714564,8.68041237032338,8.68041237172381,8.68041237165174,8.68041237091773,8.68041237108112,8.68041237043094,8.6804123712653,8.68041237038116,8.68041237122707,8.68041237076379,0,8.68041237154154,0,8.68041237085429,0,0,8.68041237205565,8.68041237145143,8.68041237092185,8.68041237113107,8.68041237088135,8.68041237076064,8.68041237121886,8.68041237054325,8.68041237028585,8.680412371135,8.68041237163483,8.680412371178,8.68041237109704,8.68041237282631,8.68041237128877,0,0,8.68041237129136,8.68041237018548,8.68041237112953,8.6804123713275,8.68041237202841,8.68041237116321,8.68041236921438,8.68041237046798,8.68041237139003,8.68041237090497,8.68041237031483,8.68041237117148,8.68041237054835,8.68041237204289,0,8.68041237070221,8.68041237157615,8.68041236996849,8.68041237149079,8.68041237183226,8.68041237026565,8.68041237211803,0,8.68041237125329,8.68041237104958,8.68041237217218,8.68041237085652,8.68041237160709,8.6804123707894,8.68041237142885,8.68041237170046,8.68041237015197,8.6804123713266,8.68041237017701,8.6804123710581,8.68041237045228,8.68041237188375,8.68041237125505,8.68041237213494,8.68041237076869,8.6804123720943,8.68041237139951,0,8.68041237148949,8.6804123720137,0,8.68041237130816,8.68041237159164,0,0,8.68041237089163,8.68041237175419,8.6804123716244,8.68041237013771,8.68041237139388,8.68041237183472,8.68041237120888,8.68041236911814,8.68041237108909,8.68041237102346,8.68041237018152,8.68041237031556,0,8.68041237272438,0,8.68041237059562,0,0,0,0,0,0,0,0,0,0,8.68041237119874,0,8.68041237143416,0,8.68041237231014,0,0,0,8.68041237122904,0,0,0,0,0,0,8.68041237087364,0,8.68041237062458,0,0,0,0,8.68041237119384,0,0,0,0,0,0,0,0,0,0,8.68041237106655,0,0
92,0,97,8.68041237113402,1.62815891654271e-09,3,1,8.68041237098034,8.68041237105074,8.68041237102213,0,8.68041237118603,8.68041237107651,8.68041237116531,8.68041237127628,8.68041237107518,8.68041237109368,8.68041237106246,8.6804123710232,8.68041237092093,8.68041237104924,8.68041237097298,0,8.68041237123574,0,8.68041237112224,0,0,8.68041237142606,8.68041237127202,8.6804123710732,8.68041237112051,8.68041237115309,8.68041237102992,8.6804123711268,8.68041237112199,8.68041237098006,8.68041237115765,8.6804123713112,8.68041237121536,8.68041237120427,8.68041237148237,8.68041237121911,0,0,8.68041237121637,8.68041237096828,8.68041237109215,8.6804123712222,8.6804123712318,8.6804123711807,8.68041237060655,8.68041237094698,8.68041237127503,8.68041237111331,8.68041237085192,8.68041237109011,8.68041237108156,8.68041237143084,0,8.68041237109962,8.68041237121116,8.68041237092115,8.68041237115032,8.68041237146726,8.68041237097211,8.68041237132547,0,8.68041237116144,8.68041237112955,8.6804123714149,8.68041237112357,8.68041237135592,8.6804123710447,8.6804123712406,8.68041237131645,8.68041237080561,8.68041237108738,8.680412370956,8.68041237113537,8.68041237098801,8.68041237127502,8.68041237104042,8.68041237145801,8.68041237111454,8.68041237133317,8.68041237113917,0,8.68041237114779,8.68041237130675,0,8.68041237120634,8.68041237124105,0,0,8.6804123710252,8.68041237133036,8.68041237118927,8.68041237095912,8.68041237122088,8.68041237123673,8.68041237120504,8.68041237068856,8.68041237101973,8.68041237109405,8.68041237082477,8.68041237082386,0,8.68041237148469,0,8.68041237100472,0,0,0,0,0,0,0,0,0,0,8.68041237118639,0,8.68041237120582,0,8.68041237148425,0,0,0,8.68041237118466,0,0,0,0,0,0,8.68041237113091,0,8.68041237103988,0,0,0,0,8.6804123711843,0,0,0,0,0,0,0,0,0,0,8.68041237106852,0,0
93,0,97,8.68041237113402,4.08270286533801e-10,3,1,8.68041237107925,8.68041237110213,8.68041237107784,0,8.68041237113959,8.68041237115918,8.6804123711083,8.68041237116266,8.68041237111878,8.68041237112177,8.68041237114279,8.68041237109179,8.68041237109369,8.68041237110592,8.68041237108246,0,8.68041237115164,0,8.68041237114314,0,0,8.68041237121617,8.68041237117325,8.68041237111561,8.68041237112808,8.68041237114746,8.68041237110286,8.68041237112739,8.68041237116414,8.68041237112042,8.68041237114373,8.6804123711804,8.68041237115523,8.68041237116289,8.68041237118911,8.68041237115864,0,0,8.68041237115483,8.68041237111051,8.6804123711114,8.68041237116736,8.68041237113538,8.68041237115482,8.68041237100842,8.6804123710959,8.68041237118865,8.68041237112059,8.68041237106112,8.68041237110407,8.68041237113754,8.68041237121362,0,8.68041237114872,8.68041237112569,8.68041237109903,8.68041237111945,8.6804123712489,8.68041237111251,8.68041237116416,0,8.68041237114028,8.68041237114253,8.68041237120623,8.68041237113876,8.68041237120087,8.6804123711174,8.68041237115702,8.6804123711801,8.68041237105787,8.68041237110711,8.68041237111063,8.68041237113995,8.68041237110366,8.68041237117176,8.68041237108651,8.68041237122249,8.68041237114884,8.68041237115312,8.68041237113314,0,8.68041237111782,8.6804123711712,0,8.68041237113306,8.68041237114773,0,0,8.68041237110028,8.68041237118765,8.68041237112378,8.6804123711129,8.68041237115915,8.68041237113695,8.68041237115883,8.68041237105775,8.68041237108676,8.68041237111968,8.68041237105464,8.68041237104344,0,8.68041237120891,0,8.68041237110342,0,0,0,0,0,0,0,0,0,0,8.68041237115547,0,8.68041237115095,0,8.68041237121658,0,0,0,8.68041237114877,0,0,0,0,0,0,8.68041237115557,0,8.68041237111388,0,0,0,0,8.6804123711472,0,0,0,0,0,0,0,0,0,0,8.68041237110958,0,0
94,0,97,8.68041237113402,9.91899802184136e-11,3,1,8.68041237112006,8.68041237112625,8.68041237111704,0,8.68041237113418,8.68041237114998,8.68041237111904,8.68041237113851,8.68041237113032,8.68041237113118,8.68041237114176,8.68041237112506,8.68041237113011,8.6804123711313,8.68041237112126,0,8.68041237113596,0,8.68041237113654,0,0,8.68041237115368,8.68041237114244,8.68041237112799,8.68041237113306,8.68041237113726,8.68041237112399,8.68041237113059,8.68041237114712,8.68041237113717,8.68041237113686,8.68041237114442,8.68041237113802,8.68041237114144,8.6804123711405,8.68041237113852,0,0,8.68041237113702,8.68041237113287,8.68041237112541,8.68041237114327,8.6804123711314,8.68041237114047,8.68041237110918,8.68041237112934,8.68041237114996,8.68041237112655,8.68041237111956,8.6804123711217,8.68041237113627,8.68041237115075,0,8.68041237114249,8.68041237112339,8.68041237112903,8.68041237112743,8.68041237116609,8.68041237113112,8.68041237113774,0,8.68041237113436,8.68041237113955,8.68041237114952,8.6804123711351,8.68041237114978,8.68041237113245,8.68041237113889,8.68041237114378,8.68041237112086,8.68041237112768,8.68041237113291,8.68041237113584,8.68041237112709,8.68041237114429,8.68041237111929,8.68041237115547,8.68041237114246,8.68041237112989,8.68041237113653,0,8.68041237112675,8.68041237114322,0,8.6804123711268,8.68041237113282,0,0,8.68041237112591,8.68041237114753,8.68041237112651,8.68041237113446,8.68041237113929,8.68041237112888,8.68041237114016,8.6804123711261,8.68041237111904,8.68041237112998,8.68041237111784,8.6804123711098,0,8.68041237114917,0,8.68041237112638,0,0,0,0,0,0,0,0,0,0,8.68041237113799,0,8.68041237113744,0,8.68041237114999,0,0,0,8.68041237113694,0,0,0,0,0,0,8.68041237114388,0,8.68041237112936,0,0,0,0,8.6804123711361,0,0,0,0,0,0,0,0,0,0,8.68041237112725,0,0
95,0,97,8.68041237113402,2.3601574689268e-11,3,1,8.6804123711311,8.68041237113274,8.68041237113033,0,8.68041237113376,8.68041237113987,8.68041237112838,8.68041237113442,8.68041237113324,8.68041237113369,8.68041237113692,8.6804123711328,8.68041237113464,8.68041237113519,8.68041237113163,0,8.68041237113378,0,8.68041237113421,0,0,8.68041237113771,8.68041237113548,8.68041237113242,8.6804123711342,8.6804123711346,8.68041237113098,8.68041237113263,8.68041237113788,8.68041237113595,8.68041237113466,8.68041237113606,8.68041237113458,8.68041237113511,8.6804123711346,8.68041237113412,0,0,8.68041237113409,8.68041237113476,8.68041237113147,8.68041237113619,8.68041237113289,8.6804123711359,8.68041237113025,8.6804123711338,8.68041237113778,8.68041237113129,8.68041237113182,8.68041237113014,8.68041237113439,8.6804123711366,0,8.6804123711367,8.68041237112984,8.68041237113354,8.68041237113228,8.6804123711418,8.68041237113354,8.68041237113406,0,8.68041237113337,8.68041237113604,8.68041237113687,8.68041237113406,8.68041237113718,8.68041237113446,8.68041237113518,8.68041237113579,8.68041237113263,8.68041237113353,8.68041237113425,8.68041237113408,8.68041237113232,8.6804123711364,8.68041237113057,8.6804123711386,8.68041237113687,8.68041237113137,8.68041237113581,0,8.68041237113204,8.6804123711362,0,8.68041237113058,8.68041237113266,0,0,8.68041237113249,8.68041237113727,8.68041237113179,8.68041237113532,8.68041237113467,8.6804123711318,8.68041237113519,8.68041237113489,8.68041237113016,8.68041237113312,8.68041237113147,8.680412371128,0,8.68041237113666,0,8.68041237113229,0,0,0,0,0,0,0,0,0,0,8.68041237113399,0,8.6804123711343,0,8.68041237113647,0,0,0,8.68041237113423,0,0,0,0,0,0,8.68041237113691,0,8.68041237113254,0,0,0,0,8.68041237113409,0,0,0,0,0,0,0,0,0,0,8.68041237113243,0,0
96,0,97,8.68041237113402,5.5474955752536e-12,3,1,8.68041237113349,8.68041237113398,8.68041237113348,0,8.68041237113389,8.68041237113573,8.6804123711324,8.68041237113398,8.68041237113389,8.68041237113404,8.68041237113486,8.68041237113401,8.6804123711345,8.68041237113483,8.68041237113367,0,8.68041237113376,0,8.68041237113391,0,0,8.68041237113453,8.68041237113422,8.68041237113369,8.68041237113417,8.6804123711341,8.68041237113323,8.6804123711336,8.68041237113494,8.68041237113455,8.6804123711341,8.68041237113431,8.68041237113403,8.680412371134,8.68041237113408,8.68041237113372,0,0,8.68041237113393,8.68041237113438,8.68041237113339,8.68041237113451,8.68041237113366,8.68041237113459,8.68041237113367,8.68041237113399,8.68041237113474,8.68041237113324,8.68041237113379,8.68041237113298,8.68041237113403,8.68041237113418,0,8.68041237113468,8.68041237113289,8.68041237113402,8.68041237113371,8.68041237113568,8.68041237113398,8.68041237113384,0,8.68041237113366,8.68041237113456,8.68041237113446,8.68041237113396,8.6804123711345,8.68041237113434,8.68041237113431,8.68041237113429,8.68041237113406,8.68041237113432,8.68041237113397,8.68041237113385,8.68041237113361,8.6804123711345,8.68041237113338,8.68041237113482,8.68041237113473,8.68041237113326,8.68041237113478,0,8.68041237113361,8.6804123711345,0,8.68041237113291,8.68041237113354,0,0,8.68041237113382,8.68041237113479,8.68041237113359,8.68041237113448,8.68041237113395,8.68041237113348,8.68041237113422,8.68041237113485,8.68041237113327,8.68041237113388,8.68041237113381,8.68041237113265,0,8.68041237113435,0,8.68041237113363,0,0,0,0,0,0,0,0,0,0,8.68041237113372,0,8.6804123711339,0,8.68041237113419,0,0,0,8.68041237113395,0,0,0,0,0,0,8.68041237113466,0,8.68041237113347,0,0,0,0,8.68041237113392,0,0,0,0,0,0,0,0,0,0,8.68041237113374,0,0
97,0,97,8.68041237113402,1.29970216652632e-12,3,1,8.68041237113394,8.68041237113409,8.680412371134,0,8.68041237113398,8.68041237113445,8.68041237113367,8.680412371134,8.68041237113402,8.68041237113404,8.68041237113423,8.68041237113409,8.6804123711342,8.68041237113435,8.68041237113399,0,8.68041237113393,0,8.68041237113396,0,0,8.68041237113405,8.68041237113404,8.68041237113396,8.68041237113406,8.68041237113402,8.68041237113384,8.68041237113392,8.68041237113419,8.68041237113411,8.68041237113401,8.68041237113402,8.68041237113399,8.68041237113395,8.68041237113404,8.68041237113386,0,0,8.680412371134,8.68041237113413,8.68041237113389,8.68041237113413,8.68041237113393,8.68041237113419,8.68041237113404,8.68041237113397,8.68041237113412,8.68041237113383,8.68041237113403,8.68041237113379,8.680412371134,8.68041237113394,0,8.68041237113418,8.68041237113379,8.68041237113404,8.68041237113399,8.68041237113433,8.68041237113406,8.68041237113395,0,8.6804123711339,8.68041237113414,8.68041237113406,8.68041237113399,8.68041237113406,8.68041237113415,8.6804123711341,8.68041237113406,8.68041237113407,8.6804123711342,8.68041237113395,8.68041237113393,8.68041237113392,8.6804123711341,8.68041237113394,8.68041237113412,8.68041237113415,8.68041237113389,8.68041237113427,0,8.68041237113396,8.68041237113413,0,8.68041237113374,8.6804123711339,0,0,8.68041237113402,8.68041237113421,8.68041237113398,8.68041237113412,8.68041237113393,8.68041237113394,8.68041237113406,8.68041237113432,8.68041237113394,8.68041237113401,8.68041237113408,8.68041237113371,0,8.68041237113403,0,8.68041237113392,0,0,0,0,0,0,0,0,0,0,8.68041237113389,0,8.68041237113393,0,8.68041237113395,0,0,0,8.680412371134,0,0,0,0,0,0,8.68041237113412,0,8.68041237113384,0,0,0,0,8.68041237113397,0,0,0,0,0,0,0,0,0,0,8.680412371134,0,0
98,0,97,8.68041237113402,3.13294157735536e-13,3,1,8.68041237113401,8.68041237113405,8.68041237113404,0,8.68041237113401,8.68041237113411,8.68041237113397,8.68041237113402,8.68041237113403,8.68041237113402,8.68041237113407,8.68041237113405,8.68041237113408,8.68041237113412,8.68041237113403,0,8.680412371134,0,8.680412371134,0,0,8.68041237113401,8.68041237113402,8.68041237113401,8.68041237113403,8.68041237113402,8.68041237113399,8.680412371134,8.68041237113404,8.68041237113402,8.68041237113401,8.68041237113401,8.68041237113401,8.68041237113399,8.68041237113403,8.68041237113396,0,0,8.68041237113402,8.68041237113405,8.680412371134,8.68041237113404,8.680412371134,8.68041237113407,8.68041237113404,8.68041237113399,8.68041237113403,8.68041237113398,8.68041237113404,8.68041237113398,8.68041237113401,8.68041237113398,0,8.68041237113406,8.68041237113399,8.68041237113403,8.68041237113403,8.68041237113407,8.68041237113405,8.68041237113401,0,8.68041237113399,8.68041237113404,8.68041237113402,8.68041237113401,8.68041237113402,8.68041237113407,8.68041237113404,8.68041237113403,8.68041237113403,8.68041237113409,8.68041237113399,8.68041237113399,8.680412371134,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113401,8.68041237113409,0,8.68041237113402,8.68041237113405,0,8.68041237113396,8.680412371134,0,0,8.68041237113403,8.68041237113407,8.68041237113403,8.68041237113403,8.68041237113398,8.68041237113402,8.68041237113403,8.6804123711341,8.68041237113404,8.68041237113403,8.68041237113406,8.68041237113396,0,8.68041237113401,0,8.680412371134,0,0,0,0,0,0,0,0,0,0,8.68041237113398,0,8.68041237113399,0,8.68041237113398,0,0,0,8.68041237113402,0,0,0,0,0,0,8.68041237113402,0,8.68041237113397,0,0,0,0,8.68041237113401,0,0,0,0,0,0,0,0,0,0,8.68041237113403,0,0
99,0,97,8.68041237113402,9.21311203675397e-14,3,1,8.68041237113403,8.68041237113404,8.68041237113403,0,8.68041237113403,8.68041237113404,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113404,8.68041237113404,8.68041237113405,8.68041237113403,0,8.68041237113402,0,8.68041237113402,0,0,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113401,0,0,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113401,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113401,0,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,0,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113404,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113404,8.68041237113401,8.68041237113401,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113404,0,8.68041237113403,8.68041237113403,0,8.68041237113401,8.68041237113402,0,0,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113401,8.68041237113403,8.68041237113403,8.68041237113404,8.68041237113403,8.68041237113402,8.68041237113404,8.68041237113401,0,8.68041237113402,0,8.68041237113402,0,0,0,0,0,0,0,0,0,0,8.68041237113402,0,8.68041237113401,0,8.68041237113401,0,0,0,8.68041237113402,0,0,0,0,0,0,8.68041237113402,0,8.68041237113401,0,0,0,0,8.68041237113402,0,0,0,0,0,0,0,0,0,0,8.68041237113403,0,0
100,0,97,8.68041237113402,5.59481909619692e-14,3,1,8.68041237113403,8.68041237113403,8.68041237113403,0,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,0,8.68041237113403,0,8.68041237113403,0,0,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,0,0,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113402,0,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,0,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,0,8.68041237113403,8.68041237113403,0,8.68041237113402,8.68041237113403,0,0,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113402,0,8.68041237113403,0,8.68041237113402,0,0,0,0,0,0,0,0,0,0,8.68041237113402,0,8.68041237113402,0,8.68041237113402,0,0,0,8.68041237113403,0,0,0,0,0,0,8.68041237113402,0,8.68041237113402,0,0,0,0,8.68041237113403,0,0,0,0,0,0,0,0,0,0,8.68041237113403,0,0
101,0,97,8.68041237113402,5.79974387353648e-14,3,1,8.68041237113403,8.68041237113403,8.68041237113403,0,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,0,8.68041237113403,0,8.68041237113403,0,0,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,0,0,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,0,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,0,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,0,8.68041237113403,8.68041237113403,0,8.68041237113403,8.68041237113403,0,0,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,0,8.68041237113403,0,8.68041237113403,0,0,0,0,0,0,0,0,0,0,8.68041237113403,0,8.68041237113403,0,8.68041237113402,0,0,0,8.68041237113402,0,0,0,0,0,0,8.68041237113403,0,8.68041237113403,0,0,0,0,8.68041237113403,0,0,0,0,0,0,0,0,0,0,8.68041237113403,0,0
102,0,97,8.68041237113402,5.75331240096291e-14,3,1,8.68041237113403,8.68041237113403,8.68041237113403,0,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,0,8.68041237113403,0,8.68041237113403,0,0,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,0,0,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,0,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,0,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,0,8.68041237113403,8.68041237113403,0,8.68041237113403,8.68041237113402,0,0,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,0,8.68041237113403,0,8.68041237113403,0,0,0,0,0,0,0,0,0,0,8.68041237113403,0,8.68041237113403,0,8.68041237113402,0,0,0,8.68041237113403,0,0,0,0,0,0,8.68041237113403,0,8.68041237113403,0,0,0,0,8.68041237113403,0,0,0,0,0,0,0,0,0,0,8.68041237113403,0,0
103,0,97,8.68041237113402,5.79430065894118e-14,3,1,8.68041237113403,8.68041237113403,8.68041237113403,0,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,0,8.68041237113403,0,8.68041237113403,0,0,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,0,0,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,0,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,0,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,0,8.68041237113403,8.68041237113403,0,8.68041237113403,8.68041237113402,0,0,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,0,8.68041237113403,0,8.68041237113403,0,0,0,0,0,0,0,0,0,0,8.68041237113403,0,8.68041237113403,0,8.68041237113402,0,0,0,8.68041237113403,0,0,0,0,0,0,8.68041237113403,0,8.68041237113403,0,0,0,0,8.68041237113403,0,0,0,0,0,0,0,0,0,0,8.68041237113403,0,0
104,0,97,8.68041237113402,5.96602078806067e-14,3,1,8.68041237113403,8.68041237113403,8.68041237113403,0,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,0,8.68041237113403,0,8.68041237113403,0,0,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,0,0,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,0,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,0,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,0,8.68041237113403,8.68041237113403,0,8.68041237113403,8.68041237113403,0,0,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,0,8.68041237113403,0,8.68041237113403,0,0,0,0,0,0,0,0,0,0,8.68041237113403,0,8.68041237113403,0,8.68041237113402,0,0,0,8.68041237113403,0,0,0,0,0,0,8.68041237113403,0,8.68041237113403,0,0,0,0,8.68041237113403,0,0,0,0,0,0,0,0,0,0,8.68041237113403,0,0
105,-1,97,8.68041237113402,6.09422443119756e-14,3,1,8.68041237113403,8.68041237113403,8.68041237113403,0,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,0,8.68041237113403,0,8.68041237113403,0,0,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,0,0,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,0,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,0,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,0,8.68041237113403,8.68041237113403,0,8.68041237113403,8.68041237113403,0,0,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,0,8.68041237113403,0,8.68041237113403,0,0,0,0,0,0,0,0,0,0,8.68041237113403,0,8.68041237113403,0,8.68041237113402,0,0,0,8.68041237113403,0,0,0,0,0,0,8.68041237113403,0,8.68041237113403,0,0,0,0,8.68041237113403,0,0,0,0,0,0,0,0,0,0,8.68041237113403,0,0
106,0,96,8.70833333333333,0.510915770528999,3,1,8.68041237113403,8.68041237113403,8.68041237113403,0,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.77621320474892,8.80508099099336,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.77136320803649,0,0,0,8.68041237113403,0,0,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.75650436986799,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113403,8.87207435009356,8.68041237113403,8.68041237113403,8.68041237113403,0,0,8.68041237113403,8.79690387786708,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113402,8.68041237113403,8.770243020578,8.823713129739,0,8.68041237113403,8.78226568773285,8.79430824761118,8.81147419378509,8.78768827119355,8.68041237113403,8.68041237113403,0,8.68041237113403,8.68041237113403,8.79695018783126,8.68041237113403,8.79402049882931,8.68041237113402,8.79947777260557,8.79294379081279,8.79203106896017,8.78809828036339,8.68041237113403,8.7952751330814,8.82114247674434,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,0,8.76709296291746,8.68041237113403,0,8.68041237113403,8.74233744990209,0,0,8.75496860090543,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,0,8.68041237113403,0,8.68041237113403,0,0,0,0,0,0,0,0,0,0,8.83694371870158,0,8.77380511540978,0,8.68041237113403,0,0,0,8.79455409508398,0,0,0,0,0,0,8.68041237113403,0,8.78598489189593,0,0,0,0,8.68041237113403,0,0,0,0,0,0,0,0,0,0,8.68041237113403,0,0
107,-1,96,8.70833333333333,0.0919677097573798,3,1,8.69546496298439,8.7047113264154,8.70419481335662,0,8.72065257520356,8.72324365932417,8.69344938520445,8.69819455304719,8.69785276015851,8.72258440433961,8.70225847179038,8.7111497166462,8.69455511616196,8.71992313134009,8.69342172020792,0,0,0,8.69614232771332,0,0,8.69919972601827,8.72213225748652,8.70922306516878,8.71724788166945,8.70910962179388,8.72065927573851,8.71641971738949,8.7059426808092,8.70194813266672,8.71410547392763,8.71211867989864,8.72764231412245,8.7050125530665,8.70463977159742,8.70172078088261,0,0,8.69781341087807,8.71631320603564,8.71504601050413,8.70284987503693,8.70720953860952,8.70747247711306,8.71661822159393,8.70167859510143,8.7167173830121,8.71747080813291,8.69972630865085,8.69688656642866,8.70774216810219,8.73020442889643,0,8.72127934140128,8.69563895094099,8.70355712931884,8.70641583987504,8.7205934351006,8.703144171631,8.70217073433863,0,8.70256811239796,8.70909175304318,8.70882675959349,8.71331345909024,8.73268897092791,8.69809637809574,8.71475291428476,8.71536028085859,8.68735939207644,8.71509666304973,8.72458938241075,8.71850488644445,8.71319664771713,8.70571095679295,8.70370688175093,8.70428457440101,8.70728878755067,8.70499959527877,8.69326065175705,0,8.71109172090718,8.71144316569156,0,8.72422708673428,8.71235866676715,0,0,8.70773829069395,8.70720275590014,8.69055099112081,8.7113756553718,8.71505137603315,8.70935990561055,8.71499142528181,8.69789970814263,8.71114877746514,8.7007345469387,8.70407562039617,8.70595713370281,0,8.71085699620778,0,8.71586357544032,0,0,0,0,0,0,0,0,0,0,8.71771007806256,0,8.71393769342551,0,8.71063197042553,0,0,0,8.72007340415269,0,0,0,0,0,0,8.70350455366014,0,8.72494987238949,0,0,0,0,8.71208623012837,0,0,0,0,0,0,0,0,0,0,8.69930513807788,0,0
108,-1,95,8.74736842105263,0.852216325134935,3,1,8.70682358021585,8.70520047153094,8.8304511481846,0,8.70647515552028,8.70983606304918,8.70868820781511,8.91879770248623,8.70896699203199,8.70844741651744,8.89277176721414,8.70809382525794,8.70712477320486,8.70379028449584,8.87498039711426,0,0,0,8.70880741436054,0,0,8.70861421756982,8.70912301153771,8.70891802101887,8.71376563625392,8.71132519001095,8.70768011515877,8.70745070770599,8.7114872265316,8.70675111237778,8.70843457210387,8.70600869291755,9.08513272413734,8.70896116686926,8.71188039346269,8.71018998359783,0,0,8.70864107269841,8.92678959395673,8.7107469941767,8.71055784883997,8.70983685887768,8.8951026770411,8.93795180945592,8.70761971444538,8.70735324904231,9.01723192635804,8.70776769349633,8.8770934710946,8.70837490697088,8.71090582678803,0,8.70991127137383,8.70671066884753,8.71028268532424,8.70478981208983,8.71259331196701,8.89428472567298,8.70659253857103,0,8.70928582918047,8.70864572697958,8.70539575729203,8.70823770944179,8.71160170289334,8.70691810265205,8.93016426367648,0,8.70469975928766,8.704355831905,8.71202527508717,8.71122858916545,8.7086942078144,8.70947010488771,8.70811661330047,8.86058683543972,8.86586431387768,8.70758129077515,8.70654122588001,0,8.71040356390056,8.91226784903318,0,8.70877740324234,8.70919307613421,0,0,8.84257178827086,8.95244055522,8.70729134928109,8.71336893883411,8.71156129760275,8.70840141863991,8.89833807096132,8.70919336412277,8.70783554478696,8.70627911683672,8.70558644065624,8.70843441529768,0,8.87752412355506,0,8.87266943447316,0,0,0,0,0,0,0,0,0,0,8.70997409369372,0,8.70899764638037,0,8.70831503253478,0,0,0,8.92321481486531,0,0,0,0,0,0,8.71106615287793,0,8.70904790284502,0,0,0,0,8.70592082388871,0,0,0,0,0,0,0,0,0,0,8.70351664156618,0,0
109,0,94,8.81914893617021,1.56247401128786,3,1,9.17003976406637,8.76492978540574,8.74949501828424,0,8.75119472013179,8.7808887693629,8.772846409111,9.22315623490362,9.11699700232485,8.76422612107756,8.74417695714607,8.73857622043433,8.7497462966736,8.71700535665855,8.74505567554808,0,0,0,8.74751926655519,0,0,8.7613573324268,8.73102409219835,8.7544488965582,8.72658678278964,8.73348162167511,8.77496760209159,8.76685760379258,8.76036958260405,9.16368990424898,9.00923733781589,8.73576254517782,8.72506410881238,8.7327339530409,9.23669262209183,8.7349194501052,0,0,8.72991221008357,8.76429551415758,8.73984948295016,8.74118190827355,9.12273385745395,8.79289000001948,8.74608241211415,9.21542980209834,8.79400342120138,8.75069543209062,9.00111550779,9.18333977486766,8.75211002513162,8.77358249230728,0,8.74091952690924,8.74648270519195,8.75659809540437,8.74168352084926,8.77145905174599,8.74724733621489,8.75044531094056,0,0,8.74485870996524,8.7416580764156,9.15863678043202,8.76633449773803,8.73109386198968,8.76533302059904,0,8.73839210700387,8.74049215140721,8.76277078991622,8.76424295235807,9.35647769084132,8.77459104061383,9.07218139912862,8.74861135182069,9.10184411391443,8.73357989763818,8.73591213361058,0,8.73733340782347,8.77781788183452,0,8.70815974234676,8.73734943174878,0,0,9.03536844239154,8.77993757888758,8.72442844201197,8.73112646398319,8.73093872116477,8.7379952534491,8.73714053019545,8.77049406162144,8.75618606716609,8.73814013149905,8.73466639941101,8.76300726643663,0,8.73758903761277,0,8.76644761341049,0,0,0,0,0,0,0,0,0,0,8.77458067333095,0,8.71420661795577,0,8.75772848356067,0,0,0,8.75024240844076,0,0,0,0,0,0,9.26883686361895,0,9.17278237776961,0,0,0,0,8.76932385597877,0,0,0,0,0,0,0,0,0,0,8.71777313471958,0,0
110,-1,94,8.81914893617021,0.330804543985143,3,1,8.87150287214934,8.78173241499183,8.83994533005497,0,8.86136747904362,8.77350741714065,8.82585542359196,8.83559317808365,8.88094721820719,8.83659350546558,8.77134174548547,8.81850702611241,8.83768681507947,8.74746304081957,8.79536293343222,0,0,0,8.79798211297606,0,0,8.80341703593233,8.79698599113059,8.75897516759504,8.85192044101304,8.77500761765226,8.80696237313831,8.87588650146737,8.88356060460891,8.79358188501319,8.82032717495898,8.81131554823714,8.83342268125111,8.85255556485821,8.81953090075186,8.81038296869166,0,0,8.81066947620696,8.80001598381289,8.80729453650639,8.89461035184319,8.84363979515228,8.75588377174758,8.83786588687595,8.90307876279013,8.81500029721276,8.79886625351778,8.83775521917848,8.82594597168139,8.84306849367344,8.81346315259511,0,8.76340100604519,8.75998736296435,8.81882964299471,8.82241732241812,8.79691203559626,8.80413690320853,8.85665029803875,0,0,8.84636818365619,8.81751237536553,8.87728184353087,8.84204940709601,8.78163101439506,8.79622101147535,0,8.82462766717752,8.78784093226881,8.83736137046486,8.80379724188942,8.86290940778461,8.79762220119251,8.82739014410685,8.79073465438299,8.82283575598169,8.82769957688602,8.85474021608218,0,8.82545449153497,8.81315423488124,0,8.83940074388638,8.84043503059381,0,0,8.81700595788685,8.82789041489998,8.77595064125409,8.81370793975282,8.8299729031579,8.8139105964896,8.76508051784319,8.78227997430853,8.77229973620927,8.8310204159553,8.77542876671512,8.88989195947679,0,8.82498010591603,0,8.81136112928766,0,0,0,0,0,0,0,0,0,0,8.79887542385151,0,8.81800205743535,0,8.77659597256137,0,0,0,8.85313859043194,0,0,0,0,0,0,8.89520411479502,0,8.79529960914874,0,0,0,0,8.87319258948218,0,0,0,0,0,0,0,0,0,0,8.80456161124913,0,0
111,-1,93,8.86021505376344,1.02569854831371,3,1,8.8233253782697,8.81153111663184,9.01786531014876,0,8.83213500927458,8.81434064736588,8.80788429358093,9.2100524051896,8.81991162326003,8.83043987846059,8.81619372232058,8.81359216255324,8.82604693615836,8.81556085005916,8.81354300364692,0,0,0,9.05321668267463,0,0,8.82735418804041,8.81672809242462,8.8214750826881,8.81499641065958,8.81808837132977,8.821764378569,8.82214744265675,8.82889499768273,8.81620770759467,9.02095564084386,8.82172701912297,8.83764746690528,8.82773556814207,8.8141648552255,8.8172918378055,0,0,8.81156990768938,8.82557159020615,8.8180892730171,8.82857931997919,8.81861209936112,8.81237096767215,8.82580639500086,8.83438677884398,8.81674838563424,8.82057925902073,8.82326179233726,8.81728867690893,8.82715938303286,8.81997855305642,0,9.08910585038261,9.1031618915485,8.80580944260643,8.80695290224442,8.82086757330389,9.11448096434066,8.82472762325847,0,0,8.82291674217002,8.81047629205197,8.82029240337475,8.82314086907336,0,8.82107831653988,0,8.82449827131464,8.82048305661608,8.81529634779235,8.81785194005249,9.28443888239905,9.18561566870989,8.81868977981044,8.81837669318871,8.81960418773886,8.82228496109794,8.99171412552128,0,8.8153331441682,8.82079522699651,0,8.83203942018517,8.82569384857166,0,0,9.05268599456303,8.826341277948,8.80692829109075,8.81521984560386,8.8154273017504,8.82439357948484,8.80916896169013,8.81344222265154,9.17086195089072,8.81887888138368,9.04148944659707,8.81879768115791,0,8.81417672766726,0,8.81585174399726,0,0,0,0,0,0,0,0,0,0,8.81135505331646,0,8.82081291889074,0,8.82154462507423,0,0,0,8.81884522605541,0,0,0,0,0,0,8.833642488527,0,8.81319653267818,0,0,0,0,8.81992851144455,0,0,0,0,0,0,0,0,0,0,9.11122747599546,0,0
112,1,92,8.8804347826087,0.554921639667455,3,1,8.86996779178919,8.85905203741639,8.85078640483364,0,8.869629946667,8.86232183673373,8.87472857538402,8.85885310195296,8.8336554152552,8.85302895768505,8.84532516623648,8.98978931116618,8.85716167627291,8.85620108557477,8.94305057201231,0,0,0,8.97960231844957,0,0,8.82170378848895,8.89215130953118,8.84495261296144,8.86700569968924,8.8302104821795,8.85088732427923,8.86232697445554,8.83424129633421,8.84797106426143,8.85931810980298,8.8431395384491,8.84904915969317,8.85802218235388,8.85714153065433,8.8404047573139,0,0,8.81789680452062,8.856822804468,8.87156378658843,8.8702734093548,8.9869531266526,8.83567024995167,8.82021351582431,8.86015432452245,8.87071307943986,8.84201446165601,8.93270670467086,8.88349379063377,8.8579159612153,8.88847561870554,0,0,8.84888223186356,8.84941498062597,9.02647322049223,8.83554435855236,8.87522278368363,8.8564387726982,0,0,8.87941401497586,9.0323350066653,8.86226875818614,9.03102262358296,0,8.85939675852879,0,8.97211576835057,8.8318350257961,8.85976207966741,9.01367811390574,8.89526166928717,8.88977832509699,8.98378612758012,8.85994002994856,8.94790693950742,8.88364323749579,8.92550353008657,0,8.84220954402406,8.89332892885381,0,8.84823077060519,8.84570292220519,0,0,8.94432115109351,8.8981355221069,8.85756170886194,8.83182055311199,8.83151568298012,8.85340788250384,8.84897272558204,8.85892768228392,9.08410046754306,8.88093193533348,8.8785860329131,8.81788926231486,0,8.86072159465007,0,8.98682177910197,0,0,0,0,0,0,0,0,0,0,9.03341052637271,0,8.84516623298321,0,8.83285097656856,0,0,0,8.97922874650071,0,0,0,0,0,0,8.8895052874081,0,8.86877744688601,0,0,0,0,8.87664264917933,0,0,0,0,0,0,0,0,0,0,8.91352534040016,0,0
113,-1,93,9.0752688172043,3.92122186375172,3,1,8.88922985254933,8.87555521147242,8.88043870477408,0,8.89249007396799,8.87187424675662,9.89787204728469,8.86991575739269,8.87777943136803,8.88426266779024,9.76689063714265,9.89752472644054,8.86969333766851,8.88432538345825,8.87495124127989,0,0,0,8.85920398395043,0,0,8.87494363677076,8.89112823624402,9.59315777892288,8.88604606841557,8.86738316353419,9.69397027622339,8.90308156586257,8.87585624772549,8.88856800856732,9.53445068053356,8.87819992079253,8.8932817495492,8.88114490207494,8.86168192658556,8.86703041492828,0,0,8.87042981655426,8.8929483118507,9.68592541997724,8.86673313264061,8.88719105276647,8.87545069563759,9.94561989972916,8.87266103872952,8.87347750344469,8.87396595890046,8.86554008498894,8.87972325658762,8.8853415320213,8.89447533965648,0,0,8.88337236469869,9.82225642359434,10.0931174800022,8.87958808890919,8.86125354157496,8.87103377764118,0,0,8.88037129700593,8.89953123943532,8.89685339702304,8.8810629311261,0,8.87246843749094,0,8.88464389198036,8.8869236258015,10.1366454087537,8.89314695838712,10.3566302384293,10.0800284673952,8.88294638114189,8.87772874163768,8.87043810753931,8.87017199281172,9.46710456872674,0,8.88918765513385,8.89608098409308,0,9.92543777761332,8.88545660326718,0,0,8.88797899144702,8.89365616522346,8.86370420380238,8.87401614950075,8.87286793937857,8.87401308757267,8.87317728947495,8.87021715164642,8.89232482626592,9.79232252043547,8.88227421752823,10.0672095947893,0,8.88933593640746,0,8.9000154383298,0,0,0,0,0,0,0,0,0,0,8.88786588800422,0,8.89431425775958,0,9.6095521068877,0,0,0,8.86373084471663,0,0,0,0,0,0,8.89568573774089,0,9.83556639348079,0,0,0,0,8.89106613196651,0,0,0,0,0,0,0,0,0,0,8.87522729544975,9.48346413068673,0
114,0,92,9.06521739130435,0.91318953551921,3,1,0,8.97203919924881,9.01745509938662,0,8.91917675185071,9.10681408579385,9.07621118631339,9.08633116931809,8.93265527223658,8.91761202436091,9.13517880389371,9.20563872338065,8.97217078987481,9.11576855109759,9.08370536716164,0,0,0,9.12539174617663,0,0,8.80892159825699,8.93562399305046,9.14756175310547,9.17729105881108,9.03798303515223,9.16465503251385,9.02564897324966,9.04228735045353,9.03720668454742,9.03345742465964,8.91905289389224,9.08139062591405,9.13673242342488,9.03357817872253,9.15014284125561,0,0,9.12195025605059,9.13062926941344,9.07286493157617,9.09599195605199,9.13290511276144,9.04186290904092,9.21162523454858,9.02924065367622,8.86378189714702,9.33784345684319,9.04655511756672,9.04934120434001,9.04466460623634,9.18685121688581,0,0,9.13174131019795,9.17653819848234,9.28338900395619,8.92865455115938,8.96666702231456,8.94599832628364,0,0,9.08163675821348,8.93391660092252,9.07060641023575,9.0963576496902,0,9.05166878627353,0,9.0335468608185,8.97041235006078,9.15673863663904,9.00459619674716,9.174563851186,9.20203889481371,8.97823198572355,9.04222121241883,9.07899921061012,9.02704500916044,8.99629339812318,0,9.02217875088516,9.11512178457369,0,9.26949433852161,8.9403601156874,0,0,8.99366986670104,9.12922499823523,9.04830012965868,9.08189607606254,9.13395823331329,9.21664067537347,9.0186428847408,8.99013544399955,9.30356850109276,9.0582895481215,9.07891012644471,9.037954533891,0,8.97374660840215,0,9.03474474319931,0,0,0,0,0,0,0,0,0,0,9.01771618842848,0,9.09720870734949,0,9.06303645770686,0,0,0,9.00331061075367,0,0,0,0,0,0,9.09072948254911,0,9.19186100918974,0,0,0,0,9.10449160842306,0,0,0,0,0,0,0,0,0,0,9.14361102421593,9.12379953548825,0
115,0,92,9.06521739130435,0.208840950127565,3,1,0,9.03171794023677,9.06100116219911,0,9.03627315407034,9.05695627991712,9.05113021085123,9.06292345211791,9.06238255965381,9.08909416385828,9.06587913853356,9.08318142275732,9.07217454128759,9.03715152566122,9.10924937114285,0,0,0,9.0707023586283,0,0,8.99899417485184,9.01295134611684,9.06154652337675,9.10071861083086,9.04924839798147,9.06926969400851,9.06712660587665,9.0619485414618,9.07495045268464,9.06363203190124,9.03049415215358,9.08325696375165,9.07729867584314,9.04603491625569,9.07987156489504,0,0,9.06725419335241,9.08749184457185,9.07318797880884,9.05220124564109,9.08990781590033,9.06326380698816,9.07474667790181,9.06955291639804,9.0535364178263,9.12410946135243,9.06804905988782,9.07919818494937,9.07474243553199,9.0995306741612,0,0,9.09218377998015,9.10201436274883,9.08841687817177,9.04710233307961,9.03575289541094,9.03535913146048,0,0,9.04983402205623,9.03167555125288,9.06319431155419,9.04991531545634,0,9.07736142406904,0,9.07402301806981,9.02850040772744,9.08996648745412,9.04307868350156,9.05499951037706,9.09936583647313,9.06403285941628,9.05429401549728,9.07457728386028,9.05574898974608,9.05354444741172,0,9.05552583901572,9.09895892006763,0,9.07523767391736,9.04508187920342,0,0,9.02726632033509,9.05288400192692,9.10028295606542,9.05707013621045,9.07632717357669,9.07249411859223,9.03702396798005,9.08281877749099,9.08867630104627,9.07054264042889,9.06722669308865,9.07362611289083,0,9.06733779848772,0,9.08296375702012,0,0,0,0,0,0,0,0,0,0,9.07972568318212,0,9.07332096326598,0,9.04553799893586,0,0,0,9.04226732983241,0,0,0,0,0,0,9.0566197040383,0,9.08081769103098,0,0,0,0,9.08503042580502,0,0,0,0,0,0,0,0,0,0,9.08369519090911,9.08202087076775,0
116,1,92,9.06521739130435,0.0515742075713373,3,1,0,9.0635923645676,9.06638585296971,0,9.06569538550695,9.06114981209612,9.0543539367481,9.06008492155635,9.06121236394766,9.07296684558437,9.06461931052178,9.0682912001944,9.06214756350227,9.06397658844087,9.07319385571265,0,0,0,9.06292794215195,0,0,9.05663867315151,9.05444554146188,9.0658896782702,9.0678151343026,9.0581730162758,9.06717195469635,9.07405066644513,9.06234826096942,9.06655002274479,9.06457011158213,9.05551834107061,9.0738558207737,9.06672329335133,9.05513293414598,9.06816717397801,0,0,9.06222521841173,9.0701151674894,9.06404864016336,9.06024833411503,9.0660149481374,9.06950460947214,9.07523711863158,9.06335546924277,9.06218950411259,9.07581051710924,9.06776043487531,9.06929377765413,9.06766872894421,9.07239315894303,0,0,9.07220153919327,9.072582824902,9.07055495239838,9.06170174991883,9.06490460026355,9.05472799199151,0,0,9.05991927338671,9.05849939124537,9.06609091686833,9.05766988278189,0,9.06497836896654,0,9.06883514656074,9.06318103555676,9.06708591709696,9.06515421092278,9.06572830293831,9.07123682317777,9.06574586239009,9.06014235926753,9.06442032133212,9.06028096684038,9.06387091678233,0,9.06567788512911,9.07235814351566,0,9.07038644215504,9.06080884976206,0,0,9.05780887856473,9.05526997971535,9.06879259909829,9.06046529552973,9.06484515335853,9.07263584539561,9.06015586680745,9.06637997005636,9.06656796475255,9.06437243701244,9.06572576837011,9.07599835876789,0,9.0685257766073,0,9.07299439812934,0,0,0,0,0,0,0,0,0,0,9.07082361380072,0,9.06802774575151,0,9.06435558120993,0,0,0,9.05848331493323,0,0,0,0,0,0,9.06133979717947,0,9.07102711796584,0,0,0,0,9.07289324490911,0,0,0,0,0,0,0,0,0,0,9.0739548523062,9.06640759393543,0
117,1,93,9.33333333333333,5.4033321944176,3,1,0,9.06455079316367,9.06631050413056,0,10.0823797689925,10.2257093433877,9.06399612278253,9.0642137138205,10.2566950626771,9.06543403778023,9.06439623300249,10.3643452616667,9.06468338981242,9.06471270895802,9.06697259059445,0,0,0,10.1395924083311,0,0,9.06456471810829,9.0639868482508,9.0656054466835,9.06549401764526,9.06373436424409,9.06594728488446,9.06741611451677,9.06418937560212,9.06441577659314,9.06375081247861,9.06230459575365,9.06824592992941,9.06521381622748,9.06422023439949,9.066403942659,0,0,9.06447839434714,9.06672559501548,9.0649059625686,10.4552806739709,10.3426137180363,9.06681395874823,9.06625251186613,10.4626134625968,9.0635942821756,9.06757609643981,9.06532646695556,10.2923169937792,9.0655247083545,9.06701905786519,0,0,9.06564759779841,9.0666051057207,9.06508612042508,9.06385266339993,10.3933727638152,9.0643568197462,0,0,9.06422305662688,9.06413102321411,9.06587120618664,9.06356654125549,0,9.06542958257259,0,9.06523175722843,9.06556181447549,10.5907329793743,9.0664335661749,10.8612952956453,9.06583666592825,9.06547862899249,9.06465231188225,10.2094039711596,9.06570093186806,9.06501928497725,0,9.06551150899254,9.06697573381544,0,9.06680857283589,9.06461293724236,0,0,10.1214743987278,10.6662157488614,9.06552665963673,9.06544940545878,9.06424305125759,9.06642710657958,9.06450567327056,9.06554754491594,9.06539908544204,10.2477617755583,9.0653289152187,9.06812070622582,0,9.06468260601189,0,10.2307755624699,0,0,0,0,0,0,0,0,0,0,11.0165392972537,0,9.06590582561795,0,9.06438606058955,0,0,0,9.06431292113413,0,0,0,0,0,0,9.06533191913996,0,9.0664946762074,0,0,0,0,10.0595959519986,0,10.866447167729,0,0,0,0,0,0,0,0,9.06675149535034,9.06522158818935,0
118,0,94,9.65957446808511,7.10659267584517,3,1,0,9.22014886561951,9.29797119495799,0,9.48866965588735,9.40264176038828,9.42969723263121,9.28198136239377,9.55413770948633,9.40632097164246,9.31885510511497,9.49752904155727,9.47034915749782,11.248380739313,11.0035835234584,0,0,0,9.38901156517023,0,0,9.45202281448164,9.23115037387406,9.23154613618137,9.44843785925837,9.31541335912614,9.17218745659735,9.15481436406474,9.35807412125624,9.28906464812741,9.31292260356273,9.33123929952121,9.34150880783233,9.3172015920815,11.5421968363961,9.21930984726601,0,0,9.40332943663983,11.6242346036017,9.33066650205448,9.4921397277613,9.67514360048931,9.43501319994199,11.3091352954941,9.46970518255995,9.33170384802842,12.1470929148316,9.3306798142795,9.55415058148618,9.51499575070971,9.45616524753681,0,0,9.31835904953371,9.26678131199993,9.29250020242658,9.35009179652462,9.49942561001217,10.9243802077203,0,0,9.2417325986,9.15221645189671,9.19648650100336,9.23045080095561,0,9.21825286549281,0,9.47802624519509,9.26735100209391,9.50764270680883,9.20559308212444,9.51487153728042,9.314757072524,9.20625456456144,10.8894186859802,10.9489914553199,9.39170985310849,9.24730913346347,0,10.9483336920487,11.5239762995707,0,9.35489286861616,9.36274133580947,0,0,9.29077290284904,9.336678017962,9.12934358418495,10.8969525385296,10.9575947532515,9.19016414634715,9.26350240978031,9.25503169337891,9.26035157206223,9.23316899435459,9.23054276230132,9.28666613788803,0,11.0405341490138,0,11.3322856639892,0,0,0,0,0,0,0,0,0,0,9.45124214140876,0,9.24453797869716,0,9.3626760708507,0,0,0,9.13510829245383,0,0,0,0,0,0,9.49412020218275,0,9.26281906216878,0,0,0,0,9.4185865335065,0,9.4525729690595,0,0,0,0,0,0,0,0,9.32972324061297,9.2229078603472,11.3765729600445
119,0,94,9.65957446808511,1.62705027834312,3,1,0,9.61449135364531,9.46708761289396,0,9.69362346712554,9.65991364614479,9.55096811990995,9.4755089633368,9.58251494662976,9.58519238354063,9.60638081307397,9.50336781236449,9.66774223800657,9.65236397451717,9.99347961225757,0,0,0,9.60460373888622,0,0,9.62226224132229,9.30115932079597,9.51004413857839,9.60843367173628,9.58501430850296,9.65840624329998,9.51061792312704,9.70216385725331,9.81664501763058,9.61525364131178,9.77574096111227,9.31414791219624,9.39927086504702,10.1572392973479,9.76099259088133,0,0,9.51799111834343,9.94671775071145,9.48946734402198,9.80068737960832,9.8006803523414,9.85897821298717,9.72998765004959,9.70209696447782,9.96932108602162,9.77081720081352,9.74591369974527,9.62673788519059,9.72539266995159,9.71012984784079,0,0,9.79438787263448,9.41016775977517,9.70214897022804,9.72525096290711,9.4863478714817,9.93677672467977,0,0,9.38910590528249,9.56697160483188,9.58480321466737,9.53400801835203,0,9.70321550865768,0,9.83145006272903,9.61717416933064,9.48362728130029,9.78481317283208,9.49276105113459,9.81312251801577,9.70336098418297,9.84689856857951,9.82696854914301,9.47153041008215,9.65633473050572,0,9.89010718251801,9.76258712595364,0,9.32868685842669,9.64210799447591,0,0,9.51815825206966,9.49899777713518,9.91523984625277,9.88821672247799,9.89331292886084,9.57635850945341,9.48594130418366,9.75201008260716,9.44471557102986,9.40514001991237,9.56646008736179,9.67242693199487,0,9.90158381599449,0,9.79122997903433,0,0,0,0,0,0,0,0,0,0,9.76652925897154,0,9.60302671244266,0,9.77164119667485,0,0,0,9.74596052804649,0,0,0,0,0,0,9.73191086470443,0,9.28575441465621,0,0,0,0,9.70563067983763,0,9.58803153259804,0,0,0,0,0,0,0,0,9.48559125974761,9.52947846184769,9.70319571249077
120,0,94,9.65957446808511,0.34301011295504,3,1,0,9.64815438521879,9.62382277394438,0,9.68742550012521,9.63250549112714,9.61710605042616,9.64531451754434,9.6757516139085,9.67042622569326,9.65653402808232,9.63920985377168,9.63160352967331,9.67953017009594,9.66482477557524,0,0,0,9.64345737324747,0,0,9.71577756651495,9.61684633862198,9.63270631757274,9.58837379724856,9.66853912955615,9.65873401325631,9.603697657271,9.69445321377668,9.65441026813077,9.68691741794587,9.70075419846363,9.66113530831938,9.65175240637534,9.70662744632952,9.69837717669856,0,0,9.70186353737619,9.65924354845182,9.617996661269,9.67816827157506,9.66564673541318,9.69281220210347,9.61421439083006,9.68644886884099,9.72427478946263,9.62034572486318,9.66823434027008,9.65839212971554,9.68330180324317,9.69761346566986,0,0,9.67926386134699,9.58933062877267,9.71636150575239,9.66234447811898,9.63084845990668,9.68728989544553,0,0,9.65029732433499,9.68442213340219,9.6748552674524,9.63682376777712,0,9.65960299072666,0,9.65892112978719,9.70072935577842,9.62827855550752,9.69085572494262,9.60123527018075,9.67673276094871,9.63623851491656,9.66427704503902,9.69739792048612,9.64702764500694,9.68053428553227,0,9.6791419040607,9.69146655558658,0,9.60562256733072,9.62209313559178,0,0,9.67903066963085,9.54863334868902,9.69711496129777,9.63627712290131,9.68270673925006,9.63522121575501,9.6654746060081,9.64809802226562,9.55644045966653,9.63106563923992,9.64326609917542,9.67226891340075,0,9.74376851540302,0,9.6505029738568,0,0,0,0,0,0,0,0,0,0,9.69099183455373,0,9.66357560791672,0,9.6882914441456,0,0,0,9.71164961029951,0,0,0,0,0,0,9.66974607626418,0,9.61975764551995,0,0,0,0,9.67690431384789,0,9.60802962268454,0,0,0,0,0,0,0,0,9.65512547922512,9.63501410156116,9.62263091070393
121,0,94,9.65957446808511,0.0776233964460573,3,1,0,9.65106238240957,9.65949897791012,0,9.66927995944693,9.65683716474037,9.65515326333179,9.67016935098583,9.65821945378629,9.65448892494495,9.66054742584398,9.65172006847961,9.64583260879679,9.66136447853525,9.65306471019651,0,0,0,9.66188008065708,0,0,9.6717142190279,9.66986418932037,9.65657476341807,9.64974881962668,9.65859843185816,9.6534440779564,9.64873677558074,9.66880254756916,9.65476520207263,9.65803536365726,9.66920915903886,9.6713076504824,9.66722698960148,9.66914560539841,9.66992350087749,0,0,9.6728148639611,9.66543680223849,9.65002656944696,9.65480466392171,9.65826535640228,9.65431488835086,9.64599003790468,9.66896651745371,9.66741183843093,9.65982166262903,9.65661287149448,9.65498954523743,9.66493797199015,9.67407166501198,0,0,9.65126070513416,9.65122011624931,9.66011841976202,9.66283659760013,9.656634461358,9.66605895104882,0,0,9.66720528639084,9.66985958361921,9.66353616105484,9.66029270143811,0,9.66492453016427,0,9.65334014830871,9.67178179495803,9.65333272449834,9.67302836025506,9.65685094484196,9.65845304101478,9.64474823408621,9.67219286784188,9.66130010813306,9.66253357977425,9.66129045377536,0,9.65884505408393,9.66383741732739,0,9.65954515555265,9.65807898512519,0,0,9.66924038074998,9.65103898059015,9.6590722144811,9.66126683938526,9.65703507592375,9.65287632337524,9.65897955469129,9.65026677423266,9.64422843650776,9.66015629976951,9.65494798508704,9.65503522160281,0,9.67378891569783,0,9.65113896668365,0,0,0,0,0,0,0,0,0,0,9.67074902836118,0,9.65491196615708,0,9.65905946277375,0,0,0,9.67606957312334,0,0,0,0,0,0,9.66749807819806,0,9.64307088445481,0,0,0,0,9.66517391346955,0,9.64751711090848,0,0,0,0,0,0,0,0,9.65568885203549,9.65136335364974,9.64516849998335
122,-1,94,9.65957446808511,0.0196795939492414,3,1,0,9.65937761892361,9.65810932489604,0,9.66039741846736,9.66165698680856,9.65842366289262,9.66100948958393,9.65955788005052,9.65686029090458,9.66039407482972,9.65718501106613,9.65784120635583,9.65770591462233,9.65654680037609,0,0,0,9.66173308068075,0,0,9.66205126290392,9.66301174879582,9.65907933658175,9.65707478620221,9.65973718886301,9.65771658629603,9.65798521531463,9.66294480236609,9.66143437275056,9.6589181995745,9.66248451161055,9.66241970500411,9.6603431033936,9.66046909093109,9.65915887054611,0,0,9.66087009314351,9.65998621643814,9.65787019644663,9.65971113573407,9.65771631709641,9.65881600350406,9.65412326538272,9.66162219927209,9.66283088439928,9.65910712034912,9.65854526565764,9.65754588927649,9.66187294132009,9.66125841123738,0,0,9.65862220654742,9.6578814769229,9.65834142088207,9.66307757961312,9.66007538583616,9.6608893638345,0,0,9.66094012394552,9.66302868451909,9.66146276982901,9.66162391037661,0,9.66002109556803,0,9.65863458605829,9.6607597193007,9.65806567001226,9.66234219897869,9.65936703359301,9.66006885659308,9.65691605128043,9.66428266333723,9.65908083067265,9.65905744591789,9.6591829048784,0,9.65678027092827,9.65886521675692,0,9.65827660177771,9.66044722930056,0,0,9.66129310714686,9.66198177557181,9.65898344708507,9.66102338457351,9.65834074762028,9.6579076624409,9.66023648071419,9.65956024501136,9.65843600741839,9.6598183098086,9.65848285444741,9.65542996040592,0,9.66088502977989,0,9.6585960809993,0,0,0,0,0,0,0,0,0,0,9.66350909718061,0,9.65654294178704,0,9.66095769861029,0,0,0,9.66246570419888,0,0,0,0,0,0,9.6627309307871,0,9.65651724612976,0,0,0,0,9.66020017612284,0,9.65806156343208,0,0,0,0,0,0,0,0,9.65776671260856,9.65762001747378,9.65568176122345
123,0,93,9.37634408602151,7.76152115847388,3,1,0,9.66000461193053,9.65913664440818,0,7.06513942202218,9.66064847098797,9.65926474961385,9.65965952844578,9.65982291420115,9.65869284142131,9.66006876684327,9.65934149077674,7.31375942484637,9.65949207952582,9.65824679710081,0,0,0,9.65969925248065,0,0,9.66061981480629,9.66022944037584,9.65909693154659,9.65910053405525,9.65958828702914,9.65911694120555,9.65931779602037,6.83243391855823,9.66047027986638,9.65960834116468,9.66029433467849,9.65998724728624,6.84292938939164,9.65906996394932,9.65939648785115,0,0,9.65976612858842,9.6593054960098,9.65939767428813,9.6597942763305,9.65909537929392,9.65962199844679,9.6584685799256,5.89815180262791,9.66069801245229,9.65870293651551,9.65924102148715,9.65896590473003,9.66032876144903,9.65994740433611,0,0,9.65913314765495,9.65940177772355,9.65934354884758,9.66035127617496,9.65994203165674,9.65958325737595,0,0,7.35940880795214,9.66030940522016,9.65993255507388,9.65982517657073,0,9.65947445807975,0,9.65967055563789,9.65981369928011,9.65960507885671,9.65998276160753,9.65967647082343,9.65977840929286,9.65901987541752,9.66037163662875,9.65963208116523,9.65936278315321,7.55099104484565,0,9.65887640452865,9.65914877447774,0,9.65905280621679,9.65962144453318,0,0,9.65987025851275,9.66007817732725,9.65904058366461,9.65957787464024,9.65918419977227,9.65863984403391,9.66016362608741,9.66006110028227,9.65921613241819,6.50295557696498,9.65953750641719,9.65862146229185,0,9.65944912020927,0,9.65914573717929,0,0,0,0,0,0,0,0,0,0,9.66009146581602,0,9.65929797056365,0,9.65999286936755,0,0,0,9.66000637563897,0,0,0,0,0,0,0,0,9.65942831758364,0,0,0,0,9.65966408411668,0,9.65954823660558,0,0,0,0,0,0,0,0,9.65893264424759,7.56967025538536,9.65866762553427
124,0,93,9.37634408602151,1.86442110496134,3,1,0,9.35176814094137,9.38337839740676,0,9.41785806046716,9.18234466919441,9.35318760028876,9.17664713225684,9.33490758688326,9.50629210329851,9.14937547163676,9.20412373900948,9.17252854778842,9.11220899600265,9.35062263901314,0,0,0,9.48861474132015,0,0,9.19680615952575,9.15412036866598,9.11681805557078,9.53342942343019,9.45157145446622,9.53109653635282,9.45034348312162,9.1423710976198,9.17369659001275,9.41448676750438,9.50336033610281,9.34418481295161,9.5500639696872,9.65944005575351,9.65954139443605,0,0,9.41559568686997,9.28375968122459,9.20634900476597,9.50328098461593,9.65949552056753,9.52253737862923,8.8720362450773,9.2318284695436,9.48842592692121,9.43898466712996,9.26399952773933,9.46382866299319,9.36958048908261,9.47234907116392,0,0,9.51493870406318,9.21811647878006,9.12775530645731,9.53659314609542,9.51438920459792,9.557519324704,0,0,9.15412364309465,9.51428816942882,9.36286594733618,9.48741104723108,0,9.22051751778712,0,8.63959850521168,8.9928474996946,9.4770488397567,9.65955904430573,9.1336253288694,9.47818156851094,9.45611351649038,9.35335897989707,9.2500222865651,9.51366536926417,9.29688635675333,0,9.65945655622531,9.35731624820896,0,9.3307007810171,9.44201255979354,0,0,9.29507450126407,9.28330444646622,9.65942412918317,9.41450303149791,9.65944763692297,9.44566970808863,9.51874430223262,9.32858183772399,9.45979802052267,9.14240175908341,9.24994593602036,9.46490112149422,0,9.53097353206499,0,9.25981340058753,0,0,0,0,0,0,0,0,0,0,9.6594926634194,0,9.65954250432252,0,9.33135009868996,0,0,0,9.65966017480468,0,0,0,0,0,0,0,0,9.5078222625474,0,0,0,0,9.566183518676,0,8.99691827192899,0,0,0,0,0,0,0,0,9.27757028807509,9.15444044321639,9.65942522600428
125,0,93,9.37634408602151,0.461286340746557,3,1,0,9.35153283555126,9.32270892106015,0,9.45340073732624,9.31340148103532,9.39227876138287,9.38797970857786,9.40197393854209,9.39401866297522,9.31814192677409,9.32830884310378,9.33531321544174,9.31792949263685,9.3628697378703,0,0,0,9.41263337880847,0,0,9.40263396894342,9.42977487390741,9.36834616334998,9.38020838192412,9.40333718022859,9.3338945536498,9.38501056175514,9.34173750717638,9.3420333517989,9.40758217440655,9.37439326033659,9.37411407074388,9.44278457782744,9.45406505348397,9.40237098925597,0,0,9.40253318015552,9.34099367737181,9.34935223624514,9.37140442232505,9.42025257226603,9.38895448740361,9.30924858023787,9.40057476019128,9.40848884598104,9.36749171518314,9.37129219805042,9.36984903862352,9.36011577899384,9.44329530534001,0,0,9.39413756749721,9.36414331531161,9.34701389973616,9.40630930656648,9.3705730702627,9.4188523748817,0,0,9.39600010968163,9.42118883004734,9.35096159207393,9.43898619695106,0,9.29015021645096,0,9.24986924104171,9.31401242840205,9.40488789072788,9.4177513568796,9.27052011463167,9.36339381873382,9.31770363335053,9.3968710438139,9.38435728612863,9.38740720741916,9.32023271251981,0,9.42149996896763,9.43315332353632,0,9.39057706091743,9.36995861839075,0,0,9.35302472078229,9.2810957722928,9.41813818915439,9.3401234092016,9.44629736530627,9.41475405617257,9.36563542492762,9.26139074486908,9.28296262572479,9.35612541842963,9.35501995776731,9.40540781160463,0,9.52993053189241,0,9.39407126939881,0,0,0,0,0,0,0,0,0,0,9.4055553000921,0,9.41791839738103,0,9.41196330167096,0,0,0,9.41054124687746,0,0,0,0,0,0,0,0,9.40632329753062,0,0,0,0,9.36496256045703,0,9.28351294756309,0,0,0,0,0,0,0,0,9.41855958587012,9.36051956148255,9.34649857359935
126,1,93,9.37634408602151,0.107004502888647,3,1,0,9.36597709865639,9.35914698124138,0,9.39001091151721,9.36818500830068,9.38004594210875,9.37594440151182,9.37676219152277,9.3745769247554,9.36231371354299,9.35817383611496,9.36480924980426,9.34739274592337,9.37587268553914,0,0,0,9.38023910253894,0,0,9.39866039200611,9.38974266937433,9.38265688684303,9.3801249668565,9.37838925743192,9.36431857034638,9.36759073168806,9.3831712870725,9.37624099147595,9.38209574663248,9.38310966981021,9.37986587370236,9.38324090020521,9.39101297257315,9.38940557339782,0,0,9.38094428035371,9.37393193222248,9.37064675481278,9.38820278586334,9.38119081415072,9.37628439073392,9.35878271109867,9.39503374479514,9.38416126927781,9.37876732771355,9.36672337252623,9.38037671371537,9.3657816800253,9.39549561048695,0,0,9.37528108800852,9.36776438327043,9.36196509301912,9.38748399632592,9.36281417847815,9.39508166327147,0,0,9.38070713426039,9.40196499501787,9.37256166976694,9.38136327763753,0,9.37627058672215,0,9.37437360904395,9.36483140923717,9.3785717987241,9.38845646377074,9.35814340738584,9.38497964737813,9.35373156769183,9.38992159418283,9.37416869443317,9.37608559726517,9.37465347326304,0,9.37230420073024,9.37598912797729,0,9.37842507713221,9.38105124817156,0,0,9.36667876091385,9.37140229876147,9.37661760954966,9.38593997424689,9.38715011057828,9.38229952160748,9.37327529878546,9.35689643507732,9.35609816087876,9.36931419169171,9.36353933760526,9.3713683940112,0,9.39976913562523,0,9.37657702334613,0,0,0,0,0,0,0,0,0,0,9.39309147984261,0,9.3813665305902,0,9.39491041992622,0,0,0,9.38470484956925,0,0,0,0,0,0,0,0,9.36836833823434,0,0,0,0,9.37608051874964,0,9.36869820416667,0,0,0,0,0,0,0,0,9.3718044882817,9.3715454898671,9.35987701176866
127,0,94,9.63829787234043,4.80718863002671,3,1,0,9.37477670352662,9.37218218461875,0,9.37605141719827,10.3721918015242,9.37458945376896,9.37714496637148,9.37633506302857,10.7168222086586,9.37633680383406,10.4858151086876,9.37226518709558,9.37153709584606,9.37268414268793,0,0,0,9.37800182997702,0,0,9.38424022618767,10.6810748771696,10.2001029492395,9.37373929086059,9.37897857949189,10.2846171783176,9.3733088159604,9.3807261567246,9.37975371056092,9.37870610837217,9.38087495443585,11.5055465438068,9.37569513565642,9.37471611787421,9.37977890918959,0,0,9.37761052644409,9.37157878521269,9.37563509679639,9.3793585342379,9.37598342937576,9.37654308022704,9.36987826968855,10.6666641879783,9.38043016041356,9.37508293749614,9.37276644519768,9.37535236327224,10.3001430873954,9.38123287139311,0,0,10.4537415913019,9.37296971918588,9.37481164032507,10.4666987272318,9.37361535362135,9.37979089548116,0,0,10.1885082109456,10.6655593604752,9.37750199240456,10.6561030933965,0,9.3773004335705,0,9.37927758163571,9.37538068941341,9.3754027312955,9.37802322711338,9.37424543185338,9.37932972371532,9.37050156045664,9.37923649272851,9.37684017194463,10.4542065244386,9.37591305703222,0,9.37147250960682,9.37757969798098,0,9.37496939641824,9.37700479813905,0,0,10.2700354103329,9.37654406880997,9.37535374274316,9.37792679896799,9.3796146038589,10.2409105345707,9.37557411880077,9.37583181553935,10.8916425457557,10.4653262829914,10.2596019194733,9.3731911649165,0,10.3413554503845,0,9.37555830019767,0,0,0,0,0,0,0,0,0,0,9.37940375345899,0,9.37782576483455,0,9.38138121041728,0,0,0,9.37602545368953,0,0,0,0,0,0,0,0,9.37584563503482,0,0,0,0,9.37562298025576,0,9.37673910184368,10.3226706004812,0,0,0,0,0,0,0,9.37435675611087,10.1200226927411,9.3694965056538
128,-1,94,9.63829787234043,0.919273121646796,3,1,0,9.58502977900019,9.5833307606914,0,9.65584946277924,9.75072993501984,9.80377486946738,9.5408519740466,9.74405027085891,9.55130443113013,9.75998481137093,9.87658332619424,9.63347350758952,9.6145364009274,9.51664359454867,0,0,0,9.59734637879406,0,0,9.56694884859771,9.83906279091608,9.60610560948278,9.72062712986539,9.58231714189483,9.65817318905514,9.78621145443221,9.61744939143956,9.56842892397944,9.64904347221188,9.64097920899218,9.67453368812214,9.66078700195377,9.56283081999268,9.64871670568627,0,0,9.58888990991119,9.5225430492519,9.7485007213501,9.70199665615005,9.6732453695506,9.63192887283884,9.70637232792775,9.6413589776642,9.49694884376189,9.7098672017766,9.54670622497424,9.66575339795004,9.52300342514409,9.74431328011324,0,0,9.71067612253925,9.8651202405815,9.71550227463615,9.79667259873258,9.6905970343255,9.59855919638981,0,0,9.78679640345911,9.60518385835194,9.54877529009037,9.61605655427044,0,9.57356732579739,0,9.66143464492896,9.62380423155875,9.7263743525112,9.79096473962827,9.72707327618001,9.72029263967446,9.50733381608311,9.53855948352625,9.55068210569533,9.6311788643451,9.6262444035234,0,9.58060555082837,9.48202531912175,0,9.49281464313541,9.59806741883649,0,0,9.615075251644,9.80370626169471,9.57393235804859,9.57381386122027,9.62748057077115,9.57769930143642,9.66294298285465,9.70357288513211,9.88645430449504,9.68990480115126,9.72026591014933,9.50659999600549,0,9.50700502814172,0,9.61037906398352,0,0,0,0,0,0,0,0,0,0,9.53518869085654,0,9.60651754887879,0,9.57919065610012,0,0,0,9.45664501820523,0,0,0,0,0,0,0,0,9.59720519451964,0,0,0,0,9.68331826678293,0,9.69233581145735,9.69913927369985,0,0,0,0,0,0,0,9.49309731953146,9.65843000960503,9.5871601284228
129,0,93,9.67741935483871,0.790538183430169,3,1,0,9.64502610307808,9.64323064187053,0,9.79170168920601,9.67555424530533,9.6349227543793,9.6402649838433,9.65804037279872,9.64866502317716,9.64611984673632,9.6758384511093,9.8226923017574,9.63724601698429,9.63248033661775,0,0,0,0,0,0,9.6020045704678,9.65144086445346,9.62642539927087,9.64966729782105,9.65252955571808,9.6219495252786,9.63158961727572,9.6358501348908,9.88107889759153,9.80706918281774,9.62950396299406,9.67370546821716,9.66426952355466,9.62484501303138,9.62668548692119,0,0,9.62751591167646,9.64118603487744,9.84625333978831,9.65903761975065,9.65545845817602,9.63894411636516,9.65757104490499,9.65501054130913,9.61892899866603,9.65637346723719,9.65174640745359,9.6431115747684,9.81765435228046,9.62903923521684,0,0,9.6608927169248,9.68153457380212,9.67757859826817,9.63245105434573,9.63580085057075,9.61773130021043,0,0,9.65335096397516,9.85812765906603,9.61874259202225,9.6092060753981,0,9.63847046511288,0,9.8981591683728,9.6097921001025,9.64133091177325,9.58999204379241,9.63734852391977,9.90816672185806,9.61005086673538,9.78117185777605,9.62745760639324,9.62940587001017,9.62019715471208,0,9.62357729220903,9.6526470309837,0,9.63166382029573,9.76373274526154,0,0,9.61641234155303,9.68776463586108,9.63548582507574,9.63134386769728,9.6326195991079,9.64189707557117,9.85304628404676,9.67809389613653,9.66802501785092,9.64543692349058,9.65922467451259,9.59441948072036,0,9.80899220353577,0,9.63846293618426,0,0,0,0,0,0,0,0,0,0,9.92648415498351,0,9.82627038078092,0,9.78919961668231,0,0,0,9.60343568710148,0,0,0,0,0,0,0,0,9.6763057029613,0,0,0,0,9.64280472570585,0,9.6490853048067,9.80141051725374,0,0,0,0,0,0,0,9.87342658828239,9.63958186768359,9.65233474051082
130,-1,93,9.67741935483871,0.152364280995827,3,1,0,9.70550571784483,9.67715813078628,0,9.6856977575805,9.68120279368111,9.6508702132104,9.66663072094048,9.66079609073855,9.69814612275795,9.68979579209548,9.68133699403564,9.68261795933274,9.72903325897235,9.66643152013324,0,0,0,0,0,0,9.68430883339553,9.66693960827536,9.67592200483567,9.66472228094846,9.67323003661178,9.70144507182327,9.68051160259569,9.66514584086917,9.69826859162017,9.66067147981353,9.68994606411084,9.65922220819029,9.66865005094566,9.66588143805368,9.69941467404819,0,0,9.66801216339598,9.65533237098657,9.69008953967255,9.67490016281493,9.66117715025139,9.6661980713582,9.70324612763069,9.65799265424205,9.67637681982573,9.66266175524036,9.66238302487866,9.66832836244225,9.69286038298925,9.68752285758041,0,0,9.66955716158306,9.66116403447907,9.64948095781295,9.66539875433343,9.6681058292931,9.65064403046542,0,0,9.70327926366414,9.68205706608644,9.66028492882849,9.66809854934738,0,9.69584312495235,0,9.69215970334266,9.6639800587478,9.67190512527946,9.70129993056249,9.68281709669413,9.69521475427591,9.70050075540441,9.68079132822289,9.66624150275521,9.69760960779167,9.69139786546516,0,9.65509540927193,9.67927460324456,0,9.66007677495773,9.66452474218588,0,0,9.66594657866476,9.66816982639732,9.6689320973102,9.6696951837616,9.67937073844828,9.67054555192018,9.69162624167181,9.68149810098635,9.68437030787106,9.67078935793423,9.68299678176331,9.65764603747204,0,9.68744200895391,0,9.65952061942348,0,0,0,0,0,0,0,0,0,0,9.67204775953195,0,9.69985295494719,0,9.70634841767363,0,0,0,9.65880375027402,0,0,0,0,0,0,0,0,9.69925923625198,0,0,0,0,9.69191034135353,0,9.69493775145858,9.68180566159378,0,0,0,0,0,0,0,9.68424995879979,9.67090301510541,9.65752489544105
131,0,92,9.41304347826087,5.06271037866893,3,1,0,9.68042314494221,9.68162252319151,0,9.67857403389792,8.64474288234816,9.6778459275903,9.67316589259731,9.67171915532465,8.26564866453972,9.68212074254077,8.53096476948018,9.68188733363503,9.68051017963525,9.67832008350761,0,0,0,0,0,0,9.67168045055359,8.31872691691331,8.81621699253965,9.68188605555407,9.67873847671405,8.70912218507449,9.68016425172591,9.66977074744338,9.67686088438074,9.67569867675473,9.67331974777977,7.34771420219083,9.67526135020865,9.67790473372937,9.68117444233358,0,0,9.67602686672248,9.66751407748896,9.67672762998596,9.67334882815928,9.67742783071439,9.67806109355347,9.6813729743493,8.3560968399105,9.67665183305225,9.67011527263321,9.67546552323248,9.67460140971707,8.6408002282395,9.68052741629925,0,0,8.56829121130357,9.68017063527611,9.67535941576629,8.56434570605982,9.67851179796925,9.67547860986136,0,0,8.83824031529388,8.18494633335024,9.67791230410143,8.33014557112337,0,9.67691713555461,0,9.67659798611285,9.6750125474691,9.67753430479289,9.67889067286353,9.67388918687925,9.67907831446455,9.68219902402623,9.68015243508846,9.67933595330319,8.53320288606211,9.67960819498176,0,9.67685840381225,9.6741390118163,0,9.6693988279572,9.67358925003852,0,0,8.74047454449687,9.68196743363516,9.68121549698615,9.67959742891292,9.67635255840153,8.77320484138219,9.68016141950786,9.67576729747867,8.05525033171924,8.5387396050716,8.75221748542436,9.67572173473767,0,8.60068261881022,0,9.67235510276877,0,0,0,0,0,0,0,0,0,0,9.67016044771601,0,9.68184240746146,0,9.67727589045286,0,0,0,9.67557889601203,0,0,0,0,0,0,0,0,9.67895611142014,0,0,0,0,9.67640096498712,0,9.68195740572681,0,0,0,0,0,0,0,0,9.6790243145039,8.91262130798162,9.67573339785214
132,-1,92,9.41304347826087,0.941200066484352,3,1,0,9.46437669401869,9.46508285517508,0,9.37284565267681,9.32168725297748,9.23094771454292,9.50017063081519,9.29827877959466,9.55275782707175,9.27398904621031,9.18832662781701,9.40394109754384,9.42612927672486,9.5350884527418,0,0,0,0,0,0,9.47610899898818,9.23767565231506,9.47280488378626,9.33067781324396,9.46318099153128,9.41012760343908,9.25303655081269,9.42753086581651,9.45935927789642,9.37979781110676,9.4049065899641,9.44945010345698,9.38465027334559,9.48295254175849,9.39275237534231,0,0,9.46105447341299,9.52892118602521,9.26537114349893,9.34565721862417,9.36818305606486,9.41461552656761,9.32430825375457,9.44788181136885,9.55638527961017,9.34289329551735,9.49735966294798,9.37291889581127,9.55737404371438,9.2913858201327,0,0,9.36868685066763,9.17681031807407,9.33426018239238,9.26967588110042,9.35747591036141,9.44736267409197,0,0,9.2709970311887,9.46682401069464,9.49767828927832,9.47749659726882,0,9.47463832319693,0,9.35291873604291,9.42386972149469,9.31635702811773,9.24006765113899,9.31243174350029,9.2931103905425,9.54053040468217,9.50134378626428,9.49591561373673,9.44425254233193,9.42123241956601,0,9.46963713999875,9.57195729871988,0,9.55633589580354,9.4375193152216,0,0,9.46777290124409,9.23424740953854,9.47987861195404,9.4778317085957,9.42604473533712,9.50404695824813,9.364599356286,9.34628378559632,9.18394327776576,9.39595432059725,9.35074133327435,9.54366811960316,0,9.57459574502104,0,9.43162386982168,0,0,0,0,0,0,0,0,0,0,9.49244674916537,0,9.42221516303675,0,9.45949080653488,0,0,0,9.59439997289743,0,0,0,0,0,0,0,0,9.44874500469169,0,0,0,0,9.36212003419649,0,9.34168269270771,0,0,0,0,0,0,0,0,9.54330249537787,9.4087348770576,9.4629419629403
133,1,91,9.43956043956044,0.715659810926592,3,1,0,9.40264221475971,9.40608071269099,0,9.44397690590099,9.37614347928973,9.42225249412923,9.70166330324578,9.58415195646526,9.40018748231572,9.40820249244662,9.38096245940721,9.39408838815199,9.40938607190171,9.41769991141468,0,0,0,0,0,0,9.44658369608507,9.40835697338242,9.42592519839636,9.40698681249807,9.39576936774338,9.42984388979514,9.42577389474277,9.5999435148254,9.61962864900751,9.53533944664304,9.57697510887955,9.38166508645114,9.38639965374435,9.42641405328605,9.42286109686651,0,0,9.42439839316559,9.40945784669409,9.6076284225243,9.39443077155842,9.39881548913661,9.4130210534803,9.61187302381629,0,9.42762340818877,9.3994049687429,9.53667753383244,9.59813244074034,9.40897926061542,9.42721407339038,0,0,9.39534997372354,9.37747596964026,9.3766691795069,9.42780968054375,9.41835153131738,9.4337382564651,0,0,9.40002417567657,9.45303014394857,9.43018597541451,9.44629212214196,0,9.40906352333759,0,9.69751682452923,9.44478835504046,9.41291939131276,9.46554106891205,9.41443816082661,9.41136817844773,9.43653131825344,9.43217517314436,9.4206032220826,9.42371202407571,9.43118146091708,0,9.42915059060623,9.3921909996381,0,9.41686815900028,9.41965996561615,0,0,9.43855827560362,9.36459806519999,9.41644451398146,9.41774806512625,9.42012589396777,9.41046470988776,9.4114761417754,9.37318535740802,9.39167470933562,9.40964915947238,9.39743481487124,9.4555734381748,0,9.4271945613273,0,9.58511177061215,0,0,0,0,0,0,0,0,0,0,9.47655027368209,0,9.41876042119446,0,9.42389165190069,0,0,0,9.44359520930629,0,0,0,0,0,0,0,0,9.36882968315792,0,0,0,0,9.40784810415029,0,9.70333624359366,0,0,0,0,0,0,0,0,9.39454416603083,9.41471511383158,9.39911125782353
134,1,92,9.67391304347826,4.68683068145571,3,1,0,9.41904996767081,9.44630934355492,0,9.44557468990461,9.44166831701135,9.4386786674948,9.46762250810704,9.43604999393205,9.44151030167134,10.451125702259,9.43242877799475,10.3310398984635,9.42381919613837,9.42168833027504,0,0,0,0,0,0,10.8653032277749,9.43358041118463,9.43546852789169,10.5776205245137,9.44140566804047,9.44055999302701,9.44006875603324,9.46304884887784,9.44219526757967,9.43303759412448,9.44228848258949,9.42637942530818,9.45409567064372,9.42014935027936,9.45552095572812,0,0,9.42410543309827,10.6480384906335,9.44044385118529,9.4538146443504,9.43256722050934,10.5317046232463,9.43174656995908,0,9.42178725719716,9.43148055530527,9.42496613175507,10.5317381507573,9.47228114849829,9.41536554578718,0,0,9.42119282850669,9.42432158568028,9.431932053799,9.42652900583711,9.45925724986342,9.44897493078811,0,0,9.45202041614943,10.8689333846816,10.5928168518381,9.43308060261906,0,9.46380171272431,0,9.44370534476853,9.46014802034211,9.43567239747223,9.44761659085298,9.506244089914,10.873498805259,9.44965542273142,10.3476954923632,9.4639530200246,10.5605146370195,9.43142223436607,0,10.2906198936699,9.42622099892879,0,9.4259660318956,9.45563332186217,0,0,9.44559819589558,9.46284018573004,9.41545123039116,9.44898799926625,9.42560414429141,9.43780606631309,10.594663760188,9.45090403053165,9.42740406470286,9.4449853741263,10.3228971213056,9.44924511923349,0,9.42048725284322,0,9.42818688222235,0,0,0,0,0,0,0,0,0,0,9.46960368250673,0,10.5224002139616,0,9.4321789894455,0,10.819555312632,0,10.8034507146551,0,0,0,0,0,0,0,0,9.41733326158534,0,0,0,0,9.46239484246263,0,11.2091163318506,0,0,0,0,0,0,0,0,9.42248779093865,9.44065338406459,9.43211831710227
135,-1,93,9.86021505376344,3.44514885532966,3,1,0,10.4543671741141,9.6095465558626,0,9.75880035175299,9.65731029131703,9.73699723495543,9.71860562918991,9.68866538346471,9.75038181388369,9.77559081428474,9.71614274884638,10.3343547671336,9.76821847918749,9.60759639579842,0,0,0,0,0,0,9.79404398717918,10.4727609019057,10.2419942504207,10.4704748433265,9.77385513712488,9.6957219786369,9.72102009597811,9.66218855545955,9.85461832825145,10.2375324165066,9.81735487470127,11.1339420767854,9.55624386893715,9.56067712100109,10.1757433853288,0,0,9.58750257474975,9.69710344363972,9.57068458180291,9.50941042714864,9.78351138578795,9.70223345523637,9.59860962193756,0,9.67871935550583,9.51223684531718,10.2712957625267,9.78732580372688,9.65246917536652,10.7762021433311,0,0,9.69420603103756,9.67736913496665,9.57475427715666,9.92589443719344,9.64255854824068,10.4326691688954,0,0,9.7306609464387,9.73736518279394,9.68529593877618,9.6605600536159,0,9.71643797030123,0,9.57146479205897,9.63490848379651,9.73037328591812,10.7740525680107,9.64831101991146,9.825913431744,9.6152654675019,9.81476460286833,9.61547916140727,9.68292673620583,9.66841622487788,0,9.58928978406249,10.5377063878266,0,10.4692197658635,9.84306905639907,0,0,9.65631376031307,9.78066891842526,10.2951787666663,9.57810007864316,10.2209975363431,9.68910644200213,9.55223724357869,9.64992289539871,9.6095382913051,9.56052182098328,9.68897647243764,9.56438333605949,0,10.4605182067967,0,9.59984699441201,0,10.6287132364768,0,0,0,0,0,0,0,0,9.81751755767585,0,9.61654905970063,0,9.57954757274559,0,9.71320704595618,0,9.78905799803587,0,0,0,0,0,0,0,0,9.72123795659839,0,0,0,0,10.380005568151,0,9.75819874548716,0,0,0,0,0,0,0,0,10.9264005540546,9.80369478567347,9.61035841885434
136,0,92,9.91304347826087,1.16382068524264,3,1,0,9.92651722350586,9.85839582705525,0,9.87215075846976,9.84703150155988,9.79483810681489,9.64457491104502,9.77476257420754,9.82620792520807,9.70220126661227,9.74596206731068,9.77931826703324,9.77201198084632,9.96125387543448,0,0,0,0,0,0,9.82656297413317,10.0294618764963,9.82718654171142,10.0327240353975,9.81251905820511,9.82533560300353,10.1277534295177,10.0824197609108,0,10.0388745424273,9.79171098975123,10.1337754889876,10.0377464079033,9.76680615695303,9.960641337962,0,0,9.77210248307544,9.72415310865829,9.91585941261395,9.80980419441874,9.86078793752858,9.80065610341096,9.78416571941378,0,10.055446543027,9.95363341671079,9.81671863205271,9.90320639440965,9.81025132528209,9.89551697000879,0,0,9.88037211440428,9.86887815544571,9.98848822868863,9.92133262655089,9.78482317645083,9.90890245820835,0,0,10.0747029678697,9.91775363974866,10.100968023035,9.89472600522429,0,9.79090526582405,0,9.76772738897876,9.88028527534383,10.0505592330184,9.98251955071317,9.84896860590586,9.92115736831884,10.0209509091238,10.0248235598472,10.0488232349956,10.0395131167159,10.0443829584697,0,9.86195542135912,9.86220191438547,0,9.81625615508309,9.83605933207587,0,0,9.83450516044151,9.91647383090691,10.0476078763734,10.0485852078741,10.0708503246404,9.87930282349991,10.033896310937,9.90507587704056,9.83276460553065,9.90410215260956,10.0317641486133,9.79259697412614,0,9.93701230252843,0,9.81768128946116,0,9.76646854529875,0,0,0,0,0,0,0,0,10.2190189917713,0,10.0531774826244,0,9.97071241266343,0,9.99797805247304,0,9.85456228265966,0,0,0,0,0,0,0,0,10.0884734833954,0,0,0,0,10.0679777835699,0,10.2472693419354,0,0,0,0,0,0,0,0,10.0234876407682,9.97634728432188,9.77877998115266
137,0,92,9.91304347826087,0.230496674622863,3,1,0,9.91089842650834,9.92982498034601,0,9.90715062949896,9.95178489140061,9.88388661956409,9.90998995822915,9.88526299935072,9.92013218768383,9.95668601924672,9.91030578175596,9.87035897809677,9.85427567022293,9.90260687421322,0,0,0,0,0,0,9.92003257354675,9.92710910044175,9.90797892174641,9.90401747965916,9.9244979200079,9.8962467847079,9.94721652728136,9.91504826561744,0,9.93901011065736,9.89790045012991,9.98381442901858,9.90775234201833,9.90662050258985,9.91583743272821,0,0,9.88888140147915,9.90177694715341,9.92009289955559,9.91333638562528,9.91334836448565,9.92361277659489,9.89161257937764,0,9.91672933968948,9.90307572781568,9.87643626304575,9.90010985486695,9.91957826917235,9.92151303019304,0,0,9.89890285661698,9.8954453343017,9.9105111235441,9.90282772758636,9.88503597750729,9.88150552556607,0,0,9.89649318409102,9.90761880627579,9.90177863661263,9.89343861862988,0,9.8840303580065,0,9.9178629778456,9.93858321020833,9.95780992754306,9.8994436957314,9.96156792129964,9.92814364802463,9.85610615551498,9.88564661400517,9.90900700098951,9.92627444581684,9.9260821991903,0,9.92628136789563,9.90578974061745,0,9.93932445318159,9.92058066781099,0,0,9.91750267444776,9.94821878243433,9.90653502711673,9.90425119273406,9.92380697567201,9.91005591683334,9.87741545182288,9.93118931115822,9.85649450141681,9.95225957063164,9.92080154096084,9.94202849340509,0,9.92120497447378,0,9.92684281077902,0,9.91061570082877,0,0,0,0,0,0,0,0,9.9095821021512,0,9.9382603983538,0,9.92853211508242,0,9.96449887658777,0,9.8790361066155,0,0,0,0,0,0,0,0,9.94890246708422,0,0,0,0,9.91752148085751,0,9.92552924189088,0,0,0,0,0,0,0,0,9.92269699217457,9.94728528171899,9.90390659417545
138,0,92,9.91304347826087,0.0540956257578529,3,1,0,9.91051762014166,9.91505232249186,0,9.90929041849974,9.91565650972168,9.90810533397545,9.91102185831232,9.91197887057545,9.91386576679274,9.92354030642918,9.90684437386608,9.90889632611882,9.90802558446014,9.90011804496643,0,0,0,0,0,0,9.91911380802423,9.91124907644549,9.91797190041012,9.91375540118213,9.91442119246745,9.91420649852904,9.90536458195584,9.91502706645217,0,9.91218142878657,9.90928165176332,9.91574490973896,9.90404915843894,9.91661619362478,9.91356598686578,0,0,9.91246266858278,9.91854440646689,9.92334208825113,9.91397532612994,9.9187798713144,9.91670742283893,9.90590551236646,0,9.89926261228421,9.91466415112025,9.90231687858109,9.91492408607392,9.91593817709728,9.91699781599085,0,0,9.91163226684741,9.92413995045927,9.91409461755821,9.91440206669591,9.91071262590068,9.90955263355854,0,0,9.9100003125427,9.91254922291225,9.90415897197014,9.91550750778172,0,9.90868673845776,0,9.90957989568812,9.91819154598321,9.9229580228473,9.90811972006455,9.92329320284016,9.91967409928874,9.90200048673736,9.9070927199174,9.90494813296259,9.917162419085,9.91643741880346,0,9.90973915999721,9.91258971048367,0,9.92257075360281,9.91238750976781,0,0,9.90529081402793,9.92362852602596,9.90839767816967,9.9080782463359,9.91673442373416,9.91523340278597,9.91154455623939,9.92388391321261,9.91658457442275,9.92033168808613,9.91103606445911,9.91143548910164,0,9.9084142911479,0,9.91638955781868,0,9.9204367866249,0,0,0,0,0,0,0,0,9.91122892856796,0,9.91345395252829,0,9.9142213617252,0,9.9141949659773,0,9.91342737835997,0,0,0,0,0,0,0,0,9.9201172797634,0,0,0,0,9.90757403477393,0,9.92347146976327,0,0,0,0,0,0,0,0,9.91552588983607,9.9141819407886,9.91997280104337
139,0,92,9.91304347826087,0.0120157574383615,3,1,0,9.91272766276338,9.91276758413783,0,9.91186243957338,9.9141136081733,9.91282398823251,9.91231187558544,9.91377882929483,9.91224216132196,9.9123838192782,9.91164859905532,9.91259761627797,9.91467598036472,9.91154485995294,0,0,0,0,0,0,9.91349682569286,9.91111004038703,9.91310019753231,9.9128712795274,9.91285289462515,9.91367206197619,9.91105912675974,9.9130206263295,0,9.91293194021126,9.91213589705579,9.91007670280644,9.91144751334503,9.91355445382674,9.91376363855497,0,0,9.91150564000301,9.91242264348107,9.91465013761443,9.91307248532906,9.9147332114563,9.91220908622662,9.91450715556912,0,9.91048221351601,9.91398373934787,9.91214667329966,9.9129936822336,9.9130419294024,9.91280762991735,0,0,9.91360388443663,9.91592210661769,9.91208129623535,9.9138016165011,9.91368966164007,9.91271237333097,0,0,9.91273255422433,9.91174055987443,9.91156391208955,9.91367059082181,0,9.91230941066623,0,9.91148201271228,9.91080896725964,9.91506832551409,9.91221094226917,9.91375911467048,9.91411665428416,9.91254523556637,9.91307862650974,9.91257331632624,9.91333841150852,9.91242028427175,0,9.91145966205844,9.91473599269754,0,9.91422172623469,9.91357662797681,0,0,9.91060523630072,9.91357400360556,9.91408814331329,9.91305797849974,9.91410062764613,9.91445455231241,9.91157209008989,9.91492102122854,9.91585421139781,9.91339347451071,9.91283219760229,9.91180255036167,0,9.91371598589925,0,9.91382270919994,0,9.91472318414552,0,0,0,0,0,0,0,0,9.91450329576171,0,9.9141553246583,0,9.91155733732387,0,9.91348957410471,0,9.91401665582412,0,0,0,0,0,0,0,0,9.9145561691168,0,0,0,0,9.91123997520251,0,9.91550766343349,0,0,0,0,0,0,0,0,9.91375503651824,9.9134018399568,9.9154442448898
140,0,92,9.91304347826087,0.00295770253470571,3,1,0,9.91303784710011,9.9128428714911,0,9.91286734335734,9.91329443371665,9.91302169274651,9.91237259383944,9.91312198241939,9.91308374428032,9.91254072265158,9.91306712066529,9.91328040578368,9.91322903885636,9.9133612851367,0,0,0,0,0,0,9.91326066061268,9.91241344911838,9.9130786873494,9.91314581158874,9.91271191276238,9.9130636760363,9.91281146864972,9.91248723416489,0,9.91321901964692,9.91284742285199,9.91231105344803,9.91312613881186,9.91300272867696,9.91314315933824,0,0,9.91254852515047,9.91253998877321,9.91350798693165,9.91332788956297,9.91324906298392,9.91320849800323,9.91373650265657,0,9.91294362648552,9.9131391579346,9.91317479892602,9.91334492334663,9.91264117689931,9.91289422438705,0,0,9.91300398787402,9.91341230809649,9.91272928106951,9.91313896464755,9.91328951169893,9.91310828832326,0,0,9.91296250113305,9.91276411039522,9.91274137304071,9.91319219548705,0,9.9125885871233,0,9.91262826490614,9.91235636449929,9.91341265772472,9.91284683870023,9.91299961268029,9.91315432618074,9.91325460648702,9.91318581707152,9.9132420965012,9.91275963141891,9.91287155058919,0,9.91305154467239,9.9134115802684,0,9.91315559684106,9.91309918543196,0,0,9.91237687511001,9.91259473587685,9.91363453066373,9.91323454091024,9.91320014471004,9.91311504765678,9.9128155107876,9.91310772138059,9.91295901959882,9.91291607657789,9.91272180655476,9.91309491416445,0,9.91349559111425,0,9.91334972221893,0,9.91317925432805,0,0,0,0,0,0,0,0,9.91319251486532,0,9.91339130681509,0,9.91291862609458,0,9.91326687436768,0,9.91281372083342,0,0,0,0,0,0,0,0,9.91347235322928,0,0,0,0,9.91296557534062,0,9.91341648481665,0,0,0,0,0,0,0,0,9.91282047097329,9.91316125421144,9.91365059368292
141,1,92,9.91304347826087,0.000760215779146177,3,1,0,9.91304533640045,9.91299264125187,0,9.91306059394429,9.91304321885874,9.91298844957059,9.91291891727513,9.91297408726276,9.91307346835188,9.91294894164865,9.91309989791617,9.91310271600783,9.91303377946335,9.91319919488539,0,0,0,0,0,0,9.91313334629079,9.91285799882461,9.91309002671141,9.91306437775641,9.912998057803,9.91298871421202,9.91299563837899,9.91292054481193,0,9.91305504402516,9.91298933604963,9.91300526685291,9.91310680904764,9.91303982706299,9.91310598322569,0,0,9.91301519928061,9.9129279109573,9.91308981379642,9.91311465220695,9.91309135681494,9.91317431671145,9.91323228323604,0,9.91306157672282,9.91310619531942,9.91311139279731,9.91310985649005,9.91293077601455,9.91305917560238,0,0,9.91301964273464,9.91307250831346,9.91300360941957,9.91303817827525,9.91301331888207,9.91310949822907,0,0,9.91303685827659,9.91305814356912,9.9129692633169,9.913021974674,0,9.91289268003357,0,9.91309960714585,9.91299804306444,9.91300821139393,9.91292496654872,9.91296350766412,9.91311150605119,9.91301528361141,9.91309333134143,9.9130826646919,9.91294086594725,9.91304248942013,0,9.91307242524545,9.91313799005276,0,9.91304002007274,9.91301990995753,0,0,9.91290886806073,9.91283475564365,9.91310875563444,9.91312074477585,9.91312408627518,9.91309983913126,9.91298524314495,9.91294347305809,9.91287110721287,9.9129321656156,9.91294688920229,9.91318812019266,0,9.9131214400661,0,9.9130435754304,0,9.91302713320587,0,0,0,0,0,0,0,0,9.91305918437868,0,9.91314102837527,0,9.91309544794962,0,9.91311708840311,0,9.91291470595045,0,0,0,0,0,0,0,0,9.91306050504875,0,0,0,0,9.91309737350948,0,9.91314825275061,0,0,0,0,0,0,0,0,9.91300108456645,9.91306785475195,9.9131382190464
142,1,93,10.0537634408602,2.70988469310803,3,1,0,9.91303603153082,9.91303235161124,0,9.91305325901599,9.91303278614917,9.91301426947456,9.9130289676076,10.6037668947946,10.816585242253,9.913037839926,9.91304742026761,9.91304464996174,10.6774853432593,9.9130895167813,0,0,0,0,0,0,9.91306044541324,9.91300287656123,9.91305899267343,9.91303764596897,9.91303808090496,9.91303249732351,9.91302964213535,9.91301979238523,0,10.4540950423345,9.91303988999264,9.91305259976217,9.91304049691717,9.91304491406078,10.4797675584018,0,0,9.91305554633083,9.9130273212231,9.91303825729223,10.6836250340161,10.6119421408874,9.91306268184649,9.91306083263763,0,9.91305126660857,10.9071481421712,10.4160269965282,10.5864253742556,10.5822278635698,9.91305419933403,0,0,9.91304240076708,9.9130259826929,9.91303519902547,9.91303447445655,9.91300762762889,9.91307097079677,0,0,9.91304044124047,9.91306388330582,9.91302991928857,10.7417362230476,0,9.91303242852213,0,9.91308428397361,9.91306005823339,9.91301759357393,9.91300919541339,9.91301234594477,10.7657553665124,10.5750973931861,9.91306192120108,9.91305694633705,9.91302786041808,9.91305068223376,0,9.91304030373777,9.91306990310071,0,9.91303576292955,9.9130283903501,0,0,10.507358602274,9.91299993145186,9.91305899824279,9.91306098388565,9.91307122976171,10.4986813725157,9.91303294526019,9.91301791436195,9.9129907757277,9.91302437651946,10.4853253012911,9.91306869807611,0,9.9130583103707,0,9.91302326577243,0,9.91301862130383,0,0,0,0,0,0,0,0,9.91305628899919,0,9.91306978253769,0,9.91306424500182,0,9.91304979341951,0,9.91302566305887,10.5737059652568,0,0,0,0,0,0,0,9.91302318837565,0,0,0,0,9.9130636322306,0,9.91306331708686,0,0,0,0,0,0,0,0,9.91304442226327,9.91305136004831,9.91303592895547
143,1,94,10.1914893617021,2.74962732032667,3,1,0,10.0446600356725,10.1015910938684,0,10.1320981464317,10.5712042262205,10.0671171539976,10.0204929429902,10.0694047025982,10.1267154898557,10.6434115549804,10.0521982984207,10.1273785903661,10.1163220881023,10.7022179687839,0,0,0,0,0,0,10.0269509983637,10.0894542612765,10.0106030121324,10.8018880647556,9.9913120329634,10.018442920088,10.0849550195765,10.0495556736744,0,10.099050809819,10.0608094044491,9.98175797022094,10.0611455135394,10.8097658432467,10.0525269592288,0,0,10.006672111775,9.96332590190417,9.9502659941707,10.1777098261309,10.2068862679473,10.0109764323079,10.0017836588916,0,9.99977722659174,10.1445130377052,10.5572102945202,10.1080759441668,10.0824029735589,11.0368846515085,0,0,10.027659926058,9.98773147830085,9.95585748120365,9.97424383196636,10.0586724671032,10.5858163097383,0,0,9.98925911681292,9.99401662699395,10.0311827707866,10.0790637778854,0,9.98851245492425,0,9.96759386522967,9.98840543721043,10.1611118227761,10.0416164703825,10.087945172522,10.1497288483269,10.1226151445877,10.6014638423772,10.0816953415952,10.0921898973036,10.448683703978,0,10.0908011896854,10.1625695048306,0,10.7235431249114,10.0560037465146,0,0,10.0792005003346,10.0182953396203,10.0515677778152,10.6725027442862,10.0228123354052,10.0774389576931,9.95950136553411,10.0414709519821,10.0291868322754,10.7525027765315,10.0393491164505,10.1855648130418,0,10.0621485621494,0,10.035445100937,0,9.95686419755211,0,0,0,0,0,0,0,0,11.2511190353371,0,10.0429212556698,0,10.5409437539763,0,10.8714808894617,0,10.7916998812738,10.1019855926314,0,0,0,0,0,0,0,10.0164623995911,10.5671018385692,0,0,0,10.1005793400538,0,10.0510405529683,0,0,0,0,0,0,0,0,10.0386805892662,9.98093470141099,10.6731186779143
144,0,95,10.5052631578947,5.5691956899427,3,1,0,10.1951410671495,10.1373391940119,0,10.1277681890703,10.2428732095565,11.4947884334193,10.0848964546674,11.4137809152929,10.2021826405044,10.2888800036159,10.2086982818844,10.2062811718445,10.1594723844088,10.2115941398506,0,0,0,0,0,0,11.7253883849308,10.0842743708324,11.1836505873361,10.237561164291,10.1854930707341,10.1376939958614,10.1550794831357,10.1288018169473,0,10.1404716786008,10.1508284393953,10.187691298194,11.3099589801102,10.2298048406728,10.1185493323279,0,0,10.2767220085976,10.1677200632135,10.1672558830191,10.2054062197425,10.1165416634594,10.2632068578933,11.6476099990972,0,11.7395105254679,10.1443148500535,10.1674965945378,10.2208116354233,10.1443622039605,10.3232094905672,0,0,10.2700223109637,10.2220442349503,10.3169779655441,11.5299254417265,10.1700476343128,11.2054775848189,0,0,10.1245058821578,10.270189730134,10.2227375899967,11.6224283944468,0,10.0827000014807,0,10.2208398159221,10.2280406286562,10.1315915767897,10.1162909702505,10.1421634027261,11.6879551818533,11.2433881585595,10.3070797682856,11.3525095327828,10.1876739436321,10.2556705970091,0,11.2091670906694,10.2325231775658,0,11.5075739217328,10.2247755468537,0,0,10.1648223941074,10.1980825704174,10.2183684636808,10.2545548203494,10.2549735342957,10.2494824420322,10.0781283012446,10.1676872093792,10.136463152102,10.184570384445,10.1920501389042,11.8789093432937,0,11.3697687397764,0,10.1825209347544,0,11.754040465435,0,0,0,0,0,0,0,0,10.261100581407,0,10.1890980321277,0,11.2685343259777,0,10.2371310384002,0,10.1994107527761,11.3083429321844,0,0,0,11.3200270459468,0,0,0,10.1142809959053,11.1572413302469,0,0,0,10.1414715722149,0,12.2484464736423,0,0,0,0,0,0,0,0,10.2243674320516,10.2024961156909,10.2554434801622
145,0,95,10.5052631578947,1.1770820494578,3,1,0,10.3301196988081,10.3762443413695,0,10.4840273823267,10.4906270979653,10.3653264531809,10.3175789031011,10.4818299140051,10.4911394082446,10.5437257087086,10.5603045022093,10.5154157478434,10.4570097939494,10.5399450564154,0,0,0,0,0,0,10.6638643975813,10.4575052260541,10.5020955632229,10.6057802153499,10.4341926420244,10.4936541730622,10.2873545808895,10.5897806208602,0,10.6227786532791,10.498221492394,10.4550735485243,10.4914811167073,10.5494629687451,10.6977443933377,0,0,10.4258069142122,10.500728532491,10.3263797757112,10.6606728694376,10.6645964463949,10.3166559857537,10.3713631068134,0,10.4274324670536,10.6160543657896,10.568540940581,10.536443376591,10.3432769433042,10.709245300719,0,0,10.4080046581781,10.3892047941573,10.3859641675928,10.6311425232498,10.3794704346071,10.7656262313546,0,0,10.3829442259467,10.6645681241396,10.4573153906307,10.5838533928604,0,10.5158214335379,0,10.6779960831262,10.4286848626125,10.414034333051,10.4949558347999,10.2703321087105,10.6019452500767,10.4452775184523,10.6981446883404,10.6905215969002,10.3342433193056,10.409887881569,0,10.5882531018281,10.3719173830659,0,10.5727474253156,10.4198408003255,0,0,10.6289272380739,10.3546254984602,10.4489783197372,10.5493009291927,10.4664092527021,10.5630754222174,10.4559106540571,10.3484885720842,10.4697294227631,10.3891837771871,10.4106427087118,10.6333633076172,0,10.6123559340383,0,10.4566018848574,0,10.6483883807773,0,0,0,0,0,0,0,0,10.8196624603303,0,10.7056056920417,0,10.4953297154891,0,10.4048720712334,0,10.4153062731363,10.5490060607532,0,0,0,10.4710385915063,0,0,0,10.4398805547857,10.5017714574825,0,0,0,10.5272521430161,0,10.8461739504614,0,0,0,0,0,0,0,0,10.5870582027286,10.4771162423255,10.4279356391403
146,0,95,10.5052631578947,0.257082070605761,3,1,0,10.5130130380024,10.497991365141,0,10.5121892717452,10.5143833548908,10.4620054502836,10.4609775228634,10.5052476367681,10.5540773730417,10.4868366220811,10.5120724231522,10.4877735087153,10.4689769992228,10.506568255751,0,0,0,0,0,0,10.5075697691559,10.5173794770344,10.4890498477943,10.4996415411119,10.5021253446116,10.4818573109218,10.469706540169,10.5281399187564,0,10.5213317510078,10.5617794594243,10.4767973176335,10.4865610464083,10.5020177699428,10.5270361610877,0,0,10.4999547201832,10.5079018446776,10.4612467848076,10.5359895816898,10.519999944881,10.4908006656383,10.4328869808196,0,10.526151032623,10.5216941788462,10.4977960318611,10.4997921853687,10.5111597232767,10.5503748001487,0,0,10.5062993151233,10.4816061636384,10.4801628145245,10.5364168348513,10.4563048943009,10.5047218815667,0,0,10.500707791338,10.5295198522974,10.508857247627,10.5220223714357,0,10.493114126719,0,10.525240714618,10.4953593030722,10.4907204621623,10.5345789830566,10.5271210075942,10.532362894554,10.4845990833695,10.5327818271924,10.5509365115483,10.4626254379663,10.5215413407516,0,10.49838062985,10.5184036234414,0,10.4761159066746,10.5180027291647,0,0,10.5055614629364,10.49169382349,10.517676134036,10.5196531614549,10.5394708529422,10.5111901042548,10.4488349083439,10.5077142993292,10.4844450482178,10.5008457214159,10.5037960498434,10.5233930532115,0,10.5220964200414,0,10.5081659360124,0,10.4803276034718,0,0,0,0,0,0,0,0,10.5477226091378,0,10.5323764694639,0,10.5258326281992,0,10.4742907416619,0,10.4330068316908,10.5534161850548,0,0,0,10.4820958458644,0,0,0,10.4675635100588,10.4876278219793,0,0,0,10.5240835871111,0,10.4912963242225,0,0,0,0,0,0,0,0,10.5302451523047,10.5163242841699,10.4646149810765
147,1,95,10.5052631578947,0.0523425004363235,3,1,0,10.50943622501,10.5035976169101,0,10.5066417879862,10.5043698189352,10.4891671867839,10.5027088515215,10.5053104400332,10.510451011102,10.5065753383979,10.5011865195718,10.4944852259783,10.5070030984228,10.4961860725777,0,0,0,0,0,0,10.5099714250819,10.5166679125818,10.5032327221009,10.5010459349876,10.5090670051951,10.50360568105,10.4983058722918,10.5147333577422,0,10.5099827556601,10.5171868775461,10.5064501302506,10.5014337453196,10.4995415896702,10.5064917678061,0,0,10.5045718021408,10.5017545548684,10.5008489247771,10.5138918694341,10.512901615199,10.5070973746557,10.4875549757561,0,10.5037580900725,10.5058506077917,10.5007641151241,10.4973233948705,10.51466590868,10.509108444525,0,0,10.5007340764029,10.5036637960054,10.5056151324921,10.512440566323,10.5038722863193,10.500810214923,0,0,10.5063271471882,10.5094029068654,10.5108160898164,10.5066506691273,0,10.5040725992432,0,10.5100025086435,10.5100487788794,10.5016965253448,10.5079674780882,10.5025569906366,10.511791373404,10.5063467003705,10.5062892724951,10.5089633003539,10.5065944628388,10.5159734023448,0,10.502177761726,10.5060086660355,0,10.5014148771145,10.5030399454179,0,0,10.5039349885724,10.4999451416431,10.5067592175977,10.5024275529685,10.5057674256213,10.5061350090153,10.5049754468219,10.5080353603643,10.4987993907269,10.5095028358763,10.5045962151108,10.5028239434841,0,10.5089885090918,0,10.5061168474003,0,10.5017504994226,0,0,0,0,0,0,0,0,10.5011691029211,0,10.5088971491221,0,10.5104358825894,0,10.4997869199683,0,10.4991978631375,10.5149870332498,0,0,0,10.5017787789255,0,0,0,10.5036374723746,10.5054729630717,0,0,0,10.507444369503,0,10.4963513204832,0,0,0,0,0,0,0,0,10.50637508316,10.5037775707428,10.4952688815594
148,0,96,10.7395833333333,3.92532335312176,3,1,0,10.5052278368885,10.5062596354063,0,10.5064491128037,10.5060945611242,10.5033558543792,11.7695331672221,10.5056623787985,10.5060222568263,10.506339722724,11.3528995690251,10.50432180035,10.5069247841053,10.5023667326345,0,0,0,0,0,0,10.505544014076,10.5086525716478,10.5046275635184,10.5044404709203,10.5062809591127,10.5044761359891,10.5050767563286,10.5071354969406,0,10.5055536498935,11.16959852676,10.504522885634,10.5053816233148,11.3527462431764,11.1363734007309,0,0,10.5048641335905,11.3910576324515,10.5042087273575,10.5068805157854,10.5062960378767,10.5048626210935,11.4245496442614,0,10.5045204592736,10.5049199262597,11.0448589069156,11.2463029859885,11.2627515544848,10.5062408646574,0,0,10.5042326812895,11.3800752394948,11.5569369491407,11.280364972785,10.5056908802569,10.5036484746091,0,0,10.5057296651166,10.5051407938711,11.3469141159836,10.5057145565094,0,10.505406132174,0,10.5044156877826,11.4139270255334,10.5037094339802,11.4364493916094,10.5049148330647,10.505619728068,10.5049155309308,10.5059719033555,10.5054798027723,10.5061999386092,10.506621519308,0,10.5042902371417,10.5057598683976,0,10.5051363727702,10.5059662829262,0,0,11.1715657973658,11.5665220699707,11.2251446173845,11.1744944398093,11.177071847167,10.5054999183433,10.5056989965082,10.5064201906267,11.6981737115323,11.3266150381368,10.5048594763667,10.5033505946287,0,10.5058288207083,0,10.5034179819448,0,10.5039086131759,0,0,0,0,0,0,0,0,11.7835687679649,0,11.2997627379446,0,10.5049170142664,0,10.50417196451,0,10.5055789535637,10.5068801171627,0,0,0,10.5050545674851,0,0,0,10.5039004617874,10.5064728058608,0,11.1288389532941,0,11.1456879892069,0,11.661917027508,0,0,0,0,0,0,0,0,10.5048418113971,10.5041625198032,10.5029681972385
149,-1,96,10.7395833333333,0.829211687875272,3,1,0,10.6605693773081,10.6399502588364,0,10.7661286078965,10.7849053474353,10.6451998903975,10.8314637271214,10.7729167501882,10.6556601732442,10.6547958431474,10.8377925733786,10.7620239419241,10.6773696779661,10.7070523970279,0,0,0,0,0,0,10.6750781593891,10.7706553711206,10.6455939148725,10.6367383474532,10.6938513819244,10.728393453961,10.9196568713817,10.7212025623076,0,10.7909005337409,10.740943600747,10.8175675575181,10.8116977293255,10.7676367030339,10.7134607629082,0,0,10.8203294871824,10.7616002668366,10.7891984935872,10.7794351203514,10.7127926195692,10.6927997124172,10.6750905263008,0,10.505276161114,10.7702068963818,10.6569286085904,10.730087920221,10.9784613298777,10.6587440254356,0,0,10.7272377067086,10.7497529849499,10.9609896959556,10.6850018320497,10.8695715339796,10.6979143539947,0,0,10.7211560491161,10.8154132598635,10.8392152990449,10.7348889328186,0,10.6653700059452,0,10.6211930536731,10.7394911684485,10.896153224686,10.8196983184049,10.7594582348719,10.6549370151067,10.6624355631948,10.692696288391,10.7103161537763,10.6521878931922,10.7208475403281,0,10.5973510154264,10.7242428706964,0,10.7084189514425,10.6601824787767,0,0,10.7409374105061,10.8118585184942,10.8577805894801,10.7369440376039,10.7639578843112,10.6062309128813,10.8725281797624,10.7199889156803,10.8939242053153,10.7291944025971,10.7369617928824,10.6778335127607,0,10.8286737874596,0,10.7565134174638,0,10.7519515566063,0,0,0,0,0,0,0,0,10.8843888225784,0,10.736416573042,0,10.6884996215571,0,10.6985878868029,0,10.9197537906741,10.7605222305811,0,0,0,10.6992345759653,0,0,0,10.7748973017228,10.6660147896519,0,10.822036087761,0,10.897205451587,0,10.6979034848877,0,0,0,0,0,0,0,0,10.6343541892592,10.8292955338578,10.7728589621859
150,0,95,10.7894736842105,1.26228616269037,3,1,0,10.7197641076267,10.7298542318468,0,11.0572562137036,10.7424067238921,10.7426918440018,10.7768315358301,10.7386325950161,10.7285931470521,11.0289143972492,10.7576402163325,11.0055389981546,11.0916736243627,10.725689672756,0,0,0,0,0,0,10.7178978287092,10.7299552246191,10.7267368297556,10.7181141554484,10.7147140807613,11.0262301308376,10.7750246723836,10.7195910377929,0,10.723458013435,10.9929279696255,10.7683257137246,10.783461700185,10.7409565106637,10.9930564450259,0,0,10.7424245176249,10.7404012723851,10.751203918409,10.7486529523621,10.7271749998153,10.7394404254128,11.1379103876923,0,10.7317315585555,10.7663129271291,10.7297748599275,10.7337306727398,0,10.7491274162389,0,0,11.0739194049389,10.755242939492,10.7535112676934,10.7289344727009,11.1165099231142,10.7395592418155,0,0,10.7653413809889,10.7261374612004,10.735586267248,10.7286580056712,0,10.7065628982922,0,10.7205369752766,10.7173618300485,11.2351550741099,11.1400380044188,10.7440136570792,10.7162953963465,10.7234114218575,10.7428023391292,10.7095511980605,10.7313483388922,10.7327831726915,0,10.7165528559096,10.7490465888431,0,10.7717767404043,10.7111642106028,0,0,10.9897563193108,10.745921497319,10.7396781766078,10.7232619969308,10.7415356030168,10.7148684550784,11.0998087204609,10.7265093301194,10.7248820196233,10.7367933395905,10.7597498240037,10.7226005624785,0,10.7477261081392,0,10.7362632945344,0,10.7170409342836,0,0,0,0,0,0,0,0,10.7727842608913,0,10.7383883123786,0,10.7297870673493,0,10.7313764488681,0,11.1467785830703,10.7482345595905,0,0,0,10.726257611508,0,0,0,10.7592581277109,10.7500649354121,0,10.7373560061871,0,11.0166786390854,0,10.7197059916822,0,0,0,0,0,0,0,0,10.7119482219548,10.7400839222182,10.758339890333
151,0,95,10.7894736842105,0.264881284365753,3,1,0,10.805128373405,10.7752728340878,0,10.8083865285091,10.825415033396,10.8504195457077,10.790043371073,10.7619210647802,10.7880287582894,10.7840466892339,10.7843800448261,10.8442117972614,10.7893450537959,10.8342744466284,0,0,0,0,0,0,10.7477346336971,10.8550393656217,10.8103514115055,10.8010371271442,10.8117662953863,10.7951519412712,10.7856139771168,10.7699820285189,0,10.7702683117142,10.7485295579189,10.7807141668727,10.8581252605816,10.8196084759846,10.8087924064983,0,0,10.7892166875781,10.7769074683147,10.784300744947,10.7534393323789,10.7784914616891,10.8079198317452,10.8260788959742,0,10.8197575221363,10.7650344835761,10.8016381516495,10.8038134403783,0,10.8198383677278,0,0,10.7861319860197,10.8020391585473,10.7982117484113,10.7674349409547,10.7925110634515,10.7647079447846,0,0,10.8641354019361,10.7574356359573,10.8042389207093,10.7911510337352,0,10.7514175079798,0,10.7743791659997,10.7328285839399,10.8511246955489,10.7950258241302,10.7640414228066,10.7744789046205,10.827129289602,10.8101425786777,10.7913500219186,10.7843859019953,10.7522500367697,0,10.7821106688318,10.7815393313088,0,10.7758734297819,10.7655685488876,0,0,10.791803130002,10.8051748375537,10.770760769623,10.7942925737607,10.7608789098259,10.7677584167767,10.8048043427547,10.7808305864964,10.7856553024326,10.7646465346358,10.7899664737876,10.7708004679108,0,10.7765394557671,0,10.8037811952824,0,10.7870308222535,0,0,0,0,0,0,0,0,10.766379904559,0,10.7529543813544,0,10.7754356263843,0,10.8157391108522,0,10.7818852814375,10.7528666804504,0,0,0,10.7357004776944,0,0,0,10.8143143842508,10.7829855168735,0,10.7584192718963,0,10.7866395727177,0,10.7576592222351,0,0,0,0,0,0,0,0,10.8224100850268,10.7757235219745,10.8086069608066
152,0,95,10.7894736842105,0.066548949402355,3,1,0,10.8023204348166,10.7885410334447,0,10.7844773335948,10.7915591910039,10.7949168370994,10.7759816362308,10.7923950452624,10.7868623159611,10.7912965768463,10.7953705312892,10.7968751933429,10.7836302010783,10.8022227763022,0,0,0,0,0,0,10.7811494196393,10.7986133592453,10.7944589017062,10.7963847290354,10.7892080265017,10.7880599659211,10.7963560180274,10.7914916584606,0,10.7846064029611,10.7820035592868,10.801180635226,10.7854345919247,10.7841972696738,10.7843633894929,0,0,10.7960974586705,10.7956127965728,10.7773712486306,10.7885223942254,10.7826484747445,10.7959459224401,10.8009010062981,0,10.7942660108697,10.7890289886101,10.7919778799389,10.7916549920194,0,10.7859995040695,0,0,10.7906626188035,10.7905539749511,10.7930946992835,10.7801557336048,10.7871697825996,10.7863458516374,0,0,10.7916247303343,10.7923961072718,10.7869917208279,10.7735692337392,0,10.7920719886776,0,10.8059481938405,10.7878518168161,10.7956397673972,10.7843107022245,10.7800216787459,10.788345850152,10.7847710170061,10.7855523740992,10.7853422285289,10.7884679926065,10.7953896505401,0,10.794856076692,10.7931926993292,0,10.7780780889528,10.784172856598,0,0,10.7934580085928,10.7935696993587,10.7811170022113,10.7979616650483,10.7921779055144,10.7894328354842,10.7840195895028,10.7988943005215,10.7896444887257,10.7853548393596,10.7946885016963,10.7942409705687,0,10.7857057250608,0,10.8010509289938,0,10.7845175889321,0,0,0,0,0,0,0,0,10.7737287550344,0,10.7777926527034,0,10.7870767152132,0,10.798361806403,0,10.7865163735687,10.7692510678072,0,0,0,10.7915859397492,0,0,0,10.7874243897337,10.7916491342282,0,10.7846883081686,0,10.7926604544028,0,10.7883134375846,0,0,0,0,0,0,0,0,10.7918631233661,10.7868367168495,10.7967081625951
153,-1,95,10.7894736842105,0.0148743219843601,3,1,0,10.7908415760016,10.7913432578677,0,10.789731134965,10.7891626362849,10.7911110750753,10.7881929767403,10.7894611721777,10.7880917629045,10.7915577281926,10.7895501997195,10.789331085051,10.7902866359271,10.7910903719973,0,0,0,0,0,0,10.788151564114,10.7883846398861,10.789056743963,10.790032866025,10.789482804285,10.7903617833875,10.7892270698966,10.789507830331,0,10.787433797553,10.7881701405976,10.7900918697573,10.7870012136532,10.7890704579305,10.787814402535,0,0,10.788770936374,10.7930237575036,10.7882494780986,10.7869846533704,10.7897066493215,10.7904754802047,10.7916992742301,0,10.7889930739719,10.7887096657367,10.7891107939291,10.7889582627011,0,10.7888560903341,0,0,10.7913640147306,10.7888314996108,10.7914388451009,10.7879907670968,10.7895778523807,10.7902041257601,0,0,10.7886492529853,10.7867352069356,10.7881486987523,10.7849471952895,0,10.7920032446634,0,10.7929421598601,10.7928172591755,10.7896381402879,10.7884579455705,10.7889550724156,10.7885186082228,10.78756141481,10.7876046619051,10.7891000932686,10.7903961035962,10.7901675393758,0,10.7909345100607,10.7902692685147,0,10.7886389889453,10.7887214919103,0,0,10.7905448702246,10.791057054624,10.7885314623154,10.7893903133733,10.7886814020205,10.7888398765439,10.7889944006799,10.7929258128545,10.7892804152505,10.7902962089947,10.792178022508,10.7895005262421,0,10.7877360829036,0,10.7901390728959,0,10.7890854598867,0,0,0,0,0,0,0,0,10.7870623551714,0,10.7882314539982,0,10.7878968917101,0,10.7932500602237,0,10.7904378563897,10.7880847676376,0,0,0,10.7919508186157,0,0,0,10.7892722657873,10.7894080800486,0,10.7885645634237,0,10.7888849588297,0,10.7896969074296,0,0,0,0,0,0,0,0,10.7915012245391,10.7895918770784,10.7902012556818
154,-1,94,10.7978723404255,0.194987021822331,3,1,0,0,10.8331814374417,0,10.7893935570064,10.7893641298307,10.8462519236003,10.788990278608,10.78962829642,10.7894147912213,10.7897363139013,10.7893907153465,10.7893531026833,10.7896459838641,10.7894922160635,0,0,0,0,0,0,10.7892283983048,10.789070113314,10.7893550809257,10.7893230209303,10.7895512510655,10.7898144777914,10.7888143470919,10.7893590186102,0,10.7893782555255,10.7891389951302,10.7891616973501,10.7890520277047,10.7896444564256,10.7890709144483,0,0,10.7892659603656,10.7901203366678,10.8503408559127,10.7885667851683,10.8408759954207,10.7894677327017,10.7899247368251,0,10.7894018580047,10.7892099014443,10.7894434644862,10.7899262754151,0,10.7890204589458,0,0,10.7901318762715,10.7896027848141,10.7899048520051,10.789256946367,10.7897078666346,10.828952682218,0,0,10.7890012988498,10.7889614832854,10.7892407960549,10.7892943427197,0,10.790056942928,0,10.7892213647159,10.8467480252245,10.7896165304276,10.7895458820328,10.7894543689042,10.7893309964736,10.7895768618408,10.7890506437449,10.8351834839685,10.8486661256335,10.8251280624201,0,10.8314166825016,10.7894129151759,0,10.7896105215309,10.7895005631808,0,0,10.7896605491033,10.7894609747668,10.7894887917197,10.7890057190767,10.7890045356459,10.7892517247069,10.7896443215859,10.7900588287726,10.7902070964315,10.8414516560294,10.7899439262583,10.7892915274662,0,10.789161009152,0,10.7900065059282,0,10.7901456952592,0,0,0,0,0,0,0,0,10.7892046609959,0,10.7891254962915,0,10.7892039348065,0,10.8542647934586,0,10.8557848354727,10.7894439454264,0,0,0,10.8352508879473,0,0,0,10.7896504441143,10.8274420822733,0,10.7891899860387,0,10.7889466407861,0,10.863990930831,0,0,0,0,0,0,0,0,10.7897206558439,10.7892270852766,10.7898544990667
155,0,93,10.8172043010753,0.458810973106216,3,1,0,0,10.7962088502916,0,10.7987307154457,10.7980451228766,10.8006967236112,10.9837656515209,10.9093461037902,10.7983891748106,10.8053976207088,10.7959567746878,10.7932516375677,10.7942670572593,10.7971129381008,0,0,0,0,0,0,10.7950919715909,10.7920971862956,10.7967718969344,10.7943382749162,10.7976088370244,10.7993292636707,10.9982409636372,10.7949283248029,0,10.7990610355716,10.7977994069324,10.7893282338126,10.9093630634876,10.8026051316016,10.7956181281176,0,0,10.9004304966293,10.7979015262217,10.8022136218217,10.7917894439581,10.7999228842973,10.796880046361,10.7955940880565,0,10.7976070998768,10.7894578890022,10.8739152883644,10.8002490111187,0,10.7976420224288,0,0,10.8038752598725,10.791625945277,10.7974770622256,10.798726304934,10.8005061663779,10.7953729741074,0,0,10.7931875790069,10.7961218197621,0,10.7999707871012,0,10.795686960413,0,10.796133038939,10.8007658191676,10.7997512409474,10.9342853920584,10.8024221513104,10.7997837782189,10.7939249738032,10.7984667568981,10.79863509771,10.7996271015067,10.8814465109169,0,10.9039678771701,10.7936071910576,0,10.9218735490506,10.8857795787094,0,0,10.9019859010809,10.7987090046767,10.7944174608052,10.7912763436633,10.7955745014206,10.7981950942898,10.7956370572798,10.7894787696626,10.8037112983654,10.8018522527117,10.7956317578898,10.7921850495069,0,10.796943176179,0,10.8032097154303,0,10.8110034901064,0,0,0,0,0,0,0,0,10.804245973425,0,10.797351209657,0,10.8017680509486,0,10.7959226783325,0,10.9737255521581,10.8026723369022,0,0,0,10.8035558849436,0,0,0,10.7944963632758,10.8028874945816,0,10.8824115655308,0,10.79494016224,0,10.8079435526593,0,0,0,0,0,0,0,0,10.9254309230546,10.8795659089573,10.7993659649293
156,0,93,10.8172043010753,0.100469083389758,3,1,0,0,10.8053779218007,0,10.819242116489,10.8085739651241,10.8206727259691,10.8544735415914,10.82001238422,10.8115041437204,10.8119093792673,10.812637267653,10.8162082814903,10.8180924243412,10.809987257176,0,0,0,0,0,0,10.8084561265597,10.8340061280158,10.82484746498,10.8152760397248,10.8174976680227,10.8229355326231,10.8210484931505,10.8093888723908,0,10.806112029482,10.8175081785211,10.820593803841,10.8135416538939,10.8250122159175,10.8103002736733,0,0,10.8129438801249,10.8420848514998,10.8301159163102,10.8085300176569,10.8181149215894,10.8103309854508,10.8122546651569,0,10.8037180924056,10.8096539086285,10.8147875872488,10.817909356908,0,10.815242170459,0,0,10.797304934982,10.8174529744906,10.8246182027879,10.8114616453389,10.8240677929959,10.8257341735492,0,0,10.8202456876879,10.8341385792486,0,10.8415485192244,0,10.8281892112852,0,10.8033558257045,10.8276090898744,10.8260430379923,10.8279990740801,10.8276166400535,10.8119882041778,10.8160066284416,10.8172304692503,10.8072680883744,10.810589808206,10.8147814426219,0,10.8146769741105,10.803255698909,0,10.8434298480786,10.8200275893386,0,0,10.8329193622516,10.8362930964802,10.8091784825299,10.8127155261357,10.8049892525471,10.8145473463783,10.8153112558907,10.8069125768746,10.8253019500625,10.8202394494604,10.8244138220567,10.8161302784239,0,10.8129501855074,0,10.8160916210948,0,10.8004230463536,0,0,0,0,0,0,0,0,10.8293921725047,0,10.8101656644707,0,10.8176025163382,0,10.8021221397249,0,10.8412972219455,10.806063757245,0,0,0,10.8081966022684,0,0,0,10.8335506906541,10.8104934700852,0,10.8122951364152,0,10.8185916367253,0,10.8219316267003,0,0,0,0,0,0,0,0,10.8237282417991,10.8135386186605,10.823169809561
157,1,93,10.8172043010753,0.0197911369492192,3,1,0,0,10.8162936176715,0,10.8175676093426,10.8172419871229,10.8210396479898,10.8188609470404,10.8176528054378,10.8135463234492,10.8138437505009,10.8186695232583,10.8164995323199,10.8157287843439,10.8162046480198,0,0,0,0,0,0,10.8151290261692,10.8178680535236,10.8159135865796,10.8173950477886,10.8178080136333,10.8174986352315,10.8193028829161,10.8203237851763,0,10.815386429544,10.8170793536524,10.8155007338498,10.8169666576054,10.8172752289273,10.8151835195467,0,0,10.8165756517852,10.8168546792911,10.8177942553041,10.817101238086,10.8168593766299,10.8138306284342,10.8166588151003,0,10.8163252934057,10.8186848662214,10.8150405774718,10.8160390203022,0,10.8171906934117,0,0,10.8148796493835,10.8176425564274,10.8154123444728,10.8167721216379,10.8177705929835,10.8185348890564,0,0,10.8186089202822,10.8181266761009,0,10.8220932644586,0,10.81852490581,0,10.815441566478,10.8137422846407,10.8231445060197,10.8230366332066,10.8188237863135,10.8154815047937,10.8186950234341,10.818028559389,10.8184419555649,10.8172004286113,10.8168564533947,0,10.816446469081,10.8167077212233,0,10.817762027958,10.8177883500272,0,0,10.8175275388681,10.8211266410593,10.8148518615018,10.8185418247196,10.8183177877838,10.8161357934001,10.8163641127154,10.8173037069534,10.8211438068136,10.8148756904834,10.8193275411043,10.8168711528777,0,10.8152278029245,0,10.8199102030106,0,10.8143766970832,0,0,0,0,0,0,0,0,10.8218111993276,0,10.8180763690628,0,10.8175104266272,0,10.817900723781,0,10.8216175412802,10.8146975224909,0,0,0,10.8152773245783,0,0,0,10.819738677181,10.8157609183091,0,10.8160027805983,0,10.8156723509918,0,10.8189958535312,0,0,0,0,0,0,0,0,10.8140845958578,10.8165312996818,10.8195501784193
158,0,94,10.9574468085106,4.18111919260131,3,1,0,0,10.8170102151614,0,10.8167677875907,10.8174907712059,10.8175546435725,10.8169163994264,10.8171381505207,10.8171120377666,10.817089677494,10.8172460186108,10.8171206174786,10.8164654573229,10.8169410678863,0,0,0,0,0,0,10.8173366669794,10.8169452856324,10.8170527614059,10.8176348263962,12.087856559937,10.8172335865128,10.8171410154135,10.8174100151024,0,10.8176709630737,10.8173805265671,10.8163499901508,10.8170180160726,10.8171396001065,10.8166962031169,0,0,10.8167272683815,10.817387375366,10.8172304628398,10.8172588940021,10.8175649996026,10.817399935003,10.8172580358317,0,10.8175860650901,10.8167737140438,10.8169953038895,10.816678859292,0,10.816895820486,0,0,10.8171567791734,10.8168716461146,12.8241658597906,10.8170565875821,10.8170399849978,10.8173892647638,0,0,10.8172468546028,10.8170255831733,0,10.817500413422,0,10.8173753644513,0,10.8174002439223,12.710263994931,10.8188897752951,10.8176224052541,10.8177553461164,10.8165808691712,10.8173232186813,10.8169989486087,10.8176537609339,10.816861558205,10.8170102510012,0,10.8178630939945,10.8168331120468,0,10.8169905628637,12.0492894168833,0,0,12.3327159583377,10.8173378329544,10.8172658496462,10.8171658151827,10.817414694355,10.8168122021704,10.8171435824869,10.8172687463384,10.8163919769241,10.8174121407974,10.81725722577,10.8173748644484,0,10.8172883050335,0,10.8183602373118,0,10.8170766638125,0,0,0,0,0,0,0,0,10.8170818459766,0,10.8177596362065,0,10.8172620754276,0,10.8178134076635,0,10.8174618226517,10.8165977342838,0,0,0,10.8176837558094,0,0,0,10.8181087382161,12.1433457256326,12.8138517645211,10.8172698367951,0,10.816725275342,0,10.8172993988891,0,0,0,0,0,0,0,0,10.8160860189009,10.817526104419,10.8174819462689
159,0,94,10.9574468085106,1.15526838827887,3,1,0,0,10.9083173323412,0,10.9030678459144,10.9853586883846,10.954080785248,10.9818165265801,10.9032861715825,10.9273544537277,10.8995592165256,10.9168206078424,10.8171330639334,11.0758650400692,10.8904630482502,0,0,0,0,0,0,10.9752812816203,11.0618936366087,10.9819556585286,11.0999051116166,11.2166587868294,10.9496176040955,10.8169581339226,10.9193167346343,0,10.9618994454668,11.0808943660987,11.0063365461335,10.915270575441,11.1373151812302,10.8172503403509,0,0,10.9940843921171,11.0483062439395,11.1148925155201,10.8171360801394,10.9437109121864,10.8173305314461,10.8172661633841,0,10.9106004614682,10.9493561022414,10.8763707410991,10.8950852516324,0,11.0639934127451,0,0,10.9279514420764,10.8171956159063,11.2126870948935,10.8172939815376,10.8171101065786,10.8872124031836,0,0,10.8172089535438,10.8171332959394,0,11.0939394663728,0,10.8172112328901,0,10.8173062851217,11.1956683184982,10.9959154220498,10.8172605527539,11.0054266659593,10.9453202341455,10.935492196189,10.9593989065918,10.8172290657949,10.9363075915274,10.9618122862708,0,10.8943854433569,10.9147308978454,0,11.2712888477829,11.150202055417,0,0,11.1979842258296,10.9673344042029,10.8170887855845,10.8855883250353,10.886076493377,10.8172415828804,11.1824260663184,10.817211293017,11.1273602480944,10.9999458516843,10.9915003232103,10.817295455188,0,10.8937475896475,0,10.9019290717298,0,10.9498837083918,0,0,0,0,0,0,0,0,11.1047141249799,0,10.8172457043579,0,11.049038135225,0,10.929652555315,0,11.1014382117928,10.9942764204687,0,0,0,10.9758914023611,0,0,0,10.9667237602273,11.0691810323993,11.3184719759208,10.9497677696463,0,10.8957485257433,0,10.8172707315619,0,0,0,0,0,0,0,0,10.8170801844807,10.8938764600125,11.0016379297785
160,1,94,10.9574468085106,0.290398274853044,3,1,0,0,10.9360031487585,0,10.9208979811483,10.9286624266214,10.9763723009101,10.9901245339626,10.9686696862752,10.9551100795684,10.9441091829128,10.9257472466699,10.9023972493048,10.9602308448014,10.9350884367964,0,0,0,0,0,0,10.9500808337645,10.9808752893654,10.9530331020175,11.0242995792175,11.0214408494986,10.9368387230996,10.9299099962569,10.984996644039,0,10.9391285883396,10.9903575365173,10.9311793799804,10.9461875614072,11.009401389375,10.9518082206067,0,0,10.9895258925062,10.9504815012249,11.0120378803817,10.9276318402613,10.9568975827656,10.9036132164033,10.9156709822114,0,10.9505457429665,10.9632859839657,10.9234601355422,10.9315784443439,0,10.9920131292781,0,0,10.950196587671,10.9626431729865,11.0102625466808,10.9609649463497,10.9134831522036,10.9336815921104,0,0,10.9290823810414,10.9273732295218,0,10.9904577715029,0,10.9173831939753,0,10.8969003430479,10.9801469717657,10.9721177291601,10.9278470331764,10.9705395381193,10.9716339984639,10.9772152453552,10.9992952672019,10.9338056889686,10.9604260582905,10.94133813958,0,10.9498452461764,10.9295111821858,0,11.0121947521523,11.0157277051567,0,0,10.9930130037003,10.9513687588286,10.942325806317,10.9668805460188,10.9804932959426,10.947228726095,11.0033863673002,10.9215389888251,11.0017803319755,10.9705262279589,10.9471956347605,10.944569255106,0,10.9586630751089,0,10.9466003012567,0,10.9391818773436,0,0,0,0,0,0,0,0,11.0019319756263,0,10.9314406399171,0,10.9717864459282,0,10.9553216997179,0,10.9926659293962,10.9382973193006,0,0,0,10.9610429152125,0,0,0,10.9468646387514,10.9840089329251,11.0123932891198,10.945711338087,0,10.9209248504719,0,10.9790425298065,0,0,0,0,0,0,0,0,10.9181995085597,10.9339885639515,10.9453370637781
161,0,95,11.2315789473684,5.11722093617487,3,1,0,0,10.9485679514077,0,10.9464383447922,12.0865255367893,10.9562057017656,10.9701650516845,10.9581321144781,10.9572370937461,10.9503512452445,10.9485965656468,10.9440046842526,12.3335717099518,10.949380203838,0,0,0,0,0,0,10.9600562524162,10.9625790963833,11.9004368884606,10.9730487054942,10.9710373606832,10.9545266201015,10.959067947464,10.9608166331763,0,10.9563074945797,12.0103903914019,10.947047412123,10.9563499524329,10.9680597573774,10.9545064354673,0,0,12.1246733074464,10.9561958402884,12.4934048527149,10.9589871608562,10.9593653563677,12.1887936335528,12.4530451319396,0,10.9616787302802,10.9525476688365,10.9488159474209,10.9491509710998,0,10.9632109607633,0,0,10.9592863462242,12.2503580164417,12.3037756548238,10.9610941268096,10.9531827413017,11.9908596891644,0,0,10.946837429653,10.9514747740396,0,10.9627917162772,0,10.9484637526958,0,10.9425920800862,12.2266852533461,10.9641004469205,10.9471426716128,10.9607795464079,10.9666122299159,10.9596033031817,10.9687696680416,10.9539235034055,10.9550570343899,10.9556514948225,0,12.0911269476328,10.9469046814005,0,10.9706114901908,11.8067061097039,0,0,10.9587539513233,12.5320623554142,10.9571273842362,11.9733172067313,10.9638191765664,10.9610989763834,10.9672201205872,10.9463879230758,10.965225496926,10.9625720767209,11.9719899103844,10.9545240444967,12.0445549815654,10.9657712528809,0,10.9548225678926,0,10.9510012566931,0,0,0,0,0,0,0,0,10.9694545133928,0,10.9553685324656,0,10.9637402550688,0,12.5811587269878,0,10.9726334527639,10.9497685077437,0,0,0,10.9593578663811,0,0,0,10.9567156728849,10.9611400045412,10.9630857840122,10.9540927988477,0,10.9521343969269,0,12.8600982898662,0,0,0,0,0,0,0,0,10.9522987467357,10.9595151654843,10.9523581260486
162,0,95,11.2315789473684,1.13820477362148,3,1,0,0,11.0774811720026,0,11.0868309529227,11.3509453221026,11.1158009668727,11.5588109973688,11.3430787908569,11.1160468222419,11.2201361034049,11.1656123466915,11.3772355036627,11.4211564993104,11.2639095339761,0,0,0,0,0,0,11.2999507580983,11.0726957532653,11.1622748108121,11.1252638943681,11.3094224391392,11.171128161387,11.0807000307199,11.3940000501807,0,11.3172344475428,11.4235122721395,11.0892056959705,11.1968165101684,11.2093106696181,11.2315214069586,0,0,11.2499260399476,11.3077908458474,11.4633224318671,11.251059092913,11.2356498927069,11.2582830840718,11.2560890172608,0,11.0455017100202,11.140420496683,11.3070693192312,11.246620637254,0,10.9599203054924,0,0,11.2726540062901,11.3704994702172,11.1648603027392,11.1797509575275,11.3850776527873,11.3130633570247,0,0,11.2008187919677,11.0405972609088,0,11.2135510500458,0,11.1243990470919,0,11.1618764648417,11.2231012452373,11.3440347354325,11.1428040035318,11.1838607642394,11.3167569406618,11.2139254293998,11.2550610619814,11.2270410976047,11.1991114431871,11.0699573935081,0,11.2793347266441,11.1492719227009,0,11.276287267037,11.2615663826247,0,0,11.2279396718567,11.2547597126975,11.328185824296,11.2783424998615,11.1944403775602,11.1857832542542,11.4640853355544,11.3198798911492,11.2659539368003,11.1594656982611,11.4150333925311,10.9565889712208,11.173904223128,11.0135153891978,0,11.1485065249861,0,11.2938904599103,0,0,0,0,0,0,0,0,11.255166283163,0,11.1700385891069,0,11.1980130177071,0,11.3211511671542,0,11.4567260225773,11.2614777467985,0,0,0,11.3234191472715,0,0,0,11.3569178488242,11.1520433818375,11.0278389489555,11.1087390009783,0,11.1537905259449,0,11.4247858602899,0,0,0,0,0,0,0,0,11.0343210645014,11.2101583830408,11.2180207211641
163,0,95,11.2315789473684,0.248713955203243,3,1,0,0,11.2430608488439,0,11.2161068454545,11.2399350741092,11.247910202422,11.2779333707464,11.2564462638507,11.2301183370017,11.2110130701409,11.2361395416796,11.2654019444922,11.2444109027571,11.2619976496521,0,0,0,0,0,0,11.235296861707,11.2028391678856,11.2217896807708,11.2305336864927,11.2314029754748,11.2056815391812,11.2370882142553,11.2233199980859,0,11.2339927263995,11.2561535870213,11.1785271352303,11.2708144184493,11.2143133301154,11.2264498908747,0,0,11.2350629859241,11.2165048750402,11.2555053245793,11.2316576885026,11.241237071899,11.2268753189907,11.2799124644389,0,11.251131547577,11.2192468679926,11.2515451803261,11.2569248434857,0,11.2106478754678,0,0,11.1906544024123,11.2452262396964,11.1646293160858,11.211504015269,11.2909735845143,11.2279257975975,0,0,11.241668289221,11.2226144499833,0,11.2526755514754,0,11.2469180255551,0,11.2053314297552,11.1907873013159,11.2777337574402,11.2080742997206,11.2708884446774,11.237436561154,11.2657748936909,11.2376786897057,11.2585018754161,11.2064585885389,11.2078318838541,0,11.2317224075412,11.2329763676182,0,11.2323289606232,11.2186938299868,0,0,11.202517758684,11.1882498964812,11.2526853295665,11.2242783685546,11.2312684896939,11.1989863875481,11.2413993107464,11.2459714174883,11.1880621946044,11.2409646977093,11.2334742145002,11.2374118247607,11.2586065725687,11.2271112180909,0,11.2288395468728,0,11.2148997791345,0,0,0,0,0,0,0,0,11.2180008246115,0,11.2210961940339,0,11.2217324753687,0,11.2215793361461,0,11.2636560733198,11.2021459312452,0,0,0,11.2657956901167,0,0,0,11.2562736483012,11.2207928193062,11.1372117371876,11.2218265925047,0,11.2367299757177,0,11.2292291764883,0,0,0,0,0,0,0,0,11.2118131747888,11.2277556576541,11.263353662721
164,0,95,11.2315789473684,0.0637429985905541,3,1,0,0,11.2350885693105,0,11.2349754183506,11.229708136877,11.2314299982136,11.2299398573733,11.2251656120595,11.2318416709162,11.2296838457316,11.2353456419074,11.2381674008844,11.2303954917078,11.2428611850861,0,0,0,0,0,0,11.2296260389431,11.2233811641404,11.2373667396483,11.2333872370961,11.2209595530711,11.2318025693499,11.2376366402108,11.2273979442994,0,11.2268766076096,11.2299583247098,11.2302817809531,11.2383771892809,11.2297174388737,11.2284431696688,0,0,11.2330415278068,11.2287023998266,11.2295586325228,11.229845749545,11.230743703849,11.2387742314083,11.2488504072627,0,11.2420462054956,11.2272974557487,11.2386810322123,11.2339805308925,0,11.2291535130377,0,0,11.2233113732756,11.2342284426274,11.2125097905611,11.2336173541352,11.2453600349313,11.2385082019741,0,0,11.232015141398,11.2365304521916,0,11.2302604626972,0,11.2306873787375,0,11.2375426056092,11.222540847232,11.2323767559508,11.2266955399059,11.2290180912863,11.230246327527,11.238752426043,11.2366015071903,11.2382168545715,11.2244072122309,11.2299355950612,0,11.2406075880569,11.2306346590007,0,11.2268872812125,11.2238194577562,0,0,11.220876581914,11.2253390927354,11.2293211441971,11.2359888942723,11.2321779359898,11.233521565021,11.2307461398034,11.2246182053378,11.2183459559332,11.2279579096095,11.2244452765565,11.2445029400476,11.2437657786188,11.2328637453701,0,11.2367792834139,0,11.2297925720855,0,0,0,0,0,0,0,0,11.2306399008541,0,11.2309295742677,0,11.2310342846074,0,11.2394849403544,0,11.230048549917,11.2223750060697,0,0,0,11.2324212546543,0,0,0,11.2286982361504,11.2247631127981,11.2114658275102,11.2318650524743,0,11.2352292495951,0,11.2412023783906,0,0,0,0,0,0,0,0,11.2300323660233,11.2296565813071,11.2435800949925
165,-1,95,11.2315789473684,0.0153541846275039,3,1,0,0,11.2311087167244,0,11.2334841626476,11.2326261685407,11.2318009789993,11.2306076856434,11.2302440059944,11.2307718533488,11.2319329776625,11.2333246560627,11.2342347642499,11.2314061392008,11.2343208762933,0,0,0,0,0,0,11.2317162115597,11.2289705383805,11.2326539370535,11.2300665428979,11.2289636689307,11.2325576572741,11.2327182371802,11.2308505454931,0,11.2303772808169,11.2306852761469,11.2315987046927,11.2309923555867,11.231487884094,11.2325339156879,0,0,11.2322321699093,11.2329169139952,11.2294432126006,11.2314713529936,11.2309880737471,11.2349144700399,11.2344103419496,0,11.2334685611859,11.2302166198024,11.2328535528863,11.2317904601179,0,11.2296347623052,0,0,11.2317893518914,11.2308982812013,11.2286681178043,11.2315151257307,11.2317086177121,11.2339160589105,0,0,11.2315398502273,11.233393078854,0,11.2292883986223,0,11.2322505663538,0,11.2355641153044,11.2312539003815,11.2296649251551,11.2322415941432,11.2300283849237,11.2324521990712,11.2310034411568,11.2319257669422,11.2340543577588,11.2298651273036,11.2316084470542,0,11.2338155075046,11.2320485235035,0,11.227999481159,11.2294938915179,0,0,11.230485854239,11.2311415906864,11.2310667481812,11.2329888862473,11.2323608671639,11.2326081757763,11.2310660820359,11.2304509681311,11.2286737246918,11.2292595840144,11.2311821882415,11.233563742486,11.2336851465987,11.2311784359762,0,11.2317766910549,0,11.231964262812,0,0,0,0,0,0,0,0,11.2306303877187,0,11.2324956789685,0,11.2314364258573,0,11.2327958767648,0,11.2306867429777,11.2309551085026,0,0,0,11.2304554582139,0,0,0,11.2293940466053,11.2293262585727,11.2274988160525,11.2317069626035,0,11.2324688724127,0,11.2342954189242,0,0,0,0,0,0,0,0,11.2320343580482,11.2321009051939,11.2317817128816
166,0,94,11.2872340425532,1.24797664514027,3,1,0,0,11.2314896491484,0,11.2319498528481,11.23166604607,11.5939296888053,11.2313495277561,11.2316324055937,11.2314503827579,11.2319009288526,11.2320893787535,11.4863658249674,11.2318645040076,11.4934416993426,0,0,0,0,0,0,11.2315039197631,11.2311405019563,0,11.2307997841484,11.2310692488572,11.2319117748608,11.231570895916,11.549085941494,0,11.2315645155641,11.2315038175036,11.2315253343531,11.2312413784126,11.2313509772501,11.4754210855686,0,0,11.2319889139604,11.2319529529908,11.2311965509905,11.2315039202227,11.5652675636618,11.2321173450012,11.2319527780705,0,11.2316114824891,11.6495871286701,11.2317284199853,11.2315754628042,0,11.2311083466789,0,0,11.5715404310506,11.2313084772485,11.231356487181,11.2314079775237,11.2314587128879,11.2320151394304,0,0,11.4817811559666,11.2318280430288,0,11.23117680324,0,11.2322943870926,0,11.7027654925262,11.2317417849819,11.2315152120895,11.2320903867335,11.2312390857905,11.56526248729,11.2313099048024,11.2312609164885,11.2319851864887,11.2313854421109,11.2317689118957,0,11.231790415005,11.2317960495941,0,11.2306604950848,11.2308759218543,0,0,11.4776126845361,11.2315536280619,11.231722699005,11.2315160999331,11.4747738365936,11.4788012746289,11.570136112938,11.2317355721165,11.6793916452995,11.2312193782487,11.231911041472,11.2314912442525,11.2316691643917,11.2315863444085,0,11.2315670216613,0,11.2317478454882,0,0,0,0,0,0,0,0,11.2311562335649,0,11.2316449906712,0,11.2314459996566,0,11.2313836015112,0,11.2316749526435,11.4948528404575,0,0,0,11.2313144150801,0,0,0,11.5688155502134,11.2310952907842,11.2309312069648,11.2315213407566,0,11.231933376825,0,11.2314308710225,0,0,0,0,0,0,0,0,11.2320022554001,11.231706703302,11.2313521515706
167,0,94,11.2872340425532,0.260911413003004,3,1,0,0,11.3314148854377,0,11.256624797421,11.2825883812406,11.2980627464325,11.2700062453453,11.2840543380042,11.302167499074,11.2824421048926,11.2966811912654,11.2740044602884,11.3109291728366,11.3352734885617,0,0,0,0,0,0,11.2675430520786,11.2838459342999,0,11.2865241194744,11.2602060537587,11.2745243025228,11.3329207240832,11.2684165684342,0,11.2828231206119,11.2647736174767,11.2607502945408,11.279878628699,11.291634759167,11.3259881349791,0,0,11.2745706565854,11.2707393663365,11.2824455209118,11.2747227691024,11.3482516676141,11.265553727795,11.3169238096902,0,11.30674728558,11.316055261424,11.2829579051796,11.2894746417335,0,11.3483312414438,0,0,11.2911045325358,11.2584202432664,11.2851197124635,11.2423546306269,11.244790640506,11.2405922180203,0,0,11.3117365689746,11.2479392279968,0,11.2937063397234,0,11.3478601656636,0,11.3453574781742,11.2782814929533,11.3390010323954,11.2474551382649,11.2900082075119,11.331511900283,11.3247011143654,11.2608883693248,11.3070432084505,11.2598588782681,11.2572619376793,0,11.2740217451392,11.3202632978235,0,11.2704490953665,11.2742683535026,0,0,11.2955629559921,11.2696529494077,11.2794693489968,11.2626424903017,11.2993924253769,11.2539138048887,11.2639684267577,11.3041751216118,11.3008790360059,11.308792656109,11.284835903556,11.3132339144736,11.3454630848706,11.3117481231805,0,11.292550033656,0,11.2620042827229,0,0,0,0,0,0,0,0,11.2522041361493,0,11.3015774678322,0,11.2582133667379,0,11.2859246701513,0,11.2567803872626,11.3109911258354,0,0,0,11.2765920992419,0,0,0,11.3045527905397,11.2798684963222,11.3113865282514,11.2837337128616,0,11.2732255875795,0,11.26503495173,0,0,0,0,0,0,0,0,11.3178652255026,11.2964839390453,11.2709726020872
168,1,94,11.2872340425532,0.0594928279622315,3,1,0,0,11.297791816975,0,11.28092981754,11.2779462101231,11.2762435230874,11.2742688492993,11.2801668101041,11.2946442630888,11.2814595919568,11.287516730738,11.2819039779875,11.2894267037128,11.2908755646923,0,0,0,0,0,0,11.2774801576523,11.2792206927259,0,11.2886730753374,11.2797192753115,11.2890366269794,11.2978306763079,11.2854778516941,0,11.2856018263966,11.2816912323289,11.293182432474,11.2783240347527,11.2933412333386,11.2863448101685,0,0,11.2854351550613,11.2865501168762,11.2928357067841,11.282486830255,11.29654348515,11.2932849740938,11.2938074963145,0,11.2829541329664,11.2918750470138,11.2872276803841,11.2867639392175,0,11.2951274870996,0,0,11.2851531172645,11.2902751695891,11.2946403430555,11.2818733206368,11.2811926912212,11.2814608898974,0,0,11.2796728086803,11.2823654351017,0,11.2824694132294,0,11.2865444647047,0,11.2905186104813,11.2926684009647,11.2919484427165,11.2793324155254,11.2836163809543,11.2948591005716,11.2968108061036,11.2854633057542,11.2830571530809,11.2844404175079,11.2846859937506,0,11.2984109435725,11.2893669990126,0,11.286622038153,11.2911588703404,0,0,11.286400709467,11.2921404168742,11.2856456222798,11.2900378010705,11.2849815086349,11.2934383689028,11.2830464270035,11.2873422911469,11.2927737112015,11.2885282485911,11.2831997532784,11.2982787219272,11.2893181423419,11.2874431827443,0,11.2970459683175,0,11.2860480803753,0,0,0,0,0,0,0,0,11.2826350352502,0,11.2838700816166,0,11.2794575405839,0,11.3012288160043,0,11.2795155378167,11.2874221956537,0,0,0,11.2824659924887,0,0,0,11.2865533763708,11.2919154438517,11.3006715769393,11.2875971251984,0,11.2832740211031,0,11.3018153249382,0,0,0,0,0,0,0,0,11.2872807798548,11.2821985601993,11.2937980226149
169,-1,95,11.5684210526316,5.84993132901391,3,1,0,0,11.2876329836094,0,12.6357221612477,12.4305993531307,12.9713190546109,11.2878024347048,11.2874579029933,11.2862338621949,11.2844719234866,11.2867664674971,11.2860678522127,11.2886441217404,11.2870262065587,0,0,0,0,0,0,11.2877088718925,12.87365796318,0,11.2870113206188,11.2873707329616,11.2872354546136,13.7237892633246,11.2870838996215,0,11.2861534459225,11.2858845456769,11.2873284447588,11.2849628627216,11.2899638458209,11.2865517927348,0,0,11.2855841594105,11.2890143676679,11.2873476849191,11.2869763350296,12.8735227997891,11.2890965659352,11.2869379469892,0,12.771527692636,11.2879305286022,11.2874590199942,12.5176749016275,0,11.2869577676011,0,0,11.288151185846,12.5887071279863,11.2887704656684,11.2849375875826,12.8476987849716,11.2866068868154,0,0,11.2840272468256,11.2853864736381,0,11.2855036459447,0,11.2858596814727,0,11.2860302855868,11.2887561702864,11.2864363651115,11.2862481839146,11.2880874143146,11.2896474049682,11.2883090153868,11.2871789919864,11.2871012659317,11.2875133208068,12.3139521258216,0,11.2885998124048,11.2886116194998,0,11.2885788937487,11.2894253352152,0,0,11.2876325968725,12.8567346380338,12.4243433367486,12.3151456404657,11.2867498842166,11.2897034487872,12.8570172673476,11.2864860085895,11.2886738625736,11.2871885066681,11.2873754160887,11.2879355332657,11.2862094738715,11.2867251818054,0,11.2877993927949,0,11.288491098814,0,0,0,0,0,0,0,0,11.2884479142487,0,11.2870938004816,0,11.2860817319092,0,11.2883635254806,0,11.288546182805,11.287735406573,0,0,0,11.287692647677,0,0,0,12.8806273326954,12.2676326880735,12.7705448788181,11.2882942397955,0,11.2865563893136,0,11.2907665151253,0,0,13.1387594109458,0,0,0,0,0,11.2869995809847,11.2868290608252,11.2874874579081
170,0,94,11.6702127659574,2.38971257105834,3,1,0,0,11.5006142896315,0,12.2035668764547,11.7705951697032,11.8127133347645,11.6199468127051,12.1471655662734,12.0728314609406,11.7223875775887,11.5396877905003,11.7251886447761,11.356018477732,11.5656611313739,0,0,0,0,0,0,11.6783949885813,12.2109994027533,0,11.9455378039537,0,11.466468989856,11.792415184852,11.6920081400142,0,11.9513772802012,11.8223716857272,11.7020771449749,11.5201291365495,11.5557614151232,11.4939639144661,0,0,12.0478143007671,11.5237534756905,11.3744189721814,11.7127390869102,11.4324152457129,11.552210834061,11.504265058872,0,12.1596500490136,11.391755952241,11.6344689909844,12.1639666221763,0,11.4401835859584,0,0,11.6745512699641,11.6056677278501,11.8419759791751,11.422842907958,11.872324308185,11.5064161309263,0,0,11.5274133852854,11.3730018371419,0,11.424604804885,0,11.4405911203117,0,11.4155346913915,11.8224966894065,11.5648831293018,11.366222322852,11.2874465430395,11.3524670140798,11.3411160029252,11.4346173386187,11.4114658990755,11.4451647500852,11.6162863951363,0,11.934559346218,11.6530131390538,0,11.6928149009821,11.5992524019101,0,0,12.1253746640734,11.7266984320374,11.5241859386867,11.7128065435444,12.0651163482518,11.463259163059,12.3126944943138,11.5867579277557,11.3744104183997,11.9378966855452,11.5898921672251,11.6055089444648,11.6410515304383,12.0053607242176,0,11.9441794480712,0,11.6990632185712,0,0,0,0,0,0,0,0,11.5782834357279,0,11.3460533344226,0,11.8788059347844,0,11.5920425202662,0,11.377288775975,11.4065579691292,0,0,0,11.9981305118603,0,0,0,11.7503172648865,11.7842112256901,11.8251865068881,11.9718129471409,0,11.435526755358,0,11.2875167983676,0,0,11.6492268985372,0,0,0,0,0,11.3657450493467,11.5116770281422,11.7509686033263
171,0,94,11.6702127659574,0.5022174444637,3,1,0,0,11.6757011265992,0,11.7005388105121,11.6520764099922,11.7774185333952,11.7848590499995,11.722076340099,11.6283166801361,11.6650625013758,11.5947491505704,11.6615539285664,11.5980371709369,11.6368271992927,0,0,0,0,0,0,11.7544071433503,11.7217142110432,0,11.7292132457877,0,11.6102011958375,11.6486434705132,11.7844144767492,0,11.61258727426,11.6773402445299,11.6303292794858,11.6468950952534,11.7760409820645,11.7205891200958,0,0,11.7425937659414,11.7594021438928,11.650426097635,11.692975522433,11.6391970315726,11.6218584490913,11.68696521303,0,11.6338341360865,11.6467792153527,11.6432755170868,11.6607934218041,0,11.6768027675888,0,0,11.699572158607,11.6903477114944,11.7260998172651,11.6684611773502,11.7455738457774,11.6749637784646,0,0,11.6763341673315,11.5576324142826,0,11.5905966035574,0,11.6839402278472,0,11.668513453111,11.7388983735498,11.6649335539017,11.6583923760276,11.657414483251,11.6167637406051,11.5733871755749,11.674799095118,11.5924397166336,11.6882527775359,11.6408471131007,0,11.6167773101761,11.6542972483778,0,11.7089180418353,11.6946439879521,0,0,11.7108312151455,11.7031817363593,11.630999092087,11.7392700042852,11.7166906801018,11.6331352060904,11.7127969592996,11.662066296891,11.6931322418592,11.6705738351114,11.6690456248894,11.7101724569479,11.7395229101278,11.6512967276736,0,11.5710480281182,0,11.7420713080921,0,0,0,0,0,0,0,0,11.7150647033945,0,11.596876712296,0,11.6450822892139,0,11.7241733270896,0,11.6903590404149,11.6550751490879,0,0,0,11.6850148821497,0,0,0,11.5569168360232,11.6446520083772,11.7536413291416,11.6292706229219,0,11.6227937306531,0,11.6138111502304,0,0,11.6105559624044,0,0,0,0,0,11.6513621910874,11.6750115312298,11.6446731486403
172,0,94,11.6702127659574,0.104680094045195,3,1,0,0,11.6620156496503,0,11.6487997250028,11.6787496978873,11.6825514542836,11.6766893773497,11.672484985635,11.6642792747247,11.6611452113597,11.6572395830913,11.6751594607486,11.6621641270072,11.6607612679893,0,0,0,0,0,0,11.6775636647836,11.6702642492206,0,11.6596746983772,0,11.6639332343252,11.655708979041,11.6748602820184,0,11.6755621248441,11.6805180274186,11.6621177822738,11.666123408946,11.67041765635,11.6605257730588,0,0,11.68034922573,11.6693866123978,11.6814346307246,11.6803012619647,11.6550544027785,11.6640705620332,11.664586613823,0,11.6769363593475,11.6722474647249,11.6700187019242,11.6722479212959,0,11.6549139864686,0,0,11.6803185384432,11.6601933032115,11.6956883463316,11.6733914165546,11.6871994420525,11.6840650123793,0,0,11.6625352272951,11.671344860296,0,11.6691450991628,0,11.681025850921,0,11.6584192646142,11.6749747018254,11.6752390657927,11.6654578866011,11.6667041401691,11.6692283398729,11.6681428141002,11.6744391313168,11.6586879694141,11.6819594409051,11.6602180667434,0,11.6515083837648,11.6744699012773,0,11.6837409351438,11.6832184153212,0,0,11.6739740214775,11.6700325930059,11.673227844086,11.6727377787829,11.6753233616655,11.6610153057361,11.6749523588615,11.6796310196485,11.6844391650794,11.6701193481245,11.685599218363,11.650796601123,11.6827676212167,11.6770284830595,0,11.6631122527803,0,11.6664234031545,0,0,0,0,0,0,0,0,11.676817117109,0,11.6489412383231,0,11.6631242359572,0,11.6780538399688,0,11.7083087298342,11.6609718080993,0,0,0,11.6682470336424,0,0,0,11.6624973471297,11.6705649695181,11.6803028557047,11.6547688493023,0,11.6593214221996,0,11.6588226469695,0,0,11.6449541687935,0,0,0,0,0,11.6740525299148,11.6855810079536,11.6578850169526
173,1,94,11.6702127659574,0.0243228203629054,3,1,0,0,11.6691516035927,0,11.6651747003466,11.6703476409739,11.6735809080206,11.6719430072981,11.667625201806,11.6672696466631,11.671095525165,11.671835689984,11.6691789903038,11.6725701630179,11.6680376458335,0,0,0,0,0,0,11.6721332008307,11.6672659816088,0,11.6676055655143,0,11.671022086778,11.6659432811294,11.6707488051252,0,11.6722359257502,11.6744663536904,11.6683141070705,11.6742681186779,11.6666635274038,11.6696220487561,0,0,11.6707099041864,11.6671273319283,11.6781004677747,11.6687577332727,11.6677389574207,11.6709890318787,11.6698814245014,0,11.6740632052464,11.6684076251504,11.6705019676658,11.6717395298623,0,11.670081255529,0,0,11.6693768337879,11.6715960118118,11.6734002035435,11.6711596462506,11.6753547795611,11.6712921248399,0,0,11.6697966470735,11.6697921346293,0,11.672528736094,0,11.6672643168236,0,11.6657454248119,11.6708498419497,11.6750513753928,11.6712311011808,11.6741605946046,11.6705522706356,11.6715226194666,11.6714508365143,11.6679246243012,11.6713892248729,11.6679458877138,0,11.6696401454109,11.6690394622596,0,11.6739920150446,11.6717210669136,0,0,11.6700627680526,11.667149879404,11.6686986066455,11.6672885473143,11.6685412863825,11.6656642136178,11.6721888168134,11.6709825545207,11.6723938579899,11.6696085875478,11.6730919445555,11.6705107616296,11.672159363528,11.668336761335,0,11.6682123961624,0,11.6668995337021,0,0,0,0,0,0,0,0,11.6730028233531,0,11.6693616990991,0,11.6706226889704,0,11.6682316685118,0,11.6739097044713,11.6700502248917,0,0,0,11.6705839403052,0,0,0,11.672448570186,11.6710483382041,11.6678643734144,11.6649625739726,0,11.6697261990075,0,11.6699025401628,0,0,11.6681744663738,0,0,0,0,0,11.665491765515,11.6706214738777,11.6701444437081
174,-1,95,11.7684210526316,1.97042571489499,3,1,0,0,11.670293618428,0,11.6695037671318,12.0299125153933,12.1959091719431,11.6707307492757,12.1386421295581,11.6692336268407,11.6703056763012,11.6707369186507,11.6696937039979,11.670612213704,11.670405094175,0,0,0,0,0,0,12.1719308317645,11.6696616950147,0,11.6706018305961,0,11.6701563981275,11.6698007722677,12.1540080054018,0,11.6703343962165,11.6708389036815,12.4697365948532,11.6718369951306,11.6698971128102,11.6704252568695,0,0,12.0719356411728,11.669898874297,11.6712815410474,11.669234361152,11.6703844123537,12.0725480827225,11.6705511957973,0,11.6709392805045,11.6703025292199,11.9815456100162,11.6700660108654,0,11.6700439913245,0,0,11.6694507275131,11.6712862551198,11.6697909102958,11.6699145255593,11.6705080792996,11.6702866277845,0,0,12.0555770731631,11.6700181207749,0,11.6709256491137,0,11.669455188401,0,11.6692600991409,11.6696345813338,11.6713049719043,11.6695574453853,11.671191268956,11.670531174763,11.6706254408116,11.6710940545112,12.0769604414576,11.6692909510895,11.9963342897156,0,11.6704801326343,11.6699597972794,0,11.670651932821,11.6701898713951,0,0,11.6696257691958,11.6695088097656,11.6697715089307,11.6701691814731,11.6699479800915,11.670041323806,11.6705571704427,12.0765142698008,11.6703740975711,11.6702050946853,11.670071990242,11.6709966129836,12.0407531539921,12.098284121887,0,11.6700169650517,0,12.218923626042,0,0,0,0,0,12.5913962845937,0,0,11.6703125965878,0,11.6703056189753,0,12.0176640461259,0,11.6701433372038,0,11.6705056868945,11.6697395103154,0,0,0,11.670453195429,0,0,0,11.6708196007604,11.6699060488127,11.6686960409654,11.6699723249895,0,11.6704037126547,0,11.6708362997832,0,0,12.2452988903075,0,0,0,0,0,11.6692357033739,12.0142508579663,11.6705733239655
175,1,94,11.6382978723404,5.06531364696111,3,1,0,0,11.7742826896803,0,11.8026297774578,11.8397085362723,11.7720622181899,11.7375779666645,11.8282190094852,11.7040778355704,11.7991515783721,11.7838690814962,11.7295855943018,11.7817389626304,11.7305362884622,0,0,0,0,0,0,11.8223377993921,11.782486306243,0,11.7437927876668,0,11.775955473479,11.7508357549744,11.7760178521352,0,11.7209936901539,11.7582817587782,11.8765458896971,11.7055047393463,11.7209577824861,11.7505628024822,0,0,11.8330749502864,11.7506695660548,11.7708576618831,11.738444735349,11.7435933584939,11.7545948123648,11.7950991121461,0,11.7291807253538,11.7633382777044,11.7592896549875,11.7504085679786,0,11.761202362931,0,0,11.6920177473149,11.8350851347075,8.92861289922304,11.7732666968737,11.8134990041458,11.7995728192077,0,0,11.8183340736272,11.7831862530261,0,11.7164808156313,0,11.857091869677,0,11.798252817711,9.2092888203062,11.7611953443004,11.7274464960625,11.823411998919,11.7458144490642,11.6703010395994,11.7444393540555,11.76088581848,11.7249427529354,11.8067862604463,0,11.7700874363008,11.762246703058,0,11.776169247744,10.1421904718644,0,0,9.27362917197778,11.7783169154052,11.7684821510525,11.7871907552254,11.7104928919887,11.7043083586518,11.70069176949,11.8206266848819,11.6995750111195,11.8095319143545,11.7688481648302,11.755097198735,11.8317846028441,11.7903304104236,0,11.7146904171257,0,11.779100624991,0,0,0,0,0,11.8508950667117,0,0,11.7299883675691,0,11.7370406178021,0,11.7873310394359,0,11.7510214989185,0,11.7574679067027,11.7290555594219,0,0,0,11.8134441994615,0,0,0,11.7674633211642,9.92613785631746,0,11.7726039624799,0,11.7872487077798,0,11.7330681744715,0,0,11.8665487669014,0,0,0,0,0,11.7452946387643,11.7905358388258,11.7388435432087
176,0,95,11.9052631578947,5.275861684046,3,1,0,0,11.6513160961906,0,11.7720612172721,11.5944067990452,11.5933833942529,11.5547645932495,11.774815347247,13.2340512220455,11.6727293047456,11.643112364092,11.7680991713064,12.5608358195484,11.6529531600011,0,0,0,0,0,0,11.5385644080568,11.5752654347293,0,11.4820589294539,0,12.6259731554727,11.7613870332822,11.6296502529185,0,12.5296562468861,11.503551557141,11.550931492954,12.7062008675388,11.3422028489572,11.7625600254819,0,0,12.6360904720045,12.6505644498614,11.3937201790449,11.7652059704872,11.5893805736322,12.7342167550376,11.7812643151014,0,11.7739223892836,11.5790175184547,11.6999178597394,11.7660020521075,0,12.8180400771612,0,0,11.6132049215359,11.7877617469932,11.6182839688234,11.7701869681895,11.7874545126236,11.6879338261985,0,0,12.6958730924483,11.7585296749642,0,11.39139424595,0,11.7722829993865,0,13.4893445175596,11.6355681290993,11.5312164765183,13.1470215481805,11.5187964880479,11.5765246431668,11.5772475266119,11.5845860635529,11.7657876388688,12.9065012410002,11.5919436189676,0,11.7664858190366,11.6335903789856,0,11.1709841702481,11.5382287797749,0,0,11.6197599285299,12.8323588057112,11.7746844839206,12.5054029586894,12.7426946904444,11.7591519740914,12.6923337284319,11.7813089736032,11.3100130824923,11.6390504938567,12.4050996079323,11.7510413936084,11.6507806362705,11.7553549075937,0,11.7502701879118,0,11.6098861205471,0,0,0,0,0,13.6892872730074,0,0,11.3965087389628,0,11.7621378113982,0,11.5312836477579,0,11.6430704995634,0,11.3957621762063,11.5134031057586,0,0,0,12.7498786974569,12.9658691154926,0,0,11.5478246245783,11.6801843542279,0,11.6761198137253,0,11.6585219387271,0,11.7727364784223,0,0,11.6500267209125,0,0,0,0,0,13.0287837825477,11.667612893553,11.5368078288804
177,0,95,11.9052631578947,1.07636493469985,3,1,0,0,11.9080370184048,0,11.7983350606905,11.8968070040201,12.026998102724,11.7741838840021,11.9735860420123,12.0819661225278,11.9772293630843,11.836960428083,11.902305996731,11.9436317947337,11.9234423520216,0,0,0,0,0,0,11.8978059774826,11.9304762276233,0,11.7785031630859,0,11.9890986350856,11.8139350801957,11.9664609402713,0,12.0807762233494,11.7735529204318,11.9908741513637,11.8904746492,11.8192974325398,11.9296646314947,0,0,11.9007830484089,11.9550848268961,11.7228215142806,11.7755987043995,11.8462324822929,11.9535728222701,11.9114974286178,0,11.8960330902842,11.8662413646786,11.9819787064337,11.8842050587879,0,11.7470888120787,0,0,11.8026118790307,11.878944298077,11.7863420236509,11.9736632134779,12.0003639657258,11.9522550397263,0,0,12.0229246142321,11.8491718396803,0,11.7115384468742,0,12.1214382292516,0,12.1579070739796,11.8131324438784,11.9700298088711,12.2074438171824,11.8195647145748,11.9571488090381,11.9027613552832,11.7649903089955,11.9307155543962,12.019515624134,11.8140482402949,0,11.854613333562,11.9855586683251,0,11.7129580717711,11.7505922297799,0,0,11.865368237401,12.0331431185011,11.8858888971546,12.0007932965752,11.8524748878752,11.8049185607392,11.759306628478,12.1697823800653,11.8844463028078,11.8998800858665,12.0268725352276,11.751093470268,11.8761253333853,11.9904410176177,0,11.9938637095795,0,12.0052619540643,0,0,0,0,0,12.1954533942783,0,0,11.7638254392359,0,11.7657523364502,0,11.8491216676823,0,11.9588823032357,0,12.045624150853,11.9402140067288,0,0,0,12.0716057205442,11.875506156102,0,0,11.835611030989,11.9817996685121,0,11.7947604175069,0,11.8290797119644,0,11.8219081948488,0,0,11.8423370127025,0,0,0,0,0,11.8605560072143,11.9663443645593,11.752306168704
178,0,95,11.9052631578947,0.256055162953988,3,1,0,0,11.938098022083,0,11.8949838599744,11.9225144404763,11.9438593581528,11.798486712147,11.9335633467024,11.921050220085,11.9301977933651,11.9254292922366,11.9100105454071,11.8996109284131,11.8976169656502,0,0,0,0,0,0,11.9008687408885,11.902500587924,0,11.8915059208951,0,11.9089983546325,11.8913318022871,11.894369367709,0,11.9316727648871,11.8559267863806,11.9102009250786,11.9005792998799,11.8740477417137,11.9041052686524,0,0,11.8830514438825,11.8860303423004,11.8677840861554,11.8947105823725,11.8852183305101,11.9142034502152,11.9173890217434,0,11.8953984979702,11.8947179795867,11.9332639788862,11.9200017468507,0,11.8821018302616,0,0,11.8991007346489,11.9060144328985,11.9088723220362,11.9067266162183,11.9345756270405,11.9160417543392,0,0,11.9083157632771,11.9032006480475,0,11.8772690195744,0,11.9256113805826,0,11.933061296416,11.9036686865422,11.9246350170462,11.9401355213351,11.9404480047726,11.8869366094859,11.8814254969563,11.8583698725982,11.902558907641,11.8876386977906,11.8788790771175,0,11.9173909696328,11.9092741884387,0,11.8638774740996,11.8737399285004,0,0,11.9295780959733,11.9049828801612,11.9032424709017,11.9029323436052,11.8616158059048,11.8863326879267,11.8535510123435,11.981644013026,11.897944011884,11.9458808068142,11.9138408476772,11.9085790325715,11.9240484986906,11.9159491057247,0,11.928854891869,0,11.9421622258232,0,0,0,0,0,11.9391004902995,0,0,11.8664555672194,0,11.878816252651,0,11.9047116259724,0,11.9087990232227,0,11.906134140644,11.8991499748125,0,0,0,11.9502678100202,11.908068077461,0,0,11.918548714386,11.9515012202796,0,11.8999274170496,0,11.8924498023318,0,11.8828688185276,0,0,11.9512332998628,0,0,0,0,0,11.8822148974371,11.8960792395192,11.9057139761779
179,0,95,11.9052631578947,0.0581405136609254,3,1,0,0,11.9119229487971,0,11.9068533212124,11.909011198615,11.9125276680238,11.8786049048154,11.9108958434617,11.9043327895525,11.9078950192407,11.9087222838024,11.9052035012414,11.9060225908063,11.9029617551065,0,0,0,0,0,0,11.9021855868666,11.9023310320703,0,11.9123751959032,0,11.9026812660526,11.898283265676,11.898160973588,0,11.9030126213727,11.8930638270602,11.9107868246491,11.9052836217344,11.9056433669916,11.9013404989855,0,0,11.905296596315,11.9066456217646,11.8977012327654,11.8996329258739,11.9044431960784,11.9074101755964,11.9116886261112,0,11.9022751265451,11.906116017291,11.9131382550965,11.9094171887987,0,11.9086200732939,0,0,11.9100517656951,11.910917669737,11.909381546401,11.9008848348288,11.9082975193259,11.9093302778146,0,0,11.9010272635341,11.9018730408552,0,11.8977210365372,0,11.9019163312445,0,11.9109688697291,11.9104668445295,11.904046925561,11.9040187368548,11.9088063697787,11.8927885502207,11.8949766498263,11.8950009553555,11.9009744189727,11.902948726538,11.9014870889323,0,11.9115144173092,11.9039747860971,0,11.9028861613322,11.9034625724798,0,0,11.9103492649996,11.9048144595968,11.9064843040885,11.9076912439273,11.8966209593643,11.9042471732536,11.8964318201712,11.9127951456347,11.9126834000073,11.9120097367208,11.9070476564837,11.9079866004294,11.9098546852526,11.8977865687603,0,11.9092886627021,0,11.9192963727752,0,0,0,0,0,11.9066286329555,0,0,11.9002498627605,0,11.9008407875374,0,11.9030432999139,0,11.9085263419216,0,11.8959385880165,11.9034470649288,0,0,0,11.9137378638083,11.9093702834878,0,0,11.9062421980908,11.9087252194995,0,11.9085846445033,0,11.9040521193606,0,11.9039056344735,0,0,11.9181072727331,0,0,0,0,0,11.9042898907477,11.9008910558168,11.9119071932661
180,0,95,11.9052631578947,0.0130485630672984,3,1,0,0,11.9050292951756,0,11.9060819972885,11.9049272336086,11.9066357341489,11.9005261249495,11.9073349957308,11.9053382570102,11.9053567396514,11.9045688557782,11.9051530864312,11.9056067168172,11.905592005179,0,0,0,0,0,0,11.9045997286764,11.9042604406758,0,11.9074314185146,0,11.9047990735124,11.903192319867,11.9036468215591,0,11.9050127443338,11.9036481056847,11.9072891584846,11.9041672113211,11.905574762114,11.9043991428008,0,0,11.9060835271622,11.9068863616608,11.9046483670401,11.9035653179349,11.9045364923161,11.9046213351343,11.9062449900136,0,11.9039189573478,11.9060718544356,11.9069250058375,11.9068088956167,0,11.9046257137219,0,0,11.9087082243572,11.906517294129,11.9070041206095,11.904158820236,11.9054730441347,11.9061538034067,0,0,11.9028062406806,11.9040824869735,0,11.9033035334429,0,11.9039691677962,0,11.9059859654806,11.9070726235913,11.9036516671581,11.9045615943412,11.9047752423392,11.9025245687945,11.9033158293624,11.9032514562405,11.9041470516649,11.9056105923552,11.9042338870218,0,11.9064417530085,11.904852338186,0,11.9062831552741,11.9062765289464,0,0,11.9062239039839,11.9048995808123,11.9070983214532,11.9066981659637,11.9048873205036,11.9059007724291,11.9047321984997,11.9058077399768,11.9075144075105,11.9053854536502,11.9065408564107,11.9050756494505,11.9047720613539,11.9033884936615,0,11.905880023984,0,11.9081702381505,0,0,0,0,0,11.9051746534425,0,0,11.9050381817719,0,11.9042231565472,0,11.9042370733962,0,11.9062699200752,0,11.9034967915626,11.9046809855715,0,0,0,11.9061558808913,11.9065199857395,0,0,11.9046172867912,11.9044131099898,0,11.9061966411339,0,11.9052540847151,0,11.9055367675818,0,0,11.9064538660468,0,0,0,0,0,11.9064969998981,11.9048608029963,11.9058440917162
181,0,95,11.9052631578947,0.00285118728679611,3,1,0,0,11.9051306884173,0,11.9055618763645,11.9048609036448,11.9057074986658,11.9047271468562,11.9055916746493,11.9052925833332,11.9051578354533,11.9049734196127,11.9051739070221,11.9052119276158,11.9054461185345,0,0,0,0,0,0,11.905341817257,11.9051899197001,0,11.9054348724219,0,11.9054054299199,11.9048673608368,11.9050206153348,0,11.9053863136767,11.9051532944735,11.9055262081767,11.9052715152885,11.9050792125808,11.9052802512512,0,0,11.9053911445518,11.905552577195,11.9055294341133,11.904969518546,11.9049109323924,11.9048578725037,11.9052529572641,0,11.9047567837205,11.9055535533303,11.9054549535848,11.905873780958,0,11.904932950192,0,0,11.9062288579054,11.905301101765,11.9056620588348,11.9050020960595,11.9055604449612,11.9052614078744,0,0,11.9047376299422,11.904996137831,0,11.9048746906866,0,11.9049019861406,0,11.9050833332923,11.905490716441,11.9049689589205,11.9053842004898,11.9053544688991,11.9047120657808,11.9050299886134,11.9048695966344,11.9049664973833,11.9055552080818,11.9048714014296,0,11.9052819645748,11.9050225569504,0,11.9057887304591,11.9055753928062,0,0,11.9053303091955,11.9048188448197,11.9057872332624,11.9053895667113,11.9053356265709,11.9053094132715,11.9054798025394,11.9053319144589,11.9058148683691,11.9051829996476,11.9055653889138,11.905294272093,11.905013302576,11.90504263631,0,11.9052909664204,0,11.9057089453352,0,0,0,0,0,11.9054630954057,0,0,11.9056178565657,0,11.9051628559956,0,11.9050969417765,0,11.9052492781163,0,11.9051528569974,11.9052025113219,0,0,0,11.905260579699,11.9056081335348,0,0,11.9053129106494,11.9049990655658,0,11.9052179836355,0,11.9053880326895,0,11.9050645007632,0,0,11.9053099996096,0,0,0,0,0,11.9057412794675,11.9053413944022,11.9052229998719
182,0,95,11.9052631578947,0.000682555430108527,3,1,0,0,11.9052651056436,0,11.9053298628085,11.9051459953832,11.9054261340809,11.905206651564,11.9052498099091,11.9052359148925,11.9052114758012,11.9052109844157,11.9052136654795,11.9051906837705,11.9053002901639,0,0,0,0,0,0,11.9053007642877,11.9053211489388,0,11.9052303666007,0,11.9053327090946,11.90522087132,11.9052315400394,0,11.9052805217191,11.9052538777142,11.9053004445503,11.9053799115076,11.9051654276219,11.9053112841844,0,0,11.9052903997702,11.9052531879491,11.9053707517028,11.905198896081,11.9051608352979,11.9051495716303,11.9052510152395,0,11.9051714801619,11.9053633093275,11.9052828520083,11.9054136944098,0,11.9052307479141,0,0,11.9054127136897,11.9052702911386,11.9053129180354,11.9051765219435,11.9053681177133,11.9052388265383,0,0,11.9052292772377,11.9052593058559,0,11.9052025040987,0,11.9051671434008,0,11.9051932002288,11.9052250966343,11.9052304552119,11.9053504016087,11.9053381554912,11.9051239018315,11.9052541169674,11.9052219232627,11.9051974684786,11.9053570699321,11.9051584023734,0,11.9052152898352,11.9051991393636,0,11.9054005108079,11.905327267084,0,0,11.9052115328966,11.9051099250932,11.9053256430977,11.9052610021051,11.9052956417243,11.9052282556473,11.9053166660392,11.9052393420427,11.9053789437963,11.9052654019818,11.9053013870941,11.9053493587844,11.9052592992586,11.9052467713114,0,11.9052842822359,0,11.9053168735832,0,0,0,0,0,11.9053477433939,0,0,11.9053908283431,0,11.9052610007984,0,11.9052540371726,0,11.9052088238761,0,11.9052566319522,11.905259973243,0,0,0,11.9052342508106,11.9053576443615,0,0,11.9053354606847,11.905221795536,0,11.9052245153068,0,11.9053056549066,0,11.9051766196991,0,0,11.9052098828785,0,0,0,0,0,11.9053443437881,11.9052890523892,11.9052588502835
183,0,95,11.9052631578947,0.000152211188547763,3,1,0,0,11.9052634183574,0,11.9052681778483,11.9052438362281,11.9052962569439,11.9052481063876,11.9052441691845,11.9052465313039,11.9052581661067,11.9052588832902,11.9052443730901,11.9052376423676,11.9052714215067,0,0,0,0,0,0,11.9052678256519,11.9052791076874,0,11.9052452672382,0,11.9052862444871,11.9052656142032,11.9052576436904,0,11.9052636490318,11.9052662006356,11.9052792391717,11.9052957202876,11.9052295159074,11.9052796699415,0,0,11.9052714489664,11.9052536581281,11.9052864475494,11.9052495956505,11.9052320046323,11.9052443957268,11.9052666746423,0,11.9052572359372,11.9052881826147,11.9052686466209,11.9052842610446,0,11.9052615221171,0,0,11.9052809999324,11.9052711484958,11.9052714279517,11.9052392593084,11.9052775374634,11.9052644408737,0,0,11.9052685836512,11.9052707913443,0,11.9052500207571,0,11.9052393426653,0,11.9052680841247,11.905250330248,11.905258624408,11.9052879034577,11.9052815124294,11.9052328779097,11.9052607478472,11.9052629248053,11.9052516444381,11.9052752004353,11.905239371382,0,11.905248028263,11.9052468307691,0,11.9052846144164,11.9052757178524,0,0,11.9052469016379,11.9052372195439,11.9052626066422,11.9052698004489,11.9052764011203,11.905250665646,11.9052623441685,11.9052532785517,11.9052748717731,11.905270878708,11.9052686151355,11.9052976277141,11.9052756243229,11.9052577011953,0,11.9052748296241,0,11.9052716150705,0,0,0,0,0,11.9052820301224,0,0,11.9052872746925,0,11.9052667021128,0,11.9052708943405,0,11.905250816738,0,11.9052550531138,11.9052587532366,0,0,0,11.9052556873638,11.9052822910502,0,0,11.905278890586,11.9052564551369,0,11.9052610208526,0,11.9052761402907,0,11.9052552804359,0,0,11.9052335920587,0,0,0,0,0,11.9052635877803,11.9052685981594,11.905258567428
184,0,95,11.9052631578947,3.45294940148482e-05,3,1,0,0,11.9052625180623,0,11.9052605213595,11.9052611491654,11.9052653165015,11.9052599293779,11.9052576771128,11.905258365418,11.9052656998417,11.9052642260154,11.9052585717928,11.9052576539962,11.9052639610336,0,0,0,0,0,0,11.905262960386,11.9052642322284,0,11.9052575944122,0,11.9052699367728,11.90526310608,11.9052620909019,0,11.9052640296863,11.9052659821144,11.9052694582445,11.9052686680012,11.9052542518582,11.9052689823826,0,0,11.9052659994367,11.9052624247644,11.9052686599819,11.9052599504672,11.9052549264841,11.9052609401219,11.9052646916141,0,11.9052627560544,11.9052679284532,11.9052643388821,11.9052639000791,0,11.9052633259467,0,0,11.905265067546,11.9052666482996,11.9052662809325,11.9052572129288,11.905262550871,11.9052646337747,0,0,11.9052649623641,11.9052633628261,0,11.905259740974,0,11.9052582073311,0,11.9052703867198,11.9052628222254,11.9052636270374,11.90526872533,11.9052672077361,11.9052583146978,11.9052607246442,11.9052626873006,11.9052619298036,11.905261800523,11.9052576844983,0,11.9052593726292,11.9052587974879,0,11.9052655406353,11.9052637885343,0,0,11.9052615985229,11.9052602457522,11.9052622368394,11.9052655493229,11.9052668642927,11.9052583992754,11.9052607833707,11.9052635001072,11.9052628548434,11.9052667577287,11.9052652973198,11.9052709513606,11.9052650815259,11.9052596911118,0,11.9052656293294,0,11.9052665408429,0,0,0,0,0,11.9052659683585,0,0,11.9052665638262,0,11.9052658436193,0,11.9052668954109,0,11.9052611265307,0,11.9052608521276,11.9052631930072,0,0,0,11.9052622202742,11.9052657951021,0,0,11.9052659720063,11.90526109393,0,11.9052644278783,0,11.9052665144102,0,11.9052651470688,0,0,11.9052562535521,0,0,0,0,0,11.9052597608065,11.9052648360794,11.9052604482712
185,0,95,11.9052631578947,8.58270066675645e-06,3,1,0,0,11.9052631760246,0,11.9052617047363,11.9052628537414,11.9052624345475,11.9052627204736,11.9052620413612,11.9052623704019,11.9052641906289,11.905263563909,11.9052621223251,11.9052621711384,11.9052629995664,0,0,0,0,0,0,11.9052622861452,11.9052630530355,0,11.9052619143457,0,11.9052647035235,11.9052628763719,11.9052629586653,0,11.9052635793647,11.9052637982792,11.9052649425755,11.9052641287124,11.905261232247,11.9052650513206,0,0,11.9052638337633,11.9052634928191,11.9052644939498,11.9052621357645,11.9052616715439,11.9052625035618,11.9052636524402,0,11.9052625912923,11.9052645416318,11.905263421278,11.9052626449425,0,11.9052633986751,0,0,11.9052630579515,11.9052645661953,11.9052637989589,11.9052616935318,11.9052626388677,11.905263108726,0,0,11.9052636563088,11.9052625864394,0,11.9052625542583,0,11.905262237384,0,11.9052654399338,11.9052633350417,11.9052640600178,11.9052642685798,11.9052642997179,11.905262750199,11.9052624215787,11.9052626901024,11.905263135586,11.9052620836218,11.9052620606202,0,11.9052621236477,11.9052621095368,0,11.905263397736,11.9052624197046,0,0,11.9052633245671,11.9052627320445,11.9052635065874,11.9052634795396,11.9052639774331,11.905261857343,11.9052622881649,11.9052641224713,11.9052632388922,11.905264580645,11.9052639182485,11.9052645127635,11.9052627956423,11.9052621178948,0,11.9052636233226,0,11.9052643498476,0,0,0,0,0,11.9052634842874,0,0,11.9052636847804,0,11.905264096552,0,11.9052637563768,0,11.9052625674512,0,11.9052630587214,11.905263729691,0,0,0,11.9052632179296,11.90526315551,0,0,11.9052638887784,11.905262719335,0,11.9052636912735,0,11.9052639005748,0,11.9052640731052,0,0,11.9052622880099,0,0,0,0,0,11.9052621513032,11.9052634808215,11.9052626957772
186,0,95,11.9052631578947,2.195530394558e-06,3,1,0,0,11.9052632512318,0,11.9052627698091,11.9052630857086,11.9052628662091,11.9052630214214,11.9052629589524,11.905263102636,11.9052633365396,11.9052632482021,11.9052629246314,11.9052629204423,11.9052631531446,0,0,0,0,0,0,11.9052626760841,11.9052631444352,0,11.9052629723446,0,11.9052634038212,11.9052632159121,11.9052630455451,0,11.9052632258536,11.9052630818216,11.9052636380607,11.9052633578452,11.9052628166436,11.9052636067069,0,0,11.9052631765409,11.9052632957755,11.9052633746595,11.9052629156989,11.9052630079674,11.9052629316526,11.9052633316783,0,11.9052629184523,11.9052636897051,11.9052632564188,11.9052630112184,0,11.905263283098,0,0,11.9052630304233,11.9052635654205,11.9052631595319,11.9052627868421,11.9052630670668,11.9052629972612,0,0,11.9052632353727,11.9052629047796,0,11.905263039126,0,11.9052629132274,0,11.9052636509841,11.9052631553984,11.9052635335391,11.9052633446503,11.9052634695612,11.9052631885916,11.9052630304501,11.9052629770141,11.9052632046357,11.9052627759177,11.9052629689262,0,11.9052629241765,11.9052629871933,0,11.9052631914236,11.9052628129344,0,0,11.9052632398405,11.9052630641375,11.9052634028021,11.9052631935721,11.9052633200146,11.9052629952907,11.9052628118541,11.9052635138639,11.9052633155313,11.9052636062647,11.9052633179297,11.9052634378543,11.9052629257637,11.9052630308968,0,11.9052633725749,0,11.9052634681047,0,0,0,0,0,11.9052631704251,0,0,11.9052633570672,0,11.9052633603833,0,11.905263107971,0,11.9052630129216,0,11.9052631968349,11.9052633772379,0,0,0,11.9052632190068,11.905262991298,0,0,11.9052633625615,11.9052631394812,0,11.9052633463273,0,11.9052633199589,0,11.9052634483608,0,0,11.9052631125438,0,0,0,0,0,11.9052629572626,11.9052631546946,11.9052632778288
187,0,95,11.9052631578947,5.80150307797514e-07,3,1,0,0,11.9052631908799,0,11.9052631008146,11.905263140013,11.9052630898197,11.9052630794782,11.905263138792,11.9052631671941,11.9052631676201,11.9052631781814,11.9052631189614,11.905263082157,11.9052631872538,0,0,0,0,0,0,11.9052630149302,11.9052631453662,0,11.9052631477612,0,11.9052631723537,11.9052632141527,11.9052630983313,0,11.9052631483377,11.9052630628048,11.9052632845983,11.9052631756227,11.9052631176796,11.9052632321798,0,0,11.9052631242618,11.905263196356,11.9052631646176,11.9052631354583,11.9052631734061,11.905263115361,11.9052632066426,0,11.9052630916782,11.905263325262,11.905263190079,11.9052631488226,0,11.9052632079607,0,0,11.9052631340771,11.9052632400271,11.9052631324759,11.9052630616815,11.9052631321553,11.9052631076772,0,0,11.9052631371795,11.9052630753209,0,11.9052631096839,0,11.9052630711804,0,11.9052632565414,11.9052631571994,11.9052632530224,11.9052631794297,11.9052632226999,11.9052631767993,11.9052631276359,11.9052631022085,11.9052631739523,11.90526304849,11.9052631343086,0,11.9052631324156,11.9052631573643,0,11.9052631669031,11.9052630619199,0,0,11.9052631750477,11.9052631290052,11.9052632295765,11.9052631652373,11.9052631993656,11.9052631694544,11.9052630349957,11.9052632435484,11.9052632071982,11.9052632607424,11.9052631813157,11.9052632427628,11.9052630868022,11.9052631686106,0,11.9052632554018,0,11.9052632345223,0,0,0,0,0,11.9052631351345,0,0,11.9052632469612,0,11.9052631908015,0,11.9052631128058,0,11.9052631356996,0,11.9052631551943,11.9052632229789,0,0,0,11.9052631755803,11.9052630918193,0,0,11.9052632025158,11.9052631731213,0,11.9052632254998,0,11.9052631958704,0,11.9052632481525,0,0,11.9052631718494,0,0,0,0,0,11.9052631203652,11.9052631340542,11.9052632511504
188,0,95,11.9052631578947,1.52234555384619e-07,3,1,0,0,11.9052631637375,0,11.9052631588423,11.9052631499971,11.9052631444387,11.9052631291489,11.9052631628785,11.9052631627434,11.9052631521108,11.9052631587547,11.9052631514454,11.9052631381727,11.9052631714111,0,0,0,0,0,0,11.905263129496,11.9052631468988,0,11.9052631602345,0,11.905263151522,11.9052631713181,11.9052631362914,0,11.9052631507213,11.905263124739,11.905263186286,11.9052631479697,11.9052631597995,11.9052631687306,0,0,11.905263147133,11.9052631682353,11.905263149425,11.9052631626646,11.9052631757567,11.9052631530587,11.9052631677117,0,11.9052631413293,11.9052632008828,11.9052631659044,11.9052631648486,0,11.9052631751696,0,0,11.9052631612974,11.9052631679145,11.9052631526077,11.905263132741,11.905263144063,11.9052631501011,0,0,11.9052631408962,11.9052631333893,0,11.9052631406032,0,11.905263131989,0,11.9052631776452,11.9052631612044,11.9052631761714,11.9052631592822,11.9052631664091,11.9052631640115,11.905263145653,11.9052631436079,11.9052631584299,11.9052631343476,11.9052631570966,0,11.9052631601812,11.9052631690144,0,11.9052631641661,11.9052631379698,0,0,11.9052631629284,11.9052631459247,11.9052631744515,11.9052631592515,11.9052631720453,11.9052631683207,11.9052631222914,11.9052631713579,11.9052631654912,11.9052631755452,11.9052631621481,11.9052631823219,11.9052631381488,11.9052631680775,0,11.9052631877627,0,11.9052631759879,0,0,0,0,0,11.9052631464059,0,0,11.90526319011,0,11.9052631637226,0,11.9052631453795,0,11.9052631553034,0,11.9052631564945,11.9052631792862,0,0,0,11.9052631600209,11.9052631415422,0,0,11.9052631650929,11.9052631623053,0,11.9052631801544,0,11.9052631662931,0,11.9052631804291,0,0,11.905263164589,0,0,0,0,0,11.9052631549617,11.9052631489605,11.9052631862945
189,0,95,11.9052631578947,3.84061761476052e-08,3,1,0,0,11.9052631581434,0,11.9052631611927,11.9052631539341,11.9052631558461,11.9052631506022,11.9052631607511,11.9052631593962,11.9052631544419,11.9052631557901,11.9052631552991,11.9052631536332,11.9052631615968,0,0,0,0,0,0,11.9052631539115,11.9052631538185,0,11.9052631582522,0,11.9052631549145,11.905263158609,11.9052631521315,0,11.9052631564456,11.9052631505705,11.9052631627928,11.9052631525204,11.9052631607547,11.9052631605548,0,0,11.9052631559267,11.9052631596467,11.9052631548781,11.9052631602397,11.905263165726,11.9052631569554,11.905263158258,0,11.9052631539931,11.9052631679001,11.9052631592094,11.9052631618283,0,11.9052631634888,0,0,11.9052631612487,11.9052631575481,11.9052631574917,11.9052631515961,11.9052631528184,11.9052631573243,0,0,11.9052631520246,11.9052631517266,0,11.9052631542989,0,11.9052631514833,0,11.9052631604557,11.90526315884,11.9052631615853,11.905263158559,11.9052631583462,11.9052631604839,11.9052631540908,11.9052631555387,11.9052631566625,11.9052631547928,11.9052631580158,0,11.9052631591676,11.9052631624173,0,11.9052631613548,11.9052631546729,0,0,11.9052631599072,11.9052631533689,11.905263162031,11.9052631581364,11.9052631624913,11.9052631606773,11.9052631493853,11.9052631583364,11.9052631584519,11.9052631606377,11.9052631586717,11.9052631636185,11.9052631522618,11.9052631619478,0,11.9052631648539,0,11.9052631610392,0,0,0,0,0,11.905263154728,0,0,11.9052631681614,0,11.9052631592701,0,11.9052631557677,0,11.9052631572032,0,11.9052631589309,11.9052631648756,0,0,0,11.9052631567851,11.9052631547754,0,0,11.9052631589416,11.9052631584961,0,11.9052631639931,0,11.9052631594003,0,11.9052631620172,0,0,11.9052631597277,0,0,0,0,0,11.9052631591632,11.9052631554089,11.9052631631859
190,0,95,11.9052631578947,9.67596502088638e-09,3,1,0,0,11.9052631576327,0,11.9052631590681,11.9052631564474,11.9052631578017,11.9052631563933,11.9052631585745,11.9052631582339,11.9052631565967,11.905263156794,11.9052631566107,11.9052631568392,11.9052631585267,0,0,0,0,0,0,11.9052631576706,11.9052631570652,0,11.9052631577775,0,11.9052631570038,11.9052631574956,11.9052631568026,0,11.9052631578698,11.9052631567711,11.905263158495,11.9052631564591,11.9052631589191,11.9052631588476,0,0,11.9052631576226,11.9052631577437,11.9052631572049,11.9052631585369,11.9052631605031,11.9052631575268,11.9052631570612,0,11.9052631572185,11.9052631601276,11.9052631579125,11.9052631592609,0,11.9052631597289,0,0,11.9052631590565,11.9052631572529,11.9052631578956,11.9052631564485,11.9052631566789,11.9052631578604,0,0,11.9052631564656,11.9052631567405,0,11.9052631575926,0,11.9052631563274,0,11.9052631577336,11.9052631577888,11.9052631589291,11.9052631582781,11.9052631579397,11.9052631590056,11.9052631569853,11.9052631579854,11.9052631573386,11.9052631578523,11.9052631578035,0,11.9052631580173,11.9052631591554,0,11.9052631591414,11.9052631575554,0,0,11.9052631584666,11.9052631565192,11.9052631589328,11.905263157994,11.9052631592035,11.9052631584519,11.9052631560862,11.9052631572554,11.9052631578071,11.9052631584911,11.9052631577842,11.9052631591584,11.90526315647,11.9052631592667,0,11.9052631593521,0,11.9052631581073,0,0,0,0,0,11.9052631573272,0,0,11.9052631609226,0,11.9052631582679,0,11.905263157832,0,11.9052631575649,0,11.9052631585335,11.9052631597638,0,0,0,11.9052631571075,11.9052631572934,0,0,11.9052631581181,11.9052631580177,0,11.9052631592903,0,11.905263158175,0,11.9052631584886,0,0,11.9052631581482,0,0,0,0,0,11.9052631583911,11.9052631572145,11.9052631584186
191,0,95,11.9052631578947,2.49436529114704e-09,3,1,0,0,11.9052631577474,0,11.9052631581897,11.9052631575238,11.9052631579387,11.9052631576187,11.90526315798,11.9052631579327,11.9052631575369,11.9052631575569,11.9052631574113,11.9052631575761,11.9052631579028,0,0,0,0,0,0,11.9052631580308,11.9052631578003,0,11.9052631578422,0,11.9052631576432,11.9052631577362,11.9052631577869,0,11.9052631579471,11.9052631578292,11.9052631579656,11.9052631576417,11.9052631581562,11.9052631581989,0,0,11.9052631578683,11.9052631576811,11.9052631577463,11.905263158074,11.9052631586339,11.9052631577979,11.9052631574062,0,11.9052631578795,11.9052631583466,11.9052631578135,11.9052631582291,0,11.9052631584813,0,0,11.9052631581772,11.9052631576612,11.9052631578869,11.9052631576202,11.9052631576724,11.9052631578824,0,0,11.9052631576099,11.9052631577519,0,11.9052631579568,0,11.9052631574967,0,11.9052631577145,11.9052631577701,11.9052631582108,11.9052631579848,11.9052631579514,11.9052631583003,11.9052631576726,11.9052631581398,11.9052631577424,11.9052631579725,11.9052631578506,0,11.9052631578326,11.9052631582195,0,11.905263158243,11.9052631579234,0,0,11.9052631579845,11.905263157557,11.9052631580958,11.905263157941,11.9052631582342,11.9052631580005,11.905263157513,11.9052631575892,11.9052631577853,11.9052631580754,11.9052631577341,11.9052631581765,11.9052631575947,11.9052631582977,0,11.905263158183,0,11.9052631578195,0,0,0,0,0,11.9052631578142,0,0,11.9052631586965,0,11.9052631580011,0,11.9052631580298,0,11.9052631577905,0,11.905263158071,11.9052631583013,0,0,0,11.9052631576103,11.9052631577362,0,0,11.9052631579589,11.9052631579393,0,11.9052631581825,0,11.9052631579854,0,11.9052631580018,0,0,11.9052631578479,0,0,0,0,0,11.9052631579595,11.9052631577221,11.9052631578212
192,0,95,11.9052631578947,6.45182002750129e-10,3,1,0,0,11.9052631578389,0,11.9052631579552,11.9052631578298,11.9052631578927,11.9052631578537,11.9052631578916,11.9052631578891,11.9052631578235,11.905263157815,11.9052631577528,11.9052631578054,11.9052631578519,0,0,0,0,0,0,11.905263157975,11.9052631578937,0,11.9052631578879,0,11.9052631578243,11.9052631578454,11.9052631579124,0,11.9052631579078,11.9052631579352,11.905263157916,11.9052631578647,11.9052631579479,11.9052631579795,0,0,11.9052631578975,11.9052631578116,11.9052631578637,11.9052631579466,11.9052631580802,11.9052631578803,11.9052631577102,0,11.9052631579384,11.9052631579667,11.9052631578563,11.9052631579468,0,11.9052631580646,0,0,11.9052631579485,11.9052631578379,11.9052631578867,11.9052631578674,11.9052631578558,11.905263157889,0,0,11.9052631578433,11.905263157889,0,11.9052631579346,0,11.9052631578017,0,11.9052631578408,11.9052631578567,11.9052631579779,11.9052631578914,11.9052631579172,11.9052631580276,11.9052631578331,11.9052631580113,11.9052631578663,11.9052631579105,11.9052631578909,0,11.9052631578549,11.9052631579771,0,11.9052631579811,11.9052631579254,0,0,11.9052631578963,11.9052631578224,11.9052631579182,11.9052631579079,11.9052631579768,11.9052631579134,11.9052631578157,11.905263157801,11.9052631578341,11.9052631579448,11.9052631578212,11.9052631579473,11.905263157836,11.9052631579948,0,11.905263157938,0,11.9052631578566,0,0,0,0,0,11.9052631578762,0,0,11.9052631580771,0,11.9052631579291,0,11.9052631579688,0,11.9052631578726,0,11.9052631579248,11.9052631579749,0,0,0,11.9052631578149,11.9052631578441,0,0,11.905263157911,11.9052631579027,0,11.9052631579505,0,11.9052631579299,0,11.9052631579306,0,0,11.905263157857,0,0,0,0,0,11.9052631578889,11.9052631578584,11.9052631578291
193,0,95,11.9052631578947,1.66933523835566e-10,3,1,0,0,11.9052631578777,0,11.9052631579048,11.9052631578897,11.9052631578835,11.9052631578933,11.905263157889,11.9052631578912,11.9052631578857,11.9052631578786,11.9052631578601,11.9052631578748,11.9052631578743,0,0,0,0,0,0,11.9052631579223,11.905263157899,0,11.9052631578966,0,11.9052631578765,11.9052631578797,11.9052631579083,0,11.9052631578959,11.9052631579179,11.9052631579022,11.9052631578938,11.9052631579035,11.905263157917,0,0,11.9052631578973,11.9052631578715,11.9052631578896,11.9052631579088,11.9052631579375,11.905263157894,11.9052631578386,0,11.9052631579158,11.9052631579006,11.9052631578819,11.9052631578958,0,11.9052631579386,0,0,11.905263157901,11.9052631578852,11.9052631578892,11.9052631579017,11.9052631578876,11.9052631578901,0,0,11.9052631578863,11.9052631578985,0,11.9052631579108,0,11.9052631578766,0,11.9052631578821,11.9052631578874,11.9052631579128,11.9052631578833,11.9052631578996,11.9052631579363,11.9052631578788,11.9052631579351,11.9052631578927,11.9052631578949,11.9052631578992,0,11.9052631578791,11.9052631579138,0,11.905263157914,11.9052631579055,0,0,11.9052631578909,11.90526315788,11.9052631578947,11.9052631578964,11.9052631579126,11.9052631578978,11.9052631578813,11.905263157872,11.9052631578726,11.9052631579058,11.9052631578707,11.9052631578998,11.9052631578819,11.9052631579161,0,11.9052631578948,0,11.9052631578819,0,0,0,0,0,11.9052631578876,0,0,11.9052631579293,0,11.9052631579067,0,11.9052631579209,0,11.9052631578903,0,11.9052631578969,11.9052631579108,0,0,0,11.9052631578741,11.9052631578797,0,0,11.905263157898,11.9052631578939,0,11.9052631579041,0,11.9052631579062,0,11.9052631579078,0,0,11.9052631578826,0,0,0,0,0,11.905263157891,11.9052631578886,11.9052631578693
194,0,95,11.9052631578947,4.31248575857674e-11,3,1,0,0,11.9052631578904,0,11.905263157896,11.9052631578965,11.9052631578886,11.9052631578969,11.9052631578925,11.905263157894,11.9052631578947,11.905263157892,11.9052631578876,11.9052631578915,11.9052631578882,0,0,0,0,0,0,11.9052631579017,11.9052631578973,0,11.9052631578962,0,11.9052631578904,11.9052631578911,11.9052631578996,0,11.9052631578943,11.9052631579027,11.9052631578965,11.9052631578957,11.9052631578959,11.9052631579,0,0,11.9052631578955,11.9052631578892,11.9052631578941,11.9052631578985,11.9052631579041,11.9052631578951,11.90526315788,0,11.9052631579015,11.9052631578933,11.9052631578911,11.9052631578921,0,11.905263157905,0,0,11.9052631578937,11.905263157894,11.9052631578917,11.9052631578999,11.9052631578938,11.9052631578919,0,0,11.9052631578939,11.9052631578966,0,11.9052631579002,0,11.9052631578919,0,11.9052631578916,11.9052631578936,11.9052631578978,11.9052631578891,11.9052631578952,11.9052631579071,11.9052631578915,11.9052631579067,11.9052631578958,11.9052631578938,11.905263157898,0,11.9052631578896,11.9052631578988,0,11.9052631578982,11.9052631578974,0,0,11.9052631578929,11.9052631578921,11.9052631578938,11.9052631578945,11.9052631578981,11.9052631578955,11.9052631578935,11.9052631578901,11.9052631578886,11.9052631578965,11.9052631578881,11.9052631578936,11.9052631578915,11.9052631578991,0,11.9052631578918,0,11.9052631578906,0,0,0,0,0,11.9052631578924,0,0,11.9052631578998,0,11.9052631578985,0,11.9052631579018,0,11.9052631578936,0,11.9052631578937,11.9052631578978,0,0,0,11.9052631578895,11.9052631578909,0,0,11.9052631578952,11.9052631578939,0,11.9052631578959,0,11.9052631578978,0,11.9052631578986,0,0,11.9052631578919,0,0,0,0,0,11.9052631578944,11.9052631578938,11.9052631578875
195,0,95,11.9052631578947,1.09413826769985e-11,3,1,0,0,11.9052631578938,0,11.9052631578949,11.9052631578959,11.9052631578926,11.9052631578959,11.9052631578942,11.9052631578947,11.9052631578952,11.9052631578945,11.9052631578937,11.9052631578946,11.9052631578931,0,0,0,0,0,0,11.9052631578962,11.9052631578958,0,11.9052631578953,0,11.9052631578938,11.9052631578942,11.9052631578961,0,11.9052631578944,11.9052631578968,11.905263157895,11.9052631578951,11.9052631578949,11.9052631578957,0,0,11.9052631578949,11.9052631578935,11.9052631578946,11.9052631578958,11.9052631578967,11.905263157895,11.9052631578913,0,11.9052631578966,11.9052631578938,11.9052631578939,11.9052631578936,0,11.9052631578969,0,0,11.9052631578938,11.9052631578949,11.9052631578935,11.9052631578967,11.9052631578948,11.9052631578935,0,0,11.9052631578949,11.9052631578954,0,11.9052631578963,0,11.9052631578945,0,11.9052631578939,11.9052631578946,11.905263157895,11.9052631578927,11.9052631578945,11.9052631578981,11.9052631578943,11.9052631578979,11.9052631578954,11.9052631578944,11.9052631578962,0,11.9052631578933,11.9052631578956,0,11.9052631578951,11.9052631578953,0,0,11.9052631578941,11.9052631578945,11.9052631578943,11.9052631578945,11.9052631578952,11.9052631578951,11.905263157895,11.905263157894,11.9052631578933,11.9052631578948,11.9052631578931,11.9052631578939,11.9052631578939,11.9052631578957,0,11.9052631578934,0,11.9052631578934,0,0,0,0,0,11.9052631578941,0,0,11.9052631578951,0,11.9052631578957,0,11.9052631578963,0,11.9052631578944,0,11.9052631578941,11.9052631578952,0,0,0,11.9052631578935,11.9052631578939,0,0,11.9052631578947,11.9052631578945,0,11.9052631578948,0,11.9052631578954,0,11.9052631578957,0,0,11.9052631578942,0,0,0,0,0,11.905263157895,11.9052631578946,11.9052631578932
196,0,95,11.9052631578947,2.71879175927702e-12,3,1,0,0,11.9052631578946,0,11.9052631578948,11.9052631578952,11.9052631578941,11.9052631578951,11.9052631578947,11.9052631578948,11.9052631578949,11.9052631578948,11.9052631578947,11.9052631578949,11.9052631578944,0,0,0,0,0,0,11.905263157895,11.9052631578951,0,11.9052631578949,0,11.9052631578945,11.9052631578947,11.9052631578951,0,11.9052631578946,11.9052631578952,11.9052631578947,11.9052631578948,11.9052631578948,11.9052631578948,0,0,11.9052631578948,11.9052631578945,11.9052631578946,11.9052631578951,11.9052631578951,11.9052631578949,11.9052631578941,0,11.9052631578952,11.9052631578944,11.9052631578946,11.9052631578944,0,11.9052631578952,0,0,11.9052631578943,11.9052631578948,11.9052631578944,11.9052631578953,11.9052631578948,11.9052631578944,0,0,11.9052631578949,11.9052631578949,0,11.9052631578951,0,11.9052631578948,0,11.9052631578946,11.9052631578948,11.9052631578946,11.9052631578942,11.9052631578946,11.9052631578956,11.9052631578947,11.9052631578955,11.905263157895,11.9052631578947,11.9052631578953,0,11.9052631578944,11.905263157895,0,11.9052631578947,11.9052631578948,0,0,11.9052631578945,11.9052631578948,11.9052631578946,11.9052631578947,11.9052631578948,11.9052631578949,11.9052631578949,11.9052631578947,11.9052631578944,11.9052631578947,11.9052631578944,11.9052631578944,11.9052631578945,11.905263157895,0,11.9052631578943,0,11.9052631578944,0,0,0,0,0,11.9052631578946,0,0,11.9052631578946,0,11.9052631578949,0,11.905263157895,0,11.9052631578947,0,11.9052631578945,11.9052631578948,0,0,0,11.9052631578945,11.9052631578946,0,0,11.9052631578947,11.9052631578947,0,11.9052631578947,0,11.9052631578949,0,11.9052631578949,0,0,11.9052631578947,0,0,0,0,0,11.9052631578949,11.9052631578947,11.9052631578945
197,0,95,11.9052631578947,6.90934310081044e-13,3,1,0,0,11.9052631578947,0,11.9052631578948,11.9052631578949,11.9052631578946,11.9052631578949,11.9052631578947,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578947,0,0,0,0,0,0,11.9052631578948,11.9052631578948,0,11.9052631578948,0,11.9052631578947,11.9052631578948,11.9052631578948,0,11.9052631578947,11.9052631578948,11.9052631578947,11.9052631578948,11.9052631578948,11.9052631578947,0,0,11.9052631578948,11.9052631578947,11.9052631578947,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578946,0,11.9052631578949,11.9052631578946,11.9052631578947,11.9052631578947,0,11.9052631578948,0,0,11.9052631578946,11.9052631578948,11.9052631578947,11.9052631578949,11.9052631578948,11.9052631578947,0,0,11.9052631578948,11.9052631578948,0,11.9052631578948,0,11.9052631578948,0,11.9052631578947,11.9052631578948,11.9052631578947,11.9052631578946,11.9052631578947,11.9052631578949,11.9052631578948,11.9052631578949,11.9052631578948,11.9052631578947,11.9052631578949,0,11.9052631578947,11.9052631578948,0,11.9052631578947,11.9052631578948,0,0,11.9052631578947,11.9052631578948,11.9052631578947,11.9052631578947,11.9052631578947,11.9052631578948,11.9052631578948,11.9052631578947,11.9052631578947,11.9052631578947,11.9052631578947,11.9052631578946,11.9052631578947,11.9052631578948,0,11.9052631578946,0,11.9052631578946,0,0,0,0,0,11.9052631578947,0,0,11.9052631578947,0,11.9052631578948,0,11.9052631578948,0,11.9052631578947,0,11.9052631578947,11.9052631578947,0,0,0,11.9052631578947,11.9052631578947,0,0,11.9052631578947,11.9052631578947,0,11.9052631578947,0,11.9052631578948,0,11.9052631578948,0,0,11.9052631578947,0,0,0,0,0,11.9052631578948,11.9052631578948,11.9052631578947
198,0,95,11.9052631578947,2.44911877599648e-13,3,1,0,0,11.9052631578948,0,11.9052631578948,11.9052631578948,11.9052631578947,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,0,0,0,0,0,0,11.9052631578948,11.9052631578948,0,11.9052631578948,0,11.9052631578947,11.9052631578948,11.9052631578948,0,11.9052631578947,11.9052631578948,11.9052631578947,11.9052631578948,11.9052631578948,11.9052631578947,0,0,11.9052631578948,11.9052631578947,11.9052631578947,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578947,0,11.9052631578948,11.9052631578947,11.9052631578948,11.9052631578947,0,11.9052631578948,0,0,11.9052631578947,11.9052631578948,11.9052631578947,11.9052631578948,11.9052631578948,11.9052631578947,0,0,11.9052631578948,11.9052631578948,0,11.9052631578948,0,11.9052631578948,0,11.9052631578947,11.9052631578948,11.9052631578947,11.9052631578947,11.9052631578947,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,0,11.9052631578947,11.9052631578948,0,11.9052631578947,11.9052631578948,0,0,11.9052631578947,11.9052631578948,11.9052631578947,11.9052631578948,11.9052631578947,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578947,11.9052631578947,11.9052631578947,11.9052631578947,11.9052631578948,11.9052631578948,0,11.9052631578947,0,11.9052631578947,0,0,0,0,0,11.9052631578948,0,0,11.9052631578947,0,11.9052631578947,0,11.9052631578948,0,11.9052631578948,0,11.9052631578947,11.9052631578947,0,0,0,11.9052631578947,11.9052631578948,0,0,11.9052631578947,11.9052631578948,0,11.9052631578947,0,11.9052631578948,0,11.9052631578947,0,0,11.9052631578948,0,0,0,0,0,11.9052631578948,11.9052631578948,11.9052631578948
199,0,95,11.9052631578947,1.87941575741442e-13,3,1,0,0,11.9052631578948,0,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,0,0,0,0,0,0,11.9052631578948,11.9052631578948,0,11.9052631578948,0,11.9052631578948,11.9052631578948,11.9052631578948,0,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578947,0,0,11.9052631578948,11.9052631578948,11.9052631578947,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,0,11.9052631578948,11.9052631578947,11.9052631578948,11.9052631578948,0,11.9052631578948,0,0,11.9052631578947,11.9052631578948,11.9052631578947,11.9052631578948,11.9052631578948,11.9052631578948,0,0,11.9052631578948,11.9052631578948,0,11.9052631578948,0,11.9052631578948,0,11.9052631578948,11.9052631578948,11.9052631578947,11.9052631578947,11.9052631578947,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,0,11.9052631578948,11.9052631578948,0,11.9052631578947,11.9052631578948,0,0,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578947,11.9052631578947,11.9052631578948,11.9052631578947,11.9052631578948,11.9052631578948,0,11.9052631578947,0,11.9052631578948,0,0,0,0,0,11.9052631578948,0,0,11.9052631578947,0,11.9052631578948,0,11.9052631578948,0,11.9052631578948,0,11.9052631578947,11.9052631578948,0,0,0,11.9052631578948,11.9052631578948,0,0,11.9052631578948,11.9052631578948,0,11.9052631578948,0,11.9052631578948,0,11.9052631578947,0,0,11.9052631578948,0,0,0,0,0,11.9052631578948,11.9052631578948,11.9052631578948
200,0,95,11.9052631578947,1.79886281667519e-13,3,1,0,0,11.9052631578948,0,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,0,0,0,0,0,0,11.9052631578948,11.9052631578948,0,11.9052631578948,0,11.9052631578948,11.9052631578948,11.9052631578948,0,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,0,0,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,0,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,0,11.9052631578948,0,0,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,0,0,11.9052631578948,11.9052631578948,0,11.9052631578948,0,11.9052631578948,0,11.9052631578948,11.9052631578948,11.9052631578947,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,0,11.9052631578948,11.9052631578948,0,11.9052631578948,11.9052631578948,0,0,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,0,11.9052631578948,0,11.9052631578948,0,0,0,0,0,11.9052631578948,0,0,11.9052631578948,0,11.9052631578948,0,11.9052631578948,0,11.9052631578948,0,11.9052631578948,11.9052631578948,0,0,0,11.9052631578948,11.9052631578948,0,0,11.9052631578948,11.9052631578948,0,11.9052631578948,0,11.9052631578948,0,11.9052631578948,0,0,11.9052631578948,0,0,0,0,0,11.9052631578948,11.9052631578948,11.9052631578948


==> results/results_large_profile_conn70.csv <==
k,networktrigger,networksize,average,error,diameter,strconnected,ratio1,ratio2,ratio3,ratio4,ratio5,ratio6,ratio7,ratio8,ratio9,ratio10,ratio11,ratio12,ratio13,ratio14,ratio15,ratio16,ratio17,ratio18,ratio19,ratio20,ratio21,ratio22,ratio23,ratio24,ratio25,ratio26,ratio27,ratio28,ratio29,ratio30,ratio31,ratio32,ratio33,ratio34,ratio35,ratio36,ratio37,ratio38,ratio39,ratio40,ratio41,ratio42,ratio43,ratio44,ratio45,ratio46,ratio47,ratio48,ratio49,ratio50,ratio51,ratio52,ratio53,ratio54,ratio55,ratio56,ratio57,ratio58,ratio59,ratio60,ratio61,ratio62,ratio63,ratio64,ratio65,ratio66,ratio67,ratio68,ratio69,ratio70,ratio71,ratio72,ratio73,ratio74,ratio75,ratio76,ratio77,ratio78,ratio79,ratio80,ratio81,ratio82,ratio83,ratio84,ratio85,ratio86,ratio87,ratio88,ratio89,ratio90,ratio91,ratio92,ratio93,ratio94,ratio95,ratio96,ratio97,ratio98,ratio99,ratio100,ratio101,ratio102,ratio103,ratio104,ratio105,ratio106,ratio107,ratio108,ratio109,ratio110,ratio111,ratio112,ratio113,ratio114,ratio115,ratio116,ratio117,ratio118,ratio119,ratio120,ratio121,ratio122,ratio123,ratio124,ratio125,ratio126,ratio127,ratio128,ratio129,ratio130,ratio131,ratio132,ratio133,ratio134,ratio135,ratio136,ratio137,ratio138,ratio139,ratio140,ratio141,ratio142,ratio143,ratio144,ratio145,ratio146,ratio147,ratio148,ratio149,ratio150,ratio151,ratio152,ratio153,ratio154,ratio155,ratio156,ratio157,ratio158,ratio159,ratio160,ratio161,ratio162,ratio163,ratio164,ratio165,ratio166,ratio167,ratio168,ratio169,ratio170,ratio171,ratio172,ratio173,ratio174,ratio175,ratio176,ratio177,ratio178,ratio179,ratio180,ratio181,ratio182,ratio183,ratio184,ratio185,ratio186,ratio187,ratio188,ratio189,ratio190,ratio191,ratio192,ratio193,ratio194,ratio195,ratio196,ratio197,ratio198,ratio199,ratio200,ratio201,ratio202,ratio203,ratio204,ratio205,ratio206,ratio207,ratio208,ratio209,ratio210,ratio211,ratio212,ratio213,ratio214,ratio215,ratio216,ratio217,ratio218,ratio219,ratio220,ratio221,ratio222,ratio223,ratio224,ratio225,ratio226,ratio227,ratio228,ratio229,ratio230,ratio231,ratio232,ratio233,ratio234,ratio235,ratio236,ratio237,ratio238,ratio239,ratio240,ratio241,ratio242,ratio243,ratio244,ratio245,ratio246,ratio247,ratio248,ratio249,ratio250,ratio251,ratio252,ratio253,ratio254,ratio255,ratio256,ratio257,ratio258,ratio259,ratio260,ratio261,ratio262,ratio263,ratio264,ratio265,ratio266,ratio267,ratio268,ratio269,ratio270,ratio271,ratio272,ratio273,ratio274,ratio275,ratio276,ratio277,ratio278,ratio279,ratio280,ratio281,ratio282,ratio283,ratio284,ratio285,ratio286,ratio287,ratio288,ratio289,ratio290,ratio291,ratio292,ratio293,ratio294,ratio295,ratio296,ratio297,ratio298,ratio299,ratio300,ratio301,ratio302,ratio303,ratio304,ratio305,ratio306,ratio307,ratio308,ratio309,ratio310,ratio311,ratio312,ratio313,ratio314,ratio315,ratio316,ratio317,ratio318,ratio319,ratio320,ratio321,ratio322,ratio323,ratio324,ratio325,ratio326,ratio327,ratio328,ratio329,ratio330,ratio331,ratio332,ratio333,ratio334,ratio335,ratio336,ratio337,ratio338,ratio339,ratio340,ratio341,ratio342,ratio343,ratio344,ratio345,ratio346,ratio347,ratio348,ratio349,ratio350,ratio351,ratio352,ratio353,ratio354,ratio355,ratio356,ratio357,ratio358,ratio359,ratio360,ratio361,ratio362,ratio363,ratio364,ratio365,ratio366,ratio367,ratio368,ratio369,ratio370,ratio371,ratio372,ratio373,ratio374,ratio375,ratio376,ratio377,ratio378,ratio379,ratio380,ratio381,ratio382,ratio383,ratio384,ratio385,ratio386,ratio387,ratio388,ratio389,ratio390,ratio391,ratio392,ratio393,ratio394,ratio395,ratio396,ratio397,ratio398,ratio399,ratio400,ratio401,ratio402,ratio403,ratio404,ratio405,ratio406,ratio407,ratio408,ratio409,ratio410,ratio411,ratio412,ratio413,ratio414,ratio415,ratio416,ratio417,ratio418,ratio419,ratio420,ratio421,ratio422,ratio423,ratio424,ratio425,ratio426,ratio427,ratio428,ratio429,ratio430,ratio431,ratio432,ratio433,ratio434,ratio435,ratio436,ratio437,ratio438,ratio439,ratio440,ratio441,ratio442,ratio443,ratio444,ratio445,ratio446,ratio447,ratio448,ratio449,ratio450,ratio451,ratio452,ratio453,ratio454,ratio455,ratio456,ratio457,ratio458,ratio459,ratio460,ratio461,ratio462,ratio463,ratio464,ratio465,ratio466,ratio467,ratio468,ratio469,ratio470,ratio471,ratio472,ratio473,ratio474,ratio475,ratio476,ratio477,ratio478,ratio479,ratio480,ratio481,ratio482,ratio483,ratio484,ratio485,ratio486,ratio487,ratio488,ratio489,ratio490,ratio491,ratio492,ratio493,ratio494,ratio495,ratio496,ratio497,ratio498,ratio499,ratio500
0,0,200,3.355,35.8300851240964,2,1,3,3,1,3,1,3,3,6,2,1,7,1,1,5,4,3,1,5,8,1,6,6,3,1,1,7,2,4,3,1,3,6,8,6,8,6,10,3,1,9,1,1,2,5,5,6,9,8,3,8,9,1,1,4,9,1,4,4,5,5,2,2,1,1,4,4,3,1,2,1,2,2,1,7,1,2,1,8,1,2,1,4,1,4,3,3,4,1,1,1,1,7,2,4,7,1,1,1,6,3,2,5,1,2,2,10,1,4,4,7,8,9,1,5,1,1,10,1,2,7,3,1,1,1,5,7,3,4,2,2,2,2,6,3,1,1,7,1,2,9,1,5,5,1,5,1,1,5,2,5,3,4,7,1,5,1,2,5,2,2,1,1,4,1,4,8,1,2,1,1,1,5,1,1,1,1,7,3,1,5,2,1,8,1,2,2,1,9,3,3,6,4,1,1,1,4,1,1,7,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1,0,200,3.355,1.52904414241686,2,1,3.34227533884916,3.35473098890687,3.35938260434201,3.31099276578204,3.27510590067141,3.51106365640914,3.31026147362269,3.5131045845536,3.3633943497693,3.45268943456972,3.39762145668029,3.5480073255943,3.48793923676388,3.29752177913951,3.44265168219978,3.44086991838862,3.4916018050405,3.4527482898061,3.30425878148404,3.2998386795305,3.35338973139457,3.48172882089605,3.37756544566256,3.47708878859842,3.36453671452552,3.38102650771888,3.44338226636798,3.0702839762094,3.25740604176674,3.29956898139065,3.53588986160361,3.35812415410923,3.37278793630897,3.3158732494206,3.3012525421696,3.37532872419849,3.47796100929124,3.28998435998709,3.43259372391179,3.52514890361172,3.39948916365272,3.21240793361982,3.51410598315633,3.2955027289551,3.25240239157777,3.49823719080553,3.23274041938126,3.39467024988317,3.50342056720075,3.11740817177301,3.14777053003665,3.36317643435999,3.39092790529135,3.34012811366692,3.33630044404404,3.24606536993622,3.12309037814792,3.4140128181272,3.40020102060107,3.39228840579109,3.29386928062679,3.31308996216617,3.39815366258352,3.33387039073513,3.49727522593097,3.513181517421,3.3596873574485,3.28381324164674,3.38286347647396,3.23224708140723,3.30204244402131,3.35799275747727,3.45062200871723,3.13901462307134,3.47510234857129,3.3216553472971,3.53703949775618,3.39189629152788,3.25512633754134,3.3624723850374,3.47815676119385,3.32096722232069,3.44518884106436,3.20372128463252,3.39024666282851,3.43936950822363,3.45847081152545,3.19476901422116,3.42284307038145,3.32637329019911,3.44256637938954,3.47552488863773,3.30972120556349,3.28448829573899,3.06595205300012,3.38374179470955,3.46506702951252,3.42443123008998,3.43764214180514,3.50069999520498,3.37749821954815,3.51511529214485,3.32612894311849,3.19607339338885,3.29996147034138,3.43585026802895,3.3933848714962,3.3095668686714,3.23345916279216,3.22547476427414,3.37892068230656,3.45771309185514,3.35871342609974,3.48653688351901,3.18793863615124,3.4541665077305,3.21760889682168,3.3379305694542,3.37982565650632,3.3792777333586,3.45449943209578,3.50116550031963,3.26240031148987,3.33446389597102,3.41233573471172,3.2355431394196,3.31057669201899,3.20542160945682,3.26091451562541,3.29038092787238,3.47079467893356,3.431130379592,3.5015427288415,3.55558083223807,3.57017621370567,3.27966776902351,3.18776302811575,3.50771082121778,3.31687608247179,3.31862789102446,3.31286151081867,3.15736268488391,3.28123984671087,3.47343156618585,3.50101929580074,3.28995146650292,3.18682268541541,3.52887138951774,3.13265180075436,3.48445925191545,3.24069406134766,3.40038595582415,3.24318046726947,3.33840661882365,3.21957859588514,3.15771662661553,3.27784433223112,3.23449495700464,3.43803793304576,3.44735613391977,3.20186983085746,3.46619456256315,3.26020669421264,3.29177056631724,3.29036663904887,3.20373244945873,3.28489904870112,3.20701425783752,3.27573133843861,3.19211589470707,3.44935796998431,3.31671958370418,3.36722264747462,3.63370956675149,3.27248048414686,3.29723800663303,3.39657675833174,3.29256546562892,3.35176998158792,3.49033876156008,3.35348916955266,3.42185655162767,3.31756211716165,3.26483552393647,3.22807413845447,3.30964573339851,3.39881603556101,3.43793943702086,3.38227866205892,3.32812952299982,3.41241072306217,3.54190209991977,3.46047568756229,3.35093067422953,3.26889905222524,3.40414478801099,3.26364920692112,3.383165114309,3.33605165567286,3.19972146404952,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2,0,200,3.355,0.0738533878728703,2,1,3.36043622998092,3.35904718065349,3.36569755437285,3.35087522355303,3.35760193187099,3.36182003010705,3.35881795932591,3.34689243632092,3.36516959551613,3.357746439477,3.35588104756693,3.34896448894761,3.35146769504055,3.35105182034495,3.36399439520995,3.36055901325591,3.36084906893744,3.35798962060248,3.36624087795271,3.35281666014636,3.35205308614647,3.36658864420564,3.35214087882318,3.35214772291876,3.35163821847831,3.36242348324507,3.35315956903308,3.34725116300912,3.3634331361558,3.35482648333368,3.35143584173152,3.35584648648833,3.34770592619608,3.35849460232622,3.36243304929693,3.35908803140018,3.34855520371138,3.35338965472121,3.35456762588624,3.35403815740936,3.35859706300393,3.35853537092051,3.35891992134567,3.35161366806337,3.36090232867271,3.3484167131735,3.35200002523045,3.354137199719,3.36028791713112,3.36168976622767,3.35675233790108,3.35916655855051,3.35106768027198,3.35682671740157,3.3560553070316,3.35774786410058,3.34668769328307,3.35973604204028,3.35766597943943,3.35220945003456,3.35633175391261,3.34906887563158,3.35857806737829,3.35554461775565,3.35458313609143,3.35782871591346,3.3557072131841,3.35975623194793,3.35375514289927,3.35734578229172,3.35271924271514,3.35916499296149,3.352559489193,3.35884992574603,3.34928766289206,3.36081448618056,3.36313570474171,3.34782268617172,3.35031829745009,3.35994275451993,3.35806775796808,3.3638309458688,3.36535302488081,3.34332677645011,3.35110644383611,3.35468809719583,3.35008326740474,3.34331162151915,3.36233156128082,3.35089388938988,3.36031963881935,3.35164793694794,3.36370362526163,3.34096961709804,3.35024575618842,3.35832875301634,3.35131480061475,3.35306343736636,3.35073976493251,3.3523930967616,3.34720190319086,3.36143881703314,3.35000121523238,3.36072656218842,3.3537665889639,3.3582249068399,3.35434873932538,3.35146594893572,3.35398498258376,3.34656587553862,3.34952084345389,3.36046868889386,3.35447646908443,3.35227739005815,3.35320888939091,3.3514694434944,3.35499405233692,3.35144102661412,3.35638000049034,3.35711187795869,3.36402633091827,3.35598917696842,3.35375529414114,3.35156081540389,3.34323535044814,3.35599490165753,3.35460893722978,3.35877223696803,3.35352731854746,3.35860548030424,3.35012229816969,3.35830988914762,3.35484202613613,3.35119372269175,3.34757750212599,3.34825769760394,3.34801796200246,3.36164778087294,3.36259289863658,3.35748452330231,3.34744600258541,3.35240411364045,3.35589467385255,3.35431002847534,3.35673697954496,3.35433671244538,3.35709688066796,3.35191671256175,3.34998355191169,3.35817069566756,3.35007861941473,3.35323340905153,3.35996362088549,3.353759532936,3.35180126334385,3.36217608110196,3.35274859188966,3.34455676309536,3.3520121137785,3.36051587407331,3.34953208910186,3.35114033995133,3.3541061327807,3.35568171585895,3.35226855867973,3.35097719460881,3.34757591568344,3.35670668062855,3.34583851985418,3.35544849935827,3.3618191286536,3.35479781433861,3.35714884017963,3.35316011917213,3.36109570124222,3.35380202855265,3.35279902261468,3.35622191143609,3.34097221981422,3.35401932645231,3.34590724370998,3.34954335874312,3.35895816757313,3.35930608429115,3.35832535330432,3.3526538346883,3.3500478020616,3.35604845201619,3.35414554724147,3.36579558769654,3.35863588557105,3.34570886864068,3.35752641278549,3.36113364172878,3.35781509189945,3.35876743014272,3.35497558270738,3.35031290403117,3.36196390446568,3.36282470041357,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3,0,200,3.355,0.00367886826284345,2,1,3.35502647592049,3.35496724119296,3.35529632729829,3.35504032913324,3.35527583998986,3.35488244602834,3.35562473059879,3.35455763830476,3.3555092418024,3.35506354260703,3.35466179512423,3.35465983004094,3.3549387643234,3.3554319027429,3.35553066133169,3.35430043419981,3.35494952390464,3.35468150310448,3.35496794465413,3.35501895637074,3.35512055180042,3.35544507091649,3.35483725712431,3.3546301994957,3.35479491913484,3.35505113139372,3.35491750791548,3.35521369423563,3.35540972235948,3.35503523265501,3.35569169616546,3.35521335651665,3.35480148476958,3.35484209377314,3.35515173045066,3.35462224180723,3.35510784506465,3.35524603385486,3.35503763579286,3.35482086720048,3.35491050959397,3.35546437085412,3.35489192628412,3.35501275381315,3.35538018388355,3.35468690580384,3.35487686097358,3.35504459464442,3.35501257933314,3.35495146817899,3.35488392305601,3.35477011445794,3.35516772171789,3.35477111292177,3.35540265193788,3.35498456917129,3.3550414134989,3.35517935036664,3.35524729442191,3.35502591922789,3.35440548565518,3.35512715356052,3.35554456378298,3.35518402334851,3.35462871482292,3.35460971182137,3.35545218797121,3.35537077037392,3.35485279501538,3.35528591743364,3.3545061456778,3.35535695012531,3.35464503875743,3.35498745608393,3.35491450765861,3.35501911309298,3.35473074455994,3.35475978005002,3.35464336437022,3.35490463130595,3.35480188026428,3.35539568598584,3.35485920088664,3.35514250730515,3.35489675781111,3.35469882544502,3.35495445780436,3.35485860241813,3.35518050702653,3.35479989618552,3.3552836565212,3.355277935943,3.35473861576344,3.35480482615522,3.35501193376111,3.35495773462427,3.35495550376441,3.35503999384118,3.35533616271704,3.35492734481824,3.35551451572727,3.35491452067987,3.35467270213657,3.35497618386282,3.35530740528882,3.35505272782676,3.35506813515174,3.35524246138133,3.35508363984595,3.35505016358619,3.35481199456687,3.35514149299488,3.35515303575522,3.35505560151813,3.35528106060004,3.35506401068322,3.35499184827145,3.35444826509733,3.35494795371553,3.35515054036846,3.35522648557411,3.35518500276649,3.35519585641078,3.35494713108167,3.35479518683354,3.35494426302427,3.35481308169013,3.35518722509949,3.35485214031632,3.3550795061563,3.35495801033832,3.35541071099635,3.35475446276671,3.35445069758594,3.35529597774231,3.35493959390469,3.35485820373921,3.35560460023273,3.35510043858924,3.35541162509234,3.35495271053898,3.35461294509127,3.35530762916515,3.35528705548946,3.35486089773425,3.354535504885,3.35487904820584,3.35462905631876,3.35475009394437,3.35504935254926,3.35497099886072,3.35531432895907,3.3548822324065,3.35473337539465,3.35512539262001,3.35516012985988,3.35458031454545,3.35520816584823,3.35505565228735,3.35483718634321,3.35512106471778,3.35491215359254,3.3548422955208,3.35451390665701,3.35483688061179,3.355018437982,3.35499839350566,3.35473742873917,3.35530439878877,3.35492712125012,3.35547594958635,3.35472033463535,3.35480494891716,3.35487440689804,3.35461718474478,3.35491453770858,3.35477050176046,3.35491572100668,3.35503174829804,3.35498218757345,3.35517638793817,3.35479933079481,3.35509658242433,3.35500751522849,3.35501091291553,3.35497416690035,3.35539306207453,3.35550565270737,3.35507750504685,3.35490433789072,3.35508814034529,3.35500323595315,3.35452840106543,3.35483114309815,3.35509924616943,3.35466240849107,3.35519346888092,3.35491942620327,3.355015272641,3.35482417859255,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
4,0,200,3.355,0.000191033623962977,2,1,3.35498563634158,3.35498169524405,3.35503039277104,3.35502995024782,3.3550064425954,3.35500763696953,3.35497662747808,3.35495957269036,3.35500262679563,3.35500125402128,3.35500394924397,3.35500813723212,3.35500976414315,3.35500470949835,3.35500057582792,3.35499133619515,3.35499338090915,3.35499869625355,3.35500831060588,3.35500817190204,3.35499851978821,3.35500535707724,3.35499338237625,3.35498866487348,3.35498590786867,3.35499988067769,3.35502286010146,3.35501515023818,3.3549938378754,3.35501089094769,3.35501709995913,3.35502013464271,3.35500104761091,3.35500808662007,3.35500865187303,3.3549817025601,3.35500292412407,3.35497931996191,3.35499576639873,3.35500445820079,3.35500491553089,3.35500292669513,3.3549824612064,3.35502294088482,3.35499859160854,3.35499149055649,3.35500883219632,3.35502847851121,3.35500741421456,3.3550074894166,3.35500039165312,3.35498057521776,3.35498262138605,3.35500335709973,3.35499925644866,3.35498425203118,3.35500367617184,3.35500007233453,3.35500615323134,3.35499289467893,3.35497179730528,3.35499280282963,3.35501354147621,3.35497313519452,3.35501753857974,3.35497992633085,3.35501305355894,3.35499891071503,3.3550083980609,3.35500904113243,3.35501258898613,3.35499588507494,3.3550030736444,3.35499289849138,3.35500725670396,3.35500116414617,3.35500747991148,3.35499656706823,3.35500401580086,3.35498917673467,3.35499000440524,3.35499948338586,3.35500179858287,3.35497415428287,3.35498486122522,3.35501832698609,3.35499747396556,3.35499014378621,3.35502087165409,3.35500459414785,3.35499483372726,3.35499499560155,3.35500303152631,3.35502701882795,3.35499866918961,3.35499140153768,3.35501402502335,3.35500525721324,3.35501863611871,3.35500894661168,3.35499693624568,3.35501066751901,3.35498563024333,3.35498852051669,3.35501511763959,3.35499164194585,3.35497835405273,3.35500369941684,3.35499068843833,3.35502654764649,3.35500417177243,3.35499165304273,3.35499271596975,3.35499198887162,3.35499577585223,3.35499219471586,3.35499090815225,3.35497420147013,3.35500277839218,3.35501013269997,3.35500585608123,3.35499138734472,3.35500713497376,3.35499012738717,3.35499739721057,3.35498690451965,3.35498471698897,3.35500456630528,3.3549998043914,3.35500916311112,3.35500339900039,3.35500819925723,3.35498671072025,3.35501078192518,3.35501230383205,3.35502308723062,3.35502690253109,3.35500504209577,3.35499931428652,3.35499518165643,3.35501214028649,3.35498182358107,3.35501766874445,3.35503338938836,3.35500015206349,3.35498838279814,3.35499111659373,3.3550055774118,3.35499363141317,3.35500600590716,3.35500719234453,3.35500703518479,3.35499813929302,3.35499268553461,3.35500034840509,3.3550059544319,3.35501432108118,3.35499788547,3.35498993172986,3.35499856626389,3.35497461217704,3.35498330859101,3.35499138654888,3.35500255639336,3.35496868147284,3.35499445399578,3.35498404276374,3.35500878406314,3.35499023396962,3.35502981927708,3.3549973528579,3.35499951255505,3.35498907876982,3.35499645748365,3.3549976219593,3.35496585670572,3.3549859355301,3.355000682633,3.35500832006092,3.35499349106201,3.35500877250771,3.35497327444702,3.35500365872951,3.35500031968047,3.35500486309114,3.35501699538439,3.35500414931239,3.35499506924065,3.35500398730417,3.35497449628636,3.3550208894765,3.35498850927477,3.35497266397492,3.35501179367872,3.35502225250465,3.35500513839345,3.35500339675627,3.35501458930585,3.35502908986131,3.35497953452335,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
5,0,200,3.355,9.04606602274635e-06,2,1,3.35500051958168,3.35499947950848,3.35500089103623,3.35499993799384,3.35500035706956,3.35500044648011,3.35500019328632,3.35499956793425,3.35499924471034,3.35499864477627,3.35499927163164,3.35500037518436,3.35499923271318,3.35499877800112,3.3550007450811,3.35499957289219,3.35500003564959,3.35499964298861,3.35499924084011,3.35499954095083,3.35499944384004,3.35500006674909,3.35500040337753,3.3549986646167,3.35500044776489,3.35500023654504,3.35500056030501,3.35499963190347,3.35500086861801,3.3550010528751,3.35500084649188,3.35500058270382,3.3549989654654,3.3550008461017,3.35500011063401,3.35499972478687,3.35500031654238,3.35500020946809,3.35499910485009,3.35500063101876,3.35499981074764,3.35500085039242,3.35499971915832,3.3550010018879,3.35500018956651,3.35499855774879,3.35499941934333,3.35500016441407,3.35500029860414,3.35500088869243,3.35499935087477,3.35499959395847,3.35499964580615,3.35500108543101,3.35500054828731,3.35499962926955,3.35499981245222,3.35499911279527,3.35499953551433,3.35499968017222,3.35499842151634,3.35499947223323,3.35500142453675,3.35499927682109,3.35500018513285,3.3549991778768,3.35500039088845,3.35499966468176,3.35499912272604,3.35500050234154,3.35500022417853,3.3550004041907,3.35499963025762,3.3549996960849,3.35500046975143,3.35499976514571,3.35499983638782,3.35500033351348,3.35500143306323,3.35500020673958,3.35499953251511,3.3549999845558,3.35500013249968,3.35499959008604,3.35499966915405,3.3549999027383,3.35499988998922,3.35500043936509,3.35499998668688,3.35500053153149,3.35499951839839,3.35500077258693,3.35499934187463,3.35499989908726,3.35500010748013,3.35500090558188,3.35500082539587,3.35500026165435,3.35499959108959,3.35500005791888,3.35499976861092,3.35500100956783,3.35499986080647,3.35500067930517,3.3550003828874,3.35500054895892,3.35500035976793,3.35499925961841,3.35500025436638,3.35500000962572,3.35499939535078,3.35499886575267,3.3550009022516,3.35499929334793,3.35500037715972,3.35500030742363,3.35499934031898,3.35499873843856,3.35499986167509,3.35500018204675,3.35500035361567,3.35499945252014,3.35500065431219,3.35499967185928,3.35499997458503,3.35499915395312,3.35499888575483,3.35499848196123,3.35500019521787,3.35500077654055,3.3549993444776,3.35499939840859,3.35499868483181,3.35500026172927,3.35500101436615,3.35500065132785,3.35500102429512,3.35499968628639,3.3550007508769,3.35499905700133,3.35499999127738,3.35499849232493,3.35500060364104,3.35500041170466,3.35500046026438,3.3549994369105,3.35499933839466,3.35500048910794,3.35500017276958,3.35500033211824,3.35499939524963,3.35499969083597,3.35499948004709,3.35499927930291,3.35500021319151,3.35500044205836,3.35500068168476,3.35500076149924,3.35499972913199,3.35500043739412,3.35499877488496,3.35500010687486,3.35499914152982,3.35499948984935,3.35499984451608,3.35499908570924,3.35500012999063,3.35500050590727,3.35499879368072,3.35500035783105,3.35500022906339,3.35500086303838,3.35500047947721,3.35500061743399,3.3550005419383,3.3550001808012,3.35499995743865,3.35500045431736,3.35500040659255,3.35500033584501,3.35500048502043,3.35500011827154,3.35500104872203,3.35500070881576,3.35500051319077,3.35500014749006,3.35499959101454,3.35500093606965,3.35499951449756,3.35499967038872,3.35500060156452,3.35499981089272,3.3550006459688,3.35500106966238,3.35499953981067,3.35499999176057,3.35499996775815,3.35500037811639,3.35500050679786,3.35499986481725,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
6,0,200,3.355,4.31909461923245e-07,2,1,3.35500004382101,3.35499991774291,3.35500005473408,3.35500002335607,3.35500002947953,3.35499998459428,3.35499999425915,3.35500003369378,3.3549999853001,3.35500001337374,3.3549999868212,3.35500001404097,3.35499994934949,3.35500001974605,3.35500005260125,3.3550000201199,3.35500000393101,3.35499996893503,3.35500000723289,3.35499996888968,3.35499994612203,3.35500001429532,3.35499998398336,3.35499999514206,3.35500001705551,3.35500006373292,3.35500000207288,3.35499992731352,3.35500002902754,3.35500000210154,3.35500004277561,3.35500001053754,3.3550000161818,3.35500004126323,3.35500002964198,3.35499998723089,3.35499997725351,3.35500002128027,3.35500001709466,3.35500002778171,3.35500001051586,3.35499997619432,3.35499999183015,3.35500004587454,3.355000018999,3.35499991567647,3.35500000576602,3.35499998875354,3.35499995848499,3.35500001447425,3.3550000184085,3.3549999938994,3.35499999768539,3.35500000744165,3.35500003419969,3.35500001417973,3.35499999761885,3.35499998013658,3.35499998157612,3.35500000046367,3.35499995072259,3.35500000812146,3.35500007316242,3.35500005913453,3.35499995442212,3.35499996806674,3.35499998718209,3.35499997656618,3.35499994756797,3.3550000089846,3.35500005958206,3.35500003494185,3.35499997401096,3.35500002692869,3.35500002906516,3.35500001726916,3.35499998072777,3.35499999751517,3.35500002053277,3.35500000929366,3.35499999652132,3.35499998997542,3.35499994653345,3.35499993291682,3.35499992072287,3.35499994298172,3.35500004731299,3.3550000072129,3.35499998646224,3.35500001376631,3.35499999625996,3.35500001014605,3.35499996518458,3.35500005198332,3.35500001406028,3.35500003227077,3.35499999275772,3.35500001999283,3.3550000157166,3.35500003009229,3.35499998609047,3.35500000907213,3.35500000903661,3.35499998882149,3.3550000003126,3.3549999685064,3.35499998195272,3.35500001622747,3.35500003958535,3.35499998263558,3.35499995841219,3.35499996013194,3.35500000183337,3.35500002009149,3.35500003544494,3.35500001485946,3.3549999860449,3.3549999383053,3.35500000835943,3.35500000505242,3.35500001547805,3.35499998205662,3.3549999897677,3.35499997240131,3.35500000533093,3.35500004868496,3.35499996397764,3.35499998794723,3.35500003133438,3.35500000343066,3.35499995766652,3.35500003924189,3.3549999715152,3.35499999685822,3.35499999459475,3.35500004318282,3.35500002069414,3.35500002142971,3.3550000219294,3.35500001773761,3.35500000464881,3.35499996915137,3.35499999039417,3.35500007606213,3.35499997125216,3.35499999731632,3.35500001637668,3.35500000182194,3.35499997676885,3.35500001783131,3.35500003845304,3.35500000371172,3.35499997421351,3.3549999722327,3.35500000408437,3.35499998009321,3.35499997260092,3.3549999972765,3.35499999424001,3.35500001840943,3.35499994089875,3.35499999901769,3.35499997575935,3.35499995750788,3.35499999252668,3.35499996832792,3.35499999988357,3.35500002151817,3.35499998576599,3.35500004000292,3.35499998084708,3.35500002017178,3.35499995477507,3.3550000223407,3.35500000475824,3.35499998937304,3.35499997778423,3.35499999507086,3.35500004544449,3.3549999797234,3.3550000540968,3.35499996259937,3.3550000332309,3.35500001862621,3.3550000220976,3.35500001049014,3.35499998507887,3.35500002428218,3.35499996515881,3.35499997706977,3.35500002109644,3.35499998054555,3.35499997891454,3.35500005537606,3.35499994661698,3.35500000357061,3.35499999704145,3.35500001025342,3.35500000071611,3.35499995314622,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
7,0,200,3.355,2.20387237724221e-08,2,1,3.35500000202299,3.35499999723692,3.35500000272571,3.35500000015318,3.35500000089528,3.35500000064673,3.35499999947123,3.35500000027037,3.35499999728754,3.35500000169503,3.35499999832276,3.35500000090854,3.35499999971392,3.35500000115063,3.35500000069051,3.35499999927294,3.35500000209847,3.35499999753774,3.35499999768698,3.35499999703011,3.35499999745773,3.3550000017611,3.35499999818047,3.35499999985556,3.35500000142166,3.35500000098286,3.35500000285293,3.35500000081596,3.35500000092463,3.3550000021933,3.3550000024174,3.35499999996928,3.3550000031491,3.35500000291962,3.35499999945469,3.35500000168622,3.35499999749463,3.35500000016294,3.35500000059325,3.35500000192747,3.35499999889632,3.35499999918206,3.35499999862748,3.35500000143208,3.35499999953976,3.35499999636806,3.35500000014511,3.35500000003138,3.35499999977712,3.35500000041498,3.35500000051862,3.35500000043664,3.35499999971286,3.35499999915038,3.35500000075246,3.35499999902847,3.35500000046487,3.35499999830534,3.35499999885369,3.35500000038802,3.35499999679158,3.35499999894106,3.35500000258525,3.35500000148461,3.35499999793946,3.35499999662929,3.35500000037136,3.3550000009154,3.35499999895859,3.35499999982319,3.35500000230137,3.35499999942954,3.35499999852897,3.35499999744748,3.35500000261913,3.35499999961744,3.35500000040931,3.35499999979181,3.35500000066134,3.35499999683495,3.35499999962223,3.35500000184864,3.35500000021275,3.35499999588173,3.35499999856727,3.35499999824991,3.35500000011125,3.35499999975431,3.35500000067011,3.3550000014065,3.35499999933557,3.35499999982295,3.35499999793294,3.35500000291847,3.35500000130264,3.35500000293492,3.35499999754018,3.35499999904653,3.35499999967796,3.35500000112638,3.3549999990222,3.3550000002826,3.3550000017793,3.35499999861464,3.35499999876633,3.35499999756157,3.35499999938525,3.35499999977,3.35500000378661,3.35499999737211,3.35500000138561,3.3550000007786,3.35499999915011,3.35500000021351,3.35500000022015,3.354999999338,3.35499999957243,3.35499999602948,3.35500000240695,3.35500000030485,3.35499999892602,3.35499999858398,3.35500000107116,3.35500000002084,3.35499999821753,3.35500000150941,3.35499999905507,3.35500000012739,3.35500000178292,3.35499999867379,3.35500000050372,3.35499999975225,3.35500000131388,3.35499999957479,3.35499999988316,3.35500000284103,3.3549999995619,3.3550000027694,3.35500000075028,3.35499999865276,3.35500000272768,3.35499999985048,3.35500000103608,3.35500000160701,3.35500000049247,3.35499999881042,3.35500000033534,3.35500000013651,3.35499999963212,3.35500000087711,3.35500000161028,3.35499999881573,3.35499999908188,3.35499999730446,3.35499999973223,3.35499999771081,3.35500000013914,3.35500000001684,3.35500000158635,3.35500000095054,3.3549999985655,3.35499999988534,3.35499999979594,3.35499999896289,3.35500000201081,3.35499999858524,3.35500000092539,3.35500000221735,3.35500000021952,3.35500000158276,3.35499999936153,3.35499999911093,3.35499999884172,3.35499999835489,3.35499999965543,3.35499999906145,3.35500000083258,3.35499999997018,3.35500000155231,3.355000001159,3.35500000051883,3.35499999976325,3.35499999918305,3.35500000169903,3.35499999915611,3.35500000066296,3.35500000182431,3.35500000142055,3.35499999988341,3.35499999972777,3.35500000262612,3.35500000054497,3.35499999938531,3.35500000199241,3.35500000074006,3.35499999981196,3.35499999827514,3.3550000012079,3.35500000012933,3.35499999653105,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
8,0,200,3.355,9.94185755265605e-10,2,1,3.3549999999733,3.35499999986508,3.35500000002933,3.35500000007275,3.35500000000089,3.35500000000629,3.35500000011011,3.35500000000931,3.35499999994166,3.35500000001731,3.35500000000906,3.35500000004086,3.35499999998507,3.35499999998543,3.35499999993555,3.35500000000701,3.35500000001501,3.35499999994258,3.35499999991446,3.35499999992737,3.35499999988927,3.35500000011587,3.35499999994585,3.35499999997912,3.35499999999246,3.35499999995901,3.35500000018153,3.35500000011246,3.35500000003966,3.35500000004703,3.35500000000101,3.35500000002579,3.3550000000002,3.35500000003144,3.35499999997442,3.35500000004061,3.35499999987598,3.35499999997786,3.35499999995783,3.35500000002314,3.35499999999815,3.35500000009797,3.35499999994571,3.35499999990385,3.35499999990402,3.35499999981988,3.35499999997607,3.35500000011137,3.35500000002487,3.35499999999201,3.35500000002359,3.35499999997183,3.3549999999957,3.35500000008569,3.35500000012611,3.35499999990471,3.35499999999601,3.3549999999353,3.35499999987503,3.35499999998084,3.3549999999318,3.35499999991425,3.35500000002374,3.35499999994682,3.35500000000312,3.35499999984382,3.35499999990787,3.35500000005086,3.35499999998392,3.35499999999204,3.35500000007622,3.35500000000297,3.35499999990905,3.35499999997947,3.35500000014992,3.35500000000147,3.35500000005396,3.35499999990992,3.3549999999912,3.35499999986512,3.35499999999462,3.35500000005923,3.35500000005865,3.35499999990487,3.35500000001797,3.35500000004187,3.3549999999796,3.35500000003742,3.35500000007892,3.35500000001235,3.35499999993318,3.35499999998479,3.35499999997227,3.35500000002017,3.35500000013913,3.35500000010039,3.35499999995061,3.35500000000932,3.35499999999752,3.3549999999297,3.3549999998866,3.35500000006407,3.35500000003887,3.35500000005467,3.35499999995514,3.35499999997463,3.35500000002395,3.35499999991052,3.35500000017904,3.35499999996441,3.35499999998698,3.35500000007502,3.35499999996976,3.35499999998931,3.35500000005341,3.35500000004061,3.35499999993303,3.3549999999,3.35500000007965,3.35500000000263,3.35499999989661,3.35500000009685,3.35500000018703,3.35499999990156,3.35499999996305,3.35500000017951,3.35499999997355,3.35499999997478,3.35500000013595,3.35499999994737,3.35500000005684,3.35500000004865,3.35499999999422,3.35499999999268,3.35499999995249,3.35500000008165,3.35500000005137,3.35500000001826,3.35500000008795,3.35499999995739,3.35500000009125,3.35499999993602,3.3550000000504,3.35500000006568,3.35500000005674,3.35499999997543,3.35499999997393,3.35500000003963,3.35500000004295,3.35500000009204,3.35500000008312,3.35499999996816,3.35500000000103,3.3549999999636,3.35499999989517,3.35499999993226,3.35499999989232,3.35500000000386,3.35500000001499,3.35500000015963,3.35499999996741,3.35499999998303,3.35500000000418,3.3549999999662,3.35499999995493,3.3549999999628,3.35499999997903,3.35500000016789,3.3549999998818,3.35500000000431,3.35499999999966,3.35499999998338,3.35499999993498,3.35500000000291,3.35499999994236,3.35500000001537,3.35500000005286,3.35500000010667,3.35499999997481,3.35499999992533,3.35500000005083,3.35500000006115,3.35499999991431,3.35499999997149,3.35500000000355,3.35500000005685,3.35500000009046,3.35500000001083,3.35500000004307,3.35499999992126,3.35500000009752,3.35499999988557,3.35500000001994,3.35500000011392,3.35499999994366,3.355000000014,3.35499999997559,3.35499999995249,3.35500000000254,3.35499999991235,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
9,0,200,3.355,4.57667352662235e-11,2,1,3.35500000000245,3.35499999999735,3.35499999999726,3.35500000000042,3.35499999999745,3.35499999999916,3.35500000000614,3.35499999999715,3.35500000000311,3.35499999999929,3.35499999999993,3.35500000000635,3.35499999999856,3.35500000000251,3.35499999999945,3.35499999999879,3.35500000000351,3.35500000000052,3.35499999999503,3.35500000000063,3.35499999999721,3.35500000000085,3.35499999999608,3.35499999999903,3.35499999999717,3.35500000000109,3.3550000000035,3.35500000000394,3.35499999999489,3.3550000000079,3.35500000000564,3.35500000000005,3.35499999999733,3.35499999999871,3.35500000000244,3.3550000000012,3.35500000000527,3.35500000000205,3.3550000000002,3.35499999999639,3.35500000000395,3.35500000000006,3.35499999999847,3.35499999999716,3.35499999999434,3.35499999999351,3.35499999999791,3.35500000000604,3.35500000000099,3.35500000000321,3.35500000000383,3.35499999999717,3.3550000000028,3.35499999999869,3.3550000000028,3.35500000000066,3.35500000000078,3.35500000000184,3.35499999999689,3.35500000000837,3.35499999999787,3.3550000000021,3.35500000000292,3.35499999999753,3.3549999999943,3.35499999999844,3.35500000000173,3.35499999999636,3.35500000000003,3.35500000000178,3.35500000000376,3.35500000000069,3.35499999999656,3.35500000000094,3.35499999999955,3.35500000000027,3.35499999999716,3.35499999999859,3.35500000000217,3.35499999999807,3.35500000000105,3.35500000000227,3.3549999999988,3.35499999999893,3.35499999999673,3.354999999995,3.3550000000047,3.35500000000002,3.35499999999909,3.35499999999767,3.35499999999776,3.35500000000315,3.35499999999262,3.35499999999929,3.35500000000648,3.3550000000009,3.35499999999779,3.35500000000078,3.35500000000204,3.3549999999928,3.35499999999842,3.35500000000019,3.35499999999584,3.35499999999875,3.35500000000321,3.35500000000172,3.35500000000663,3.35500000000002,3.35500000000582,3.35500000000118,3.35499999999658,3.3550000000012,3.35500000000211,3.35500000000126,3.35500000000373,3.35500000000275,3.35499999999795,3.35499999999599,3.35499999999922,3.35499999999613,3.35499999999323,3.3550000000036,3.35500000000819,3.35499999999592,3.35499999999557,3.35500000000385,3.3549999999976,3.3549999999956,3.35500000000123,3.35499999999762,3.35499999999855,3.35500000000559,3.35500000000165,3.35499999999869,3.35500000000069,3.35500000000314,3.35499999999803,3.35500000000124,3.35500000000576,3.35499999999941,3.35500000000216,3.35499999999713,3.35500000000191,3.35500000000053,3.35499999999828,3.35500000000036,3.35500000000341,3.35500000000515,3.35500000000129,3.3550000000014,3.35499999999784,3.35500000000233,3.35499999999772,3.35499999999992,3.35499999999348,3.3549999999985,3.3549999999936,3.35500000000046,3.35499999999818,3.35500000000309,3.35499999999911,3.35500000000311,3.3550000000029,3.35499999999612,3.35499999999348,3.35499999999739,3.35500000000156,3.35500000000365,3.35499999999879,3.35500000000288,3.35499999999759,3.35500000000179,3.35499999999385,3.35499999999495,3.35500000000104,3.35499999999916,3.35500000000161,3.35500000000525,3.35500000000317,3.35499999999418,3.35500000000206,3.35500000000118,3.35499999999921,3.35500000000481,3.3549999999973,3.35499999999619,3.35500000000002,3.35499999999861,3.35499999999964,3.35499999999635,3.3550000000037,3.35500000000052,3.35499999999808,3.35500000000014,3.35499999999701,3.35500000000104,3.35499999999725,3.35500000000066,3.35500000000176,3.35499999999743,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
10,0,200,3.355,2.14580818139778e-12,2,1,3.35500000000025,3.35500000000006,3.35500000000023,3.35499999999992,3.35499999999982,3.35500000000023,3.35500000000002,3.35500000000019,3.35499999999987,3.35500000000022,3.35499999999988,3.35500000000028,3.35500000000011,3.35500000000034,3.35499999999986,3.35499999999992,3.35500000000033,3.35499999999996,3.35500000000008,3.35500000000007,3.35499999999966,3.35499999999993,3.35499999999981,3.35500000000009,3.35499999999984,3.35499999999995,3.35500000000011,3.35500000000018,3.35499999999992,3.35500000000032,3.35500000000033,3.355,3.35500000000001,3.35499999999983,3.35500000000015,3.35500000000028,3.35500000000009,3.35499999999992,3.3550000000002,3.35499999999983,3.35499999999993,3.35499999999988,3.35500000000005,3.35499999999976,3.35499999999991,3.35499999999974,3.35500000000028,3.35500000000018,3.35500000000016,3.35500000000005,3.35500000000015,3.35499999999999,3.35500000000011,3.35499999999999,3.35500000000001,3.35500000000006,3.35500000000002,3.35500000000013,3.35499999999981,3.35500000000008,3.35499999999986,3.35499999999994,3.35500000000017,3.355,3.35499999999982,3.35499999999993,3.35500000000014,3.35499999999971,3.35499999999998,3.35499999999981,3.35500000000025,3.355,3.35499999999986,3.35500000000003,3.35499999999981,3.35500000000002,3.35500000000001,3.35500000000003,3.35500000000005,3.35499999999978,3.35500000000013,3.3550000000003,3.35499999999992,3.35499999999997,3.35499999999991,3.35499999999998,3.35500000000009,3.35499999999994,3.35499999999978,3.35499999999979,3.35499999999997,3.35500000000003,3.3549999999997,3.35500000000044,3.35500000000024,3.3549999999999,3.3549999999999,3.3549999999999,3.3549999999999,3.35499999999987,3.35499999999981,3.35499999999984,3.3549999999999,3.355,3.35500000000014,3.355,3.35500000000008,3.35500000000007,3.35500000000011,3.35499999999997,3.35500000000009,3.35500000000004,3.35500000000018,3.35500000000005,3.355,3.35500000000007,3.35499999999994,3.35499999999982,3.35499999999997,3.35499999999995,3.35499999999991,3.35499999999988,3.35500000000009,3.35500000000014,3.35499999999988,3.35500000000029,3.35499999999976,3.35499999999974,3.35500000000024,3.35500000000004,3.35500000000015,3.3550000000001,3.35500000000001,3.35500000000002,3.35499999999996,3.35500000000015,3.35500000000005,3.35499999999983,3.35499999999986,3.35499999999999,3.35500000000008,3.35499999999999,3.35500000000031,3.35499999999998,3.35499999999995,3.35499999999991,3.35499999999985,3.35500000000002,3.35500000000001,3.35500000000003,3.35499999999993,3.35500000000004,3.35499999999973,3.35499999999992,3.35499999999975,3.35499999999998,3.35499999999987,3.35499999999981,3.35500000000008,3.35499999999993,3.35499999999977,3.3550000000001,3.35499999999994,3.35500000000018,3.35500000000007,3.35499999999995,3.35500000000002,3.35500000000006,3.35500000000012,3.35500000000014,3.35499999999995,3.35499999999999,3.35499999999967,3.35499999999987,3.35500000000008,3.35499999999987,3.35500000000001,3.35500000000023,3.35499999999996,3.35499999999976,3.35499999999996,3.35499999999994,3.35499999999996,3.3550000000002,3.35499999999995,3.3550000000001,3.3549999999999,3.35499999999986,3.35500000000005,3.35499999999974,3.35500000000014,3.35500000000013,3.35499999999985,3.35500000000012,3.35499999999988,3.35500000000009,3.35499999999991,3.35500000000034,3.35500000000023,3.35499999999989,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
11,0,200,3.355,1.13360240587475e-13,2,1,3.35500000000001,3.35499999999999,3.35500000000002,3.355,3.35499999999999,3.35500000000001,3.35500000000001,3.35500000000002,3.35499999999999,3.35500000000001,3.35499999999999,3.35500000000001,3.35500000000001,3.35500000000001,3.35499999999999,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.35499999999999,3.355,3.355,3.35499999999999,3.35500000000001,3.35499999999999,3.35500000000001,3.355,3.35499999999999,3.35500000000001,3.35500000000001,3.35499999999999,3.35500000000001,3.35499999999999,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.355,3.35499999999999,3.355,3.35500000000001,3.35499999999999,3.35500000000001,3.35499999999999,3.35500000000002,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.35500000000001,3.35499999999999,3.355,3.355,3.355,3.35500000000002,3.35500000000001,3.355,3.35499999999999,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.355,3.35499999999999,3.35499999999999,3.35499999999999,3.355,3.35499999999999,3.35500000000001,3.35499999999999,3.355,3.35499999999999,3.35500000000001,3.35500000000001,3.35500000000001,3.35499999999999,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.355,3.355,3.35499999999999,3.355,3.35500000000001,3.35500000000002,3.355,3.355,3.355,3.35500000000001,3.355,3.35499999999999,3.35499999999999,3.35500000000001,3.35500000000001,3.355,3.355,3.355,3.355,3.35500000000003,3.35499999999999,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.35500000000002,3.35500000000001,3.35500000000001,3.355,3.35499999999999,3.35499999999999,3.35500000000001,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.35499999999999,3.35500000000001,3.35499999999999,3.35499999999999,3.355,3.355,3.35500000000001,3.355,3.35499999999999,3.355,3.35499999999999,3.35499999999999,3.35500000000001,3.35500000000002,3.35500000000001,3.355,3.355,3.35499999999999,3.35500000000001,3.35499999999999,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.35500000000001,3.35500000000002,3.35500000000001,3.35500000000001,3.355,3.35499999999999,3.355,3.35500000000001,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
12,0,200,3.355,6.04369357793691e-14,2,1,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.35500000000001,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.35500000000001,3.35500000000001,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
13,0,200,3.355,6.07639981147303e-14,2,1,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.355,3.355,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.355,3.355,3.35500000000001,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.35500000000001,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
14,0,200,3.355,6.63092261338919e-14,2,1,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.355,3.355,3.355,3.35500000000001,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.355,3.355,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
15,0,200,3.355,7.71680876935998e-14,2,1,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.355,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.355,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.355,3.355,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.355,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.35500000000001,3.35500000000001,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
16,0,200,3.355,8.89354477483443e-14,2,1,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
17,0,200,3.355,9.38058963099552e-14,2,1,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
18,0,200,3.355,9.7534972554907e-14,2,1,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
19,0,200,3.355,1.01948220394047e-13,2,1,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
20,1,200,3.355,1.09443440962214e-13,2,1,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
21,1,201,3.34825870646766,0.0607490709662565,2,1,3.34590825394612,3.35500000000001,3.35500000000001,3.34594112265388,3.34516835610789,3.3455336944285,3.34565593924717,3.34505080698288,3.34575750106401,3.35500000000001,3.34573005472711,3.355,3.35500000000001,3.34499398979701,3.3460499587589,3.34568424226212,3.34547623688541,3.34611696099674,3.35500000000001,3.3453119917069,3.34667187162382,3.3453432104807,3.35500000000001,3.35500000000001,3.35500000000001,3.34615928603277,3.34589410065584,3.35500000000001,3.34509613307327,3.35500000000001,3.34559424256507,3.35500000000001,3.34527797650708,3.355,3.3463891517724,3.34498420660969,3.34526561479586,3.35500000000001,3.34499502720186,3.34620310697635,3.34635273768566,3.35500000000001,3.34540080273677,3.34559297205527,3.34574242201464,3.35500000000001,3.34603168708395,3.34553457923897,3.34597110237819,3.34554422706402,3.34579786754599,3.34577710712158,3.34519800206424,3.355,3.34572607566184,3.34568006558093,3.34558042518301,3.34604582643996,3.355,3.35500000000001,3.3455277891843,3.3446808577254,3.3447728445052,3.35500000000001,3.34583607717701,3.34566315861915,3.34558725232477,3.34457337900609,3.35500000000001,3.35500000000001,3.34567671830237,3.34590449469617,3.34557651059612,3.34588768030747,3.34500707016729,3.35500000000001,3.34527661403529,3.34470151793913,3.34566933983584,3.34624305886999,3.35500000000001,3.35500000000001,3.35500000000001,3.34561289837138,3.34493708579321,3.35500000000001,3.34568854214669,3.34573178365877,3.34527179489998,3.34478311705204,3.34572627238375,3.35500000000001,3.3461707988485,3.35500000000001,3.34549430326835,3.35500000000001,3.34576599221142,3.34596721520841,3.355,3.34543105237315,3.35500000000001,3.35500000000001,3.34549997583627,3.34548887612528,3.34617593492686,3.34605801710541,3.34578759065753,3.35500000000001,3.34493524401878,3.355,3.35500000000001,3.3453777365856,3.34527707231244,3.34486964474321,3.35500000000001,3.34576913007448,3.34567882359319,3.35500000000001,3.34611258237886,3.34553106265008,3.35500000000001,3.34573544310977,3.35500000000001,3.34618390464537,3.34534053307041,3.34516673874306,3.34563965947283,3.34589067712688,3.34555024732462,3.35500000000001,3.34513008877954,3.34527042236232,3.35500000000001,3.35500000000001,3.34517857821875,3.34507050850359,3.34513351707069,3.34500507078669,3.35500000000001,3.35500000000001,3.34542141847866,3.34589848343286,3.34494219107332,3.3456597010576,3.34567425028337,3.34573529471828,3.34549982662336,3.34542035185297,3.35500000000001,3.34580745233299,3.34581686142888,3.35500000000001,3.34641301177866,3.34573478302643,3.34583391474301,3.34518018335597,3.35500000000001,3.35500000000001,3.34598962713643,3.34548513226838,3.34587501194526,3.35500000000001,3.34579046081352,3.34570232231939,3.35500000000001,3.34529662472432,3.34558569914402,3.34525762974766,3.34574159045938,3.34504074105343,3.3462219539283,3.34605420757621,3.34450760502356,3.35500000000001,3.34560358907851,3.34519930844812,3.35500000000001,3.34627606740342,3.35500000000001,3.34529981353079,3.34635641949177,3.34444320501668,3.35500000000001,3.34479882286489,3.34541631781227,3.34607755053086,3.35500000000001,3.3464180083119,3.34537009526002,3.3456203941617,3.34621890344651,3.34588739054059,3.34516452293597,3.34602386294155,3.34582682069487,3.34599488103083,3.34533895769307,3.355,3.355,3.34554808464328,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.34497348955596,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
22,1,202,3.34653465346535,0.0182684951432433,2,1,3.34555477029288,3.34846633285207,3.34538215121921,3.34844380593254,3.34819438873877,3.34821715867007,3.34541606884126,3.34503251581193,3.34586051476821,3.34832177308482,3.34594885495211,3.34570838843406,3.34549805733311,3.34507230575002,3.34599501930283,3.34584648785718,3.3456469067987,3.34588556540269,3.34539780712751,3.34521453010212,3.34563705982622,3.34545525178215,3.34823688168522,3.34549041421445,3.34565711812217,3.34841206387953,3.34575452465533,3.34528853353198,3.34540015113274,3.34563373945559,3.34824560416517,3.34571477245736,3.34578065844857,3.34547293840877,3.34574731012555,3.34549980513134,3.34775372349102,3.34557853138576,3.34566835222216,3.34598289438022,3.34574278466148,3.34528456273697,3.34555212520745,3.34585122944002,3.34840976454949,3.34822266953917,3.34797650056757,3.34595297717533,3.34568598091756,3.34568853634572,3.34802072575051,3.34541655091449,3.34524611857468,3.34879238240489,3.34556182869013,3.34556328146214,3.34597004537189,3.34568772076847,3.34815307255101,3.3455287835645,3.34835473977925,3.34491717457132,3.34508961830162,3.34566440109134,3.3458841402977,3.34836288693033,3.34573551055161,3.34785730209904,3.34532424439125,3.34584095493844,3.34811020069257,3.34813151213675,3.34804221358693,3.34584055742507,3.34565656587184,3.34858563999798,3.34551072811753,3.34558279492028,3.34837222552656,3.34598617361837,3.34827282359609,3.34809149168464,3.34858407189915,3.34576778861079,3.34564097911594,3.34838641418839,3.34562435308978,3.34875162262344,3.34550703891023,3.34794159125081,3.34793743354575,3.34560862428152,3.34624738344028,3.34541681036336,3.34591625246001,3.34800781793399,3.34603162554626,3.34562832536547,3.34550088737692,3.3479153237339,3.34814709521509,3.34872025992398,3.34843788994455,3.34571964737253,3.34822764212234,3.34592170899829,3.3458947846979,3.34796411581393,3.345479172271,3.34509755766559,3.34560339225874,3.34556701607562,3.34787435218488,3.34519326070136,3.34577611570134,3.34842850392445,3.34564205682658,3.34537928876223,3.34620224657989,3.34822080193281,3.3461166369124,3.34554611102889,3.3455046206522,3.34568891316237,3.34526424445308,3.34834447473182,3.34595071612452,3.34805125822461,3.34541122286559,3.34857731290742,3.34776705204977,3.34565067949699,3.34501627163766,3.3461800295478,3.34823847194717,3.34819973223078,3.34523952592956,3.34804119317885,3.34562658406956,3.34828673824479,3.34570682566702,3.34561030846664,3.34561251003122,3.34550241122309,3.34541855347091,3.34833815088616,3.34558077995208,3.34825948215815,3.34611898769008,3.3455697531752,3.34832059403978,3.34548851128509,3.34550503834454,3.34576085517546,3.34605157272286,3.34795909430027,3.34538279167621,3.34558782669322,3.34564898793447,3.34795504466694,3.3455770924292,3.34846426306512,3.34542400936496,3.34577463221156,3.34525258435925,3.34539951178965,3.34547295057504,3.34534134373396,3.34815310926458,3.34829774706053,3.34592274585691,3.34576762130439,3.34822991601135,3.34815175820503,3.34838329399247,3.34547334661982,3.34837943506126,3.34834954158201,3.34834076776472,3.3480399383271,3.34574549086647,3.3454444990487,3.34592081396457,3.34826983558152,3.34851192831726,3.34546761773259,3.34539411951976,3.34805422459253,3.34545027951012,3.3481207405389,3.3484116097855,3.34846589849777,3.3456507696646,3.34583724094457,3.34559880284124,3.34562319992252,3.3455055887546,3.34502495665177,3.34553607228179,3.34854153177525,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.34857791626482,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.34579260782471,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
23,0,203,3.33497536945813,0.113113472141508,2,1,3.34652680312148,3.32804732068614,3.32837113851984,3.33031178021872,3.3466020314998,3.32959794668015,3.34657570997629,3.34656346885132,3.3299160866369,3.32906879984362,3.32993256157946,3.33027994702417,3.32825270068678,3.34641720798425,3.3306063185617,3.32982590279111,3.3294436681396,3.33060334826827,3.34654691381255,3.34650876917074,3.34653077996454,3.32931316397029,3.33044112848201,3.32822045712712,3.32953919517536,3.33064334393975,3.34658468539239,3.32850043500861,3.32894396004812,3.32862201335057,3.32960039376528,3.32957790116207,3.32918776930183,3.32859048183654,3.33114541581087,3.32867792064358,3.3289762898032,3.32925750164727,3.32860148169946,3.33081148477147,3.3310882615052,3.32888149270131,3.34657927267069,3.32969264008449,3.32975260060491,3.3296938230663,3.33038635536671,3.3466351116868,3.34659337611671,3.3296160384078,3.32996614048708,3.33007940835851,3.3289845627956,3.346554460926,3.3466265909741,3.34660897370053,3.34655115389955,3.33047893077004,3.34666642248227,3.32874501142352,3.32939043597323,3.34637532503592,3.34652805543159,3.32873017753526,3.34642487035152,3.32969039424997,3.32969103021569,3.32784269322043,3.32888672651119,3.3465256291706,3.32979667468066,3.34660205561687,3.34650208435146,3.33024303109767,3.34653215885491,3.32929793087518,3.32911295436133,3.32823169316284,3.32971063390022,3.33085589333284,3.33028116935989,3.32914189849741,3.32990205852979,3.32976003081299,3.32855627171963,3.3280787029315,3.32980720746628,3.34654543825155,3.32915473196092,3.34646583174303,3.32981283522888,3.34643038643661,3.33072119542369,3.32810185124664,3.32952935150589,3.3464813090222,3.32995862805758,3.34654424951508,3.3289851952254,3.32932766141414,3.34650729618618,3.3291318282533,3.34655426509371,3.3465837858711,3.33067294620111,3.33057517032945,3.34654383862748,3.32998866425691,3.32863240574337,3.34647828139444,3.34645566597227,3.3465045222044,3.32908536573414,3.34648740847296,3.32967794954678,3.32996736325486,3.32992486682133,3.32962076194881,3.33066009713551,3.32950227609422,3.32969794591421,3.3299915534547,3.32959297328137,3.33078514250581,3.3465743638305,3.32883681832346,3.32993655061973,3.34651716313247,3.32968786325489,3.32940586896179,3.34646710399758,3.32911214457366,3.34651364903527,3.34644700067187,3.32883071261402,3.34656154428229,3.34653226210761,3.34652805477315,3.34659903873612,3.3465484041911,3.34657803320053,3.33036654370076,3.32869886586018,3.32981591630127,3.34644285975029,3.34659063289519,3.34661233662149,3.3464748604124,3.33067091594842,3.33009070306522,3.32996040381623,3.33017311389604,3.3312030410671,3.34650422747279,3.34657242925013,3.32885122083216,3.34645761418685,3.32994193158589,3.33043430537224,3.3294117868989,3.34658698547726,3.32993713269228,3.33002026431301,3.32987611631963,3.32798649272469,3.32934774318444,3.32964203581316,3.34658084904299,3.34653057084829,3.32842506519832,3.34657259950246,3.3305858739066,3.32760443569833,3.32845579720901,3.34655357308153,3.32901377994604,3.32912392584396,3.3308656408351,3.33047845654277,3.3290617149827,3.3310243717683,3.34650151394786,3.34650246853058,3.32822910539321,3.32929874581662,3.33050872209935,3.32943645156934,3.33105388136953,3.32937323493459,3.32960768262694,3.33070636199849,3.33024455485144,3.34653310963988,3.33053164785935,3.33010557169313,3.34662847835701,3.34655092823105,3.32824983135209,3.3282869890585,3.32952432835454,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3309997030499,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32846175234165,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.33029807100663,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
24,1,203,3.33497536945813,0.00541191632380355,2,1,3.33464260708246,3.33522186518918,3.33462857319952,3.33521937404752,3.33518240576237,3.33468197892185,3.3345779897752,3.3351727883877,3.33503369039352,3.33512323153697,3.33509430752108,3.33523844196656,3.33526014206893,3.33537232740474,3.3347031420856,3.33479367173251,3.33520028522257,3.3354537817639,3.33549077108349,3.33508054147842,3.33510091447814,3.33501466994224,3.3348179994924,3.33485945391461,3.33535911350338,3.33476723705971,3.33416938357503,3.33474794978275,3.33518351407265,3.33525983297399,3.33461906285308,3.33478531012221,3.33479378259191,3.33501930412751,3.33485787548557,3.3347820252324,3.33470689315184,3.33549542396253,3.33408824328458,3.3355799111402,3.33561348776919,3.33476472483116,3.3352326775896,3.33479509621195,3.33517802234078,3.33514018804861,3.33480211837342,3.33488300597744,3.33518675517605,3.33523531944669,3.33467405212699,3.33504887835965,3.33518791690928,3.33510248590197,3.33523892437973,3.3355288247614,3.3345460197783,3.33501658516969,3.33446132483559,3.33613646470009,3.33510108264525,3.33447557144592,3.33538876190876,3.33476822324322,3.33495604621029,3.33446431408336,3.33493813935988,3.33524324816676,3.33463254228496,3.33569889457783,3.33504884100883,3.33504627473276,3.33525710873398,3.33491976284896,3.33498959079065,3.33556450224937,3.33465196797903,3.33383432455301,3.33518781222661,3.33502685090157,3.33487519285635,3.33572114932278,3.33541441348168,3.33480518294105,3.33403483734041,3.33503827192264,3.33504842394631,3.33515537101601,3.33429623129909,3.33447716074832,3.3351510765877,3.33513082733483,3.33547131382691,3.33486316529166,3.33540020750233,3.3358817427883,3.33463390560782,3.33510211682533,3.33492804556846,3.33486251161859,3.33532916116226,3.33495115630161,3.33531138132109,3.33474034839415,3.33557423212643,3.33503556180666,3.33531786091765,3.33463487658626,3.33518326049107,3.33592501618555,3.33502558592268,3.3349465108856,3.33544352022524,3.33526200031446,3.33543593131077,3.33468596274546,3.3357558599606,3.33550270876438,3.33433280649911,3.33456017618868,3.33489278307838,3.33435918194874,3.33462132942214,3.3343852644966,3.33451537146403,3.33465310440689,3.33465670426163,3.33542242084671,3.33495520950755,3.33462624518742,3.33529613681398,3.33484241926089,3.33466250012325,3.3350505030149,3.33486540114012,3.33513514652233,3.33443689778372,3.33517864563219,3.33494711528814,3.33458447171535,3.33487015174335,3.33495775459107,3.33456401254804,3.33528365762758,3.33549445442048,3.33504678559788,3.33515930397354,3.33502413395506,3.33516072845168,3.33434499960108,3.33438779535053,3.33512991101433,3.33537215331553,3.33499490295147,3.33476588986063,3.33494949592794,3.33479795164403,3.33524045655944,3.33532543485471,3.33491787741464,3.33457386102302,3.33473683744297,3.33527543859744,3.3345203136937,3.33462784670409,3.3351741377819,3.33482151314613,3.33550797110716,3.33552173414357,3.33481922618725,3.33461703953469,3.33461121461131,3.33551784519547,3.33511681106695,3.33427468961783,3.33470611719045,3.33520258106935,3.33520885229682,3.33499799282914,3.33497079126579,3.33463965408391,3.33515968626512,3.33472626676948,3.33543455173913,3.33470687866495,3.33448478280238,3.33471870547019,3.33519904504648,3.33498876762373,3.33486760345638,3.33532168323686,3.33449615533995,3.33462494507892,3.33508591879378,3.33544665613225,3.33497519737751,3.33510499867272,3.33469774472779,3.33489576909777,3.33534230334298,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3344306776263,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.33367387008148,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.33479148266402,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
25,1,204,3.32352941176471,0.123728399348854,2,1,3.33497578747837,3.31557267865906,3.31579179671043,3.31780528891638,3.3161567708399,3.33496919865744,3.33500411880347,3.33496934081446,3.33499078920713,3.33497584534895,3.31750143073154,3.33499452530227,3.3158177792421,3.33498898677991,3.33496972059649,3.3349733311859,3.31706662880192,3.33491980921954,3.33500251711656,3.31659990105404,3.31915347526791,3.31679227658388,3.31796173518424,3.3158462720826,3.33497358929846,3.31816130132844,3.33496735260374,3.31590168370092,3.31634581290432,3.31619876190301,3.31713121505944,3.3170961122947,3.31667169932232,3.31609009454663,3.31874534768643,3.31613112254066,3.31652712229687,3.31686242810409,3.31617420113505,3.3183760950354,3.33496420663655,3.31640912768358,3.31673861061444,3.31723992959165,3.33496762141234,3.33498781038159,3.31795912057775,3.33498645870112,3.31783831131592,3.31716312629356,3.33494530840383,3.33493996502402,3.3349792019005,3.33497344285095,3.31737268835217,3.33498407124598,3.33498436946887,3.31813337978446,3.33497838787499,3.31622643162542,3.31699977251497,3.31542156252412,3.3349581646141,3.31630584292368,3.33493492092943,3.31726618723985,3.33498067482249,3.31524012351373,3.3349674011468,3.31790842184003,3.33495446605144,3.31759053137869,3.31696836514741,3.31779534740606,3.33496913828975,3.33498453375381,3.33495574053184,3.31562918775448,3.33496177917381,3.3184493066476,3.31788970815,3.33501334275575,3.31753972024506,3.33498086546605,3.31606937350824,3.31543748178091,3.33498843762938,3.31724374197879,3.33497353051642,3.31546514335893,3.33496528290289,3.3164914081002,3.31832464792773,3.31555044625458,3.31708120798516,3.31600576002296,3.33496643985104,3.31784075407336,3.31653627699183,3.33497273764118,3.33498356525499,3.33498508887091,3.33498245569491,3.3169308259496,3.31823306814277,3.31813454158315,3.31751426632965,3.31746654893659,3.31604540306811,3.3162823517518,3.31821398871595,3.33500255589728,3.33499341823637,3.33497371749429,3.31730232927908,3.31743404796571,3.33497236138818,3.31718933770754,3.31823378605025,3.31703653466578,3.3172625627645,3.31752427644789,3.31715356128817,3.33496553719828,3.31664489374267,3.31632889024992,3.31735879866723,3.31756196014287,3.33494409741934,3.33500623256899,3.33497054163029,3.33499088433491,3.31530199442285,3.31800858453557,3.31635981619897,3.33495353379871,3.33498369767686,3.31589022104819,3.31687806601843,3.31597971128163,3.31678430222012,3.33495871478111,3.33499107457159,3.31738760068946,3.3349622393271,3.3172717137146,3.31694991646575,3.33499104927396,3.33499411000304,3.3349579999247,3.3349737407352,3.31776145172899,3.33497617994664,3.31735092168775,3.31757818324272,3.31638471340343,3.31593329854436,3.31740974741598,3.31802211167759,3.31692188584507,3.31765669762979,3.31745360750485,3.31766109386259,3.31747938585434,3.3349710009715,3.334983483731,3.31730148138411,3.31649205244612,3.33499453134952,3.31609561594811,3.3182874523643,3.31810268960259,3.31511273294182,3.31583637999721,3.31701014754515,3.3165632846207,3.31662973189359,3.31839166573465,3.31807441747779,3.31657593800062,3.3349638881579,3.33502952605708,3.33500382011012,3.31565553087931,3.31681440514748,3.31817736507653,3.31700372801342,3.33498392970504,3.31687751449792,3.33494182294973,3.33497242231296,3.31768373178956,3.31630153941286,3.31806442824042,3.31769505139615,3.31788528828362,3.31667819785573,3.33495251722332,3.31561894406173,3.31704377277192,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3167080197863,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31864035457771,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3349692567047,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31794967278452,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
26,0,205,3.32195121951219,0.0160457509578593,2,1,3.32378446758462,3.32102850463448,3.32179825666922,3.32306074324232,3.32203321951212,3.32346450777691,3.32386377287303,3.32172002392622,3.32433345630125,3.32163091811285,3.323588489424,3.32079700241568,3.32118543513276,3.32277459939758,3.32153359902762,3.32103111296338,3.32120763597095,3.32118343276603,3.32107545042864,3.32157257182167,3.32080460419418,3.32137742017816,3.32113031430383,3.32049566006883,3.32355569895633,3.32319135864845,3.32160886889616,3.32128788161041,3.32128159087155,3.32067122399886,3.32288588291969,3.32131333921204,3.32127108655704,3.32082591548002,3.32180144373542,3.32151694404369,3.32414383235675,3.3212189639828,3.3206413683385,3.32346486208546,3.3208120110352,3.32099743901029,3.32157266233577,3.3241105942548,3.32181203950444,3.32162299176456,3.32220199131187,3.32094309212044,3.32335484435164,3.32333060739617,3.32196353233148,3.32227074999874,3.32199807606643,3.32373858114829,3.32128847590437,3.3218078979194,3.32099522589107,3.32396219720906,3.32326027349277,3.3215272065612,3.32179537195361,3.32051213788274,3.32251086837201,3.32047983220245,3.32107642937556,3.32072553586719,3.3239757783334,3.32162870961241,3.32141732267882,3.32184568416525,3.32372011203336,3.32389389297477,3.32389038072753,3.32101766045667,3.3218432543681,3.32367091338641,3.3215560428821,3.32037444422164,3.32150900721998,3.32175693447864,3.32145536775878,3.32083550471243,3.32102641741053,3.32102028000196,3.32412291533068,3.32074378801286,3.32125457851871,3.3232979035775,3.32101894808032,3.32116081335536,3.32161810437303,3.32137951374584,3.32094781337289,3.32097288586571,3.3208287474728,3.32063977714388,3.32109243522687,3.32180823241109,3.32143616898786,3.32093494027239,3.32354662388681,3.32098711005187,3.32177873576735,3.32157987431599,3.32321378889676,3.32149127738639,3.3213015950048,3.32407705613589,3.32161056042326,3.32360799433668,3.32353201132237,3.3209872562041,3.32158808797243,3.32279395921527,3.32136813733838,3.32098777630695,3.3239584051911,3.32167831079444,3.32093134155942,3.32128746902045,3.3215288094729,3.32149281049535,3.32138680554417,3.32124572703085,3.32213101103675,3.32306664568257,3.32166634788259,3.32153485813131,3.3236288320053,3.32381033553717,3.32140638557861,3.32112652588581,3.32052352365076,3.3212495856164,3.32246394106214,3.32035722605395,3.32145698711882,3.32292936815272,3.3219225262522,3.32368819269177,3.32150461072971,3.32422093310086,3.32103038361322,3.32107265324067,3.32186171023925,3.32143651826712,3.3200530163396,3.32170116277832,3.32113424755333,3.32079216499411,3.3214102116631,3.32421369750259,3.32114603674055,3.32103619312617,3.32119706009101,3.32098143939894,3.32150180713269,3.32057527102837,3.32369348836338,3.32169880258097,3.32316194353607,3.32116289322073,3.32126040298636,3.3228022357455,3.32111388372247,3.32384210997213,3.32147615880621,3.32369164567582,3.32373093146441,3.32367457020676,3.32315487816595,3.32165203012348,3.32126010760514,3.32131794098106,3.32139496282725,3.32094543491995,3.32039904294721,3.3243514196919,3.32345019214433,3.32107340505244,3.32105840280249,3.32353602280492,3.32327238337922,3.32361630894545,3.32364332019268,3.32121108414219,3.32136336097173,3.32168318637979,3.32186761318639,3.32378355495285,3.32116569934662,3.32296729086845,3.32175778234955,3.32364196729419,3.3211674111727,3.32369143631918,3.32327633623176,3.32047644569381,3.32075058973003,3.32077744435216,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32106209152878,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32174840777118,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32160649392569,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32104768381454,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3233727135064,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
27,0,205,3.32195121951219,0.000704621542664558,2,1,3.3219871658909,3.32190069602437,3.32201719104989,3.32197654425788,3.32190554944175,3.32199726001899,3.32189824959312,3.32199203975512,3.32187392401124,3.3220082579598,3.32191277751649,3.32199106335254,3.32196646308073,3.32202361767374,3.3219728258566,3.32196825678745,3.32195082941206,3.32195923161849,3.32189810344131,3.32201623731631,3.32198809278482,3.32195834222867,3.32196239460774,3.32200520388239,3.32187293602783,3.32196025393913,3.32192632951235,3.32197215548665,3.32200539796892,3.32187462708489,3.32197192621888,3.32198315143546,3.32202811386003,3.32195627283029,3.3219661460015,3.32205103760569,3.32196023415085,3.32197566992165,3.32193425054937,3.32198744902816,3.32192909919021,3.32190012724838,3.32193702482144,3.32190072873876,3.32195284023159,3.32194983937988,3.32191545616317,3.32202034187408,3.32198314941318,3.32200973626192,3.32197194896369,3.32198804958004,3.32197117009811,3.32192378860907,3.32198419819651,3.32198315067259,3.32183821870147,3.32196643956987,3.32196020630452,3.3218906089998,3.32182471914609,3.32185662317563,3.32206005097953,3.32194323580969,3.32195149109511,3.32194896789934,3.3218910147036,3.32203619773754,3.32195628779697,3.32196861578296,3.32191782603064,3.3219461633383,3.32196206061618,3.32191835924291,3.32194933826193,3.32183958243605,3.32201024936016,3.32189143923239,3.32189496240314,3.32189729535773,3.32195957084832,3.32191306962527,3.32197771520726,3.32194902766276,3.32195589486518,3.32192158215806,3.32193075191424,3.32196626589716,3.32195960496878,3.32191727111619,3.32191634934552,3.32203254710466,3.32185836840816,3.32199848160307,3.32187615311604,3.32199059503774,3.32202380067978,3.32191594256472,3.32186594261901,3.32201240331986,3.32194429946027,3.32190519967863,3.3220014480196,3.32199047756183,3.32195826750594,3.32201777741953,3.32197483490208,3.32197300599423,3.3219985300234,3.32194277515368,3.32190933098088,3.32199922681026,3.32197670706668,3.32195965152738,3.32196338640605,3.32192871541164,3.32206409323261,3.3219765986606,3.32192372194801,3.32193251140022,3.3219929814608,3.32193703082372,3.32199351174472,3.32200928773819,3.32199445345939,3.32190707270208,3.32191258683599,3.32189237244684,3.32203440880487,3.32191482835383,3.32198957341894,3.32188916750164,3.32192985357305,3.32200529375597,3.32195726095726,3.32194579037334,3.32200700144964,3.3219491058639,3.3219083783111,3.32199095898874,3.32198870262979,3.32202443643294,3.32200740926761,3.32192115190195,3.32198009332001,3.32188932910642,3.32185851339336,3.32190283510432,3.32197453033996,3.32188848746404,3.32190009211566,3.32198782551436,3.32195851502635,3.32186675075114,3.3219404717811,3.32188709038446,3.32199152832864,3.32201007353581,3.32193068908026,3.32190759075148,3.32190430540515,3.32197614776968,3.32191871380913,3.3219609846924,3.32186527216289,3.32189006333208,3.32195621018805,3.32198981034139,3.32197969916976,3.32187066273264,3.32196353976246,3.32194555416817,3.32188845493475,3.32202949842892,3.32202235546457,3.3218947234232,3.32202222514485,3.32192153635357,3.32201010975962,3.32199389553279,3.3219499260723,3.32196430974522,3.3218266136971,3.32190546381958,3.32193860854619,3.32199852731935,3.3220634409668,3.3219490455041,3.3219385702915,3.32197885665893,3.32192689919111,3.32188890213815,3.32185993959718,3.32192888511729,3.3219494628024,3.32190256240769,3.3219448979566,3.32201739752526,3.32200710075393,3.32186664252974,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3220029970576,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32194431986737,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32196063305697,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32193340030165,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32190121524981,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
28,0,205,3.32195121951219,3.31562175527062e-05,2,1,3.32194888287456,3.32195068456752,3.32195277036456,3.32195096197785,3.32194875010906,3.32194983154453,3.32194731578206,3.32194944192464,3.32195169877611,3.32195235479898,3.32194632309568,3.32195468041351,3.32195145163918,3.32195280401202,3.32194793932406,3.32195304748453,3.32195264755714,3.32195348546338,3.32195373681364,3.32195269819603,3.32195090271777,3.32195012977883,3.32195152278039,3.32195120816171,3.3219497256058,3.32195343325606,3.32194980125596,3.32194933687266,3.32194844649706,3.32194504821436,3.32194856988549,3.32195218928585,3.32195152390706,3.32194920489641,3.3219534552469,3.32195070675525,3.32194768778189,3.32195009714355,3.3219504594721,3.32195070271153,3.32195510005463,3.32194995419994,3.32194902155484,3.32195031127296,3.32195087820659,3.32195293448747,3.32195040941418,3.32195263928502,3.32195198146934,3.32195225109367,3.32194816370639,3.32194773014571,3.32195147769987,3.32195527606791,3.32194931780573,3.3219480504092,3.32195074273305,3.3219520053533,3.32195038249616,3.32195402965394,3.32195245133835,3.3219509287843,3.32195185207647,3.32195652356781,3.32195228962789,3.32195102333945,3.32195226028852,3.32195451406088,3.32195228522278,3.32195269256934,3.32194767638642,3.32194970510402,3.32194920947212,3.32195198145478,3.32195298854215,3.32195270844121,3.32195033054803,3.32194733709966,3.32195061035678,3.32195262047628,3.32195321717526,3.32195177894567,3.32195136902348,3.32194881587965,3.32194874144367,3.32195068628038,3.32195207855993,3.32194641939542,3.32195078100481,3.32195423535403,3.32194755889626,3.32195148627215,3.32195584594506,3.32194639150092,3.32195246691399,3.32195458460638,3.32194998531763,3.32195180946926,3.32195307651145,3.32194803028091,3.32195132583686,3.32195569308691,3.3219546332318,3.321952177258,3.32195536158127,3.32195357425459,3.32195412751043,3.32194828378079,3.32195491059196,3.32194923913296,3.32195139290613,3.32195106637524,3.3219514450846,3.32194892601203,3.32195198175374,3.32195118988233,3.32194926547981,3.32194924930972,3.32195010661044,3.32195075842453,3.32195230557272,3.32195345346054,3.32195406664085,3.3219498796134,3.32194793770644,3.32194783536421,3.32195004760686,3.32194865081318,3.32195497947768,3.3219506322019,3.32194913784327,3.32195147477261,3.32195496296912,3.32195395314753,3.32195057509339,3.32195109110919,3.32195123058219,3.32195137961,3.32195100586959,3.32195142211083,3.32194884731043,3.32195150102873,3.3219431236655,3.32195124653198,3.32195129719733,3.32194768026255,3.32194876411088,3.32195437138585,3.3219533545101,3.3219495216738,3.32194987303691,3.32195179764875,3.32195026595272,3.32195347906697,3.32194991944946,3.32195132725693,3.32194974025132,3.32195026772532,3.32194881782889,3.32195466463631,3.32195619103237,3.32195049669627,3.32194557511111,3.32194924341952,3.32195123342065,3.32195372854629,3.32194817396224,3.32195396380723,3.32195035618705,3.32195241020167,3.32195269004353,3.32195302386578,3.32195277572953,3.32195450527935,3.32195183342208,3.32194846490418,3.3219503723361,3.32195336134654,3.32195265263378,3.32194962417527,3.32195173618233,3.32195155345676,3.32195424493665,3.32194890044835,3.32195345353478,3.32195108691896,3.32195143356807,3.32195219715803,3.32194952768772,3.32194745513033,3.32195223479696,3.32195272341502,3.3219532298545,3.3219488731567,3.32195351726917,3.32195304401783,3.32195118807207,3.32194759896669,3.32195043845694,3.32195651458728,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32195050793363,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3219550792833,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32195215976907,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32195358102969,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32195449744453,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
29,0,205,3.32195121951219,1.30256144514346e-06,2,1,3.32195132452338,3.32195124060551,3.32195119709959,3.32195133297236,3.32195126867397,3.32195133571317,3.32195112575895,3.32195113693206,3.32195128222832,3.32195111908833,3.32195113617404,3.32195121111264,3.3219511576212,3.3219513470305,3.32195144796563,3.32195131046036,3.32195143919596,3.32195114651021,3.32195111790479,3.32195123858596,3.32195117246465,3.32195126933715,3.32195132556621,3.32195116683971,3.321951255775,3.3219511980303,3.32195117017077,3.32195115319017,3.32195133196384,3.32195119178665,3.32195118984682,3.32195130902289,3.32195119803904,3.32195124428965,3.32195134850301,3.32195131444672,3.32195100472305,3.32195125155721,3.3219512955336,3.32195108666018,3.3219512079996,3.32195124537545,3.32195124023594,3.32195119485509,3.32195135645754,3.32195120679141,3.32195125920927,3.32195136349337,3.32195118728319,3.32195121611711,3.32195105560453,3.32195113508503,3.32195135491676,3.32195131149934,3.32195132856605,3.32195122141963,3.32195115798127,3.32195130713256,3.32195114523501,3.32195127868243,3.32195116514892,3.3219512050879,3.3219513106811,3.32195118332948,3.32195114862261,3.32195121264971,3.32195128853876,3.32195115555478,3.32195125341148,3.32195128375638,3.32195119327283,3.32195120654781,3.32195104899482,3.32195120266386,3.32195099132055,3.32195132539387,3.32195112579954,3.32195112965529,3.32195114959186,3.32195136904893,3.32195124474938,3.32195136743788,3.32195116454328,3.32195112713546,3.32195116626883,3.32195123798688,3.32195136375175,3.32195122299917,3.32195093561253,3.32195104811938,3.32195130031363,3.32195126367574,3.32195119179737,3.32195114345795,3.32195138903812,3.32195120415238,3.32195129883315,3.3219512593889,3.32195136208876,3.32195122093221,3.32195121211353,3.32195126741826,3.32195121445458,3.32195118593419,3.32195126533213,3.32195134842106,3.32195137422025,3.32195112539588,3.32195119961491,3.32195117153848,3.32195113217253,3.32195114669563,3.32195118406069,3.32195110712367,3.32195127948014,3.3219510301049,3.32195127427815,3.32195119634952,3.3219513401243,3.32195123204051,3.32195120449751,3.3219511882304,3.32195101099666,3.32195129119177,3.32195104966503,3.3219512322862,3.32195112853668,3.32195127035563,3.32195115739649,3.32195116874237,3.3219511263409,3.32195139414051,3.32195113123543,3.32195114943924,3.32195109717785,3.32195126531447,3.32195126294076,3.32195131309523,3.32195117036876,3.32195119648989,3.32195121300976,3.32195114850134,3.32195134211149,3.32195126168035,3.3219510412965,3.32195131418833,3.32195127105443,3.32195131739975,3.32195129227558,3.32195129656326,3.3219511888779,3.32195120400475,3.32195114212571,3.32195119581182,3.32195115259581,3.32195129290189,3.32195126337896,3.32195112488277,3.32195119839328,3.32195104674674,3.32195118138397,3.32195118343617,3.32195114604997,3.32195121990067,3.32195122976844,3.32195119332614,3.32195125355203,3.32195120537433,3.32195116109759,3.32195109650165,3.32195119097109,3.32195123881516,3.32195121661644,3.32195119026345,3.32195111612579,3.32195141873291,3.32195129707123,3.32195116854152,3.32195115689847,3.32195114082965,3.32195117713155,3.32195141806686,3.32195123723781,3.32195130012063,3.32195125742986,3.32195122901503,3.32195119036278,3.32195126327372,3.32195139621719,3.32195117258975,3.3219513018401,3.32195129972684,3.32195127050403,3.32195127396067,3.32195140826478,3.32195111948154,3.321951055607,3.32195110313734,3.3219512012765,3.32195130833435,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3219512567638,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32195117065588,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32195116127896,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32195120002397,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32195112868623,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
30,0,205,3.32195121951219,6.7267603014771e-08,2,1,3.32195122611121,3.32195121867119,3.3219512227664,3.32195121715033,3.32195122213401,3.32195121842964,3.32195122052525,3.32195122390992,3.3219512223661,3.32195122460239,3.32195121396558,3.32195121825225,3.32195121644793,3.32195122059421,3.32195121860136,3.32195122068281,3.32195122280213,3.32195121299196,3.32195122211139,3.32195122198366,3.32195121576155,3.32195122689492,3.32195121584674,3.32195121770591,3.32195121700896,3.32195122098867,3.32195122527237,3.32195122052063,3.32195121304534,3.32195122057073,3.32195122154654,3.32195121209974,3.32195122129836,3.32195121575086,3.32195121387964,3.32195121266844,3.32195121543624,3.32195121181673,3.32195122304364,3.3219512133683,3.32195121717165,3.32195122121228,3.32195121634232,3.32195122185094,3.32195122626318,3.32195122259806,3.3219512247749,3.32195122552138,3.32195121977456,3.32195121920514,3.32195121572587,3.32195122039531,3.32195122304965,3.32195121676515,3.321951219313,3.32195121543995,3.32195121845979,3.32195122220283,3.32195121136434,3.3219512178213,3.32195121938615,3.32195122898278,3.32195122775142,3.32195120891269,3.32195120941056,3.32195121025511,3.32195122726502,3.32195122060873,3.32195121220978,3.32195122450925,3.32195122162587,3.32195122541146,3.32195122129006,3.32195121062519,3.32195121748204,3.32195121889112,3.32195121428785,3.32195121579727,3.32195121883031,3.32195121591333,3.32195121974399,3.32195122647295,3.32195122166605,3.32195121913549,3.32195121857735,3.32195122171472,3.32195121766177,3.32195121898972,3.32195122117258,3.32195122129002,3.32195123003027,3.32195122465461,3.3219512175767,3.32195122354707,3.32195121320588,3.32195122421056,3.32195122287451,3.32195122139084,3.32195123394275,3.32195122468552,3.32195122363616,3.32195121982181,3.32195122494026,3.32195121472238,3.32195122421394,3.32195121627607,3.321951214704,3.32195122017278,3.32195121941515,3.32195122239678,3.32195121973118,3.32195121529152,3.32195122012546,3.32195121974086,3.32195122923337,3.32195122048583,3.32195122144098,3.32195122098167,3.32195121351834,3.32195122416706,3.3219512206219,3.32195121546992,3.32195120909324,3.32195122267045,3.32195121903514,3.32195121591997,3.32195121968306,3.32195122209076,3.32195121459393,3.32195121853221,3.32195122650417,3.32195122404559,3.32195121197174,3.3219512118125,3.32195121506919,3.32195121958089,3.32195122457433,3.32195122654147,3.32195121959195,3.32195122099914,3.32195121845004,3.32195120906265,3.32195121940671,3.32195121504151,3.3219512215232,3.32195121288693,3.3219512178851,3.32195122423358,3.32195122120233,3.3219512237689,3.32195122287932,3.32195122850039,3.32195121716286,3.32195121823814,3.32195121788521,3.32195122546948,3.32195122305135,3.32195121727317,3.3219512176887,3.32195121395169,3.32195121658774,3.32195121803508,3.32195123179787,3.32195122198727,3.32195121865315,3.32195122178102,3.32195122045849,3.32195122257107,3.32195121301513,3.32195122677562,3.3219512226888,3.32195121674148,3.32195122256271,3.32195121906768,3.32195121707152,3.32195121409174,3.32195121241564,3.32195121640946,3.32195122140546,3.32195121756853,3.32195122129354,3.32195122166122,3.32195122317946,3.3219512170446,3.32195121998251,3.32195122372798,3.32195121560192,3.32195122024084,3.32195122249572,3.32195121944865,3.32195122040107,3.32195122120937,3.3219512104957,3.32195122216076,3.321951219615,3.3219512243556,3.32195123041932,3.32195122489803,3.32195121888157,3.32195121073376,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32195120764769,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32195122076039,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32195121646408,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32195121405974,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32195121163567,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
31,0,205,3.32195121951219,2.99748423227832e-09,2,1,3.32195121951939,3.32195121916938,3.32195121959053,3.321951219647,3.32195121949744,3.32195121967653,3.32195121949438,3.32195121943158,3.32195121965309,3.32195121965554,3.32195121950431,3.32195121960204,3.32195121960734,3.32195121911085,3.32195122003454,3.32195121965557,3.3219512194609,3.32195121963962,3.3219512197391,3.32195121925749,3.32195121924306,3.32195121960046,3.3219512193547,3.3219512193368,3.32195121965466,3.32195121941236,3.32195121974516,3.32195121960951,3.32195121936015,3.32195121959394,3.32195121963161,3.321951219403,3.32195121954069,3.32195121951901,3.321951219573,3.3219512190754,3.32195121922702,3.32195121979489,3.32195121934452,3.32195121933023,3.32195121921344,3.32195121942762,3.32195121928082,3.32195121953181,3.32195121952472,3.32195121959806,3.32195121950356,3.32195121965515,3.32195121928774,3.32195121935609,3.32195121948083,3.32195121961387,3.32195121947651,3.32195121988173,3.32195121981058,3.32195121978174,3.32195121948009,3.32195121905299,3.32195121968953,3.32195121957395,3.32195121945387,3.32195121964448,3.32195121966272,3.32195121936101,3.32195121960131,3.32195121906611,3.32195121961663,3.321951219825,3.32195121923723,3.32195121977759,3.32195121945909,3.32195121962346,3.32195121986793,3.32195121936464,3.32195121949621,3.32195121966316,3.32195121946467,3.32195121971918,3.32195121972983,3.32195121923123,3.321951219232,3.32195121968346,3.32195121968497,3.32195121951791,3.32195121935686,3.32195122016247,3.32195121949053,3.32195121973744,3.32195121946904,3.32195121996268,3.32195121974614,3.32195121968708,3.32195121926569,3.32195121974312,3.32195121915827,3.32195121961811,3.32195121989436,3.32195121979527,3.32195121940261,3.32195121967392,3.32195121944717,3.32195121950805,3.32195121957362,3.32195121942739,3.32195121970554,3.32195121924325,3.32195121917113,3.32195121951117,3.32195121966474,3.32195121952256,3.32195121934554,3.32195121983383,3.32195121951783,3.32195121952101,3.32195121960824,3.32195121917573,3.32195121974395,3.32195121974968,3.32195121928628,3.32195121966655,3.32195121978389,3.3219512192593,3.32195121917899,3.32195121946665,3.32195121949712,3.32195121911336,3.32195121970066,3.32195121943082,3.32195121978429,3.32195121957326,3.3219512196575,3.32195121888626,3.32195121952654,3.32195121944586,3.32195121964558,3.32195121947659,3.32195121997235,3.32195121948475,3.32195121942072,3.32195121959497,3.32195121943931,3.32195121946842,3.32195121956872,3.32195121936304,3.32195121939356,3.32195121946172,3.32195121941565,3.3219512198974,3.32195121958423,3.32195121959363,3.32195121937414,3.32195121943274,3.32195121970078,3.32195121930327,3.3219512193984,3.32195121986922,3.32195121957081,3.32195121958449,3.32195121959706,3.32195121935948,3.32195121905718,3.32195121932062,3.32195121947983,3.3219512191379,3.32195121931816,3.32195121970405,3.32195121967574,3.32195121946232,3.32195121949668,3.32195121960733,3.32195121929224,3.3219512196868,3.32195121937959,3.3219512197204,3.32195121943983,3.3219512192968,3.32195121934001,3.32195121923494,3.32195121950092,3.32195121952752,3.32195121958365,3.32195121930651,3.32195121966127,3.32195122009707,3.32195121956918,3.32195121983164,3.32195121945623,3.32195121980454,3.32195121954948,3.32195121939228,3.32195121968704,3.32195121915911,3.3219512193394,3.32195121957757,3.3219512194155,3.32195121944219,3.32195121948346,3.32195121962986,3.32195121914726,3.32195121936712,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32195121946394,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32195121950599,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32195121938767,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32195121921555,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32195121935973,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
32,1,205,3.32195121951219,1.35831246759032e-10,2,1,3.32195121949457,3.32195121950405,3.32195121953808,3.32195121950949,3.32195121952332,3.32195121950281,3.32195121952063,3.32195121951926,3.32195121952078,3.32195121952289,3.32195121953911,3.32195121952648,3.32195121951024,3.32195121951316,3.32195121951638,3.3219512195133,3.3219512195043,3.3219512195102,3.32195121950793,3.32195121951335,3.32195121949559,3.32195121950941,3.32195121950795,3.32195121952551,3.32195121951587,3.32195121951889,3.32195121952618,3.32195121949867,3.3219512195087,3.32195121950284,3.32195121951468,3.32195121952116,3.32195121951978,3.3219512195118,3.3219512195193,3.32195121950079,3.32195121950572,3.32195121952344,3.32195121950943,3.321951219514,3.32195121949432,3.3219512195095,3.32195121950841,3.32195121953291,3.32195121951278,3.32195121951646,3.32195121951677,3.32195121951459,3.32195121951601,3.32195121951319,3.32195121952673,3.32195121952827,3.32195121949671,3.3219512195051,3.3219512195113,3.32195121952243,3.32195121950774,3.32195121950967,3.32195121952825,3.32195121951287,3.32195121951127,3.32195121948052,3.32195121950571,3.32195121950229,3.32195121950721,3.32195121949562,3.32195121952167,3.32195121951161,3.32195121949257,3.32195121951831,3.32195121951235,3.32195121951317,3.32195121952213,3.32195121951607,3.32195121953261,3.32195121951415,3.32195121951496,3.32195121950068,3.32195121950754,3.32195121950767,3.32195121950624,3.32195121949338,3.32195121950101,3.32195121951007,3.32195121951004,3.32195121951537,3.32195121952123,3.32195121951115,3.32195121950828,3.3219512195224,3.32195121950451,3.32195121951788,3.32195121950813,3.32195121951532,3.32195121950348,3.32195121950604,3.32195121952243,3.32195121952443,3.32195121951087,3.32195121951769,3.32195121951954,3.32195121952255,3.32195121950932,3.32195121949401,3.32195121952116,3.32195121951002,3.32195121950707,3.32195121951492,3.32195121951549,3.3219512195181,3.32195121950705,3.32195121949969,3.32195121951572,3.3219512195078,3.32195121951378,3.32195121951008,3.321951219507,3.32195121950788,3.32195121950462,3.32195121952181,3.32195121951314,3.3219512195184,3.32195121950196,3.32195121949741,3.32195121951299,3.3219512195046,3.32195121951339,3.3219512195126,3.32195121951646,3.32195121952953,3.32195121950518,3.32195121949873,3.32195121951961,3.3219512195018,3.32195121950053,3.32195121953036,3.32195121951481,3.32195121950386,3.32195121951818,3.3219512195198,3.32195121951258,3.32195121951877,3.32195121951315,3.32195121950811,3.32195121951258,3.32195121952145,3.32195121950183,3.32195121951218,3.32195121951505,3.32195121950251,3.32195121952473,3.32195121952179,3.32195121950407,3.32195121951264,3.32195121951136,3.3219512195236,3.32195121951783,3.32195121951723,3.32195121951485,3.32195121949893,3.32195121948981,3.32195121950378,3.32195121951001,3.32195121950045,3.32195121950307,3.32195121951978,3.32195121952291,3.32195121952739,3.32195121949589,3.32195121951432,3.32195121950721,3.32195121950871,3.32195121951651,3.3219512195176,3.32195121949949,3.32195121951001,3.32195121949477,3.32195121951703,3.32195121951232,3.32195121951715,3.32195121950664,3.32195121950828,3.32195121952133,3.32195121953984,3.32195121952927,3.32195121951261,3.32195121950176,3.32195121951829,3.32195121951325,3.32195121950655,3.32195121951723,3.32195121951771,3.32195121950977,3.32195121951788,3.32195121950681,3.3219512195118,3.32195121951089,3.32195121949741,3.32195121950017,3.32195121950083,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32195121951284,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3219512195165,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32195121950424,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3219512195138,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32195121953152,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
33,1,206,3.32038834951456,0.0134275738257756,2,1,3.32195121951221,3.32195121951143,3.31970047056552,3.31991473479189,3.3197432469675,3.31980965338366,3.31983877684397,3.32195121951293,3.31987716983109,3.31977935704689,3.31988493312198,3.3199273563926,3.3219512195122,3.31968986643393,3.32195121951269,3.31987592193862,3.31984729213677,3.32195121951243,3.31960170848552,3.31979358214823,3.32008990689617,3.31981741261964,3.32195121951259,3.31970344426461,3.31983174765361,3.31996341467081,3.3219512195129,3.31971165646475,3.32195121951287,3.31974978726336,3.31984089661992,3.31985036829348,3.31980420884103,3.3219512195125,3.3200402179774,3.32195121951258,3.31976692556831,3.31982193286369,3.319745047774,3.31998608466782,3.32001937532152,3.31977044223899,3.32195121951187,3.32195121951274,3.31987146054542,3.31985540061004,3.31994937824924,3.3198247202166,3.31992064220321,3.31984631677985,3.31988390917128,3.31989593644523,3.31977012656436,3.31970870152757,3.32195121951178,3.32195121951267,3.31983675899007,3.31995384565496,3.31980211875015,3.31974701104666,3.31984099550053,3.3196602871601,3.31964194374512,3.32195121951226,3.31989236721639,3.31987058487497,3.31983889057071,3.32195121951254,3.31976690062729,3.32195121951224,3.31984218022386,3.31989225230853,3.31981884989122,3.31993362136501,3.31970968173124,3.31980090467718,3.31978834412454,3.32195121951244,3.3219512195115,3.32195121951218,3.31994146710983,3.32195121951241,3.31990323504125,3.31985921749435,3.3197140384689,3.3196579883857,3.31987680910303,3.31985380089103,3.3197877216118,3.3196606820924,3.31986972917709,3.31977596248911,3.31999450003994,3.31967418047116,3.31984860222518,3.3197218402961,3.31989228169154,3.31993508403293,3.3197857489782,3.32195121951179,3.32195121951236,3.31977839453721,3.31980072172396,3.31983113064281,3.31996815184545,3.31996954412455,3.31989583761295,3.31987707776559,3.32195121951215,3.32195121951171,3.31996583355458,3.32195121951276,3.3219512195122,3.31966447296244,3.3198722484619,3.31989255780768,3.32195121951279,3.31985958348243,3.31998319278992,3.31984175349147,3.31986794367225,3.31990168113283,3.31985653639805,3.31998372577996,3.31979804007625,3.31974705420296,3.31988090915795,3.31990475616223,3.31982856341528,3.3198012424826,3.31972066217289,3.31978717288303,3.3196444341319,3.31995542378245,3.31975109070619,3.31970716559371,3.31973768638459,3.31969385385436,3.3219512195122,3.31969984637287,3.31981749419333,3.31990557364081,3.32195121951238,3.31988477689906,3.31985675098117,3.32195121951274,3.32195121951189,3.31978339644928,3.3199759807302,3.31990476679178,3.31988928432845,3.31991102160741,3.32195121951154,3.32195121951209,3.32195121951227,3.3197665447519,3.31971590355541,3.32195121951276,3.31994218991849,3.31983119932577,3.32195121951188,3.32195121951192,3.31991477439303,3.31988074507618,3.32195121951227,3.31977388358999,3.32195121951274,3.31976466225856,3.32195121951218,3.31971936533163,3.31997837329491,3.31996904617495,3.32195121951214,3.31970164469516,3.31984193151244,3.31978858684419,3.3197941572198,3.32195121951226,3.32195121951188,3.31979147318239,3.3219512195124,3.31956666471113,3.31978144581128,3.32195121951347,3.31980133731889,3.31997528924285,3.31983774799737,3.32195121951189,3.32195121951223,3.31982998653108,3.31997603350904,3.32195121951174,3.31975995769266,3.32195121951171,3.3199197769853,3.31992796429404,3.31978461543449,3.32195121951224,3.3219512195122,3.31984552555097,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31980455886309,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3219512195119,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32003096943902,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31974957815373,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31970307790022,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31993651231552,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
34,0,207,3.31884057971015,0.0139952157691292,2,1,3.32033740124296,3.31802758615952,3.32042788105299,3.31834359696198,3.31816585119617,3.31816172764663,3.31825131868949,3.3204623735692,3.31833150326837,3.3182008558936,3.31828558451351,3.31830636078738,3.31804719377311,3.32043790875073,3.31831942994794,3.31831626443349,3.31825356925483,3.32040688656525,3.31807555501223,3.32038501821979,3.31850706416419,3.31821325556861,3.31826540866271,3.32042833032926,3.31819604218418,3.31835395632866,3.32047900409617,3.31806844086499,3.31825659532164,3.32038873262756,3.31820040529841,3.3203812705211,3.31818423431722,3.31812276222895,3.31845602521245,3.31807924627141,3.31812869474815,3.31824430790639,3.3181556758071,3.32036706374877,3.32037524991387,3.320420620905,3.31818048038524,3.31821990987618,3.32040844377523,3.3183168770794,3.31839591893947,3.31815132563774,3.31838123226133,3.32036025189083,3.31828822362439,3.31825228884158,3.31814536402593,3.31800857035194,3.31824246971492,3.32033702122571,3.32041287660519,3.31833838962734,3.31822843156589,3.31808610631813,3.3183265161868,3.31806518725314,3.31805063657706,3.32041166096889,3.31827901468553,3.31827484078028,3.31823865519348,3.31803627221828,3.32037947183068,3.32045687314125,3.31828396234572,3.32038487090159,3.31819127230182,3.31828734936544,3.31820389878748,3.31828740843266,3.31825427407477,3.31807512751568,3.32035123010257,3.31833375325801,3.32041158345068,3.3203897903942,3.31821737124617,3.31829876589481,3.31808212648204,3.31805921226917,3.31829900643071,3.32032933838806,3.32039690873702,3.31806270195478,3.31829291537694,3.31815804791819,3.3184626262501,3.31814950513896,3.31829015885727,3.31814013854248,3.31824278756995,3.32034159594107,3.32035061276323,3.31818005544492,3.31806712572996,3.31818400152835,3.31820983908823,3.31821969003677,3.31831951102263,3.31834772185196,3.31826499880376,3.31823046634182,3.31808460970089,3.3181229666014,3.32041782062891,3.32046681141111,3.32033006544095,3.3180861197647,3.31829475737566,3.32039891247686,3.31825922736746,3.32036297639664,3.31846009401989,3.31830240267439,3.31827972465975,3.31833543759838,3.31826761285512,3.31837801582031,3.31814671001263,3.31822082976794,3.31833826846379,3.31827847109882,3.32034937876324,3.31818646078685,3.31815219256076,3.32035249574204,3.31808822882088,3.31839120982879,3.32039341699991,3.32044521923198,3.31817376082111,3.31817179599714,3.3182742935302,3.32041387851389,3.31822816924531,3.31831319990876,3.31807291148543,3.31830396152906,3.31824913558997,3.32044328204976,3.32034459054171,3.31820038088756,3.3203814713029,3.3183192258292,3.32042142022206,3.32037042686607,3.31845956148111,3.31833852010149,3.31829782099412,3.32041648125033,3.31814093969122,3.3182609159521,3.3203976696094,3.31821955420491,3.31826434360414,3.3183365490022,3.31830749155807,3.31834183907326,3.3181257292364,3.31822284591447,3.31832581540749,3.31818853043815,3.31830165596056,3.31809481493148,3.31834251429557,3.31835593802891,3.31808715572377,3.32042543851046,3.31818389538359,3.31819107967432,3.32035571459186,3.31841198072579,3.31833470217682,3.32043211410351,3.3184229973971,3.32037285245237,3.32036436634972,3.31798563065905,3.31819810297127,3.31837231465446,3.31823113690953,3.31839792455179,3.32039482561204,3.31820570508695,3.32035935276567,3.31830959012073,3.31813936995388,3.31839937022595,3.31829283655742,3.31833040077896,3.32045493544334,3.32041981773451,3.3204065883325,3.31815459517816,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32036956265324,0,0,0,0,0,0,3.31836361794828,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32041041875737,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31839942183305,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32038425423119,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31810603856972,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31840209262653,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
35,0,207,3.31884057971015,0.000640860173213283,2,1,3.31885392764218,3.31884823955299,3.31885431533015,3.31884912310648,3.31891249273125,3.31882882322777,3.31879348249752,3.31885470646846,3.31882402431943,3.31885980911872,3.31881290706193,3.31880130215952,3.31885482333237,3.31880465157445,3.31882711572042,3.31882997730755,3.31890553164111,3.31879888824038,3.31888489297187,3.31881627064448,3.31882386400775,3.31888242794216,3.31877623148401,3.31884890748044,3.31882908969545,3.31882448516954,3.31882645809758,3.31890490876909,3.31879638206757,3.31886519049994,3.31892255489385,3.31887536831344,3.31888345944545,3.31893612131419,3.31886636047433,3.31879592327348,3.31884561472639,3.3188326430982,3.31884183939372,3.31882624886473,3.31881965039882,3.31887266810459,3.31883322846162,3.31875662410297,3.31886723340057,3.31891775012281,3.3188866707072,3.31880629370286,3.31881268556144,3.31871582567106,3.31881481606939,3.31878953199457,3.31881738192881,3.31891602824924,3.31887143266602,3.31878669679341,3.31882064510562,3.31891861733591,3.31879231763109,3.31885598881261,3.3189114689008,3.31886617421251,3.31881564728832,3.3188473873911,3.3188686387546,3.31876041655919,3.31886062843281,3.31884554439631,3.31887626955978,3.31884939744233,3.31883469317992,3.31881435887736,3.31873206546689,3.31881702734863,3.3188168029614,3.31883827706376,3.31879911219813,3.31885725838342,3.31884234405287,3.31883436570438,3.31883937811633,3.31882494804321,3.31878812386974,3.318881366716,3.31884634563145,3.31870154247295,3.31887946932309,3.31885175430404,3.31887066477003,3.31889498493554,3.31878820586612,3.31886794210394,3.31884986254885,3.31890700396313,3.31898889970419,3.31882921945593,3.31878326687573,3.31886904881263,3.31893631727691,3.31882769781834,3.31882187943674,3.3189047588206,3.31881817451099,3.31881326610679,3.31876881913036,3.31886678467391,3.31883649299636,3.31875987567327,3.31888722187638,3.31881502739351,3.31882580643162,3.31889076593138,3.31880812038694,3.31877048854883,3.3187906386928,3.31887176974012,3.31882309619014,3.31885599619642,3.31884676291326,3.31883998063573,3.31883561680707,3.31880326017195,3.31887871513451,3.31878408763506,3.31887814692047,3.31888727836469,3.31886680700595,3.31880911055061,3.31883686038855,3.31880897396187,3.31880887147958,3.31881257698524,3.31885561710113,3.31889759354279,3.31881939058386,3.31877050654725,3.31893600551021,3.31888935063832,3.3188188482017,3.31883533354899,3.31883400816105,3.3187698639862,3.31879767749911,3.31887158813494,3.31882928752663,3.31885086918951,3.3188325000691,3.31885800872624,3.31890157535998,3.31887813945415,3.31882532301149,3.31878449977521,3.31880554061289,3.31881219528088,3.31883022254032,3.31877416811289,3.31884968319132,3.31884048214407,3.31878798054793,3.31887259106369,3.31885906357124,3.31884345095577,3.31880350556526,3.31888796014183,3.31889732755956,3.31884802752292,3.3188222940205,3.31883401383242,3.31888618053506,3.31884716453747,3.31878374590506,3.31873637577292,3.31873492133405,3.31887613653405,3.31880628985463,3.31880044086043,3.31886170894454,3.31884554920954,3.31888945881428,3.31892615574278,3.31883197630549,3.31874158614605,3.31890525630911,3.31881206376023,3.31880559000698,3.31885006292484,3.31886378687734,3.31882326020247,3.31881397392665,3.31885570597441,3.31890224846085,3.31877262639329,3.31882329224579,3.31885681512227,3.31890800604881,3.31885498876413,3.31889238882633,3.31889881453889,3.318899839275,3.31883696440301,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31886317562588,0,0,0,0,0,0,3.31885258772428,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31885611634783,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31888320147501,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3188368850319,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31889696235421,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31884737528076,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
36,0,207,3.31884057971015,2.85147486775212e-05,2,1,3.31883970480695,3.31883833660125,3.31883776868261,3.31884116643246,3.3188397859829,3.31883856657078,3.31884048011589,3.31884234643526,3.31884447996706,3.31884312949774,3.31884469091742,3.31884253498765,3.31884108667276,3.31883893786536,3.31884190424517,3.31884168747137,3.31884172057899,3.31884318800711,3.3188407737362,3.31883885759991,3.3188382090188,3.31883859294215,3.31883822414091,3.3188406820133,3.31884118574636,3.31884001443705,3.31884237654268,3.31883896797969,3.31883428305731,3.31884256465107,3.31884112832009,3.31884069158247,3.31884348258787,3.31884205639033,3.31883876623734,3.31884336909743,3.31883885890186,3.31883967444387,3.31884512367925,3.31884175630308,3.31883765657297,3.31883853562139,3.31883740889466,3.31883959576347,3.31884017232906,3.31884035955937,3.31884246241267,3.31884059818863,3.31884156204414,3.31883801136258,3.31884029628209,3.31884095966888,3.31884092309986,3.31884336495946,3.31884202320348,3.31883872341799,3.31884159210208,3.31884262893062,3.31883849108915,3.31883932882991,3.31884080933235,3.31884046125009,3.31883579837788,3.31884149140005,3.31884171793483,3.31884245301657,3.31884185737288,3.31883821946898,3.31883731676428,3.31884121124989,3.31884401159121,3.31884391613614,3.31883775541341,3.31883880667646,3.31884027827103,3.31883908720751,3.31884190104848,3.31883921287051,3.31884218322203,3.31884289181925,3.31883956583751,3.31883752833402,3.31884307133369,3.31884143709908,3.31883919120544,3.31884066458646,3.31884124487476,3.31884219401351,3.31883821391344,3.31884071100952,3.31883994886644,3.3188421040671,3.31884113663481,3.31884249201713,3.31884029182035,3.31884236286152,3.31884176627867,3.31884410148638,3.31883985348058,3.31884172928994,3.31883582969425,3.31884167608229,3.31883926025997,3.31883844747682,3.31883892086601,3.31884076706691,3.31884382965591,3.31883872966484,3.31884434928141,3.31884093617526,3.31884085428728,3.318842332682,3.31884254145625,3.31883800751633,3.31883795818513,3.31884125705079,3.31884030457886,3.31883752079915,3.31884173412559,3.31884143191455,3.31883945970559,3.3188403924406,3.31884093377715,3.3188395577697,3.31883703462592,3.31884346184539,3.3188406437371,3.31883989074506,3.31884041265509,3.31884133113925,3.31883927780713,3.31884091320365,3.31884152784299,3.31884061587156,3.31883985050222,3.31883915722589,3.31883812852295,3.31884395952277,3.31883960634594,3.31883851027893,3.31884448437133,3.31883695779385,3.31884375508132,3.31884065610773,3.31884217056742,3.31884033318515,3.31884244282096,3.31884515540165,3.31884357044944,3.31884282834512,3.31884126568354,3.31883859188094,3.31883752446817,3.31883704788408,3.3188398304602,3.31884116688527,3.31883692677412,3.3188416225973,3.31884129654808,3.3188409815373,3.31883950182518,3.31883932267397,3.31884231618679,3.31884316518846,3.31884140629983,3.31883732647455,3.31884057424361,3.31883916203032,3.31883672212067,3.31884317482624,3.31884024930895,3.3188394252743,3.31884006719124,3.31883944393489,3.31884071731191,3.3188374434028,3.31884230764382,3.31884085104688,3.31883932831674,3.31884068000169,3.31883949662742,3.31883889383105,3.31883955168718,3.31884453911428,3.31884119698005,3.31884280854337,3.31883869081716,3.31884019281357,3.31884113445837,3.31884242112013,3.31884294036872,3.31884231803839,3.3188399878814,3.3188417407134,3.31884001073445,3.31884181038236,3.31884330638301,3.31883999097321,3.31883824872143,3.31883960707693,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31883904549516,0,0,0,0,0,0,3.31884227535018,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31883914053543,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31883927721803,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31883761968707,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31884063458084,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31884140680004,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
37,1,207,3.31884057971015,1.4137848315169e-06,2,1,3.31884064302585,3.31884052612293,3.3188405737747,3.31884052830703,3.31884067873333,3.31884061240458,3.31884070100989,3.31884078369889,3.31884061325929,3.31884078242698,3.31884059967142,3.31884052246018,3.3188404719407,3.31884064550781,3.31884070929766,3.31884063149418,3.31884061934707,3.31884057256964,3.31884068685222,3.31884056050559,3.31884052055836,3.31884071120858,3.31884051121786,3.31884046432759,3.31884068533296,3.31884062356491,3.31884070437592,3.31884050530733,3.31884047060286,3.31884071019891,3.31884050029953,3.31884058824163,3.31884051327836,3.31884038420152,3.31884054069504,3.31884073299406,3.3188404424654,3.31884058744329,3.31884057876669,3.31884049608879,3.31884045461634,3.31884051640255,3.31884058743638,3.31884034889797,3.31884051119743,3.31884053486116,3.31884054067608,3.31884060399717,3.31884061916151,3.31884057869663,3.31884071380745,3.31884077494589,3.3188406029175,3.31884051475465,3.31884077017553,3.31884068376728,3.31884047828739,3.31884050229533,3.31884058837184,3.31884049290536,3.31884059350456,3.31884045495809,3.31884073384419,3.31884059240343,3.31884055662056,3.3188405885384,3.31884052722506,3.3188404579328,3.31884043065253,3.31884052739393,3.31884064184562,3.31884070261939,3.31884052531401,3.31884063214027,3.31884065024063,3.31884039549397,3.31884064022717,3.31884049259113,3.31884050511855,3.31884055633732,3.31884050608713,3.318840716579,3.31884048585856,3.31884060984165,3.31884057898786,3.31884068163984,3.31884058616534,3.31884066987058,3.31884054226381,3.31884062217964,3.31884068095301,3.31884065988607,3.3188405058402,3.31884050903404,3.31884052244996,3.31884054417718,3.31884059793643,3.31884055862275,3.31884054412605,3.31884046394084,3.318840419239,3.3188405577768,3.31884051703043,3.31884043128531,3.31884061413123,3.31884054972172,3.31884066470593,3.31884057209267,3.31884062547158,3.31884054900038,3.31884058791754,3.31884069091086,3.31884065981706,3.31884065142841,3.31884058829084,3.31884045807194,3.31884072076706,3.31884060102694,3.31884062938333,3.31884061129311,3.31884042559656,3.31884065119381,3.31884059211772,3.31884063722235,3.31884046889831,3.318840828779,3.3188404970793,3.31884050131023,3.31884070515737,3.31884058550806,3.31884053069914,3.31884058491375,3.318840708077,3.31884050126739,3.31884062344588,3.31884057186416,3.31884058139426,3.31884065580644,3.31884045995586,3.31884073955484,3.31884051278698,3.31884060227772,3.31884088810211,3.31884051441069,3.31884063210623,3.31884068381887,3.31884071624622,3.31884049964185,3.31884060063816,3.31884077665568,3.31884049538449,3.31884052692623,3.31884056415447,3.31884040553603,3.31884041915088,3.31884058365945,3.31884046273226,3.31884061369828,3.31884053032664,3.31884051913941,3.31884049883445,3.31884051800456,3.31884064816302,3.31884056384887,3.31884068485557,3.31884045143284,3.31884056094453,3.31884069875044,3.31884056359215,3.31884052953913,3.31884051506529,3.31884048031547,3.31884064162176,3.31884073614106,3.31884060750432,3.31884041948343,3.31884068432001,3.31884060135905,3.31884061643337,3.3188404788141,3.31884057340669,3.31884058972543,3.31884065695737,3.31884071388345,3.31884062033198,3.31884067808838,3.3188406032902,3.3188406269749,3.31884068484808,3.31884070381935,3.31884065872395,3.31884050840404,3.31884052890307,3.31884071944661,3.31884029528416,3.31884058258175,3.3188407152115,3.31884081385517,3.31884044712657,3.31884037553507,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31884042057956,0,0,0,0,0,0,3.3188405756708,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31884040179214,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31884051791486,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31884046340681,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31884056255048,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31884054920297,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
38,1,208,3.3125,0.0604550222349033,2,1,3.31884058461616,3.31884057419781,3.30914906922982,3.31012748257659,3.30940118102601,3.31884058050537,3.30980597680578,3.31884058026143,3.30996635169654,3.30955292045802,3.31000098029207,3.31884058194583,3.30916360598893,3.31884058881037,3.31024536897807,3.30996265409664,3.31884058189696,3.31024977391689,3.31884057634542,3.31884058267853,3.31086528624086,3.31884058586386,3.31884056770267,3.30916622678381,3.30977758539475,3.31884058148593,3.31884058335309,3.30926994814125,3.30942473630044,3.31884057855454,3.31884058185868,3.30978978788311,3.31884057655811,3.30930744961928,3.31065608136171,3.3093343564222,3.31884058082176,3.30973131446618,3.30940882733252,3.31884057680145,3.31051649947084,3.30944556234647,3.3096390110919,3.30982107965013,3.30988138291541,3.3188405826313,3.31027107006745,3.31884057246104,3.31014707625501,3.30977956645182,3.30999751877383,3.31004658050474,3.30951817070651,3.30925687643266,3.30993349913468,3.31884058390628,3.3097336066852,3.31029022350663,3.31884058406315,3.30941996920309,3.30980906394927,3.30905143868708,3.30897366990592,3.3188405835861,3.31884057140961,3.30994171688003,3.30980612036169,3.31884058348485,3.30943216295002,3.31014380279027,3.31884058364001,3.31884058124516,3.30972620777765,3.31020814219285,3.31884058426173,3.3096405912989,3.30959245025635,3.31884056857947,3.31884057837515,3.31884057612275,3.31018210580771,3.3094030396109,3.31884057735824,3.30989075028022,3.30928258288248,3.31884057716141,3.30996174483758,3.30980991971956,3.30952742495232,3.30905634953868,3.30993704066603,3.30954333836354,3.31046289442791,3.30910919255039,3.30984025524425,3.30931536361503,3.31003339636974,3.3101568199085,3.31884058239272,3.30960351427146,3.30928084298281,3.30954720198948,3.30964311992126,3.30977251428438,3.31884057849501,3.31035631999359,3.31884058295405,3.31884057897797,3.30928234960292,3.30931680664361,3.31028626047538,3.30947453687434,3.31884058445846,3.30907235234829,3.3099499848163,3.31884057307279,3.30983643708146,3.30983124016599,3.31884057921175,3.3098166738507,3.30992512469927,3.31007030723094,3.30987994828462,3.31042112567757,3.31884056662839,3.30941572697253,3.30998236402315,3.31008722171927,3.30969892325721,3.30965233738104,3.30930722161827,3.3095265803276,3.31884058995867,3.31029527432769,3.31884057847573,3.31884057915601,3.30937825869932,3.30918655307729,3.3096714255075,3.31884058529352,3.31884057968429,3.3100907907207,3.3188405841409,3.30999576431106,3.30988036470745,3.30981630862224,3.30968077480525,3.3095689066001,3.31032511195136,3.31884058348099,3.3099608573781,3.31884058419208,3.31057730937958,3.31884057576469,3.31003545811765,3.30943475447249,3.30928607234247,3.30995670665259,3.31019073325176,3.31884057657414,3.31001931225138,3.30997360101445,3.31884058368252,3.30998004285351,3.30892864228695,3.30953055638122,3.31884057986352,3.31884058359424,3.30975113806424,3.30930349595275,3.3188405764305,3.31035723418673,3.30881529626758,3.30915612463022,3.3098202559311,3.30959781227644,3.3095515446797,3.31038514180067,3.31022405913934,3.30953814842613,3.31884057869331,3.30857649394199,3.31884058210083,3.31884058387857,3.30965051656838,3.31038421128628,3.30980058182746,3.31884058652497,3.30961594288161,3.30976893563605,3.31884058116777,3.31002960651975,3.30947451739295,3.31021585730029,3.31014381883222,3.31018241299174,3.3095045990307,3.30904975062089,3.31884057354532,3.30983652630461,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3095961216055,0,0,0,0,0,0,3.31009280152379,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31884057993245,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31061681019443,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30935857290387,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30932596344083,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30923129337575,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31884058084901,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
39,0,209,3.30143540669856,0.10448014560333,2,1,3.31248221345881,3.29529008144174,3.29637246293777,3.29752972937695,3.29597679718421,3.29699915424886,3.3123857051534,3.31254636863442,3.29695801439746,3.29680455005565,3.3125284728475,3.29745747319728,3.29576581927599,3.29533441472263,3.29767773030287,3.2972953386238,3.29704903963135,3.29775175138871,3.295195161139,3.29663823848869,3.31243478731085,3.31241117773423,3.29754619672632,3.29556502824075,3.29672343349767,3.29752031243395,3.29719747077195,3.29592201792314,3.29643897450115,3.2962779732704,3.29711076383819,3.29660774276081,3.31234033583407,3.2960406891935,3.29857614596248,3.29602162576955,3.29629734997989,3.3125629735211,3.29608725992612,3.29792890483497,3.31248512526129,3.29619516010871,3.29670476329436,3.31238383461625,3.29706625610021,3.29661875383095,3.29755669723619,3.2964539578677,3.31270521363035,3.29688002630771,3.31210630510139,3.29702291603147,3.29654309347656,3.29572578967119,3.29721768559429,3.29647981045634,3.29628417992978,3.29783846775085,3.31260740177956,3.29642379693277,3.2969850416437,3.29509051012407,3.29571198470745,3.31252153980186,3.29734683695326,3.2972937649948,3.29704766799232,3.29478701406782,3.31286348868612,3.2974172979223,3.29678914272671,3.2971142890731,3.31240780645864,3.31243084067603,3.29582518558302,3.29659194560657,3.31279675855553,3.2952615204109,3.31237029260583,3.29798768977805,3.29770377516528,3.29638177462454,3.29758817100327,3.31260847940398,3.29572778954877,3.29558413228382,3.29715279742603,3.29702634355634,3.31275377042344,3.29527517872472,3.31266241023927,3.29653481748577,3.29813970620962,3.31274076503222,3.29705933897905,3.31209348884073,3.29733800338109,3.29746244005686,3.29636135203853,3.29641928507959,3.29593235311105,3.31267995883894,3.31231470490203,3.31273266618805,3.29763032206064,3.29786632399903,3.29723523993551,3.29670491210398,3.31247048410514,3.2957360991282,3.29780660660609,3.29638890355187,3.29585833037145,3.31233759895216,3.29702876333313,3.2974040473155,3.29703450036405,3.31259050411157,3.29784633432434,3.29708151090277,3.31245374807516,3.29752794160254,3.29715367965125,3.29802737192365,3.29659292692225,3.31246091715918,3.29734390023097,3.29750552589683,3.29669162428109,3.31265609255933,3.31246800654411,3.29674164022483,3.31251056890881,3.29783814339036,3.31275852117984,3.29571117633192,3.29608883044886,3.31234040166525,3.29660976202871,3.29576856987306,3.29685567155392,3.31241130480616,3.29595403153086,3.29739092211328,3.31279616195616,3.29679639402829,3.29671424071534,3.31240467876335,3.31240993949098,3.29749228347812,3.29713488074299,3.29736383551334,3.31241588146976,3.31311274557904,3.31235712982062,3.29616243289781,3.31252173654664,3.29693603368849,3.29778337349181,3.29673085469105,3.29686761130204,3.31232794348049,3.31244509318633,3.29694203579061,3.29534623621116,3.29622489509904,3.31270340044564,3.29655547108166,3.29659241233653,3.31230748611478,3.2977569986638,3.31262235432561,3.29529733836148,3.29577680316175,3.31246152752356,3.29659592999586,3.29610427041554,3.29792801631458,3.29748871920332,3.29688898000978,3.31278494756961,3.29450813935895,3.29632534399391,3.31237525445529,3.3122586867408,3.31242410776364,3.31254568034385,3.29812174258994,3.31222612683416,3.29676140629103,3.29789737552931,3.31211539737323,3.29616820595713,3.2978180499921,3.29720154409851,3.29762852971255,3.29650719610471,3.29570706450794,3.3127078354266,3.29696130021977,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29660877015392,0,0,0,0,0,0,3.29729412381728,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29751670601,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31245147721689,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29621811271687,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29603840944423,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31223180343436,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31268688313455,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29590355954151
40,-1,209,3.30143540669856,0.00444764751363731,2,1,3.30161645444475,3.30136761080451,3.30147530606818,3.30097505391809,3.30126874296551,3.30118637356351,3.30132752223589,3.30155837453893,3.30128474614508,3.30138964201081,3.30187619281252,3.30149302786988,3.30115308279174,3.30179590328861,3.30142151754289,3.30189669412928,3.30155956957926,3.30152851201251,3.30120831562378,3.30174995298173,3.3012070746367,3.3014224684269,3.30109238081606,3.30193797002461,3.30158054807665,3.30198164970383,3.30154929043716,3.30194922572288,3.30141273465257,3.30171489308603,3.301031196523,3.30155610547617,3.30178573415362,3.3011000483681,3.30126965461538,3.30132503202832,3.30150855850073,3.30151951893713,3.30086734896586,3.30133375999804,3.30153311701467,3.30088762090423,3.30150075678543,3.30097084700128,3.30143547425841,3.30091110679845,3.30104134334716,3.30158413546252,3.30101569529636,3.30183191729958,3.3018897461875,3.30131942664547,3.30148748170675,3.30072368321195,3.30144191673155,3.30145774521775,3.30096641528921,3.30125946598996,3.30169532420139,3.30101917923385,3.30190558354824,3.30170263892808,3.30162226007327,3.30167954338102,3.30159851433243,3.30163090566301,3.30131210798096,3.30128664689425,3.3014828062691,3.30126820185159,3.30186218022892,3.30139326873275,3.30121186305412,3.30171168007255,3.30152360217845,3.30151107705297,3.30170414333851,3.30164164684899,3.30183812267804,3.3018217865193,3.30103207137705,3.30120247539428,3.3015145716307,3.30131233121306,3.30178494381844,3.30138814896404,3.30144818543337,3.30170965621035,3.30129184123694,3.30167967586728,3.30126701393385,3.30040291306094,3.30135558729281,3.30123881444325,3.30142310886657,3.30128976752945,3.30091199136388,3.30109243583926,3.30128433578565,3.30143233152549,3.30130846275265,3.30115087329978,3.30183841904588,3.30137038634268,3.3016624601905,3.3013367868875,3.30121966083961,3.30107719356201,3.3010103286156,3.30158071237188,3.3020096870905,3.30143665473149,3.30120754808126,3.30189839837958,3.30160530142431,3.30160057599965,3.30130300131112,3.30164408234554,3.30136311274728,3.30111415856714,3.3020103916139,3.30124056535589,3.30171520525537,3.3010985216774,3.30204630001558,3.30134673425622,3.30121126739963,3.30144749661838,3.30120775957831,3.30159075440918,3.30146371034257,3.30180989629376,3.30103668275293,3.30216328113308,3.3016197104254,3.30123096361625,3.30122308755697,3.3011114637512,3.3008262871557,3.30130073671082,3.30118902555995,3.30157262576415,3.30085038295441,3.30098744448616,3.30158458043416,3.30133523855919,3.30165312416014,3.30089235877932,3.30065454157289,3.30100126325477,3.30132494612016,3.30140124204821,3.30155371111919,3.30171666240491,3.30151612862136,3.30107475247829,3.30143463057215,3.30162991470293,3.30175675987034,3.30134825467151,3.30162550067052,3.30141034418288,3.30106947794986,3.30137074797242,3.30168740531965,3.30179062269369,3.3014122757597,3.3011186139167,3.30143543387354,3.30148787113708,3.30165819193216,3.3016102869739,3.30137771605983,3.30133738128696,3.30146590036602,3.30153427101043,3.30169341447343,3.30175620153648,3.30115766492911,3.30158349825666,3.30160845644412,3.30169186793934,3.30107652237165,3.3015331039713,3.30146138389066,3.30149039534142,3.30171712031611,3.30120956384639,3.30157272230184,3.30045854123142,3.30152146088733,3.3016904550128,3.30184915343251,3.30154710453194,3.30179546146759,3.30129045162575,3.30130428251322,3.30118591555563,3.30210603874562,3.30192639915705,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30201823896425,0,0,0,0,0,0,3.30158620553727,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30206237175806,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30163878612411,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30101751246327,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30136412953684,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30184101004526,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30161967527979,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30123026905138
41,0,208,3.30769230769231,0.0623364788627488,2,1,3.31060861541837,3.31148998468994,3.31126492242842,3.31027496847607,3.30145033066337,3.31080962070678,3.30144007498755,3.31141128974421,3.31042417095532,3.3108347932362,3.31045841067825,3.31028386077701,3.30144837019127,3.31137792959872,3.30141106414771,3.31044718495374,3.31063881656766,3.3014194140841,3.30143142449326,3.30144741799266,3.3095897538166,3.30144744728861,3.31022114659717,3.30142431649777,3.31064029681535,3.31012929555052,3.31048785775026,3.30144300726413,3.30144837888552,3.31112885843298,3.30143270541728,3.3014321958842,3.31087006062234,3.31112938537984,3.30974976819688,3.3110924005151,3.31099879344167,3.3107137735588,3.31099233367471,3.31007674938512,3.30143010300667,3.30142301600375,3.31078392882096,3.3106311339373,3.31051872056076,3.31056967004177,3.3101257059683,3.31070679739809,3.31029941239631,3.31063491486006,3.31046333721986,3.3014277756657,3.31091099205094,3.30140788882755,3.31047599391408,3.30141216486279,3.31064989353288,3.30142395420762,3.31085587233368,3.31098035603037,3.31062905933391,3.30144619787464,3.30140412982573,3.30143747517555,3.31043553611268,3.31046225505546,3.31059871913649,3.30146703976332,3.31105532880875,3.31024799654907,3.31063843929639,3.31047848205154,3.30142594313816,3.30143142562049,3.31118847853474,3.31074975739325,3.31090965207432,3.3113829210559,3.31077239131597,3.30997806705067,3.31023115141374,3.30144194347172,3.31039897849515,3.30144952233866,3.31113224885709,3.30141107634356,3.3104240530176,3.30144281864463,3.31095787668379,3.31135172434041,3.31051223460685,3.31084382429742,3.30145175438579,3.31135823225498,3.30144142424794,3.31116226318036,3.30141787452236,3.30143760260663,3.30142646007452,3.31078819783303,3.31114071858023,3.30144148150838,3.31081115392291,3.31071144952781,3.30142398098425,3.31003720840357,3.31041843601378,3.31048081168535,3.30144642897882,3.31108909034926,3.31012139366374,3.31094047214863,3.31109326303339,3.31142710700212,3.31047262564681,3.30144325156583,3.31056568258804,3.30143752558423,3.31003733401767,3.31059024377376,3.31052155554555,3.30144755032308,3.31054180176854,3.30996317160794,3.3108379056571,3.30141837292505,3.3014712527905,3.3103245586069,3.31068688882848,3.31079459999049,3.31117507482094,3.30145255287885,3.31157469302362,3.31009342897379,3.30145180363349,3.31129207853935,3.30143795189768,3.31129753800681,3.31074492426029,3.31133670716609,3.3107571245479,3.31037590140224,3.30141932312082,3.31040414592645,3.31059164801558,3.3105974132381,3.31072683450936,3.30144161591325,3.3101301087346,3.31036302555189,3.31044094798921,3.31039137474717,3.30987648123192,3.31060207020769,3.31043349438026,3.30142569471758,3.31119088954575,3.31043722956906,3.31023986505926,3.30143652756453,3.30146459270047,3.30145876566385,3.30143871992602,3.31044303968902,3.31151189728445,3.31087706046875,3.30142645487091,3.31097145019986,3.3014340301947,3.31118054254897,3.31005087230205,3.31011169104426,3.31162922900743,3.30141778433363,3.31066284428506,3.31084814448711,3.30143167856211,3.3100083482897,3.31017313504691,3.31089543860997,0,3.30144858538276,3.31095761626471,3.31154083457732,3.30142918761791,3.30143694349021,3.31065357979254,3.30990838627151,3.31084608036161,3.30145102520147,3.31009382483634,3.31042315924488,3.31095270086408,3.31018510735131,3.31028664231837,3.31020399491742,3.30142963787218,3.31135412469418,3.30145451607809,3.30147013085701,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31082803511632,0,0,0,0,0,0,3.3102895502338,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31019395087777,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30985324459091,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30143355478566,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30144665464708,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30143119025412,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31029728302281,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.301416562468
42,0,208,3.30769230769231,0.0030269320685056,2,1,3.30809277675326,3.3078897216875,3.30753174804081,3.30772789233295,3.30792418702323,3.30782866346041,3.30771036077139,3.30791892116429,3.30728968924621,3.30753312841688,3.30750921724805,3.30773498918534,3.30764028515494,3.30735844269283,3.30762105797961,3.30755432581442,3.307912506063,3.3076866107042,3.30761034013648,3.30766142559661,3.30751159684011,3.30802658740829,3.30791426340353,3.30741512063298,3.307626773947,3.30776752599474,3.30794470616832,3.30768359184296,3.30800698587624,3.30796739144258,3.30758256184514,3.30776793554932,3.3079468781363,3.3077503766777,3.30768515369204,3.30789049756107,3.30763691367461,3.30809373715265,3.30755208990807,3.30789662551767,3.30769593968984,3.30771731145295,3.30772699479361,3.30753206199884,3.30745720552509,3.30787253864654,3.30765330820468,3.30750165500056,3.30749746171365,3.30800489610602,3.30769011562864,3.30763487448777,3.30760424344298,3.30758892021895,3.30782988181454,3.30755523210312,3.30747477647849,3.3077726274171,3.30767032620791,3.30774932330038,3.30747486113333,3.30733528459269,3.30716600807896,3.30761677892772,3.30777024631538,3.30770428960004,3.30734898567522,3.30755639174267,3.30792718834944,3.30755341283727,3.30751860663237,3.30766603489356,3.3077658530749,3.30769755667053,3.30797978220988,3.3076458389362,3.30784494807233,3.30751539368895,3.30759203760997,3.30768107621483,3.30794319445749,3.30755398582219,3.30810313929919,3.30734593435774,3.30782018962586,3.30772697351898,3.30730716117062,3.30781457250885,3.30738260325902,3.30757309263038,3.30806186724021,3.30756576638275,3.30790224682792,3.30800698066993,3.30734770175402,3.30790248459723,3.30772455968224,3.307490844878,3.3073362751287,3.30788182563607,3.3075518249834,3.30799071619256,3.30783879177274,3.30825350827977,3.30760255989074,3.30810073881239,3.30758043030611,3.30750047495761,3.30782167061534,3.30767167149691,3.30753675069066,3.30773880131639,3.30754304523362,3.30746965510956,3.3081717014152,3.30781143654751,3.30783954536714,3.30801644890321,3.3080559513996,3.30777740064665,3.30795190242081,3.30770039102041,3.30741168450319,3.30766331407547,3.30771485678312,3.30787160184449,3.30766824595929,3.30748957638252,3.30755551991999,3.30776167919091,3.30777216951162,3.3078339167281,3.30726873866003,3.30772874023764,3.30753073901826,3.30774129738866,3.30750929501477,3.30759063513835,3.30812712365677,3.30804313544916,3.30759725352735,3.30760837581928,3.30763721661493,3.30734183780667,3.30787894406656,3.30779709624177,3.30784217896472,3.30749651797144,3.30769172424153,3.30789588359333,3.30771961708837,3.30748265344048,3.30763352176841,3.30765721309138,3.30780988354214,3.30751703231002,3.30796000195519,3.30756750048846,3.3075828052896,3.30814483509501,3.30765689802881,3.30764407233536,3.30735517696879,3.30757837736369,3.30792382755539,3.30735291430563,3.30744968543515,3.30780790560668,3.3075083387239,3.307385088269,3.307656009037,3.30786271413057,3.30799382148815,3.30773791161801,3.30801458447646,3.30774706230575,3.30767959034813,3.30776369843061,3.30768089853336,3.30751890329645,0,3.30774356543492,3.30751371997845,3.30731763922971,3.30752501286074,3.30787145499781,3.30808672369001,3.30783820502421,3.30784874515024,3.3075830085284,3.30756074475795,3.30786090850954,3.30803877945519,3.30794722928603,3.30781557584917,3.30736257770046,3.30743190415936,3.30753956152666,3.30787750103199,3.30731837676035,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30747518850524,0,0,0,0,0,0,3.3076771776821,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30765064362446,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30747035863291,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30759427063451,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30773341613107,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30765931493426,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30746535774132,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30734748969851
43,0,208,3.30769230769231,0.000140085735272569,2,1,3.30770379299492,3.30769723397242,3.30767815007169,3.30769888544559,3.30768472673959,3.30769197704121,3.30770381355691,3.30768585568864,3.3076992766379,3.30768866389648,3.30768340113853,3.3076866190907,3.30768256779591,3.30769825248571,3.30769794443497,3.30769498670366,3.30767729936723,3.30770258706342,3.30769605418799,3.30768701778758,3.30770049727576,3.30769007742249,3.30769541741774,3.30769063619842,3.30767817231246,3.30770371130005,3.30769658345358,3.307687531891,3.30769319678177,3.30769031665365,3.30769290143233,3.30769332592138,3.3076914081008,3.30769905941183,3.30768493237773,3.30768770922524,3.30769753561036,3.30770712358631,3.30769805100219,3.30768695417937,3.30771239818316,3.30768053630142,3.30769305661391,3.30768561716643,3.3076969574829,3.30767874461281,3.30768691059375,3.30768851443953,3.30769234242412,3.30770267331375,3.30768313185261,3.3076917938681,3.30769903241229,3.30769051292714,3.30768969620299,3.30769572136427,3.30769856103547,3.30768557142998,3.30770211340483,3.30768149744962,3.30769583907966,3.30769742903702,3.30769002842383,3.30770391268062,3.30768099098892,3.30770723692456,3.30769377300404,3.3076996368287,3.30769415942052,3.3077120687985,3.30768656629631,3.30768856478391,3.30768165007484,3.30769093026914,3.30767997605042,3.30769597757267,3.30770408164064,3.30768296870362,3.30768864829301,3.30769644433757,3.30769564920891,3.30770369830933,3.30769589586382,3.30770809604198,3.30767687332266,3.30769253283988,3.30769318047691,3.30769671549425,3.30770083410123,3.30768157244826,3.30768222328683,3.30767005293925,3.3076948692199,3.30768997760129,3.30768679489657,3.30770183002597,3.3076826013877,3.3076883656305,3.30769074702282,3.30768878255412,3.30770257999583,3.3077075320717,3.30769701434342,3.30771633678331,3.30768540684618,3.30768770707568,3.3077046911904,3.30767660254722,3.30768684217734,3.30769594188112,3.30769822989102,3.30769195997503,3.30767244984076,3.30769654061244,3.3076999571789,3.30770706138463,3.30769709169942,3.30768831388809,3.30769510553616,3.3076891311184,3.30768783024529,3.30770010728405,3.30769161066067,3.30767320149483,3.3076699988684,3.30769392891661,3.30768843232333,3.30768481864325,3.30768446131115,3.30770176611766,3.30769341050446,3.3076953892841,3.30768410787451,3.30769662676097,3.30770164195365,3.30768334909519,3.30767639828901,3.30771986340759,3.30770611536853,3.30770009096295,3.30769002764741,3.3076904156789,3.30767275955807,3.30768782313184,3.30767237517615,3.30768092296692,3.30770566074188,3.30770805233556,3.30768734356517,3.30769119077983,3.30770057696666,3.30769572915553,3.30768334022735,3.30771886140495,3.30769778457017,3.30768954217854,3.30769744830276,3.30767891368591,3.30768608412396,3.30769507958911,3.30770726287058,3.30770889893274,3.30768539501152,3.30767382410441,3.30767887867765,3.30769867596881,3.30767866457962,3.30767832376864,3.30769432888759,3.30768520974226,3.30769778910595,3.30769850235078,3.30767753290874,3.30768904155998,3.30769529701609,3.30769462243689,3.30767834134085,3.30768443170828,3.30769758493524,3.30770678871263,0,3.30770372793929,3.30768853969086,3.30768376202328,3.30770587149398,3.30768266042978,3.30771762971571,3.30769039368824,3.30769250887007,3.30768440114512,3.3076880057055,3.30768600333832,3.30769266170914,3.30770065182202,3.30769481338688,3.30769471285018,3.30768702272719,3.30766981323413,3.30769965202543,3.30769962702969,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769011405073,0,0,0,0,0,0,3.30768410827528,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30770882966036,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3077011803947,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30768154984303,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3077028572393,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769463463061,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30767633577718,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30768976573392
44,0,208,3.30769230769231,6.25058013707067e-06,2,1,3.30769228427711,3.30769313915985,3.30769217348213,3.30769286079865,3.30769284685032,3.30769251103799,3.30769216820402,3.3076919042118,3.30769182782488,3.30769291930681,3.30769222772481,3.3076919681733,3.30769273455946,3.30769273153733,3.3076928077976,3.30769201786584,3.30769220066899,3.3076923180716,3.30769232679161,3.30769262954692,3.30769203023249,3.30769237322591,3.30769111935566,3.30769194368396,3.30769199526012,3.30769231749755,3.30769202652318,3.30769252990952,3.30769222859555,3.30769247002933,3.30769243836801,3.30769297759826,3.30769228361568,3.30769212782084,3.30769183735036,3.30769259272794,3.30769215952061,3.30769222107568,3.30769178940633,3.30769173251008,3.30769272955417,3.30769284362408,3.30769254154716,3.30769182717663,3.3076925923605,3.30769234556653,3.30769272147197,3.30769270162103,3.30769190983897,3.30769214330348,3.30769268329055,3.3076921937737,3.30769301920789,3.307692198776,3.30769278967655,3.30769242979724,3.30769268709163,3.30769208566618,3.30769169437879,3.30769192264962,3.30769276986071,3.30769236654857,3.30769201774213,3.30769196741698,3.30769189643969,3.30769202044836,3.30769214454396,3.30769224560784,3.30769197514095,3.30769279090908,3.30769253333762,3.30769217142848,3.30769165343781,3.30769191097353,3.3076920472896,3.3076922202964,3.30769191582911,3.30769236375198,3.30769186075117,3.30769256275706,3.30769277705433,3.30769339790565,3.3076925274402,3.30769269589252,3.3076912753002,3.30769203705574,3.30769091807121,3.30769171366574,3.30769242640107,3.30769186637272,3.30769215158618,3.3076914262733,3.30769238123707,3.30769227474236,3.30769253411486,3.30769270223121,3.30769149526501,3.30769174798957,3.30769302205676,3.307692131725,3.30769183516322,3.30769291983154,3.30769189087141,3.30769260906106,3.3076925652524,3.30769265837589,3.30769245186158,3.30769259476768,3.30769159025398,3.30769269801016,3.30769253249809,3.30769193610342,3.3076925951743,3.30769144888944,3.30769251017168,3.30769290349236,3.30769229638714,3.3076916087026,3.30769232289852,3.30769241109125,3.30769198842112,3.30769167843761,3.30769185021848,3.30769188784479,3.30769227708364,3.30769244681934,3.30769265242729,3.30769248397012,3.3076922469949,3.30769248593688,3.30769289026296,3.30769285338565,3.30769200353948,3.30769238393445,3.30769285216085,3.30769288251227,3.30769182019779,3.30769212467406,3.30769192245902,3.30769212288849,3.30769243044213,3.30769227952106,3.3076929206562,3.30769248010143,3.30769242229774,3.30769223544784,3.30769247961247,3.30769217947238,3.30769228514436,3.30769180085833,3.30769227121951,3.30769180431739,3.30769248521702,3.30769199790967,3.30769273718746,3.3076920537601,3.30769262637402,3.30769282313087,3.30769210282953,3.30769244407519,3.30769254202416,3.30769255423149,3.30769186624277,3.3076926297105,3.30769245327501,3.30769203328803,3.30769176330774,3.30769201002044,3.30769260777783,3.30769202812124,3.30769213623193,3.30769188481531,3.30769228955705,3.30769272812144,3.30769206392071,3.30769264760076,3.3076921556574,3.30769280197301,3.30769282133099,3.30769264910497,0,3.30769321796366,3.30769213043839,3.30769140957626,3.30769230482891,3.30769179846879,3.30769218214489,3.30769187639347,3.30769255946549,3.30769250537718,3.30769293176978,3.3076926395478,3.30769275151817,3.30769242802479,3.30769269566405,3.3076921871948,3.30769186275391,3.30769250723639,3.30769422077312,3.30769309302537,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769268932073,0,0,0,0,0,0,3.30769226697369,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769247527064,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769247235039,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769135297101,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769252229603,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769222938652,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769185990154,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769252718322
45,0,208,3.30769230769231,3.01002476882103e-07,2,1,3.3076923217444,3.30769232203643,3.30769229551043,3.30769233058999,3.30769228493726,3.30769230883865,3.30769231452775,3.30769231677467,3.30769230891443,3.30769232778539,3.30769228021786,3.30769230537232,3.30769234510949,3.30769226866442,3.30769233223158,3.30769228261624,3.30769230846374,3.30769226729965,3.30769232464669,3.30769229207219,3.3076922948746,3.30769228425754,3.30769228404855,3.30769226238955,3.30769228125041,3.30769228579598,3.30769232852556,3.3076923250998,3.30769230921226,3.30769231313906,3.3076923081376,3.30769229160089,3.30769231452269,3.30769233221549,3.30769232542376,3.307692318165,3.30769230083849,3.30769230734805,3.30769233042111,3.30769229439623,3.30769231227063,3.30769231741356,3.30769230805291,3.30769230421917,3.30769226855973,3.30769229850694,3.30769229886432,3.30769232736706,3.30769229900514,3.30769228841603,3.30769226844013,3.30769226857779,3.30769229162242,3.30769232948734,3.30769230216286,3.30769231190445,3.30769232932075,3.30769228004574,3.30769231399409,3.30769234267605,3.30769230657426,3.30769234392232,3.30769226808758,3.30769231706995,3.30769229036656,3.30769226458295,3.30769228609268,3.30769234323396,3.30769230039156,3.30769233250694,3.30769231034322,3.30769230829739,3.30769228587815,3.30769226319385,3.30769230793448,3.30769230936744,3.30769226755992,3.30769230090094,3.30769232262061,3.30769230818418,3.30769231654623,3.30769236687762,3.30769232254201,3.30769232664701,3.30769228431739,3.30769233576109,3.30769231349542,3.30769234169124,3.30769230626785,3.30769228045872,3.30769230929463,3.30769227887417,3.30769230463156,3.30769233542025,3.30769231260246,3.30769232748332,3.30769228279912,3.30769233501955,3.30769233432962,3.30769227022746,3.30769227783089,3.30769232106901,3.30769226691054,3.30769234326706,3.30769229375782,3.30769230735014,3.30769231951387,3.30769231677116,3.30769231923991,3.30769235807292,3.30769231233998,3.30769229587623,3.30769234302469,3.30769231692431,3.30769230944435,3.30769232286933,3.3076923041116,3.30769229964218,3.30769228563877,3.3076922956779,3.30769230199275,3.30769229243886,3.30769231336172,3.30769229440439,3.30769230846691,3.30769227427386,3.30769231542655,3.30769229082657,3.30769230838619,3.30769227967629,3.30769231976892,3.30769230708241,3.3076923025687,3.30769230699485,3.30769229458394,3.30769230604967,3.30769234802492,3.307692307207,3.30769233617236,3.30769228099464,3.30769233711554,3.30769227966817,3.30769234216311,3.30769230778747,3.30769230677505,3.30769231905784,3.30769230650378,3.30769231642322,3.30769231964811,3.30769233537636,3.30769227352549,3.30769230964961,3.30769230913168,3.30769230466927,3.30769232794958,3.30769230421502,3.3076923188884,3.30769233896776,3.3076923091562,3.30769234134941,3.30769232604158,3.30769230103389,3.30769229718832,3.30769230694428,3.3076922639366,3.30769231040709,3.30769229096792,3.30769226524638,3.30769232273933,3.30769227825275,3.30769232319474,3.30769232940986,3.30769229886669,3.30769234588579,3.30769229145381,3.30769233951214,3.3076922730175,3.30769233384835,3.30769234862568,3.30769233600536,0,3.30769232760707,3.30769231067002,3.30769230065504,3.30769231397896,3.30769230852065,3.30769230633389,3.30769231262592,3.30769231702871,3.30769229415399,3.30769230197467,3.30769230341061,3.30769230216614,3.30769229295563,3.30769230450031,3.307692324563,3.3076923010049,3.30769228554056,3.30769233080853,3.30769232290707,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230656432,0,0,0,0,0,0,3.30769230172036,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769231608758,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230970288,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230119584,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769229521207,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769231260212,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769229503095,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769231387164
46,0,208,3.30769230769231,1.40634300719976e-08,2,1,3.30769230695277,3.30769230500151,3.30769230696636,3.30769230748436,3.30769230744744,3.30769230768898,3.30769230718027,3.30769230812539,3.30769230738501,3.30769230857645,3.30769230904256,3.30769230980302,3.30769230694169,3.30769230770233,3.30769230760404,3.30769230716986,3.30769230766136,3.30769230814646,3.30769230959928,3.30769230738296,3.30769230707579,3.30769230693783,3.30769230796144,3.307692307957,3.30769230675726,3.30769230820355,3.30769230764087,3.30769230684598,3.30769230673225,3.30769231004624,3.30769230855355,3.30769230751179,3.30769230907436,3.30769230723044,3.30769230817594,3.30769230761816,3.30769230827102,3.30769230817743,3.30769230872798,3.30769230799306,3.30769230742842,3.30769230711795,3.30769230894998,3.30769230727451,3.30769230623154,3.3076923066618,3.30769230805904,3.30769230874924,3.30769230740707,3.30769230814893,3.30769230587678,3.30769230614971,3.30769230780845,3.30769230734395,3.30769230799519,3.3076923067687,3.30769230826151,3.30769230778168,3.30769230687987,3.30769230888228,3.30769230763354,3.30769230848046,3.3076923085608,3.30769230640932,3.30769230667467,3.30769230739662,3.30769230787667,3.30769230593945,3.30769230644671,3.3076923084202,3.30769230800904,3.3076923090165,3.30769230720734,3.30769230758154,3.30769230841446,3.30769230756707,3.30769230573442,3.30769230796951,3.30769230870773,3.30769230655306,3.30769230773081,3.30769230789673,3.30769230774633,3.30769230805385,3.30769230590725,3.30769230915473,3.30769230787158,3.30769230916402,3.30769230687435,3.30769230675328,3.30769230732254,3.30769230667047,3.30769230728833,3.3076923106409,3.30769230911833,3.30769230660951,3.30769230837762,3.30769230851235,3.30769230903811,3.30769230768492,3.30769230603285,3.30769230736894,3.30769230673377,3.30769230836376,3.30769230838715,3.3076923076686,3.30769230617629,3.30769230839817,3.30769230663083,3.30769231021087,3.30769230866354,3.30769230719921,3.30769230620031,3.30769230855164,3.30769230697819,3.30769230906914,3.30769230869651,3.30769230733434,3.30769230560001,3.30769230709734,3.30769230830213,3.30769230657371,3.30769230587661,3.30769230610963,3.30769230874964,3.30769230822461,3.30769230813216,3.30769230659992,3.30769230827521,3.30769230798325,3.30769230882874,3.30769230730813,3.3076923071263,3.30769230871797,3.30769230669512,3.30769230892266,3.30769230786256,3.30769230719498,3.30769230784334,3.30769230778745,3.30769230737416,3.30769230691895,3.30769231029934,3.30769230837479,3.30769230794505,3.30769230764008,3.30769230833512,3.30769230861155,3.30769230898991,3.30769230803137,3.30769230857104,3.30769230774217,3.30769230698645,3.30769230855693,3.30769230711513,3.30769230914066,3.30769230807893,3.30769230828705,3.30769230636154,3.30769230738829,3.30769230661707,3.30769230678888,3.30769230739524,3.30769230796732,3.3076923056945,3.30769230749185,3.30769230861486,3.30769230683509,3.30769230855196,3.30769230685175,3.30769230696201,3.30769230740947,3.30769230874854,3.3076923072833,3.30769230673061,3.30769230835798,3.30769230630329,3.30769230682627,3.30769230865355,3.30769230872578,0,3.30769230849061,3.30769230724779,3.30769230725632,3.30769230727641,3.30769230680804,3.30769230590322,3.30769230821052,3.30769230792791,3.30769230826471,3.30769230992576,3.30769230898301,3.30769230637853,3.3076923080341,3.30769230749369,3.3076923084615,3.30769230717649,3.30769230834497,3.30769230752956,3.30769230729037,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230792985,0,0,0,0,0,0,3.30769230935525,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230737182,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230727625,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230805931,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230895287,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230716157,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230691298,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230604308
47,0,208,3.30769230769231,6.38253696599262e-10,2,1,3.30769230769412,3.30769230757482,3.30769230772363,3.30769230764551,3.30769230761999,3.30769230773923,3.30769230771514,3.30769230773616,3.30769230765673,3.3076923077696,3.30769230768273,3.30769230777525,3.30769230765898,3.30769230767203,3.30769230772417,3.30769230770298,3.30769230775732,3.30769230759195,3.30769230775147,3.30769230756309,3.30769230768202,3.30769230762579,3.30769230771376,3.30769230767182,3.30769230774391,3.30769230769568,3.30769230767545,3.30769230762163,3.30769230769997,3.30769230777914,3.30769230775333,3.3076923076864,3.30769230775977,3.30769230768325,3.30769230765187,3.3076923077239,3.30769230769008,3.30769230766364,3.30769230771363,3.30769230765801,3.30769230764015,3.30769230766714,3.30769230773515,3.30769230764694,3.30769230766871,3.30769230762346,3.30769230774985,3.30769230765483,3.30769230778547,3.30769230764923,3.30769230764614,3.30769230771064,3.3076923077031,3.30769230762274,3.30769230765059,3.30769230776561,3.3076923077155,3.30769230770346,3.30769230768119,3.30769230776547,3.30769230768191,3.30769230766913,3.30769230775409,3.30769230761549,3.30769230770418,3.30769230773685,3.30769230774175,3.30769230762207,3.30769230765352,3.30769230764932,3.30769230768898,3.30769230768102,3.3076923077066,3.3076923077319,3.30769230769484,3.30769230765524,3.30769230773312,3.3076923077088,3.30769230767029,3.30769230761785,3.30769230766458,3.30769230769113,3.3076923077199,3.30769230769421,3.30769230769152,3.3076923076822,3.30769230771336,3.30769230771504,3.30769230777418,3.30769230774412,3.30769230778881,3.30769230762723,3.30769230769223,3.30769230774473,3.30769230767473,3.30769230772812,3.30769230769852,3.30769230770373,3.30769230769599,3.30769230773231,3.30769230762016,3.30769230764682,3.30769230769499,3.3076923077032,3.30769230769416,3.30769230773005,3.30769230770382,3.30769230765594,3.30769230772403,3.30769230766517,3.30769230773078,3.30769230765856,3.30769230771565,3.30769230776533,3.30769230772193,3.30769230772046,3.30769230767894,3.30769230770711,3.30769230762022,3.30769230769598,3.30769230772736,3.30769230762282,3.30769230764827,3.30769230765996,3.30769230775447,3.30769230762366,3.30769230772582,3.3076923076828,3.30769230771232,3.30769230767188,3.30769230770032,3.30769230761424,3.30769230773232,3.30769230771409,3.30769230772857,3.30769230766223,3.30769230767168,3.30769230774121,3.30769230768772,3.30769230771528,3.30769230764028,3.30769230765043,3.30769230768256,3.3076923076953,3.30769230775585,3.30769230768848,3.30769230765351,3.30769230778975,3.30769230770087,3.30769230770676,3.30769230766322,3.30769230757297,3.3076923076603,3.3076923076736,3.30769230771371,3.30769230767193,3.30769230768962,3.30769230765826,3.30769230768672,3.30769230763699,3.30769230764549,3.3076923076827,3.30769230770793,3.30769230774274,3.30769230768323,3.30769230767203,3.30769230769612,3.30769230768863,3.30769230776238,3.3076923076284,3.30769230767153,3.30769230772175,3.30769230774093,3.30769230768595,3.30769230773007,3.30769230762219,3.30769230774897,3.30769230764823,3.30769230772194,3.3076923077214,0,3.30769230773561,3.30769230768369,3.30769230778122,3.30769230769277,3.30769230764885,3.30769230769466,3.30769230767057,3.30769230771899,3.3076923077595,3.3076923076656,3.30769230773243,3.30769230770131,3.30769230774184,3.30769230770781,3.30769230774363,3.30769230768502,3.30769230768532,3.30769230769065,3.30769230768773,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230766864,0,0,0,0,0,0,3.30769230773234,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230762644,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230770797,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230772268,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230772221,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230768312,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230767399,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230758485
48,-1,208,3.30769230769231,2.89232903308617e-11,2,1,3.30769230769641,3.30769230769003,3.30769230769224,3.30769230769196,3.3076923076919,3.30769230769513,3.3076923076961,3.30769230769311,3.30769230769367,3.30769230769243,3.30769230769314,3.30769230769309,3.30769230768984,3.30769230769326,3.3076923076924,3.30769230769259,3.30769230769205,3.30769230769111,3.30769230769542,3.30769230768753,3.30769230769233,3.30769230769481,3.3076923076935,3.30769230768983,3.3076923076935,3.30769230769124,3.30769230769022,3.30769230768724,3.30769230769241,3.3076923076911,3.30769230769098,3.30769230769367,3.30769230769323,3.30769230768995,3.30769230769355,3.30769230769228,3.30769230769178,3.30769230769373,3.3076923076917,3.30769230769209,3.30769230769138,3.30769230769053,3.30769230769241,3.30769230768925,3.30769230769235,3.30769230768789,3.30769230769238,3.30769230769148,3.3076923076935,3.3076923076932,3.30769230769135,3.30769230769496,3.30769230769424,3.30769230769214,3.30769230769327,3.30769230769645,3.30769230769181,3.30769230769422,3.30769230769136,3.30769230769192,3.30769230769452,3.30769230769028,3.30769230769314,3.30769230769228,3.3076923076911,3.30769230769303,3.30769230769233,3.30769230769424,3.30769230769496,3.30769230769132,3.30769230769026,3.30769230769372,3.30769230769269,3.30769230769418,3.30769230769287,3.30769230769253,3.30769230769535,3.3076923076888,3.30769230769243,3.30769230769042,3.30769230769242,3.30769230769385,3.30769230769312,3.30769230769057,3.30769230769288,3.30769230769133,3.30769230769149,3.30769230769175,3.30769230769604,3.30769230769371,3.30769230769535,3.30769230768752,3.30769230769302,3.30769230768952,3.30769230769039,3.30769230769259,3.30769230769143,3.30769230769191,3.30769230769448,3.30769230769371,3.30769230768764,3.30769230769068,3.30769230769239,3.30769230769332,3.30769230769171,3.30769230769203,3.30769230769086,3.30769230769433,3.30769230769083,3.3076923076953,3.30769230768986,3.30769230769403,3.30769230769269,3.307692307696,3.30769230769213,3.30769230769137,3.3076923076912,3.30769230769328,3.30769230769043,3.30769230769282,3.30769230769259,3.30769230769271,3.30769230769481,3.30769230769218,3.30769230769344,3.30769230769315,3.30769230769402,3.30769230769639,3.30769230769553,3.30769230769602,3.30769230769416,3.30769230769507,3.30769230769633,3.30769230769328,3.30769230768918,3.30769230769122,3.3076923076899,3.3076923076905,3.30769230769243,3.30769230769681,3.30769230768937,3.30769230769334,3.30769230769124,3.30769230769342,3.30769230769636,3.30769230769231,3.30769230769154,3.30769230769169,3.30769230769324,3.30769230769161,3.30769230769242,3.30769230768726,3.30769230769306,3.30769230768892,3.30769230769248,3.30769230769308,3.30769230769076,3.30769230769083,3.30769230769088,3.30769230769346,3.30769230768961,3.3076923076904,3.30769230769522,3.30769230769333,3.30769230769313,3.307692307693,3.3076923076902,3.30769230769148,3.30769230769149,3.30769230769066,3.30769230769352,3.30769230769115,3.30769230769534,3.30769230769064,3.30769230769238,3.30769230769023,3.30769230769255,3.30769230769103,3.30769230769158,3.30769230768753,0,3.30769230769329,3.30769230769365,3.30769230769706,3.30769230769453,3.3076923076939,3.30769230769169,3.30769230769091,3.30769230769269,3.30769230769347,3.30769230768886,3.3076923076934,3.30769230769104,3.30769230769025,3.3076923076964,3.30769230769407,3.30769230769046,3.3076923076878,3.30769230768806,3.30769230769174,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230768994,0,0,0,0,0,0,3.30769230769147,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230769119,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230769328,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230769467,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230769313,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230769271,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230769192,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230769095
49,0,207,3.31884057971015,0.117703429926576,2,1,3.30769230769247,3.30769230769238,3.32597432079359,3.30769230769233,3.32533688866614,3.32505443289713,3.30769230769247,3.32619746750144,3.30769230769245,3.3076923076922,3.30769230769229,3.32410796235221,3.3076923076924,3.30769230769246,3.32376396225471,3.30769230769228,3.32477772072646,3.30769230769213,3.32661658706881,3.30769230769229,3.32279289889855,3.3076923076924,3.32401367753997,3.32578493519455,3.32476768444931,3.32382416612578,3.32450761362097,3.32558960725353,3.32530695060192,3.30769230769225,3.32467776394743,3.324611788556,3.32523356342555,3.32566651289685,3.32310643236133,3.30769230769218,3.32540334426227,3.30769230769233,3.32545366329762,3.32374795853448,3.32334788981512,3.30769230769215,3.32503834819331,3.32478872807559,3.3245708073053,3.32469431874174,3.32382456735562,3.30769230769244,3.32416627014131,3.30769230769236,3.32445603173292,3.32412846960331,3.30769230769248,3.32560958162486,3.3244776224803,3.32476767942703,3.32484319611866,3.30769230769235,3.3252477207076,3.32546252327229,3.30769230769236,3.32598846885993,3.32614176623457,3.30769230769217,3.32441050780368,3.30769230769221,3.30769230769242,3.30769230769236,3.32555705701896,3.32406951944499,3.32481004591346,3.30769230769232,3.32484847720426,3.32393345850722,3.30769230769235,3.3076923076923,3.30769230769248,3.32621662260454,3.32503434405884,3.30769230769224,3.30769230769234,3.32535115247286,3.30769230769232,3.32452881943384,3.32572109432206,3.30769230769233,3.32441379785678,3.32458843801969,3.32535804928711,3.3261373375732,3.30769230769236,3.32520704199279,3.32336505179148,3.32618132383055,3.30769230769223,3.32577587060723,3.32415217586558,3.30769230769221,3.32524542043169,3.32509663347841,3.32571138298007,3.30769230769236,3.3076923076925,3.30769230769224,3.32365744737746,3.30769230769226,3.30769230769241,3.30769230769237,3.32568780884108,3.32564326147638,3.3238042995871,3.32534973122256,3.30769230769234,3.30769230769232,3.324447250376,3.30769230769235,3.32466065279305,3.32465870973313,3.30769230769229,3.32469570683777,3.32459770692736,3.32409135769855,3.30769230769254,3.3235481995429,3.32516024656885,3.32543689223429,3.32425697801729,3.32418412819238,3.3249170924181,3.30769230769226,3.32579091402558,3.30769230769246,3.32653830566819,3.30769230769226,3.30769230769219,3.32602892361342,3.3076923076922,3.30769230769212,3.30769230769249,3.32610549368394,3.3076923076922,3.32427076368128,3.32580487961568,3.32435409993573,3.32469749468309,3.32469188287106,3.30769230769218,3.30769230769222,3.32382034839941,3.32429865765597,3.32441946003797,3.32434665390024,3.32334538468713,3.30769230769213,3.32438693378851,0,3.32583996059249,3.32442778534958,3.30769230769235,3.3076923076923,3.32418716797044,3.30769230769229,3.32417766303608,3.3243795250311,3.32639404969906,3.32523977913238,3.32466027837138,3.32544216791121,3.32468415599953,3.30769230769224,3.32368676895252,3.32377700262298,3.32660513199772,3.32581066203022,3.3076923076923,3.32510803340694,3.30769230769226,3.32362593078857,3.32391821554933,3.32522884206357,0,3.3076923076924,3.30769230769223,3.32649248075174,3.3076923076923,3.32359475601809,3.32484357280596,3.32344437000083,3.32519645311874,3.32464777407185,3.32382127842159,3.32439884956143,3.32535669839809,3.3239473577731,3.32407957336988,3.32399553776645,3.32514795465185,3.30769230769224,3.3076923076923,3.32452594740886,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32511594004395,0,0,0,0,0,0,3.32417131159841,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32396562431193,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32326458396528,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32541943388131,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230769246,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32578078394965,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230769236,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32568166849091
50,-1,207,3.31884057971015,0.00549512131471179,2,1,3.31828492277843,3.31891633261872,3.31815890423228,3.31915649575435,3.31929559942497,3.31927587807438,3.31825638444291,3.31861167092729,3.31910290761016,3.31887687796194,3.31930126557798,3.31910909630146,3.31810204753504,3.31841819127517,3.31854778579549,3.3186705352492,3.31873780263594,3.31906415787636,3.31918047588489,3.31859861175906,3.31838080458508,3.3193853473334,3.31923335760715,3.31908017864484,3.31933757282875,3.31916570578677,3.31924781797926,3.31837875895773,3.31937088998568,3.31837850803231,3.31869308497359,3.31868377193317,3.31907455188153,3.31862583497433,3.31860140879208,3.31862284295512,3.31880861292182,3.3184904347095,3.3193700101794,3.31863680661498,3.31882714422286,3.31908907921503,3.31846146735586,3.31907796223445,3.31889472340612,3.31922875580122,3.31929349326144,3.31855384384881,3.31856342378859,3.31793035342749,3.318432429729,3.31854968872835,3.31874279154496,3.31919758779799,3.31868838159833,3.31813021584968,3.31896327348158,3.31854720146234,3.31885263254803,3.3188508337808,3.31897311799152,3.3181479457116,3.31862460859596,3.31879203630884,3.31949456584904,3.31931520387553,3.31828138550611,3.31850648690679,3.31892007695763,3.31943699531088,3.31914854404245,3.31886621068308,3.31900986018657,3.31868371147072,3.31879294728372,3.31919835978326,3.318955946265,3.31961436465617,3.31831349444314,3.3187995547082,3.31840211994084,3.31840474114586,3.31854554275471,3.31848368469246,3.31934491785663,3.31911000532397,3.31878199711627,3.31879426175695,3.31917353154027,3.31891284505067,3.31890418312499,3.31904530758763,3.3187617363369,3.31853800486767,3.31876946332745,3.31915398630122,3.31932774573223,3.31889762360377,3.318828899031,3.31943689362114,3.31847544095713,3.31862565293442,3.31894426617276,3.31866242933661,3.31895205167488,3.31936118199069,3.3189910074606,3.3191639623212,3.31809824748608,3.31833593337697,3.31830899559368,3.31947959605262,3.3192621615483,3.31847436743099,3.31909444542045,3.31881362831068,3.31869753295508,3.3186853671008,3.31908827126113,3.31880123366672,3.31868637517562,3.31938304679659,3.31891128007643,3.31844368351867,3.31902185883151,3.3189777314408,3.31884479721126,3.31934536597575,3.31839718739551,3.31844103652067,3.31916865170551,3.31891747367933,3.31870858153621,3.31899922304391,3.31924555824662,3.31984686351901,3.31794718076644,3.3183509850926,3.31911127112843,3.31873543488723,3.31849318786929,3.31842010652127,3.31851060127834,3.31856949388526,3.31838530303962,3.31896101344085,3.31886594971825,3.31962965157395,3.31914651721913,3.31904893785677,3.31894272447629,3.31887407004483,3.3185930249933,3.31921542071263,3.31886600747626,0,3.31859903527871,3.31892215265746,3.31837958694678,3.31849500907908,3.31827587546018,3.3187320393597,3.31931298333855,3.31912224214418,3.31824051916041,3.31846916457678,3.31916513263292,3.31909528353084,3.3188005893397,3.31842811505366,3.31861326809907,3.31853808982675,3.31938478805813,3.31894305356292,3.31895676110752,3.31874740889074,3.31937705983104,3.31817723791179,3.31878700023539,3.31881599457121,0,3.31884289340392,3.31908262173741,3.31987734172031,3.3195603958061,3.31870690496654,3.31907281291402,3.31909423266331,3.31872259798991,3.31857482505033,3.31900578337892,3.3193291913055,3.31930580447772,3.31826252040207,3.31909220032879,3.31930748516047,3.31827109217916,3.31802115585515,3.31806154404762,3.31840126943257,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31844873922627,0,0,0,0,0,0,3.31885589381356,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31916582398376,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31873862506258,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3192170702105,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31909386808697,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31904044271071,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31957063471304,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31893802301578
51,1,206,3.33009708737864,0.106294764824998,2,1,3.33480918748914,3.33630929765123,3.33610587054052,3.33421166236573,3.33553638834261,3.33526218986283,3.33479791009088,3.33629590179382,3.31884247044354,3.33523189050025,3.33454665644596,3.31883793169068,3.3357847936766,3.33615514999617,3.33401177498035,3.33453244144779,3.31884063736436,3.31885475809797,3.33670951771736,3.31883309058946,3.33307666646854,3.3188583635025,3.33426371034281,3.33591651113834,3.31882811783554,3.31884036337594,3.33475079556102,3.31884791418653,3.31886884386308,0,3.33486853366164,3.33483286093859,3.33540693426793,3.33579536152495,3.33337105073483,3.33562842019139,3.33552550405726,3.33502099050451,3.33563690500228,3.31882340143016,3.33365032144335,3.318873076948,3.3352098268827,3.31882031928475,3.33476736860849,3.33488290823993,3.33407828725864,3.31883917688112,3.33439872985975,3.3348484290864,3.33466650125155,3.33437075535739,3.33531736218678,3.31882025229525,3.33468094557753,3.33496830843352,3.33504457470363,3.33383215290944,3.33541311262894,3.31887818590767,3.33480173843387,3.33609970018419,3.31884848661458,3.33570224486504,3.31884074507464,3.33456128265438,3.33481292788884,3.31882199554252,3.31887188855254,3.31883532650103,3.31883436668103,3.31884229528166,3.33501967627963,3.33416367751475,3.33591332885971,3.33508675201105,3.33531423545089,3.33635465495526,3.3352273531463,3.33368879148983,3.33410948937492,3.31887449664387,3.33441455240887,3.33473346266599,3.33586363758903,3.31886108415327,3.3346335494901,3.33478515723405,3.33553723220394,3.31883355333265,3.3347043402962,3.33537583647276,3.33363352827517,3.3362903292442,3.33456941869469,3.3188476011687,3.33439747172606,3.33403725437593,3.31883153999562,3.33525390419679,3.33583919827173,3.33527452859738,3.31886251417343,3.33494533688532,3.33388511636312,3.3338447651778,3.33448186631813,3.31882289486036,3.33580423773846,3.33576964013496,3.33400215984745,3.31885100377148,3.33568579009743,3.33620942819363,3.33466469040278,3.33449278200467,3.3348621275649,3.31883872022408,3.33382577390007,3.33488160958685,3.31884829656338,3.31885718662618,3.33464441185515,3.31885684510704,3.33532413041778,3.33560097736285,3.33450425739155,3.33443839242471,3.33509772400367,3.33518959506371,3.31884206423099,3.33520043185466,3.3188203640714,3.33391461771076,3.33566950471679,3.31887759273529,3.33542657141199,3.33601503429972,3.31885329132518,3.33621168913626,3.33503339739006,3.33447489083395,3.33596890155724,3.33454002001053,3.33489224108862,3.33490629003257,3.3350265206962,3.31881011012521,3.33404215804115,3.31885648663765,3.33461331198241,3.3188256744334,3.33362163128647,3.3347583045986,3.33459497853623,0,3.31882076990689,3.33462856576911,3.31883918422759,3.33482182841838,3.33438920591624,3.33444311112562,3.3188650183711,3.33458992516751,3.33651094493557,3.31883077269768,3.31884426338989,3.33564091377488,3.31881190103317,3.31879274057312,3.33394205970241,3.33401152535327,3.31885493320247,3.31882624756962,3.33490227018996,3.33526152007221,3.33512738880914,3.33387029780171,3.33414142257634,3.33537361611783,0,3.31881546670694,3.3354752645997,3.31889122502351,3.33503410400475,3.3338404940675,3.3350458383737,3.31882068871052,3.31885620690199,3.33482926367954,3.31882993433406,3.31885573534033,3.31885196020156,3.33420832909307,3.33429653459079,3.33423792755691,3.33534062707547,3.3361758044194,3.33632699217763,3.33470426343855,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.33528764315002,0,0,0,0,0,0,3.31884820316117,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.33420581001013,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.33351649384844,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31883743975117,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31883017070221,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.33591911697352,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.33427057121625,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3188656064559
52,0,207,3.31884057971015,0.0979492158237709,2,1,3.31503036884904,3.31358433567094,3.33033373887151,3.31538241828687,3.31389467329695,3.31434324014944,3.31493267842868,3.31403129293781,3.3300014326841,3.31464356818238,3.31500650412478,3.31525639948854,3.31435394342608,3.31366969502223,3.31576961820913,3.32977577492037,3.31501814699599,3.3300189048221,3.31325047537744,3.31453440413344,3.31690205960426,3.31491426205205,3.31530064738738,3.31350395471133,3.31514219912122,3.31544544170278,3.31477900221068,3.31410457088138,3.31434195270947,0,3.31465756544594,3.31473341825088,3.31425157821122,3.33060303865526,3.31605492702835,3.31432912654765,3.31463028745051,3.31524301500552,3.32990193720174,3.31606796690986,3.31593618101528,3.31383886476682,3.33002929385408,3.31461640957643,3.31532144504774,3.33030198782884,3.31523672476727,3.31492576170269,3.33042659940094,3.31508801257292,3.31513314819761,3.31545524962271,3.31400846867513,3.31390111340488,3.31486167899922,3.3151011948401,3.31470151046335,3.3297570841896,3.33045204242358,3.32993989794324,3.31470636668393,3.33044430642312,3.3134331249357,3.31483095160204,3.31495390109026,3.31532536687593,3.32977190329354,3.33074470387053,3.31411318790112,3.31583420115958,3.31480209484854,3.31521119026705,3.3143696358258,3.31542022934377,3.3138858733763,3.31462072395871,3.32975613790641,3.31360165507503,3.31436626144606,3.31596197458926,3.3157294313592,3.31463945182219,3.31550886826819,3.31475559919662,3.31357796726007,3.31348018778088,3.32954595776657,3.32987852400049,3.3140845950044,3.31405617968966,3.31485698220181,3.31408388294425,3.31617909786946,3.32997231494822,3.31497475244935,3.32960617115023,3.31461083886851,3.33019137562869,3.31426158351702,3.31428011638604,3.31382646163729,3.31455747029259,3.32964657454294,3.33069352550885,3.31581061987606,3.32968121920463,3.31509774969141,3.31542110490639,3.31431390818535,3.3300929938271,3.33033832914813,3.3146135649711,3.3140260865247,3.31327773619911,3.31507725055207,3.31515826812962,3.31516242430354,3.31493376689525,3.33023334757949,3.32991260662677,3.314990748339,3.315333253871,3.33011735866155,3.31592595779513,3.32980433900916,3.31420045981703,3.31476642269019,3.31495400548079,3.3152490931383,3.3148907420335,3.31360816740156,3.31430847413352,3.31390562230923,3.31581624577987,3.31434851438113,3.31371786350648,3.31374800084116,3.3301115368544,3.31463217930651,3.31364021666101,3.33010029758395,3.31561599383901,3.31404103814937,3.31586063404594,3.31505774910141,3.32963416565763,3.31516208170049,3.31455139535968,3.33043846420431,3.32997919855181,3.31503578053633,3.31501089287509,3.31616151662612,3.31462627670676,3.31553673047652,0,3.33067852069044,3.33036867766531,3.31542773815442,3.31528083978669,3.33058921548019,3.33028139711146,3.31516808002957,3.31483915146615,3.31390081513438,3.32977441316574,3.31525830434655,3.31338134407295,3.3295019498691,3.31450043095949,3.33055941494963,3.33004563170007,3.32999407336872,3.32989570074737,3.32983074417505,3.31392510259764,3.31443183674775,3.315939570212,3.33054855087615,3.31455108772935,0,3.32992178143094,3.31398013649568,3.31278181618828,3.32985805513264,3.31601574622578,3.31477357161715,3.33016355671117,3.3147186513948,3.32982183989439,3.31570538264421,3.31509034585228,3.33057117463558,3.31492558800511,3.33030695919468,3.31564895590412,3.31437207348909,3.31400805910673,3.31364569453018,3.31531806852852,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31432787640911,0,0,0,0,0,0,3.32989168416928,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3152043811883,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31654370862578,0,0,0,0,3.31486283388722,0,0,0,0,0,0,0,0,0,0,0,0,3.31442854318498,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31476382731522,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31420271434943,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.33026984210176,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31458807942549
53,0,207,3.31884057971015,0.00493315288403387,2,1,3.31877532959794,3.31878470941464,3.31837666243939,3.31845544341903,3.31930300637513,3.31894426834757,3.31886513719041,3.31968001795021,3.318824957358,3.31892071075548,3.31909631767247,3.31890969293415,3.31776202499806,3.31945986058276,3.31888789734434,3.31858547416212,3.31838409279767,3.31951156147964,3.31885503514266,3.31824771677526,3.31936865170519,3.31934861626776,3.31885773203215,3.31833165093769,3.31889906517885,3.31927381118352,3.31860203926769,3.31843452562021,3.31874872875598,0,3.31830761525109,3.3188090816717,3.31892804300162,3.31954323496677,3.31867572555365,3.31908261366945,3.3186290526501,3.31897144326845,3.31847738667818,3.31938343357146,3.31896153720217,3.31898012812201,3.31898163453109,3.31890815281159,3.31872948379288,3.31882572886576,3.31883409222811,3.31936790824302,3.31865499668431,3.31904074931529,3.31860877650549,3.31912796994529,3.31867785434039,3.31931609967728,3.31901443946084,3.31912327206319,3.31884792857499,3.31883756609439,3.31826660724845,3.31864508021324,3.31859609396053,3.31899744117513,3.31858581235383,3.31847648141975,3.3185949716404,3.31926824978372,3.31830875729722,3.31859763644019,3.31897905468284,3.31871062702955,3.31871761423043,3.3191089412603,3.31862379097388,3.31932166667919,3.31894832906686,3.31892627810014,3.31854141539939,3.31893480232681,3.31836745087128,3.31914833258105,3.31855719651334,3.31895136250374,3.31873230584971,3.31896674791758,3.31877786092249,3.31960517957738,3.31905306051229,3.31852239801956,3.3186123387869,3.31805648019506,3.31932240027902,3.31926701672364,3.31893638519668,3.31872585792495,3.31877179585263,3.3190048339422,3.31937925171506,3.31879507302753,3.31866172281428,3.31910211735081,3.31884466000733,3.31880713351739,3.3189183670455,3.31863652668269,3.31893950804603,3.31919223266461,3.31864759602314,3.31929270659229,3.31879305214379,3.31961125501988,3.31905027945842,3.31905777534049,3.31834156327262,3.31917995192838,3.31862110186864,3.3181797976116,3.31919775645147,3.31906316417258,3.31854928854315,3.31901664274438,3.31897212996801,3.31845724397612,3.31801763251093,3.31888793816421,3.31899861847924,3.31855586533536,3.31872110031194,3.31832834864941,3.31978852591036,3.3186400666916,3.31872448289716,3.31813915456233,3.31874508357722,3.31910433460803,3.31866995654254,3.318471433749,3.31904858352431,3.3191236119538,3.31860035979567,3.31852586077709,3.31862891876572,3.31886818231711,3.31904149690051,3.31944137025261,3.31926564584063,3.31876313708984,3.31850130373434,3.31892533479101,3.31897354038599,3.3186915316455,3.31900557327181,3.31863923706332,3.31904499327899,3.31902182034404,3.31860934872896,0,3.31886446016861,3.3193027577131,3.31856868681196,3.31904856927241,3.31879566454791,3.31820140786841,3.31801617383437,3.31919151601819,3.31819014054522,3.31848802049699,3.31861191244342,3.31918466170348,3.31884091869504,3.31874468464533,3.31924441477722,3.31921779795892,3.31901891146084,3.31845068920284,3.31886077583215,3.31838854394066,3.31905621405359,3.31836087188126,3.31866002246759,3.3181000746697,0,3.3191917494231,3.31923155485269,3.31908257001502,3.31884073314134,3.31893687198742,3.3187403113519,3.31880919111663,3.31891419194218,3.31888560617799,3.31868248973678,3.31854401712046,3.31893323112345,3.31872099766219,3.31928779149305,3.31887307180747,3.31899241459943,3.31879409059225,3.3188795170227,3.31894694492068,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31870791532309,0,0,0,0,0,0,3.31926641520099,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31872669954536,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31875929152316,0,0,0,0,3.31841257753379,0,0,0,0,0,0,0,0,0,0,0,0,3.31844627431213,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31974198030258,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3189062016693,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31878495071407,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31885567184211
54,0,207,3.31884057971015,0.000246119947666243,2,1,3.31885298216313,3.31884420605466,3.31881736451266,3.31883596152271,3.31883230464647,3.31882750881947,3.31883144430164,3.31882763857095,3.31886793737072,3.31884935205973,3.31884097721124,3.31883586332585,3.31884201203583,3.31885042568188,3.31887236601559,3.3188466110088,3.31883726347688,3.31882969149381,3.3188401659274,3.31882215737809,3.31883142239955,3.31884511451497,3.31883697266599,3.31884313152925,3.3188213271632,3.31883463111596,3.3188114519785,3.31878443436569,3.31886567201055,0,3.31884492116064,3.31885139429132,3.3188401264726,3.31882343910274,3.31884208787579,3.31881963315122,3.31883791543294,3.31886446027271,3.3188724213016,3.3188174427477,3.31882759608445,3.31880500793188,3.31883157601439,3.3188519962786,3.31884630541658,3.31884695950819,3.31880682498823,3.31881300490015,3.31884414492874,3.31885362816514,3.31885212026368,3.31884364840471,3.31883812573818,3.31881617907479,3.31882902381643,3.31887230115482,3.31880843798078,3.31884268163997,3.31884723045892,3.31883261712288,3.31886434075893,3.31885519937843,3.31885367418797,3.31882683653886,3.31881588175028,3.31884877321494,3.31882933768466,3.31881850938117,3.31883300330197,3.31885285915628,3.31883989153546,3.31884077480081,3.31886117659986,3.31884876562535,3.31883530949187,3.31884750175685,3.3188698223076,3.31883688327336,3.31883152840266,3.31882797963123,3.31884739996202,3.31884308041332,3.31886349457866,3.31882959428559,3.31880621888167,3.31880526912747,3.3188688178165,3.31882551349676,3.31883628075046,3.31887486495136,3.31886650806583,3.31883203149113,3.3188289277726,3.31879927298496,3.31883313515821,3.31884675175411,3.31884295974185,3.31885710385619,3.31885052528384,3.31885488330918,3.31887709815035,3.31885321049018,3.31884815697744,3.31884752665403,3.31883831086004,3.31884150914783,3.31885618674905,3.31885030017154,3.3188393495441,3.31887698980436,3.31885680705759,3.31884398195496,3.3188575014639,3.31884617608005,3.31886490772529,3.31883803819666,3.31884747048075,3.31886433584365,3.31885891818586,3.31883412711247,3.31884911923677,3.31885699915638,3.31882685877143,3.31883041346014,3.31884497121942,3.31880370667818,3.31883745438712,3.31887240431335,3.3188393366049,3.31883831856115,3.31884747495362,3.31885713807769,3.31884914369633,3.31884865679436,3.31882840130793,3.31880284472092,3.31883595256229,3.31885868239126,3.31885098474021,3.31883263340988,3.31881930759853,3.31882393080859,3.31881689176943,3.31884532828435,3.31885814634433,3.31885460173467,3.3188408289886,3.31884085792355,3.31884312708588,3.31880934452415,3.31883797710816,3.31886173789056,3.31886275821178,3.31882330277437,3.31884982941017,0,3.31885428868217,3.31884957385281,3.31883359358927,3.31884582222083,3.31882349699382,3.31885840454224,3.31884655273732,3.31881175769761,3.31884215706542,3.31884282435824,3.31882880801458,3.31884518826806,3.31885429565795,3.31881691803764,3.3188371989397,3.3188335328875,3.31887295218126,3.31884217060338,3.31882238399391,3.31884006986827,3.31884359080127,3.31882710273794,3.31886441585005,3.31882583238073,0,3.31886425609054,3.3188370872152,3.31884861305966,3.3188367978909,3.31883620197397,3.31886120272212,3.31888732345378,3.31884303705279,3.31884129239907,3.318818660604,3.31885122185393,3.3188139925506,3.31883102849489,3.31883095686509,3.31884398458441,3.3188288510478,3.31883473114195,3.31881062295299,3.31883914203027,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31884351707567,0,0,0,0,0,0,3.31886563213583,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31882581730787,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31883067306234,0,0,0,0,3.31884215932084,0,0,0,0,0,0,0,0,0,0,0,0,3.31885027929826,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31882878119628,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31880538066832,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.318853469966,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31882630638639
55,1,207,3.31884057971015,1.11521914259797e-05,2,1,3.3188402287685,3.3188427354409,3.31884087072333,3.31884085155328,3.31884076574489,3.31884065739229,3.31884120264518,3.31884024595838,3.31884146854731,3.31884047149843,3.31884097091331,3.31884074439462,3.31884194315099,3.31884089450752,3.31884078977902,3.3188405808811,3.31884065133463,3.3188405458611,3.3188419366689,3.31883956509127,3.31884125935389,3.31884190399377,3.31884090905609,3.31884080090325,3.31883987411059,3.31884045280722,3.31884105392297,3.31884170142864,3.31884106013483,0,3.31884037389779,3.31884180806473,3.31884031278078,3.31884072902037,3.3188402705525,3.31884008993054,3.31883998789736,3.31884087604525,3.31884081091831,3.31884061704878,3.31884039704439,3.31883961192936,3.31884085888633,3.31884119529268,3.3188404154031,3.31884137842612,3.31884029251573,3.31884031186181,3.3188407317299,3.31884056986363,3.31884027833432,3.31884156702427,3.31883959763787,3.31884080625101,3.31883981910071,3.31884111083125,3.31884051544593,3.31884023122458,3.31884113722669,3.31883955689218,3.31884043671285,3.31884103709008,3.31884008468923,3.31883946927798,3.31883999475856,3.31884009023929,3.31884023950283,3.31884118314712,3.31883961494442,3.31883962897016,3.31883939921557,3.31884133147561,3.31884183915148,3.31884079071395,3.31884133765413,3.31884038336428,3.31884049081008,3.31884138982387,3.31883930608409,3.31884055661007,3.31884032451917,3.31884063323647,3.31884129394476,3.31884000994783,3.31884063745327,3.31884231087768,3.31883964329378,3.31883836601557,3.31884051319291,3.31884054726063,3.31884106886496,3.31884048401739,3.31884169682133,3.31884093026923,3.31883970340939,3.31884044498917,3.31884140916896,3.31884040992796,3.31884022778126,3.31883962424551,3.3188418867658,3.31884256218419,3.31884154059079,3.31884111159583,3.31884134105868,3.31883995143749,3.31884081349413,3.31884018268475,3.31884023661215,3.31884178413988,3.31884097964511,3.3188413275504,3.31883899168042,3.31884049005032,3.318839794503,3.31883890774042,3.31884094704352,3.31884088729326,3.31884020424903,3.31884064001475,3.31884191797559,3.3188390162452,3.31883970275446,3.31884074422373,3.31883963676346,3.31883945688755,3.31884096918563,3.318840857969,3.31883992197305,3.31884122641356,3.31883947499621,3.31883978239561,3.3188412540516,3.31884090840625,3.31883962654152,3.31884027582288,3.3188395953104,3.31884011558889,3.31884222610886,3.31884081502344,3.31884074017774,3.31884152141542,3.31883963313797,3.31884059553648,3.31884168955822,3.31884085961443,3.31883997111986,3.31884042736885,3.31883896856742,3.31884023982957,3.3188403433716,3.31884026355572,3.31884049936415,3.31883972515593,3.31884148965273,0,3.31884211045236,3.31883944405115,3.31884045955378,3.31884062308257,3.31884047393678,3.31883973376286,3.3188402415521,3.31884039996938,3.31884287128412,3.31884089420338,3.31884056037054,3.31884062175582,3.3188400594478,3.31884080559656,3.31884070919169,3.31884055938134,3.31884053735423,3.31884029062491,3.31884056777669,3.31884184826904,3.31884023211893,3.31883915863397,3.31883936233131,3.31884081563422,0,3.3188405083845,3.31884127553874,3.31884095148553,3.31884081592728,3.31884225197125,3.31884154288918,3.3188404889423,3.31884064627157,3.3188395566263,3.31884019062104,3.3188404434888,3.31883998385061,3.31883978159973,3.31884237963633,3.31884110002999,3.3188391244262,3.31883999032715,3.31884158473462,3.31884014704912,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31883995298391,0,0,0,0,0,0,3.31883884477822,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31884054896405,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3188405134367,0,0,0,0,3.31884097065005,0,0,0,0,0,0,0,0,0,0,0,0,3.31884024621278,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31884133479388,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31884053828998,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31884055345198,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.318839878874
56,0,208,3.3125,0.0523253927905333,2,1,3.31884053165422,3.30976230732332,3.30981087820507,3.31083449601833,3.31017819315696,3.3103145383901,3.31884060009624,3.30975685038337,3.31069095158708,3.31031445055417,3.31067253811352,3.3108300454186,3.31002992089631,3.30984130493031,3.31094952488967,3.31063583608619,3.31884053536465,3.31100242323391,3.31884059209618,3.31884056915502,3.31142203629941,3.31046305347924,3.31082377466937,3.30996543050972,3.31051193201504,3.3109641400302,3.31058345962353,3.31884057306001,3.31025453083751,0,3.31050452406052,3.31053356415225,3.31023221350464,3.31884052420402,3.31127070313521,3.31011019982081,3.31014993442507,3.31041880613974,3.31005790080698,3.31884056224626,3.31115055470912,3.31034393496966,3.31027114615143,3.31050072089693,3.3188406414778,3.31884056968649,3.31091739641981,3.31048889912515,3.31884058823619,3.31051587113392,3.31060835437293,3.31077116425416,3.31027985871719,3.31884059126793,3.31884057044431,3.31046065866627,3.31041791217346,3.31099551477297,3.31016443792166,3.31011976155227,3.31884053396366,3.30980087651649,3.31884056019171,3.31006769973438,3.31068410496311,3.31065965251724,3.31049554323216,3.30970129902855,3.31013316313857,3.3108470041831,3.31884050596841,3.31069081115981,3.310417899446,3.31086244347151,3.30997927060454,3.31039311405938,3.31884063341848,3.30975074925815,3.3103330821987,3.31884058982605,3.31088717506189,3.31023233322335,3.31073622152498,3.31057795383332,3.3099953449379,3.30991978131316,3.31057662594929,3.31049179914153,3.31884058508772,3.30985707431403,3.31884053355938,3.31024262255275,3.31114357933698,3.30971051296085,3.31064365213439,3.3099628095916,3.31075512118812,3.3108755045385,3.31028645384844,3.31029545773543,3.30999729866454,3.31030819362831,3.31033245466372,3.31884063449213,3.31099924904275,3.3109911365684,3.31071444011927,3.31069611312237,3.31001337559561,3.3099660681416,3.31087897654885,3.3102261021219,3.31009764147773,3.30981204228254,3.31061934078443,3.31069964517949,3.31050849089832,3.31056764765088,3.3188405695399,3.3188405432122,3.31059560155137,3.31884059588919,3.31884054642791,3.31109913815688,3.31020869099268,3.31884052638345,3.31071008799877,3.31884061243446,3.3188405311111,3.31034972704935,3.3188405536923,3.3103503557038,3.30966042508903,3.31098391165719,3.31009147264441,3.31884056898604,3.31884049542627,3.31884056796609,3.31047129475295,3.30980782734437,3.31884058081551,3.31069695078462,3.3099531884488,3.31066012255495,3.31049167830519,3.31043797901848,3.31884056377093,3.31884057306705,3.31884062313304,3.31068898523037,3.3106275889219,3.31071775606192,3.31115399520977,3.31056147754966,3.31064057120083,0,3.30993611270063,3.310569264065,3.31094412931873,3.31051700400692,3.31068692186474,3.31884060996832,3.3107968246601,3.3188405343674,3.31884058242934,3.31884058126154,3.31056880823256,3.31012735637088,3.31050353735222,3.31009069504521,3.31093436040499,3.3188405547714,3.31884058671903,3.31884060492341,3.31884051338276,3.31029543177504,3.31884057034241,3.31102065393982,3.31082148781261,3.31023848897416,0,3.30949061871881,3.31884057317469,3.30967984102048,3.31035928819709,3.31102827136384,3.31041731935102,3.31110258264623,3.31030678824725,3.31046535702676,3.31884057286941,3.3106864928556,3.31016682829369,3.31884057901448,3.31074038675427,3.3108319164665,3.31027756923279,3.30985621641386,3.30975860037712,3.31057674694963,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3105865494827,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31029041020007,0,0,0,0,0,0,3.31075005394824,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31084960465249,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31884054865349,0,0,0,0,3.31057700497259,0,0,0,0,0,0,0,0,0,0,0,0,3.31019982803238,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31022731052079,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31884062818489,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31884061223976,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31006900052811
57,0,208,3.3125,0.00225248504719427,2,1,3.31265463003471,3.3126345164325,3.3125734770515,3.31237317757314,3.31247147545812,3.31249246965962,3.31262300076192,3.31263345652277,3.31260849808826,3.31233535133502,3.31246453208003,3.31266137731668,3.31251182714229,3.3126776690745,3.31268220174782,3.3122658860501,3.31293906121631,3.31276484548221,3.31230376913491,3.3124014324655,3.31239114361614,3.31253115719296,3.31218313126293,3.31238636479773,3.31250607181434,3.31263091913826,3.31259069813373,3.31243647683808,3.31229816284264,0,3.31243902377574,3.3123546426229,3.31246214498463,3.31274455751822,3.31264226426633,3.31231195004932,3.31255100159481,3.31241972844178,3.31233336147067,3.31274336702315,3.31251763225462,3.31250105859004,3.31249168461633,3.31241035287352,3.31223765843368,3.31260586846393,3.31236568104875,3.31272664734441,3.31241198222125,3.3124231703557,3.31265449078589,3.31259713680661,3.31251153559731,3.31250362829758,3.31293426759318,3.31248911524594,3.31276611863479,3.31276229787715,3.31234886018644,3.3126220283037,3.31260732614438,3.31239965230142,3.31226212039161,3.31264565035626,3.31244342062017,3.31244418942154,3.31267628899178,3.31237237791586,3.31239284182392,3.31243111009756,3.31255995594029,3.3126460197432,3.31210924671298,3.31276197095844,3.31251985864352,3.31246862189293,3.31253457931037,3.31230276313183,3.31237645894793,3.31267751171594,3.31224196683049,3.31235180153856,3.31254576470222,3.3126690172791,3.31250780938841,3.3125979614689,3.31209889519064,3.31253503876993,3.31266337751106,3.31229900539355,3.31278489212163,3.3125365630684,3.31244089569202,3.3125208562182,3.31243298095778,3.31245072112745,3.31223372455459,3.3124655821152,3.31263126690077,3.3128005259693,3.3123031574257,3.31250988060022,3.31247118961085,3.31247958874114,3.31255755353027,3.31241263116942,3.31251021851636,3.31271513899164,3.31274866435104,3.31247427003883,3.31242891369163,3.31266994692098,3.31253712721007,3.31247278283717,3.31260629334602,3.31252206408882,3.3125623700737,3.31273000162808,3.31277930071259,3.31258127082505,3.31249912066932,3.31251667010135,3.31261848909403,3.31241591579935,3.31250200129676,3.31226761628885,3.3122837358807,3.312227662002,3.31264265435616,3.31249870972871,3.31268599691463,3.31261144279658,3.31242253987352,3.31235328454319,3.3126077929938,3.31252813442371,3.31231268351065,3.3125700761614,3.31227208375819,3.31248581046846,3.3127952958783,3.3126016388201,3.31258647969616,3.31230482732973,3.31231306641212,3.31260717408247,3.31242785904067,3.31231469123923,3.31257486435308,3.31250906500091,3.31234073846139,3.31255145082881,3.31245156963398,3.31218818223602,3.31220678320173,0,3.31260351489107,3.31264263513754,3.31262288134734,3.3123743581764,3.31234966341452,3.31218544131112,3.31265923952105,3.31270422008014,3.31245276109667,3.31211887297533,3.31243155351166,3.31255701534498,3.31248720636767,3.31237191614724,3.3123854122198,3.312659164147,3.31264096326558,3.31244834690627,3.31268543981982,3.31252094203962,3.31252125962112,3.3126482536689,3.31261410979304,3.31240560256811,0,3.3125753710759,3.31247800951163,3.31251563591178,3.31243327533291,3.31245460899762,3.31260889933545,3.31242682377931,3.31246089554115,3.31232808717854,3.31246086432016,3.31258306118834,3.3128144705961,3.3124839154915,3.31251381696183,3.31245797449697,3.31243504865639,3.31256483552885,3.31234886312071,3.31241784314839,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31254791861977,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31240805457783,0,0,0,0,0,0,3.3124370896183,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31248923769788,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31209561717326,0,0,0,0,3.31259875474528,0,0,0,0,0,0,0,0,0,0,0,0,3.31221207791168,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3127317815061,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31246470774044,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31235386896989,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3126653760084
58,1,208,3.3125,0.00011055160653182,2,1,3.3125247678821,3.3125061513716,3.31248182066366,3.31250332713719,3.31250511517815,3.31250580021282,3.31249239076955,3.31250624182884,3.31250497860583,3.31250189077528,3.31249567489924,3.3125051668244,3.31250768719746,3.31250021885767,3.31249990660661,3.31249805438673,3.31249588729277,3.31249944678131,3.31250908122174,3.31250778261907,3.31250255959409,3.31249509305862,3.31249884301776,3.31250574774732,3.31248858456545,3.3125047247501,3.31250287189803,3.31249095406663,3.31249720860118,0,3.3125060846872,3.31249643189922,3.31249230701823,3.31249657914688,3.31250726964963,3.31250715512992,3.31251212001542,3.31250686822012,3.31248543592233,3.31249558927172,3.31250005909579,3.31249336483582,3.31248246413942,3.31248896223513,3.31248831072566,3.31249774882095,3.31249979763351,3.31250297785646,3.31248526904362,3.31249994457964,3.31251527652012,3.31249671800692,3.31249313683035,3.31250007172353,3.3125037798926,3.31250722383994,3.31251191135144,3.31250614472438,3.31249134015654,3.31249549982339,3.31250429618768,3.31250336688043,3.31249455857857,3.31251146537861,3.31250399233644,3.31249961120544,3.31248789531632,3.31247320366764,3.31250392027345,3.31249990100615,3.31250306561915,3.31250469867041,3.31248954840954,3.3125072219919,3.31250346847682,3.312498861426,3.31250995284455,3.31248991297794,3.31250334620596,3.3124901110956,3.31249300221615,3.31250711012076,3.31249854201427,3.31249959821042,3.31249484942076,3.31250011375835,3.31250913414599,3.31251525489156,3.31249553450163,3.31250033597016,3.31250523193366,3.31250366238519,3.31249231451237,3.31249739052558,3.31250246116245,3.31250603446569,3.31251189112131,3.31249962585988,3.31249432625559,3.31250622537261,3.31250852246512,3.3124976322162,3.31249719691999,3.31250322219823,3.31249301458888,3.31249238805409,3.31249516713422,3.31250900749659,3.31250093950216,3.31251493484283,3.31252226797846,3.31250668343377,3.3124952780413,3.31249752258926,3.31250428516815,3.31250198169457,3.31249801375199,3.31249504498713,3.31250388608313,3.31249490001769,3.31248758253618,3.31249684735628,3.31250277374755,3.31248692595239,3.31249551700994,3.31249121467566,3.31249146000445,3.31249297186331,3.31250345933481,3.31250689098059,3.31250516417733,3.31252324316573,3.31249599586484,3.31249620652467,3.31249752325377,3.31249522307479,3.31251413453753,3.31250208094258,3.31249582028112,3.31250622226906,3.31249610365615,3.31249345197207,3.31250749285746,3.31248528221008,3.31249728413669,3.31250494291206,3.31249256531368,3.3124946235141,3.31249772542362,3.31250270957337,3.31250058930816,3.31251236636498,3.3124911904154,3.31250698965247,3.31248908237694,0,3.31250963588732,3.3124963994044,3.31250502780392,3.31249790132821,3.31249747327123,3.31249124383975,3.31250054869448,3.31250011659337,3.31248960518111,3.3124911121965,3.31249411543129,3.31251123289803,3.31251523489575,3.3124967039517,3.31250463141138,3.31249605000518,3.31249597789164,3.31250466241344,3.3124924324606,3.31250594065714,3.31249296476605,3.31250457932572,3.31250071771194,3.31250322687324,0,3.31250408369038,3.31249433430889,3.31250953711001,3.31250778900711,3.3125113074642,3.31250794868305,3.31250650169978,3.31248807306192,3.31249996633757,3.31249455375812,3.31249065852611,3.31250399889504,3.31249289942457,3.31249404377075,3.31250178162278,3.31250310420951,3.31251103170218,3.31249552472791,3.31249457233259,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31250028666842,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3125025240118,0,0,0,0,0,0,3.31248799721633,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31249825389716,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31249667562875,0,0,0,0,3.31250656331872,0,0,0,0,0,0,0,0,0,0,0,0,3.31250386693618,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31249633139184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31249309930623,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31249516970156,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3125017648633
59,-1,209,3.30622009569378,0.0604325288528883,2,1,3.30352511962572,3.30274430305868,3.30279737192889,3.30389102463701,3.3031897090874,3.31250047623623,3.30353150958185,3.30273590323846,3.31249960443314,3.31250034107987,3.31249979879828,3.30388380290376,3.30303053918953,3.30282825968961,3.30400940487229,3.30367775566326,3.31249997840351,3.30406568021059,3.30245691310333,3.30334021365929,3.30451928640837,3.30349243466369,3.30388072414061,3.30296339583171,3.30354637119355,3.30402820192279,3.30361802899749,3.30306469303998,3.30327152971184,0,3.30353739703071,3.30356817006343,3.3124999011062,3.31249945783353,3.30435554400436,3.30311778290465,3.312500248742,3.30344610143074,3.30305994635113,3.30401613556715,3.304226536406,3.30336329527863,3.30328661826326,3.30353337656031,3.30353134778192,3.30340008227638,3.30397928477074,3.31249955298949,3.30369313403106,3.30354879246833,3.31249995016918,3.30382143893136,3.30329589446333,3.30304395501732,3.30358100877872,3.30348906431951,3.3034426063754,3.30405772473293,3.3031742296093,3.31249992953428,3.31250048850887,3.30278524660849,3.31250045496955,3.30306798444214,3.30372766558554,3.30370169773249,3.30352494885781,3.31249970963008,3.30313948704453,3.30390478515956,3.31250056411348,3.31250065662399,3.30344695165987,3.30391846993078,3.312500340299,3.31249964691846,3.30318134570095,3.30273338701439,3.30335437902729,3.30413316027792,3.30394705218936,3.3032492940375,3.31250039206838,3.30361489534476,3.3029922350733,3.31250018387576,3.30361450700331,3.31250045614768,3.30312026983119,3.31249943778124,3.30359206789233,3.31250013722083,3.31249976058229,3.30268964061998,3.30368585719011,3.30296016501976,3.30380563806169,3.31250014433341,3.31249980379048,3.30331110285179,3.30299817189314,3.31250034861882,3.30335282162364,3.30335899688612,3.30406445822775,3.30405687954297,3.3037622993023,3.30374316967903,3.30301249557461,3.30296327421321,3.30393843557051,3.31249985824095,3.30310190185464,3.30280079077745,3.31249990611201,3.30374649509423,3.30354245941377,3.31249976312973,3.3124999122793,3.30340602280497,3.31249950069774,3.3038383158955,3.30354242615792,3.30417437358423,3.30322051048803,3.30307790118184,3.30375951986083,3.30373951132564,3.31249994935734,3.303370913053,3.31249939901449,3.30337519081784,3.3026355629155,3.31250030750793,3.30309837433774,3.30282942318165,3.30318396318489,3.30277392362752,3.3125006075469,3.31249985958584,3.30331022210578,3.31250008729809,3.30294750406529,3.31249994212033,3.30352541993516,3.31249977827031,3.31249969802994,3.31250013446725,3.31249969277019,3.30373254460772,3.3125000716496,3.30376516029043,3.31249981538647,3.31250041255338,3.30368477656631,0,3.302931188711,3.30360551670498,3.30400718028047,3.30354895594629,3.30373123842555,3.3036486361254,3.30385024906737,3.30363150381544,3.31250023831801,3.30318484405581,3.30360333507046,3.30313498795917,3.31250074381891,3.30309479178191,3.31249996600329,3.30389714033948,3.31250017163903,3.30287672400457,3.31249968878224,3.3124995698091,3.30333239465838,3.30408691667415,3.30387543226461,3.30325345609785,0,3.30245368264571,3.31249981663997,3.31249990559544,3.30337934838833,3.3124997209856,3.31249994715848,3.30417479992284,3.30332344087924,3.3124999139051,3.30398060374788,3.30372991454083,3.30317329644442,3.31250016021748,3.30379106589243,3.3038866212949,3.31250024772674,3.31249946655931,3.30274224434282,3.31250020244225,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30362370213331,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30331102744937,0,0,0,0,0,0,3.30379674361255,0,0,0,0,0,0,0,3.30329948482943,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30390553575299,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31250016642123,0,0,0,0,3.30361376602982,0,0,0,0,0,0,0,0,0,0,0,0,3.30321471242636,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30324042550662,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31249963865295,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30375764308125,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31249964322912
60,-1,208,3.3125,0.0693449354369993,2,1,3.31598118519485,3.30605492604242,3.30620507170315,3.30616934375815,3.31644743553392,3.30611431351588,3.30612756668398,3.31702469078674,3.3164876452315,3.31630673666215,3.31614862537938,3.31603976880135,3.30657023440507,3.30675115532118,3.31554917374846,3.31555115193959,3.31639708721059,3.31528422191772,3.30619726329527,3.31628545489219,3.30602795839904,3.30604455644444,3.31576122697865,3.31671152597825,3.31577675469894,3.3154207327946,3.31588556937352,3.316698402807,3.30625094390044,0,3.30651805192764,3.31618863156774,3.31674124455431,3.30634212923791,3.3058966357196,3.31616452659371,3.31666797348584,3.30661514161141,3.31673143365941,3.3062449328319,3.31511785403676,3.31654849746936,3.30601623022821,3.30617339968273,3.31619180311174,3.31633434230367,3.31548240496928,3.31605429437053,3.3060705976091,3.30642492570659,3.31659110731729,3.30633982481727,3.30598239469567,3.31636005997364,3.31593049148821,3.31590738752969,3.31610923952708,3.31557926408684,3.3166262122715,3.31672863272589,3.31587207001698,3.316658402418,3.30575064426207,3.30593077254587,3.31586914849768,3.31572614898178,3.31621542090443,3.30617529876948,3.31617155681733,3.30645160689009,3.31625492322553,3.3162054361892,3.30615792123439,3.31568831587727,3.3167315786058,3.31642877463047,3.30634490337628,3.31652398174121,3.31648269332956,3.31541889444463,3.30621036715956,3.30592858759937,3.3158777063577,3.31591302996835,3.31625228141141,3.31669108497228,3.31586054985331,3.31622153555205,3.30609851574823,3.31704155593545,3.31619266595225,3.3164872496388,3.31547881629947,3.30599376836809,3.31582196478526,3.30607280521402,3.31603900441784,3.31583865856947,3.31646682014782,3.31631091625637,3.30615916265678,3.31637052943981,3.31627973169353,3.30637923615206,3.31552797915576,3.31562945526623,3.31576270355963,3.30629784046039,3.31656689933812,3.3169139689173,3.31554300094249,3.31650228604155,3.3067266627001,3.3162365985197,3.31613184212985,3.30656653999889,3.3159738935402,3.3161544740451,3.31574117747545,3.30624012784699,3.31550757094149,3.30619829221206,3.30607415614997,3.3151372453638,3.31632040563743,3.30617351962004,3.31564815227154,3.30619377950168,3.31621588297665,3.31646978731321,3.30581168021923,3.30645716410446,3.30637790783974,3.31518140503257,3.30622565477225,3.30661761407963,3.31616116923564,3.3064653861886,3.30622299508687,3.31728564208436,3.31626722208083,3.30607010168099,3.30607668217341,3.3060472144225,3.3160799725425,3.31632173985879,3.30615057481919,3.31650662399641,0,3.31587262172364,3.31597130481172,3.31606456298674,3.30602334276693,3.30594352540712,3.31572493163851,0,3.31639735149786,3.3061597140793,3.30594343070332,3.30600929327737,3.30602316582466,3.30630012664025,3.30612171621703,3.31565296187736,3.30614112683367,3.31672876250384,3.30623899944457,3.31660533382983,3.31579829181933,3.31640838605479,3.30623971721399,3.31540832794199,3.31746800965715,3.31688492616301,3.31615298678114,3.30585859760517,3.31614493524184,3.31526008282381,3.31575952254346,3.3063275750343,0,3.31745435743254,3.31620449383126,3.31737099113562,3.31625945336624,3.31540436525905,3.30614934713914,3.31560450630303,3.31621884391659,3.30673825933053,3.3158149107377,3.31620541157239,3.31639805740243,3.30606328543421,3.30608832546919,3.31534802818357,3.31621373031985,3.30615820563662,3.30595642418603,3.31595201258866,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31593183800098,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30634932386221,0,0,0,0,0,0,3.31584369581896,0,0,0,0,0,0,0,3.31635998458999,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31575501262999,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30618796787434,0,0,0,0,3.31629834940072,0,0,0,0,0,0,0,0,0,0,0,0,3.31634382420186,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31641805084869,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31649342838188,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31598156421848,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30596655553267
61,0,207,3.29951690821256,0.120354193183618,2,1,3.31295769990556,3.29302096104896,3.29268091385492,3.29490240548005,3.29418111024969,3.2943471021266,3.29458345786127,3.31281872624891,3.2946404433105,3.29403992916352,3.29450497214277,3.31273355597612,3.31249872180569,3.29314484308472,3.29556663233608,3.29479233406255,3.29398234074627,3.29564796863744,3.29260374869126,3.29374229597042,3.29629140812299,3.29472841222141,3.3125752060811,3.29310463705476,3.29435127492267,3.29518808739345,3.29444699607481,3.29288079555314,3.29375174385191,0,3.29430046659752,0,3.31270972183559,3.29271938863294,3.29611889556109,3.29345775368396,3.29345171815241,3.31262319112353,3.29333709362817,3.2952729771202,3.29553692138654,3.31194441010915,3.29410157017241,3.2943205139861,3.29430078795091,3.29404627858382,3.3122272649537,3.29371062013093,3.31230575133373,3.29462216612524,3.31245363025235,3.2955483399784,3.29418590260059,3.2930736413161,3.29443008819621,3.31263114289023,3.31240266814794,3.29558718845419,3.31231245691552,3.31226180497068,3.31263554052362,3.29276968919868,3.29284380778429,3.31195195226194,3.294577252839,3.29465071326886,3.29439432160215,3.31198555727082,3.29326760913452,3.29525577189829,3.29382101109509,3.31283646824942,3.29435438625885,3.31232567288899,3.29279773249202,3.31231512568623,3.3127957292693,3.29247695415347,3.31251984853898,3.29541698151848,3.295295771928,3.29367116157684,3.31232886587072,3.31289007157207,3.29311104596589,3.31253373917618,3.29486397131892,3.29443627149863,3.29320190880997,3.29288173490664,3.3126420390007,3.29324443924709,3.29539851435762,3.29276103500609,3.29427565144398,3.29337568645779,3.2953868378232,3.31294505280881,3.29367813592854,3.31261486103006,3.29359721802242,3.29386124429011,3.29397497986206,3.31227568743307,3.29549856080198,3.29533346634354,3.29477911432675,3.31241811226158,3.29348068234031,3.31251008265849,3.31228106174069,3.31233688696998,3.31237137998635,3.29281066314725,3.3127939453596,3.2947853510515,3.31307791304904,3.31275000435834,3.31235951332196,3.31229816410131,3.29414594819164,3.2951226636565,3.29393108361114,3.29571691786651,3.31271708273172,3.29354849967663,3.29501497009378,3.29505173917361,3.3126632771794,3.29385168261562,3.31257094970056,3.29409847861229,3.29257854095189,3.29519939914667,3.31236691327383,3.29293365534453,3.3125865959557,3.31251537455977,3.29402258503082,3.29286788220267,3.29368842131803,3.31269726821076,3.29359977847679,3.29443644572792,3.29445778379826,3.31271211036291,3.29419174181778,3.29404316507112,0,3.29450048115358,3.29458882436734,3.29471261949506,3.29578433602066,3.31255214153217,3.29448435365004,0,3.29283617844829,3.29455262893241,3.31253251059443,3.31227083946676,3.29456709445428,3.29485189622415,3.29518999255353,3.31256291413789,3.29256444149111,3.31264360476936,3.29471407847106,3.31260490559565,3.29385613947095,3.29351130558671,3.29517060139211,3.29501719318479,3.29198285655167,3.29305339283438,3.29369637912633,3.29413810925562,3.29389774243663,3.29508672422049,3.29491767323916,3.2939228402087,0,3.29227459759879,3.31260147894363,3.29267633047814,3.29420597148453,3.29549621807408,3.29404254719076,3.29555986514624,3.31229705311607,3.29470736352682,3.2950909584085,3.29471958006267,3.29353034005838,3.31246410463815,3.29491774504636,3.2951610399058,3.29375905422569,3.2927657458535,3.2924880844529,3.29409833845965,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29475767655148,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31240226366084,0,0,0,0,0,0,3.29478159107793,0,0,0,0,0,0,0,3.29397148925655,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31227541173634,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29572612462216,0,0,0,0,3.29425651088156,0,0,0,0,0,0,0,0,0,0,0,0,3.29353547390694,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31223431637181,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29258130137556,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29451738012028,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29339548688836
62,-1,207,3.29951690821256,0.00533213600307934,2,1,3.29946438734396,3.29990261182517,3.2993986156872,3.2996075715434,3.30003324418762,3.29888676702807,3.2998923549632,3.29958657678312,3.29940799782441,3.29992853763643,3.29949278279881,3.29930403001588,3.29983388887772,3.29902331130046,3.29951392273919,3.29937969633757,3.29954113905649,3.29959270343055,3.29949074985209,3.29971834350034,3.29997245831102,3.29883463381541,3.29915270650591,3.29994932565913,3.29919483143878,3.29945762809935,3.29920712653214,3.29907437545736,3.29913071195825,0,3.29976415163998,0,3.29975095109555,3.299627957305,3.29994925358993,3.29942435854293,3.30052914143002,3.30019851755654,3.29937639745032,3.29987065344333,3.29914638238702,3.2989212424878,3.29903132780193,3.29873530459387,3.2992399951454,3.29943700313601,3.2992508732036,3.29929609885601,3.29926701489203,3.29973737891345,3.2992661557546,3.29948965625367,3.29983089651419,3.2988187878166,3.29950440040584,3.29947832070581,3.29960359199507,3.29971247226422,3.29913850032967,3.29948289859143,3.29955041835225,3.29884338481112,3.29886680125167,3.29971711669535,3.29967330835261,3.29978159186371,3.29968855369897,3.299490044596,3.29998542447085,3.29911737051812,3.2988337011539,3.2991270794898,3.29918688219699,3.29957538495844,3.29942035627822,3.29939885457253,3.29933184496328,3.29945978871723,3.29913845868477,3.29930505930907,3.29986544410688,3.29899589295542,3.29926978909676,3.2997467575092,3.29934790876889,3.29955300303141,3.29888847141164,3.29944117894505,3.29926035778087,3.29978000916553,3.2996126492995,3.29904719436122,3.29939645017216,3.29983180172687,3.29986481516989,3.29933803385032,3.2991520371691,3.2994237509878,3.29977140858865,3.29931167225165,3.29970640337788,3.29962849549502,3.29954795733552,3.30007741578446,3.29926233764922,3.29940807643848,3.2994029470196,3.29956776926825,3.29984434044361,3.30054066975399,3.30004086799912,3.29980276176556,3.29910499354821,3.29997201888255,3.2992709399771,3.29956706644505,3.29979051680829,3.30068024243247,3.29925867844435,3.29985177540704,3.29947375748596,3.29965277694694,3.29953647303564,3.29927302518775,3.29977870563225,3.29894879520556,3.29940695389457,3.29931125585406,3.29909027073321,3.29981468513186,3.2996045710128,3.29977604402199,3.29917901858591,3.30028123839154,3.2989848813562,3.29886713939177,3.29966124513283,3.29932285254127,3.29980757777152,3.29967442509821,3.29881116427587,3.29958507217712,3.29894936421019,3.29937095546058,3.29963573916277,3.29994593604068,3.30005004155768,3.29968861123661,0,3.29903847449688,3.29975722859745,3.29913419266151,3.29927627919336,3.29983007919318,3.29966559312802,0,3.30044268341886,3.29968023991351,3.30007321531454,3.29972374870866,3.29967258033766,3.29980755260844,3.2997260801179,3.29933693764795,3.29954948940382,3.30014277100989,3.29976223951829,3.29914977298476,3.29985121088859,3.29989585962756,3.29890466418004,3.29960814567042,3.30001205315883,3.29961134716606,3.29939711001778,3.30025361821885,3.29920957337903,3.30007101329844,3.30014068456458,3.29986525401064,0,3.29967336151678,3.29921566304112,3.29887574005698,3.29928641730892,3.29953131813046,3.29980830162615,3.29940960897257,3.29945797306843,3.29959656765505,3.29893525874454,3.29919999511762,3.2989986596501,3.29874954672951,3.30040844692981,3.29933342851296,3.29937236316952,3.29925834883565,3.2994236586562,3.2995412291297,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29904297145691,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29945473098442,0,0,0,0,0,0,3.29962966714806,0,0,0,0,0,0,0,3.30008858507352,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29968080841685,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29976558314283,0,0,0,0,3.29976123752064,0,0,0,0,0,0,0,0,0,0,0,0,3.29959806165826,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29925442680333,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29983004048259,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.2995825327721,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29948303826703
63,0,206,3.31067961165049,0.113806509915689,2,1,3.2995219087386,3.31761536435285,3.31748188459964,3.31546667067293,3.29949571241048,3.3166204883496,3.29950152342851,3.29952322926908,3.31599711786261,3.31673210519766,3.31601970499098,3.31550968519887,3.31697472725322,3.29949104679392,3.31535233107034,3.31599497211593,3.31646888263717,3.31525363986027,3.29951402651653,3.29951984402658,3.29953746219377,3.31617598905595,3.31550704143249,3.31737610227296,3.31621653065111,3.31531102303204,3.29949772392885,3.31715599977956,3.31659781585249,0,3.31611570227932,0,3.31681927082598,3.31745767965754,3.31455395117207,3.31705560829079,3.31707286728131,3.31615687751483,3.31716189544124,3.31520851765321,3.31494571472519,3.31643559838748,3.29952728074084,3.31612723927717,3.31622936260625,3.31653688065412,3.31532361159231,3.29951503798956,3.29950405875328,3.3160699169567,3.31602239007652,3.31560658721571,3.31657495225239,3.29951790567962,3.29948449708144,3.29952510579024,3.2995448252922,3.31524251808565,3.29953089675961,3.31699075069006,3.31627329451222,3.29952782638301,3.29947673545002,3.31686487902122,3.29954007131483,3.31596681115959,3.31626287950433,3.3176885805164,3.31697345112835,3.29950243592948,3.31648890363087,3.29949824750089,3.29951929082912,3.31542413139799,3.29951484088561,3.31646192600477,3.31669370526156,3.3177975805561,3.31647094346286,3.31513355370063,3.3153367146405,3.31664142616638,3.31577208531148,3.3160057334878,3.31728110845469,3.31743417932023,3.31610931436,3.29951273637471,3.31691117473489,3.29951711143801,3.31598880125005,3.29950345071966,3.31504128601117,3.31770552552382,3.31595104812389,3.29951025142699,3.31576183677155,3.29950241423712,3.31679339596326,3.31658335712956,3.29952798619538,3.31675585436926,3.2995337890183,3.29953611867316,3.31524016558049,3.31524178888253,3.29952724065435,3.31561825132528,3.31723550837616,3.29953549888326,3.29953493911817,3.29949685646203,3.31679761413308,3.2995123522955,3.31600026266708,3.3157233452333,3.31615110249498,3.31609399183589,3.31532189017831,3.31622591829246,3.31616900476306,3.31554275782016,3.31607162668605,3.31502326194545,3.29951233925972,3.31696634019484,3.31582141704195,3.29949493367117,3.3165956632363,3.31655915450365,3.29951726060454,3.31641299384797,3.29952638748472,3.29952541972489,3.31681438022977,3.29949039601273,3.299486105008,3.29952624301954,3.29952299703059,3.29948031176191,3.29950609423736,3.31573102296456,3.31723013113346,3.31589441292843,3.29952854686064,3.29950748024553,3.29949797279075,3.29950429203062,0,3.3158669755016,3.31611818086116,3.31581824979143,3.31489621494913,3.29951675772106,3.29953854929261,0,3.29956279691146,3.31597394797188,3.31513535101806,3.31598800836657,3.29955032093765,3.31590482581625,3.31552597711001,3.31598169137869,3.31807874942556,3.31678938171999,3.31598214558497,3.29949557360632,3.29953369337404,3.31710176991472,3.29950405303301,3.31557002379825,3.31846912847072,3.31750524825428,3.29952425741685,3.31667520195244,3.31663576721118,3.3151933946246,3.31558677241244,3.31668203467152,0,3.29955977238648,3.29950007679969,3.31807633800973,3.31657034905979,3.31527906462944,3.31638483224172,3.31500923934365,3.31653463846543,3.31630020566268,3.31538978188485,3.31589472998651,3.29952938816915,3.31548633866138,3.31564883572268,3.29950577873494,3.29950420028771,3.31753180460747,3.31762315766998,3.31622392137181,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29952249659022,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31643938697038,0,0,0,0,0,0,3.31573618349787,0,0,0,0,0,0,0,3.31671483102829,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31545255025167,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31610687743389,0,0,0,0,0,0,0,0,0,0,0,0,3.299497069918,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29951179169611,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31761148199366,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31580728448066,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29949406289593
64,0,206,3.31067961165049,0.00547230717886855,2,1,3.31123247414587,3.31056728139506,3.31088773629834,3.31041497899327,3.31046626270174,3.31089099848829,3.31118306105996,3.31062053110892,3.31047698903921,3.3104105737349,3.31052276251588,3.31046757860164,3.31052942450003,3.31028397464385,3.31094017047493,3.31073291541384,3.31053770823017,3.31022374715547,3.31030262932534,3.31075368130409,3.31062769477021,3.31086756837087,3.31094122223355,3.31067842551818,3.31017904119723,3.31090219511369,3.31150746379482,3.31094780480329,3.31058599764207,0,3.31104279477571,0,3.31092374884075,3.31064149315814,3.3107747000362,3.31088374199918,3.31085330973903,3.31029837282536,3.31141005812741,3.3101709839346,3.31001724490457,3.3108996539405,3.3104532574535,3.31095759801838,3.31039446226061,3.31050438845641,3.31081344856713,3.31078731783461,3.31057636589152,3.31036137015297,3.31091905926196,3.31055558308825,3.31041728506368,3.31055303358912,3.31052092673984,3.31021755039723,3.31099629044353,3.31059064875525,3.31120396369217,3.30946082997324,3.31057935034151,3.31105849777827,3.31027010756816,3.31112211927279,3.31072693834796,3.3111304853425,3.31055275095141,3.31058872690886,3.31096064316502,3.31006267657391,3.31059518921394,3.31066194986431,3.31045895147175,3.3107951677427,3.31064226353503,3.30997414369455,3.31110531726002,3.31183675295686,3.3105546833242,3.31081027192365,3.31075407726459,3.30997054738806,3.31028538439995,3.31085925503599,3.31145413574191,3.31070958670267,3.31043966482213,3.31034010784364,3.31136768434602,3.31108314202568,3.31061570575143,3.31041744296907,3.31013566667452,3.3107692911644,3.31025963929555,3.30985945044343,3.31091967908794,3.31051680279767,3.3107088873915,3.31076989720735,3.31028972446218,3.3106803945877,3.31037570347108,3.31108830178546,3.31010186482329,3.31056936087523,3.31041766706694,3.31112545123999,3.31056518532436,3.30972250527477,3.31052792878144,3.31069542245225,3.3103128312939,3.31036152862662,3.31016729247055,3.31104143381695,3.30987329655153,3.31019801918951,3.31139886879076,3.31110088789996,3.31075825439833,3.31137640885906,3.3110529760114,3.31118453007286,3.31115528962814,3.31109377209159,3.3109425751362,3.31030540942471,3.31057230659327,3.31097635255071,3.31049272505827,3.31076134960952,3.31114405123926,3.31057669210144,3.31093001796719,3.31063442789067,3.31126826217319,3.31061247157738,3.31079865721278,3.31097030882173,3.31088338145449,3.31065528266189,3.31116057593,3.31029339617117,3.31015493810547,3.31055631902889,3.31058736175298,3.31075593158141,0,3.31126141003044,3.31106804908171,3.31049762468305,3.3103186651994,3.31090707412247,3.31098462112013,0,3.31086357491667,3.31041724999623,3.31035964874971,3.3108734947579,3.31108721958245,3.31112130327836,3.31055356666672,3.31112619651309,3.31100965797674,3.31041746641257,3.31107774761766,3.31019271077178,3.31007138089676,3.31084078701428,3.3110050982065,3.31107391793874,3.31014304112779,3.31051699183835,3.31142223813374,3.31083480909495,3.31047984697323,3.31041549706713,3.31059304785985,3.31059473135402,0,3.3103810737049,3.31093669729093,3.31030905722548,3.31092910797295,3.31115201419407,3.31091809260568,3.31049725987342,3.31076322290524,3.31062100067197,3.31037546346314,3.31122671741292,3.31096310933905,3.31064535376138,3.31015423212023,3.31061087961078,3.31040577606357,3.31087685802562,3.31097708784967,3.31021406196399,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31048262359084,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31018931651999,0,0,0,0,0,0,3.31004195433493,0,0,0,0,0,0,0,3.31109276438659,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31101004284953,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31047123447109,0,0,0,0,0,0,0,0,0,0,0,0,3.3102913915791,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31026384323905,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31195987770854,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31098629611265,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31052624416237
65,0,206,3.31067961165049,0.000245211191662811,2,1,3.31068880068228,3.31064945091535,3.31070241136152,3.31064136077262,3.31069476322463,3.31067523250783,3.3106583992411,3.31069796682831,3.3106555436592,3.31067349270656,3.31068745968496,3.31066069638099,3.31066861192498,3.3106737664436,3.31068846873329,3.31068607996242,3.3106787176931,3.31074535468605,3.31066171122669,3.31070546220644,3.310682414559,3.31068936538318,3.31065835503289,3.31067067788898,3.31067393411289,3.31070359311301,3.31070318459048,3.31067225573732,3.31067549799729,0,3.3106829754172,0,3.31069539074736,3.31068473577954,3.3106727723696,3.31069224630892,3.31066918778176,3.31066191703843,3.31067509640545,3.31068707770252,3.31070220442507,3.31066943214407,3.31071025440318,3.31069212387759,3.31068724494461,3.31066376628224,3.31066636811646,3.31066950222682,3.31067228719436,3.31070215077222,3.31070190357166,3.31070508304594,3.31067421430617,3.31067453993209,3.31068084386054,3.31068544391148,3.31067745377421,3.31065567206789,3.31068503732074,3.31065089586994,3.31069593087687,3.31070714750283,3.31070148549787,3.31067972961869,3.31072435576818,3.31067592229657,3.31067622247143,3.31065580037818,3.31069113841035,3.31068744232353,3.31069813519952,3.31067123498966,3.31066974602605,3.31069797873765,3.31069006040535,3.31066776724021,3.31070201598628,3.31068158274916,3.31070191536733,3.31069743728786,3.31066589160592,3.31065209247554,3.31068330247034,3.31068265441081,3.31066848878245,3.31067889274843,3.31066380615657,3.31069362803936,3.31068755486813,3.31066171596178,3.31069144592783,3.31063806322221,3.31068531611297,3.31069765726321,3.31067663249622,3.31065429363014,3.31067881843796,3.31066605278723,3.31067896351411,3.31067889576756,3.31066969442095,3.31067007495218,3.31067530160765,3.31068025272234,3.31067182286087,3.31066012760131,3.31065767221154,3.31065656794476,3.31068940396066,3.31066551992069,3.31068344294489,3.31066097913284,3.31066074138316,3.31069168424537,3.31064776759908,3.31071456221521,3.31067902660045,3.31067077619212,3.31068210044406,3.31066133964286,3.31066416370877,3.31069328352013,3.31068154321573,3.31068428522297,3.31069435523857,3.31068269608334,3.31067214428165,3.31067551775821,3.31070302951247,3.31064714259731,3.31068657882753,3.31067476627924,3.31067976416708,3.31068174947245,3.31069796106568,3.31070765149483,3.31067843562386,3.3106714994375,3.31064223656799,3.31065140879083,3.31071387713362,3.31068849414918,3.31066490790792,3.31067546832048,3.3106949842582,3.31067056722134,3.31068972539583,3.31066015169583,0,3.31069721155474,3.31067800629041,3.31066651413383,3.31067904087947,3.3107294374393,3.31067639895047,0,3.31068699340482,3.31067192124789,3.31067095989369,3.3106852612973,3.31067968205379,3.31067907153894,3.31066470295641,3.31067668490045,3.31068207996072,3.31067011831382,3.31064849488315,3.31068712914749,3.31067011442738,3.31068016477947,3.31069758213488,3.31070089943203,3.31067893185662,3.31066455170139,3.31068840267342,3.31066637441052,3.31065579305105,3.31069797100442,3.31067560706613,3.31069171873818,0,3.31063410087344,3.31065797455276,3.31065707031703,3.31066397298095,3.31067049950904,3.3106561663519,3.31067018438829,3.31066360483436,3.31069664773597,3.31068788472397,3.31066799365494,3.31069558428133,3.31067957278811,3.31067192734089,3.31067572866065,3.31066867822289,3.31070198597643,3.31071674904637,3.31068296088567,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31066792811643,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067925279223,0,0,0,0,0,0,3.31070394560326,0,0,0,0,0,0,0,3.31069685148934,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3106891906468,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067992222917,0,0,0,0,0,0,0,0,0,0,0,0,3.31068749346408,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31070058850504,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31068413470192,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31068494217065,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31069005600065
66,0,206,3.31067961165049,1.21809259292425e-05,2,1,3.31067943552035,3.31068001008154,3.31068032632879,3.31067834245092,3.31068022156508,3.31067968499245,3.31067994616979,3.31068085909795,3.31067954849808,3.31067985506572,3.3106790187865,3.3106781741285,3.31067891122086,3.31068035868543,3.31067980551841,3.31067976726658,3.31067986582117,3.31067918836172,3.31067911262334,3.31067917001025,3.31067901564606,3.31067879222413,3.31067792505125,3.31067898283826,3.31068118011535,3.31067968117289,3.31067871524063,3.31067957118411,3.31068139686543,0,3.31067942838309,0,3.31067773878004,3.31068126549081,3.31067916955075,3.31067982240186,3.31068142170867,3.31068054524314,3.31067829302865,3.3106803463927,3.31067977121693,3.31068037126727,3.31067943675663,3.31067951463037,3.31067911152145,3.31067917530263,3.3106800469867,3.31067771701703,3.31068004554338,3.31067903747342,3.31068009736242,3.31067880444503,3.31067890541746,3.3106789942538,3.31068030748372,3.31067941607012,3.31067977440161,3.31067943689389,3.31067856305921,3.31067885070671,3.31068013873388,3.31068093972875,3.31068042681297,3.31068000926744,3.31067975448678,3.31067933999327,3.31067964803172,3.31067978873674,3.31067955920836,3.31067942897507,3.31068044868743,3.31067977089192,3.3106784587087,3.31068049684369,3.31067702984357,3.31067942826285,3.31068048230298,3.31067875582912,3.31067824166192,3.31067972473719,3.31067930358759,3.31068040671369,3.31067899345284,3.31068018721087,3.31068029675296,3.31067837478966,3.31067990989191,3.31067879718409,3.31067983444265,3.31067920626811,3.31067985413407,3.31067867158541,3.31067891530583,3.31067995085853,3.31068168703566,3.31068040178091,3.31067798557381,3.31068022940694,3.31067940286173,3.31067986449471,3.31067891176727,3.31067867200164,3.31067884681997,3.31067979031887,3.31067896887757,3.31067929631318,3.31067934867009,3.3106794166621,3.31068072063418,3.31067967831795,3.3106805249637,3.31067930002658,3.31067889943602,3.31067945181658,3.31067923878447,3.31067913426053,3.31067854621486,3.31067941939841,3.31067984504687,3.31067979686781,3.31067811365834,3.31067983483465,3.31068082889027,3.31067928334624,3.31068095122988,3.31067984036827,3.31067895732888,3.31068013758105,3.31067988492316,3.31067809854981,3.31068087703029,3.31067872568708,3.31067963942091,3.3106786667642,3.31068012548002,3.31067911760349,3.31068019176947,3.31067957923054,3.31068002402882,3.3106783274141,3.31068046143042,3.31067928861853,3.31067981713254,3.31067981205554,3.31067975114153,3.31067960119462,3.31067969062775,3.31067923658841,0,3.31067781679969,3.31067890931595,3.31067911418276,3.31068015586329,3.31068020501857,3.31067945003056,0,3.31068001677196,3.3106802427257,3.31068057000391,3.31068049412317,3.31067989085953,3.31067904835637,3.31067890353665,3.31068063829807,3.31067962963018,3.31067967361829,3.31068013914152,3.3106786621468,3.31068092730626,3.31068027636827,3.31067963893764,3.31068080978147,3.31068025242053,3.31067998477973,3.31067927425523,3.31068110559329,3.31067940927708,3.31067997016385,3.31068001266246,3.31068071575463,0,3.31068026698888,3.31067884327395,3.31067937516866,3.31067904394528,3.31067922689526,3.31067891306539,3.31068097772404,3.31067977056278,3.31068094142403,3.3106799254386,3.31067748977632,3.31068203946756,3.31067925730369,3.31067884788969,3.31067932599366,3.31067890853264,3.31067884706328,3.31068003938022,3.31068058108571,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067750041461,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31068146939495,0,0,0,0,0,0,3.31067977184223,0,0,0,0,0,0,0,3.31068004547289,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067899991645,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067911060392,0,0,0,0,0,0,0,0,0,0,0,0,3.31068148620669,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3106807808711,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067873715978,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3106800509765,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31068106105744
67,0,206,3.31067961165049,5.60636196148528e-07,2,1,3.31067958116889,3.31067963404815,3.31067949486605,3.31067963441207,3.31067960112349,3.31067959121408,3.31067967788129,3.3106796636497,3.31067959391855,3.31067963477102,3.31067964683305,3.3106796313592,3.31067958100254,3.31067964995008,3.31067957047315,3.3106795557345,3.31067956052585,3.31067962835336,3.31067962887284,3.31067957591574,3.31067957815225,3.3106795781446,3.31067958072512,3.31067970979032,3.31067960275567,3.31067960216345,3.31067953060019,3.3106796312901,3.31067957774601,0,3.31067959775975,0,3.31067958379109,3.31067965399849,3.31067961026379,3.31067962679236,3.3106796685861,3.31067960057961,3.31067962838298,3.31067971081723,3.31067962278285,3.31067959448043,3.3106795919517,3.31067959141999,3.31067955623204,3.31067963213342,3.31067964430292,3.31067963049859,3.31067955640525,3.31067954543349,3.31067960383877,3.31067955703817,3.31067960533531,3.31067964281115,3.31067964261932,3.31067960042919,3.31067962843066,3.31067964965185,3.31067956245874,3.3106796001678,3.31067962621196,3.31067968882395,3.31067961097783,3.31067960623633,3.31067959229271,3.31067959694452,3.31067953119662,3.3106795545648,3.31067959361403,3.3106795553658,3.31067968521969,3.31067961134692,3.31067960503723,3.31067965047912,3.31067963475163,3.31067958882321,3.31067959449897,3.31067961015408,3.31067959823855,3.31067958352092,3.31067957895572,3.31067960056726,3.3106795997771,3.3106795890943,3.31067963558119,3.31067960065338,3.31067964270192,3.31067959314222,3.31067965662842,3.31067955066581,3.31067958726897,3.31067964147518,3.31067955598858,3.310679709284,3.31067966240078,3.31067960000033,3.31067958847141,3.31067958280322,3.31067963522043,3.31067966048916,3.31067964719248,3.31067953413645,3.31067957532667,3.3106795840699,3.31067960216925,3.31067957360469,3.3106795763324,3.31067965788362,3.31067966042759,3.31067970799508,3.31067961541057,3.3106795827778,3.31067962907712,3.31067967341606,3.31067960992252,3.31067962650721,3.31067957677899,3.31067954778181,3.31067963167442,3.31067964204456,3.31067958127646,3.31067966343267,3.31067966625039,3.31067960385478,3.31067964963182,3.31067961378913,3.31067959640919,3.31067967076926,3.31067965895676,3.31067953704157,3.31067960704172,3.31067961569318,3.3106796306833,3.31067967341271,3.31067955609919,3.31067958696772,3.31067961330654,3.31067962440818,3.31067966378897,3.31067961152414,3.31067963587084,3.31067957901062,3.31067960326913,3.31067967739622,3.31067964812035,3.3106796865849,3.3106796334127,3.31067957246517,0,3.31067959720155,3.31067963733493,3.31067964433038,3.31067963693486,3.3106795349767,3.31067959143151,0,3.31067958953476,3.31067964234581,3.3106796863218,3.31067964505653,3.31067959288716,3.31067958148584,3.31067958514846,3.31067963959186,3.31067959549222,3.31067957192309,3.3106795505218,3.31067957124336,3.31067968785156,3.31067962427254,3.3106796235869,3.31067961039738,3.31067961269724,3.31067957645605,3.31067959557792,3.31067964210739,3.31067969180383,3.31067963996242,3.31067965399804,3.31067956309399,0,3.31067963930208,3.31067959536096,3.31067957663243,3.31067957767123,3.31067963284907,3.31067960615614,3.31067957240196,3.31067955052624,3.31067959427349,3.31067965266073,3.31067962928868,3.31067960234923,3.31067957717739,3.31067963615588,3.3106796134487,3.31067962484402,3.31067965072288,3.31067959458101,3.3106796044418,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067957676876,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067966491098,0,0,0,0,0,0,3.3106796231621,0,0,0,0,0,0,0,3.31067956712852,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067962179117,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067960286934,0,0,0,0,0,0,0,0,0,0,0,0,3.31067966319341,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067960866538,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067957239814,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067960334411,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067959339843
68,-1,206,3.31067961165049,2.5600289002222e-08,2,1,3.31067961088059,3.31067961186927,3.31067960706292,3.31067960972896,3.31067960925577,3.31067961368725,3.31067961091219,3.31067961112263,3.31067961041248,3.31067960982925,3.31067961218744,3.31067961552827,3.31067961463437,3.31067961050691,3.31067960968006,3.31067961132076,3.31067961228222,3.31067961138949,3.31067961304313,3.3106796100461,3.31067961181662,3.31067961199199,3.310679613438,3.31067961062058,3.31067960957277,3.31067961046829,3.31067961225029,3.31067960996425,3.31067961067554,0,3.31067960972583,0,3.31067961144168,3.31067961244066,3.31067961057455,3.31067961477885,3.31067961087343,3.31067961153376,3.31067961519963,3.31067961190536,3.31067961041325,3.31067960893594,3.31067961264397,3.31067961162139,3.31067960668241,3.31067961043774,3.31067960985348,3.31067961151247,3.31067961237606,3.31067961116098,3.3106796122766,3.31067961177786,3.31067961061317,3.31067961286358,3.31067961051603,3.31067961271028,3.31067961148374,3.31067961155476,3.31067961047799,3.31067961222624,3.31067961420906,3.31067961212757,3.3106796086223,3.3106796115969,3.31067961278207,3.310679614222,3.3106796098795,3.31067960848528,3.31067961024493,3.31067960947932,3.31067961343459,3.31067961108169,3.31067961248862,3.31067961199387,3.31067961262007,3.31067961117122,3.31067961232745,3.31067961284636,3.31067961444811,3.31067960949397,3.31067961138445,3.31067961290409,3.31067961532049,3.3106796096509,3.31067961221301,3.31067961336438,3.31067961101629,3.31067961294344,3.31067961341294,3.31067961303739,3.31067960862272,3.31067961262616,3.31067960989325,3.31067960891516,3.31067961414896,3.31067960987155,3.31067961244711,3.31067961177804,3.3106796089073,3.31067961289247,3.31067961159793,3.31067961233146,3.3106796111914,3.31067961329233,3.31067960969711,3.31067961161862,3.31067961311994,3.31067961248047,3.31067961416925,3.31067961085862,3.31067961341433,3.31067961301848,3.31067961191894,3.31067961101314,3.31067961161813,3.31067961063629,3.31067961087222,3.31067961165479,3.31067961434223,3.31067960756142,3.31067961137337,3.3106796128109,3.31067961232064,3.31067961115968,3.31067961115023,3.31067961067128,3.31067961252804,3.3106796094387,3.3106796138734,3.31067960989423,3.31067961173925,3.31067961081975,3.3106796145121,3.31067961411687,3.31067961056374,3.31067960930818,3.31067960731531,3.31067960894065,3.31067961323557,3.31067961082203,3.31067961292369,3.31067961243918,3.31067961358011,3.31067961239595,3.31067961163854,3.3106796145961,3.31067961001915,3.31067961263379,0,3.31067961094267,3.31067961052334,3.31067961063123,3.31067961360501,3.31067960955764,3.31067961129544,0,3.31067961235897,3.31067960992497,3.3106796098981,3.31067961166132,3.31067961161082,3.31067961344118,3.31067961318394,3.31067961323884,3.31067961407646,3.31067960972942,3.31067961271292,3.31067961593252,3.31067961250718,3.31067961015125,3.31067961053777,3.31067961315805,3.31067961390724,3.31067960964512,3.31067961228336,3.3106796102042,3.31067961671547,3.31067961143551,3.31067961224931,3.31067960992073,0,3.31067961355848,3.31067960922837,3.31067961398607,3.31067960883725,3.31067961237814,3.31067961170458,3.31067961149052,3.31067961150302,3.31067961131175,3.31067961317526,3.31067961473313,3.31067961262371,3.31067961212383,3.31067961208511,3.31067961143092,3.31067960967379,3.31067961388107,3.31067961105618,3.31067960978334,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067961507025,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067961065172,0,0,0,0,0,0,3.31067961503182,0,0,0,0,0,0,0,3.31067960987012,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067960844618,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067961419897,0,0,0,0,0,0,0,0,0,0,0,0,3.3106796138126,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067961160923,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067961061116,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067961296071,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067960727173
69,0,205,3.28292682926829,0.233116865905882,2,1,3.27403495562274,3.2705168615867,3.31067961157304,3.27535690768334,3.310679611555,3.27270047476927,3.27412137343486,3.27078295256961,3.31067961176564,3.27242536060335,3.27409216344474,3.27525616534178,3.27200391600943,3.2712079211091,3.27555096804228,3.27414519147704,3.2730736022435,3.27580886330049,3.31067961177343,3.31067961163069,3.27821539776151,3.27366386469037,3.27525111911919,3.31067961162021,3.27360625186325,3.31067961163167,3.27418781781902,3.31067961158082,3.27274271834329,0,3.27384829199443,0,3.27232288894748,3.2708516703095,3.27729091006149,3.27178077070347,3.31067961165665,3.27375150574952,3.27152893935026,3.27587723901393,3.31067961162999,3.27309461362945,3.27310753725034,3.31067961158487,3.31067961165684,3.27296632685621,0,3.2735260362072,3.27504673280759,3.31067961169537,3.31067961169768,3.27502039848903,3.2728666824191,3.27179761924051,3.27405400796923,3.27391601864398,3.27373394359649,3.31067961172334,3.31067961166541,3.31067961164966,3.31067961182858,3.31067961162741,3.27074237116483,3.27219435928472,3.27466331541712,3.27426475774761,3.27352174595988,3.27029575172633,3.27189132119909,3.2756613403086,3.31067961163763,3.31067961165203,3.27375437115369,3.31067961176366,3.27122349634799,3.27305221541373,3.31067961167516,3.31067961165389,3.31067961164322,3.27608820769358,3.27558303785211,3.27268544843411,3.27461762286372,3.27414875231249,3.27124111153158,3.27087912202214,3.31067961161089,3.27352961499,3.27208837399745,3.27067218296813,3.27404676052778,3.27241129715054,3.31067961167654,3.27029559316043,3.27423535739207,3.27177110190909,3.27466595246185,3.27549981491382,3.27230620438906,3.310679611542,3.31067961163256,3.27239397234054,3.2730804321347,3.27368088587729,3.31067961166931,3.27577474995391,3.27480271545118,3.2749302654561,3.27130365318424,3.27176242467297,3.27578728246353,3.27261008635055,3.27231125777709,3.27078786248011,3.27408450961898,3.31067961167299,3.27383118480145,3.27386390319495,3.27557697906388,3.27359151861695,3.27374658306404,3.27510703307131,3.27391092865839,3.27625305962921,3.31067961162527,3.27192437194519,3.27449990967057,3.27497809257235,3.31067961168928,3.31067961177496,3.31067961169555,3.273170935764,3.27042120645002,3.27581339516986,3.27226035741191,3.27120745719691,3.27265923817007,3.27126643584083,3.31067961170442,3.27041819719367,3.31067961152039,3.2747206813409,3.27134080165318,3.31067961158767,3.27379945091169,3.2735533285264,3.27331738574035,3.2728699372641,0,3.27437592264424,3.31067961158729,3.27451786801915,3.27656100573575,3.27439967926199,3.31067961155292,0,3.27133915283281,3.27413753825431,3.27605477153415,3.27417732605813,3.27496632904297,3.27432742365568,3.27517732522625,3.27422739242318,3.26948069067699,3.27235472820382,3.27410915770951,3.27243133877239,3.27362456695976,3.31067961148232,3.27579795519007,3.2750810685137,3.26862413666433,3.27074653255267,3.31067961162145,3.27265903318453,3.31067961163564,3.2759192734245,3.2750134333035,3.27266887839249,0,3.26931260574456,3.27224922004685,3.3106796115816,3.31067961165554,3.27570830772628,3.27321621874042,3.27627057087088,3.27293189071112,3.27342176492136,3.27545574306953,3.2743504383907,3.31067961165726,3.27523270797724,3.27495915098474,3.31067961167128,3.2725771497133,3.27066801237243,3.27052673795958,3.31067961159878,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.27421539801339,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3106796116209,0,0,0,0,0,0,3.27469710848036,0,0,0,0,0,0,0,3.27254243679026,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.2753583996375,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067961168535,0,0,0,0,0,0,0,0,0,0,0,0,3.31067961165719,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3106796116941,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.27051146198258,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.27452066471708,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.27195347282027
70,0,205,3.28292682926829,0.0105785094311902,2,1,3.28315109832879,3.28396405967864,3.2819837651331,3.28297478890587,3.28527011965814,3.28438331756594,3.28399362766427,3.28435058337185,3.28191796276485,3.28236058747051,3.28244114352043,3.28266159037569,3.2830136255824,3.28266020098718,3.28306804480216,3.28165609646036,3.28193051271548,3.28202818696317,3.28283402416527,3.28117855267526,3.28268875575788,3.28261259270146,3.28331044975195,3.28249492488481,3.28356540584975,3.28188095628348,3.28207031912866,3.28361809214577,3.28321864935927,0,3.28277178832632,0,3.28335350241791,3.28295018868521,3.28286029020982,3.28353607031572,3.28414170241024,3.28307582323843,3.28236197143724,3.28288793406313,3.2825644100084,3.28383351845746,3.28114706334051,3.28231152850258,3.28336548151329,3.28092664127367,0,3.28299444734776,3.28299142469945,3.28283475572656,3.28364166489947,3.28238817281174,3.28329161118929,3.28306705320453,3.28393123593082,3.28147936916315,3.28287571046462,3.28292618663482,3.28251569742055,3.28305871550553,3.28138216527915,3.28108155913532,3.28202480753973,3.28227408573168,3.28425121816179,3.28233163926313,3.2817379000498,3.28250119757935,3.28359539075057,3.28185423738695,3.28278664067505,3.28289505447208,3.28274539575896,3.2821025691389,3.28209650754686,3.28245039559985,3.28332209437925,3.28326050370255,3.28288582467701,3.28316913279771,3.28308926952942,3.28320808751533,3.28277472525697,3.28298033205363,3.28363718302578,3.28409043291989,3.28244794951648,3.2838026964808,3.2824583798012,3.28302085735417,3.28287729574813,3.28280575114973,3.28277161888745,3.28341852953441,3.28296188175001,3.28286647214614,3.28280214116333,3.28283690800284,3.28233828717833,3.28325921653792,3.28352067465107,3.28428928647485,3.28366486814075,3.28389992775202,3.28272511421952,3.28266050647622,3.28324066984774,3.2841710624443,3.28255252038883,3.28283437753943,3.28362439905936,3.28377037696477,3.28308698430589,3.283446529634,3.28320730852528,3.28330660682057,3.28252524168566,3.28277802793134,3.28309023931967,3.28261574073007,3.28187587585516,3.2821451692152,3.28305996456783,3.28330079585665,3.28320232709263,3.28313061938278,3.28302284651686,3.28319546561305,3.28260132966311,3.28246438748203,3.28242598639309,3.28159898198142,3.2820783404039,3.28239163314297,3.28345066777562,3.28284765854306,3.28320466820826,3.28386868825438,3.28146561162727,3.2841360781607,3.28242315676824,3.28270592160447,3.28266939649623,3.28393522685121,3.28263848919151,3.28354559060916,3.28327882980413,3.28404934945126,0,3.28307227909655,3.28388970335983,3.28197575107902,3.2824089871053,3.28210808228929,3.28423572162512,0,3.2829936777733,3.28315316537806,3.28395211698073,3.28271358318633,3.28311038457438,3.28316273504757,3.28144370618261,3.28313121318319,3.28337274980035,3.28262536933965,3.28169148875005,3.28271015353736,3.28284015198107,3.28165828237562,3.28294734140915,3.28255517872843,3.28180409608623,3.28287532044834,3.28293426535252,3.28453668135719,3.2852031147486,3.28210264159514,3.28284607624144,3.28370736470192,0,3.28283060142397,3.28309002008955,3.28313135710877,3.28454795883875,3.28360090051283,3.28282484958907,3.282740965919,3.28278553738373,3.28261816441651,3.28285532431548,3.2831643046072,3.28310402125459,3.28344856705327,3.2828396979955,3.28297655319057,3.28260358904801,3.28289160990928,3.28320153176006,3.28350107055921,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28380351002559,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28297899309821,0,0,0,0,0,0,3.28280350983618,0,0,0,0,0,0,0,3.28341916529316,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28190913956983,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28323171183959,0,0,0,0,0,0,0,0,0,0,0,0,3.283813161723,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28187386653798,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28380274983021,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28220979386046,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28408933605471
71,0,205,3.28292682926829,0.000498065844796671,2,1,3.28294491454069,3.28289405466113,3.28287600969502,3.28295448426699,3.28295481450246,3.28295255589101,3.28292943672495,3.28292725864179,3.28292155066494,3.28288716844825,3.28294632582857,3.28295944082154,3.28294522122343,3.28293470482312,3.28290608510607,3.28293617672028,3.2828983994814,3.28290415575128,3.28296910910091,3.28296107940175,3.2829134351982,3.28293601404643,3.28295775494417,3.28285043856744,3.28292002207862,3.28298347300729,3.28292724191923,3.28292938771835,3.2828535130765,0,3.28294280492982,0,3.2829361936749,3.28289871828972,3.28287470885631,3.28291460894925,3.2829643429317,3.28293293203614,3.28294886380644,3.2829505499887,3.28300762893847,3.28294510563166,3.28291337443755,3.28289538643019,3.2829215693231,3.28288106697586,0,3.28296824239814,3.2829211874255,3.28301130124158,3.2829419549008,3.28292501615459,3.2828789620266,3.28289722579566,3.28291710544195,3.28292801454667,3.28294226481589,3.28294239642525,3.28291978046242,3.28293747348915,3.28292235812626,3.28289947384463,3.2829303619317,3.28288877604345,3.28296813519835,3.28287824380016,3.28295807988527,3.28300250732591,3.28292947276177,3.28296633186295,3.28294466127609,3.28294722165041,3.28296305508467,3.28284422735431,3.28291805587016,3.28292256099093,3.28293248958659,3.28295408255986,3.28300228105625,3.28294950909596,3.2829319990514,3.28287927007092,3.28295953650774,3.28292871240332,3.28287023531704,3.28291652378181,3.28293785486791,3.28293661191642,3.28297390473693,3.28300381612582,3.28286930336964,3.2829407348765,3.2829223785031,3.28287601369086,3.28289944002378,3.28291645822051,3.2828957610783,3.28295758223755,3.28298401071122,3.28293283924435,3.28291175272399,3.28299353453579,3.28290597638664,3.28293155711789,3.28292560530052,3.28290048586149,3.28290319074628,3.28299479233811,3.28291890607621,3.28292125315073,3.28289353206672,3.28288163917344,3.28292114614879,3.28290799044604,3.28292599192289,3.28299547327897,3.28296429844119,3.28292569701183,3.28289463294465,3.28288046941621,3.28288175634608,3.28291241874688,3.28293915797474,3.28289315517125,3.28296610076114,3.28294804342496,3.28292151896417,3.28289413287975,3.28293422684965,3.28293573108608,3.28292822020461,3.28295779585966,3.28289284793642,3.28294845137318,3.28290485144363,3.28293043077004,3.28290797913352,3.2829212975304,3.28291174086887,3.28290521917701,3.28290458086972,3.28290402875597,3.28292740742642,3.28294900604194,3.28289541473884,3.28296557899751,3.28294618375398,3.28292952187083,0,3.28290822581902,3.28298403833073,3.28296060653445,3.28293231130753,3.28290721242809,3.28293907760081,0,3.28294250388327,3.28294370251683,3.28289786223115,3.28297130529866,3.28294002306886,3.2829472371831,3.28295983421634,3.28293302373041,3.28277647554316,3.28292093235973,3.28287874451282,3.28294195547782,3.2828726011092,3.28292839873227,3.28291632371938,3.28289169494446,3.28290638727605,3.28294412745458,3.2828983888807,3.28290210042593,3.28293651140626,3.2829704132779,3.28300096943944,3.28293042186658,0,3.28293579487916,3.2829029651522,3.28284854295614,3.28293825586462,3.28287947255114,3.28288283407001,3.2829203048087,3.28293082502474,3.28292198261605,3.28294350537498,3.28293544763272,3.28288129860459,3.28290007229639,3.28292257749874,3.28300132568216,3.28290857081146,3.28289556154292,3.28294057648853,3.2829258594965,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28291415988162,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28293656986038,0,0,0,0,0,0,3.28299098823456,0,0,0,0,0,0,0,3.28292649695893,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28298651291529,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28297345234246,0,0,0,0,0,0,0,0,0,0,0,0,3.28285109765721,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28293412693461,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28286665610227,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28289675932881,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28292380836747
72,0,205,3.28292682926829,2.34954442513525e-05,2,1,3.28292850778188,3.28293031979169,3.28292492905007,3.28292628760914,3.28292792079017,3.28292943311228,3.28292691547743,3.28292557048836,3.28292548793734,3.2829280493145,3.2829250330775,3.28292615678536,3.28292934265843,3.2829239426505,3.28292956984721,3.28292411172022,3.28293020550668,3.28292433621002,3.28292907911671,3.28292710286392,3.28292614560503,3.28292554776219,3.28292675607205,3.28292486157147,3.2829262052392,3.28292792168398,3.28292490739526,3.28292873214427,3.28292831611275,0,3.28292959707821,0,3.28292645932074,3.28292839653207,3.28292843802009,3.28292756730593,3.28292796051188,3.2829292746621,3.2829277803822,3.28292638637954,3.28292722476208,3.28292604306219,3.28292979960739,3.28292583022097,3.28292520365979,3.28292591848517,0,3.28292524010544,3.2829273098705,3.28292604508926,3.28292486668518,3.28292642844937,3.28292581107791,3.28292759830257,3.28292776874435,3.28292822733479,3.28292812623106,3.28292637152458,3.28292676679014,3.28292804408082,3.28292478439704,3.28292399180691,3.28292867252693,3.2829286439607,3.28292756722975,3.28292745142935,3.28292787508463,3.28292471984014,3.28292690893534,3.28292721820167,3.28292517597005,3.28292519486707,3.2829266273625,3.28292579425397,3.2829266893018,3.28292516810548,3.28292468160035,3.28293217410303,3.28292654111813,3.28292621127544,3.28292857161012,3.28292922402761,3.28292609246983,3.28292777114475,3.28292602918871,3.28292742147192,3.28292675705538,3.28292468348683,3.28292431661198,3.28292675755832,3.28292860681912,3.28292779117084,3.28292424483681,3.28292801733909,3.28292634015945,3.2829297335056,3.28292545678294,3.28292786037385,3.28292668894175,3.28292479699379,3.28292614390006,3.28292919719055,3.28292659024657,3.282927150824,3.28292849100945,3.28292915827655,3.2829270227423,3.28292776432623,3.28292939083307,3.28292428094301,3.28292406202388,3.28292795752762,3.28292625270898,3.28292518716674,3.28292500210352,3.28292801752585,3.28292906277832,3.28292672450229,3.28292392434344,3.28292646974527,3.28292849563348,3.2829233509935,3.28292648887439,3.28292696039662,3.28292596979831,3.28292789498417,3.28292677120895,3.28292454911349,3.28292720380083,3.28292451130621,3.28292852437118,3.28292508961484,3.28292697773458,3.28292858454607,3.28292572210514,3.28292578970403,3.28292671093395,3.28292681131159,3.28292735735623,3.2829251642945,3.28292607926063,3.28292610917049,3.28292822730683,3.28292874732518,3.28292750107901,3.28292695674078,3.28292635419607,3.28292670462103,0,3.28292631490537,3.28292403474157,3.28292356227811,3.2829277515434,3.28292478423066,3.28292743236203,0,3.28292721152212,3.28292841714775,3.28292709000744,3.28292785220219,3.28292829356814,3.28292742920612,3.28292485195279,3.28292577114979,3.28292828303736,3.28292337255067,3.28292820234498,3.28292552800974,3.2829267958543,3.28292392882113,3.28292507856224,3.28292762557216,3.28292363393694,3.28292975812288,3.28292821732821,3.282928874576,3.2829271853073,3.28292768706617,3.28292788154007,3.28292648602469,0,3.28292637467904,3.28292618945954,3.28292508260653,3.28292660680562,3.28292810193879,3.28292644194906,3.28292732168956,3.28292814121577,3.28292736380523,3.28292885623225,3.28292635007269,3.28292885060775,3.28292746553543,3.28292503448568,3.28292634162894,3.28292200993284,3.28292724776541,3.28293000314384,3.28292736645005,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28292850321969,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28292819863159,0,0,0,0,0,0,3.28292640770864,0,0,0,0,0,0,0,3.28292669479178,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28292421485253,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.2829278015952,0,0,0,0,0,0,0,0,0,0,0,0,3.28292596821024,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28292872857641,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28292459368572,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28292637139209,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28292799227368
73,-1,205,3.28292682926829,1.05976141701754e-06,2,1,3.28292675449435,3.28292681195299,3.28292695446367,3.28292689390292,3.28292675859323,3.28292668775582,3.2829267738763,3.28292679084725,3.28292688021482,3.28292694744424,3.28292678674039,3.28292686199723,3.28292686691301,3.28292683035752,3.28292678132737,3.28292673493128,3.28292683545703,3.2829267836519,3.28292704888197,3.28292667068706,3.28292670396118,3.28292675170253,3.28292683938497,3.2829269043144,3.28292689655159,3.28292691092869,3.28292689741113,3.28292678238032,3.28292680478683,0,3.28292686162263,0,3.28292693712334,3.28292678767345,3.28292690672793,3.28292679933702,3.28292678989319,3.28292679654354,3.28292705588652,3.28292680768664,3.28292681653338,3.28292680589894,3.2829269421261,3.2829268833835,3.2829268077822,3.28292675402546,0,3.28292680287902,3.28292689304504,3.28292678808153,3.2829268017809,3.28292682489446,3.28292685028929,3.28292682096679,3.28292680275311,3.28292677015296,3.28292696900709,3.28292687550527,3.28292689293379,3.28292693628264,3.28292673562728,3.28292677420119,3.28292688029954,3.28292694784595,3.28292687729158,3.28292682602253,3.28292692158118,3.28292683187984,3.28292682960118,3.28292684867258,3.28292680530564,3.28292680641167,3.2829267021229,3.28292672123696,3.28292687972196,3.28292683162049,3.28292685744802,3.28292669218135,3.28292672476258,3.28292679381885,3.28292688982115,3.28292694137769,3.28292687294395,3.28292673109357,3.28292669181168,3.2829268916089,3.28292692973481,3.28292687255115,3.28292677594736,3.28292672202955,3.28292680254128,3.28292675570264,3.28292682751982,3.28292701842807,3.28292685187545,3.28292686564499,3.28292673498375,3.28292687434651,3.2829268604237,3.28292684514234,3.28292678720551,3.28292683726689,3.282926868623,3.2829268007085,3.28292679836578,3.28292683245502,3.28292675698506,3.28292682660271,3.28292682947866,3.28292682464982,3.28292689611246,3.28292674972555,3.28292670371163,3.2829269328712,3.28292686849099,3.28292688437462,3.28292677926955,3.28292667021311,3.28292672392428,3.28292682940162,3.28292699899184,3.28292679298493,3.28292676969052,3.28292678461947,3.28292673924352,3.2829268315375,3.28292680176034,3.28292686841196,3.28292684189087,3.28292682828268,3.28292680438432,3.28292690585964,3.28292677626117,3.28292686967994,3.2829267109371,3.28292677413566,3.28292681023115,3.28292698585452,3.28292685165382,3.28292691716659,3.28292688070424,3.28292676990912,3.28292672544033,3.28292688817108,3.28292681073014,3.28292685994073,3.2829268463485,3.28292675398662,0,3.28292687856463,3.28292693990466,3.28292694242877,3.28292682118372,3.28292686167546,3.28292683443419,0,3.28292686772148,3.28292680746333,3.28292689249585,3.28292682406434,3.28292688549727,3.28292669327551,3.28292681535098,3.28292693350348,3.28292681454072,3.28292686283552,3.28292674434438,3.28292682785873,3.28292673089694,3.28292678820708,3.28292686241736,3.28292678555325,3.28292679856742,3.28292687901424,3.28292671243829,3.28292683986422,3.28292664201337,3.28292688663026,3.28292690321614,3.28292683492922,0,3.2829269771232,3.28292674442483,3.28292670685068,3.28292691620887,3.28292678740353,3.28292678010915,3.28292677621327,3.28292692974335,3.2829268201069,3.28292691050538,3.28292680069039,3.28292680135788,3.28292691776776,3.28292681151732,3.28292690338104,3.28292686530771,3.28292670520187,3.28292676068312,3.28292694347693,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.2829267829106,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28292677695554,0,0,0,0,0,0,3.28292688650848,0,0,0,0,0,0,0,3.28292685646899,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28292686143089,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28292686264719,0,0,0,0,0,0,0,0,0,0,0,0,3.28292683592444,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28292677024867,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28292690682558,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28292674750576,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28292679261143
74,-1,204,3.27941176470588,0.0330430082843249,2,1,3.27797711556508,3.27749897214704,3.28292682546367,3.27815633686256,3.28292683305404,3.27779633371056,3.27799005737311,3.27753408027576,3.27802182102946,3.27775631673732,3.28292682440027,3.27814353001492,3.27770021209387,3.2775927908935,3.27818297550914,3.27799069361852,3.28292682885776,3.27821667095217,3.27742606764484,3.28292682020828,3.27854490510841,3.28292683582487,3.27814183391211,3.27761704800911,3.27791936043408,3.27822616126716,3.28292683013861,3.28292682944236,3.28292682906646,0,3.27795208851807,0,3.27774252097792,3.28292682674949,3.27841893624671,3.27766972156355,3.27769733714325,3.27793762278062,3.27763477906448,3.27822775566412,3.28292682817975,3.27784948574831,3.28292682859414,3.27798203092473,3.27794656474362,3.28292682474071,0,3.27790825902372,3.27811541112726,3.27798969214211,3.27800905126722,3.27811026366329,3.27781915888072,3.27767143491452,3.27797993807048,3.27796005694667,3.27793540816618,0,3.27781567783215,3.2829268311545,3.28292682442938,3.27755571684377,3.27752807432857,3.28292682295242,3.27806301840078,3.27800815406947,3.27790761366266,3.27746503726566,3.27768681076892,3.27819662283606,3.28292682780327,3.27809266460308,3.27793723888846,3.28292682519114,3.28292682752665,3.28292682783652,3.27782126878553,3.28292682722425,3.27787693206262,3.27825538565065,3.28292682921186,3.28292683304817,3.27805492285362,3.2779919478931,3.28292683118187,3.27754740013726,3.28292682834514,3.27790810950369,3.28292683150261,3.27751646837887,3.2779784244495,3.2777560591874,3.28292683034538,3.28292682927688,3.27800376341752,3.27766773268121,3.27806283514671,3.28292682535607,3.28292682971695,3.27785463641617,3.27772412367815,3.27775400289196,3.27784690308107,3.27792907504911,3.2829268306562,3.2829268343045,3.27808156264382,3.278099548056,3.27760545249242,3.2776673696801,3.27821589209838,3.27778225530874,3.27774124913085,3.2775348735978,3.28292683214408,3.27810335375068,3.27794807671346,3.28292682485663,3.28292682736514,3.27791602745048,3.2779355755668,3.28292682730225,3.27796011355426,3.27827845061345,3.28292682976201,3.27768987501498,3.28292683311324,3.28292682843224,3.27783894352139,3.27785200021531,3.28292682941508,3.27785864751391,3.28292682567672,3.27821808334703,3.27773459106966,3.28292683010325,3.27779003585488,3.27760208990675,3.28292682743565,3.27748661876335,3.27785559410619,3.28292682624372,3.27760894934276,3.27805188759282,3.27794322984337,3.28292682752973,3.28292683170744,3.27781920145339,0,3.27802310720004,3.27799013641793,3.27804090063934,3.27831948289032,3.28292683065566,3.27807071233553,0,3.27760875220546,3.28292683431591,3.27825233199422,3.28292682974848,3.27810407691139,3.27801583733108,3.27813112936756,3.27800407852823,3.27735594553965,3.28292682736527,3.28292682975413,3.27775868572244,3.27792080111938,3.27769168880046,3.27821721282769,3.28292683044077,3.27723714618106,3.28292682463972,3.27788348290277,3.28292683010888,3.27783376966488,3.28292682575215,3.27810994089639,3.282926828933,0,3.27733237509256,3.27773367389024,3.27739267545701,3.27785603117182,3.27820507232301,3.2778646732909,3.2782794892832,3.27782642686597,3.27789350097706,3.27817007433481,3.28292682569309,3.27778130747475,3.27813971746414,3.27810276738872,3.27818263069753,3.27777977221756,3.27751789410448,3.28292682716542,3.27796000444379,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.27800180937378,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28292682440126,0,0,0,0,0,0,3.2780673820277,0,0,0,0,0,0,0,3.27777514294055,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.27815526351667,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28292682982389,0,0,0,0,0,0,0,0,0,0,0,0,3.27780632773505,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28292683284098,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.27749823467353,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.27804164939792,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.27769402411247
75,-1,203,3.27586206896552,0.033797048739834,2,1,3.27421751040298,3.27385036023877,3.27926970037582,3.27452586631303,3.2742490923148,3.27935221725212,3.27935837309994,3.2738689379811,3.27449279867694,3.27407674232993,3.27965951137907,3.2746579792619,3.27396157667085,3.27395897569045,3.27435291567076,3.27428645309408,3.27428987559912,3.27464360973355,3.27921671227624,3.27923390726264,3.27939464594208,3.2792413958787,3.27462126807922,3.2741569887397,3.27945476345076,3.27457182345737,3.27433175875046,3.27952301790508,3.27953538355783,0,3.2745688656402,0,3.27413016683372,3.27420822275697,3.27933410753644,3.27392640667131,3.27426435960343,3.27429330861222,3.27395264291729,3.27937773315516,3.27941314358014,3.27940798752708,3.27424680866154,3.27439716886763,3.27437484608513,3.27424058053907,0,3.27416870131669,3.27448474562184,3.27430043339103,3.27422749445924,3.27425033170674,3.27405673182723,0,3.27426424475968,3.27415113760804,3.27934023588282,0,3.27400687638331,3.27431111409046,3.2742371147578,3.27946092629698,3.27929407274777,3.27406344927309,3.27940247389026,3.27954835461736,3.2742767216727,3.27380565891504,3.27935745988603,3.27457668091559,3.27431801946457,3.27440079307532,3.27431499878846,3.27464001697933,3.27920081090734,3.27442643748652,3.2742767044255,3.27952943295488,3.27433837144811,3.2793408235425,3.27942927313615,3.27971168577744,3.27940126826246,3.27936212131166,3.27409875533413,3.27923418937657,3.27434453311774,3.2742189996466,3.27412069238325,3.27931910887703,3.27946168384081,3.27413546846661,3.27945718224525,3.27409673802957,3.27434438084686,3.27946321826497,3.27927726697991,3.27939869157147,3.27424670545031,3.27429677976556,3.27420003652499,3.27422199129536,3.27406089070142,3.27434969569123,3.2746333802274,3.27461878791318,3.27441620771293,3.27438060783876,3.27391247148817,3.27401295480161,3.27464092386154,3.27429702770938,3.27405466016778,3.27948737008484,3.27451740855749,3.2794095377159,3.27417636092512,3.27950534975201,3.27462562024974,3.27937861162271,3.27443192124347,3.27462932794294,3.2743678129907,3.27459439207542,3.27409018617781,3.27396656804612,3.27447923562794,3.27457774472196,3.27399999128468,3.27425426908169,3.27432925711849,3.27407839943652,3.27407658485568,3.27925169698031,3.27417702606553,3.27408992644124,3.27932145145254,3.27424030949556,3.27446811064111,3.27382125388734,3.27422384194292,3.2744202613869,3.27380352327223,3.27939282051436,3.27928703012552,3.27431155679163,3.27434796975376,3.27942146954315,0,3.27944446369379,3.27935740720662,3.2743380428011,3.27942990026017,3.27444638229932,3.27936200480171,0,3.27952680108819,3.27427078013611,3.27478651427059,3.27948338713269,3.27944739672625,3.2744062890207,3.2745939285126,3.27443029200856,3.27949320237342,3.27931348073329,3.27441800810451,3.27393287976216,3.27437975685116,3.27941617265914,3.27468255684747,3.27450374852396,3.27368217002276,3.27372165304858,3.27448476846181,3.2744391387788,3.27425940284968,3.27462123667662,3.27462959229398,3.27946752873784,0,3.27340334254079,3.27401541433959,3.27395603102385,3.27422657928311,3.27941328516589,3.27424056758381,3.27463170126073,3.2743542030481,3.27442846062123,3.27451547957082,3.27461749249595,3.27927703640088,3.27443514289118,3.27951706127809,3.27452611650481,3.27420795472414,3.27395903532092,3.27401762059014,3.27954296561136,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.27419090868025,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.27943266511951,0,0,0,0,0,0,3.27430427330757,0,0,0,0,0,0,0,3.27408698555205,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.27928596322463,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.27441265627788,0,0,0,0,0,0,0,0,0,0,0,0,3.27959836082977,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.27419545362775,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.27397602229122,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.27436855096328,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.27405440957596
76,-1,202,3.28712871287129,0.123711080862017,2,1,3.29359414222162,3.27574127102163,3.27577457828843,3.2930110880007,3.29417255404764,3.29396506295639,3.27592185871362,3.27564969576177,3.27585995311812,3.2941979165474,3.29341172258714,3.27574186751022,3.2947679995949,3.29495089819261,3.29306426091521,3.293340162084,3.29398593304371,3.27571460850302,3.27571938926705,3.29374445632701,3.29145453599783,3.2935024011857,3.27603278869939,3.29494595818914,3.29384308645877,3.29287531954456,3.27579928355658,3.29454365871104,3.29400728384176,0,3.29378205635219,0,3.29451123781131,3.29502076937193,3.29210409290165,3.29459961233108,3.27596106613918,3.27598893747019,3.27616565465068,3.29268754993586,3.2921572239346,3.27586221600854,3.27589555186412,3.27593169884593,3.29373102139267,3.2758011139343,0,3.29373627533936,3.29312741962582,3.27570720242925,3.27582648436794,3.27577272443717,3.29423726638167,0,3.2936600805027,3.27583322881482,3.27601772968999,0,3.29434488400062,3.29441730919993,3.29371866179289,3.27594802751099,3.29510417955928,0,3.29317081787899,3.27597116592236,3.2938016473984,3.29565440545919,3.29451222935519,3.27576505280969,3.29376573982139,3.27597822875603,3.27604653737935,3.29275701853539,3.29475054003873,3.29390487184431,3.29416292141436,3.27591936657566,3.29407256336868,3.27598361990347,3.29259975932764,3.27581068523017,3.29330135195799,3.29352911392403,3.27597364068607,3.29497193100183,3.27580665425702,3.29394231676155,3.27589995864823,3.2953958138004,3.27587135263252,3.27583490476585,3.29214644358371,3.27571546237023,3.29354381214308,3.27591969897255,3.27567453784296,3.27606784008743,3.29454032503535,3.29407487727588,3.29463810837878,3.29442627187051,3.29408095223551,3.27595852644234,3.27566893809507,3.27582828566688,3.27583155325277,3.27584815650859,3.27569527158897,3.27616128605019,3.29288386158048,3.29428678944324,3.2757533500938,3.29515781664329,3.29347276056582,3.29320079238368,3.27571686349821,3.27590765790471,3.29268871899006,3.29386440231749,3.29373410573738,3.29288737444878,3.27597846781989,3.27579671677956,3.27599930537625,3.29469110582706,3.2933640092089,3.29320646134352,3.29403001101679,3.29409592970294,3.29433793473014,3.29418941649924,3.2951626500709,3.29269584641005,3.2758322903205,3.2947097972645,3.29425884517396,3.29491558876525,3.27589332028142,3.29536242360596,3.29416068335786,3.29309236878114,3.27574361762276,3.29336128086162,3.27597645158692,3.29383068722635,3.29372954227424,3.27604153345578,0,3.29332019605723,3.29366739911297,3.27602509622073,3.29234310600535,3.29319956228243,3.27590825907592,0,3.2947348747769,3.27590359589521,3.2927626630706,3.29340404732491,3.29299304256719,3.29358862364608,3.27603006611535,3.29354209405038,3.29576538460752,3.2759597374675,3.29336232259941,3.29437298072008,3.29373396696521,3.29454378304328,3.29257742473783,3.27597470163255,3.29641798142889,3.27581839389588,3.2940062266573,3.29427112467921,3.29401944939329,3.29251482539316,3.29303578995093,3.29410684051674,0,3.27603404730434,3.27590158447183,3.27572599823618,3.29408382277368,3.29276051052565,3.29381280373081,3.2759677143087,3.27592981753963,3.29400403180478,3.29288215259241,3.29313593100894,3.29438035505905,3.29313669863358,3.29303620333168,3.27579161617602,3.29424746062038,3.29509736701424,3.29501659671556,3.29375519532549,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.27596921701883,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29376563253133,0,0,0,0,0,0,3.29336627791335,0,0,0,0,0,0,0,3.29418583768274,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29298832660952,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.27590978431315,0,0,0,0,0,0,0,0,0,0,0,0,3.27582327496007,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.27585999827081,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29524545755173,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29353421891673,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.27605357434729
77,0,201,3.29850746268657,0.105481181940717,2,1,3.28717304137727,3.28637663161668,3.30378974747096,3.2869677504645,3.30352634105742,3.28646757736416,3.28747815921246,3.28698434617539,3.30283776924661,3.28652352662033,3.30288555511537,3.30269779815887,3.30437439618802,3.30400869036762,3.30238868219204,3.30326042806886,3.30332009744254,3.30163258050235,3.28678955260878,3.30393320989908,3.30130170950112,3.28752460044455,3.30230767119061,3.30345288731158,3.30306975432027,3.28658210800603,3.30262640538185,3.30448848522689,3.30338254016007,0,3.30279362159369,0,3.28667088965405,3.30488520606826,3.30099371364999,3.30376006702968,3.30344626091442,3.30296258502678,3.28695993088738,3.30254109850273,3.3024330255478,3.30398504554567,3.30322191457476,3.30310172337325,3.28689462367322,3.28670031101154,0,3.28747212470761,3.30314079603953,3.30271734469533,3.30322574303621,3.30258787888748,3.30327663651327,0,3.30368255163742,3.30279737276093,3.28750618553813,0,3.30359331431525,3.30406629788789,3.28717095562553,3.30457556769012,3.28705006223741,0,3.30284002947511,3.30252704845329,3.28757700336387,3.30519613799912,3.30374929716475,3.30254050144962,3.30393824383807,3.30283640789617,3.30242654681306,3.30200695826079,0,3.3031887443325,3.30369275982018,3.28733070614216,3.30371353813412,3.30227342950882,3.30201007590296,3.30318870070923,3.30312655526331,3.28731637156053,3.28702166357068,3.28686205193166,3.30258953410552,3.3038649636048,3.28789145000365,3.30418342638297,3.30300970968351,3.30408197018409,3.30171583163335,3.28637989780652,3.3037007302826,3.30463814433994,3.30213534402258,3.30233913774594,3.30393618872252,3.28705558023845,3.28667610827605,3.30311522198434,3.28694364620359,3.30362870619329,3.28721891291582,3.28734755007303,3.30290975980681,3.30205047597611,3.30518210114125,3.30485682188416,3.30249156822587,3.30304447289837,3.28751560805214,3.28660553245947,3.30345243389606,3.28757433228593,3.30263743009888,3.30296539974536,3.30277077375379,3.2873337321545,3.28626640896598,3.30235815683499,3.30414199846675,3.30132407526189,3.30342354260279,3.30388703660864,3.30339279253387,3.30255673496289,3.28645167597908,3.3030818746219,3.28675073004443,3.30416610420466,3.28740315951951,3.28625992484416,3.30392925015994,3.30368346438218,3.28736778867796,3.30486597331518,3.30329318014036,3.30444215247654,3.30415497806571,3.30230112666473,3.30408613976925,3.30269440357247,3.30262021870605,3.30274395828142,3.30308256419666,3.30368585112721,0,3.30277942033635,3.30233123089654,3.30314404476876,3.30241841552424,3.30337022547263,3.28695483812458,0,3.30399190750562,3.2875016716184,3.28699293269742,3.30295757766671,3.30366592706289,3.3033430920602,3.30311958267054,3.28754781311167,3.30460083475516,3.30425576074501,3.30291080083274,3.30419468731479,3.30287411521909,3.30336336209139,3.28721252241111,3.30333877883399,3.30634768589993,3.30430260985852,3.30348337341274,3.30307791572306,3.2872777813038,3.30279757595129,3.28674649889102,3.30382328643806,0,3.28726673995885,3.28646618547068,3.30450182878848,3.30361916051755,3.30198435810788,3.30320004964217,3.30211497283904,3.30330431639051,3.30394032324295,3.28713976117684,3.28710943629074,3.30397043298465,3.30269391798977,3.28756152546883,3.28704540029263,3.3036751850858,3.28598288540038,3.28781949998886,3.30366591332342,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28657091140012,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30347982595302,0,0,0,0,0,0,3.30300698742826,0,0,0,0,0,0,0,3.28777871215205,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28681075763591,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30271532504654,0,0,0,0,0,0,0,0,0,0,0,0,3.30295984875413,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30396432546786,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28605331196066,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30322415862077,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30361071377238
78,-1,201,3.29850746268657,0.00516064182338872,2,1,3.29786637338531,3.29867981434412,3.29794114515122,3.29832587197048,3.29850591001932,3.29828412014602,3.29928651858601,3.29834896904174,3.29852069012982,3.29869223715669,3.29889069416912,3.29824250199681,3.29830189363418,3.29880176976918,3.2981549322803,3.29845084253791,3.29870703404156,3.2983446036255,3.29829225302608,3.29884905492926,3.29850590936335,3.29802849898481,3.29847792381344,3.29899160946858,3.29854494492701,3.29864472409937,3.29830659851527,3.29922201371113,3.2983725515318,0,3.29865549932699,0,3.29843339238942,3.29872149399783,3.29822721512869,3.29887593695429,3.29905496699159,3.29832154724404,3.29778639793895,3.29869954537313,3.29882689452514,3.29858751370494,3.29804106609993,3.29841582880481,3.29881928065089,3.29835012364831,0,3.29884544460086,3.29856069739215,3.29863769456024,3.29828749519447,3.29828867844375,3.29794918739147,0,3.29868684715271,3.29786515258835,3.29862641463047,0,3.2982776073415,3.29845954373592,3.29840130764338,3.29824503802039,3.29876074080346,0,3.29788186003553,3.29854021909791,3.2980878794812,3.29860870200621,3.29806897976578,3.2986877147454,3.29846266348321,3.29883445424914,3.29883190928229,3.29857762138187,0,3.29872937147211,3.2980303433737,3.29859190269272,3.29813434986685,3.29841995030054,3.29817579558365,3.29812327913967,3.29812662239269,3.29960782855254,3.29898046984787,3.29787577974197,3.29847685644682,3.29823555498346,3.29868940155269,3.29789130274195,3.29820697923559,3.29906700363476,3.29828008932133,3.29868275267595,3.29855985609467,3.29859104979135,3.29826027686579,3.29808686680168,3.29873633112878,3.29810762293203,3.29910859306461,3.29813794580198,3.29809258057544,3.29820490376985,3.2984186764021,3.29851128667705,3.29884315621144,3.2987078051268,3.29799546621354,3.29863755383959,3.29863321525155,3.29847246023067,3.29842328501012,3.29805162017406,3.29849559148075,3.298183353829,3.29881126646673,3.29784556719917,3.29847428767572,3.29882847452881,3.29794583157201,3.29880658711944,3.29926918309201,3.29866957905067,3.29819472202791,3.29911913497942,3.29837769599856,3.29813924333529,3.29877340025829,3.29846441199081,3.29826553555335,3.29837065808884,3.29824637777219,3.29872882706487,3.29888845932283,3.29884548513173,3.29771185193749,3.29878094153155,3.2985125493685,3.29899933157208,3.2981748762863,3.29869737185778,3.29853985630928,3.29836896791504,3.29840130954209,3.2983559063252,3.29929205702933,3.29856570654104,0,3.29831388168589,3.29901766191395,3.29921050007042,3.29829723899661,3.29864655207226,3.29837182736534,0,3.29822078433623,3.29844402741703,3.298872461822,3.29830590430997,3.29814724319343,3.29883399080435,3.29826639390828,3.29887383973882,3.29842052968947,3.29901564475217,3.29854070246848,3.29869405103158,3.29958973364808,3.29915284315288,3.29865859768077,3.29803777156452,3.29866273935986,3.29812529006067,3.29910390484695,3.2987441632647,3.29894283978395,3.29863124367951,3.29823424379513,3.29825340976796,0,3.29839606896808,3.2992789668287,3.29825743747213,3.29942935913001,3.29814679847584,3.29912903535671,3.29818850063721,3.29795693854,3.29855631008513,3.29843309308544,3.29859101518076,3.29797778469125,3.29884539959722,3.29817801345744,3.29875078678343,3.298731504552,3.29884459891312,3.29849576873178,3.29846848168908,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29773241421911,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29863290445643,0,0,0,0,0,0,3.29824220047383,0,0,0,0,0,0,0,3.29820001884103,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29884217671623,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29879256970209,0,0,0,0,0,0,0,0,0,0,0,0,3.29799975918566,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29831094698685,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29878323441956,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29859824705007,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29888160146846
79,0,200,3.305,0.0599629752481866,2,1,3.30763987594735,3.30841224933321,3.30823892376917,3.29850791047604,3.30793882847375,3.30790188339776,3.29848271291919,3.3083819639753,0,3.30804793233589,3.30751391947395,3.30733244119574,3.29854562444145,3.30844222489589,3.30728936418809,3.29850512944561,3.30788919397358,3.3071530080256,3.30847916521203,3.30778008993883,3.30655609320846,3.30757378929849,3.30729414822956,3.2985144462492,3.29847998193894,3.30713935534857,3.30751649288743,3.30812110597166,3.30785591557386,0,3.30771691466645,0,3.30806043425572,3.29850094946799,3.30677247862714,3.30827883170367,3.30813020244503,3.30765808055269,3.30818118316028,3.30715486539969,3.29850982780443,3.30778486282307,3.30779333671974,3.3075893661823,3.30765504846603,3.30775731088255,0,3.30777095045156,3.30742982882777,3.30760406714801,3.30755975376516,3.30735341985831,3.30795794432883,0,3.3076858182808,3.29849814361125,3.29850106174544,0,3.29851630870152,3.29852611414321,3.29851795841654,3.29848409138397,3.3083854612758,0,3.30747568497019,3.3074985996459,3.2984951661707,3.3086699667456,3.3081901138278,3.30720980635084,3.30782327963306,3.30737418586314,3.30766783666814,3.30719900529535,0,3.29849997720191,3.30799699315824,3.29850752313849,3.30789665284612,3.30705209385746,3.30714067009952,3.3078194192754,3.30748301033865,3.30754385836044,3.30814508946219,3.30835670571353,3.30751202620066,3.3078478567212,3.2984980742807,3.30848825752442,3.3075359944101,3.30803952419045,3.29849433003193,3.30839398052634,3.29849880372907,3.29850968999731,3.30740105184877,3.29851785098027,3.308044556841,3.30784809232367,3.30807657800492,3.30807972994697,3.30786755988292,3.30770079883404,3.30698606515885,3.30706799099534,3.30742133914449,3.30739508251385,3.29851180860368,3.30815478222695,3.30721998021022,3.30806691249655,3.30803264499938,3.29846503002049,3.30761923511179,3.29852104254982,3.29852021215627,3.30750864182738,3.29853672958758,3.30767344070319,3.30768424298089,3.29852104608113,3.30765553774714,3.30706612449845,3.29851510196295,3.29850341785077,3.29849482385847,3.30736040672568,3.30791935805546,3.3078903209428,3.29852205249278,3.29849659539428,3.29852434867083,3.30713837410061,3.30807684198491,3.30836201793005,3.30790500444484,3.30840194328055,3.30751278545293,3.30863203727858,3.30792817659376,3.30743971562482,3.30832209725702,3.29850057087925,3.3075850066931,3.3077526234082,3.3078047150732,3.29849997887749,0,3.30754682113101,3.2984734074756,3.30749313362554,3.29851966154991,3.29848668978987,3.30734321077227,0,3.30829858844086,3.29851342942533,3.29848690207999,3.29849671241118,3.29849167164675,3.30763599947549,3.29849439361333,3.30759513852043,3.30880306993868,3.29849620727691,3.29850094756784,3.29849609960384,3.30779224128608,3.30816100114275,3.29849904377351,3.29848802410262,3.30912827597755,3.2985189015968,3.30791227646002,3.29845305344087,3.2985442479554,3.29852749992294,3.30739068111469,3.30788669859264,0,3.2985088346558,3.3079932461614,3.30871128221568,3.30790435415224,3.30718172877262,3.30791874710349,3.30701769793887,3.30789278750586,3.30782985832582,3.30727825601385,3.30750271510439,3.29852043175096,3.30739138399766,3.307311344747,3.29851326009467,3.30805334455136,3.30853490937813,3.30846067819427,3.29851408379424,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30751722123195,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3077097071903,0,0,0,0,0,0,3.30755076089119,0,0,0,0,0,0,0,3.30800121568624,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30723330142069,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30751724849988,0,0,0,0,0,0,0,0,0,0,0,0,3.29849235815096,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30774654521267,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.308517981028,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30755948497402,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29849714152201
80,0,200,3.305,0.00279170996682147,2,1,3.3049374284137,3.30472094561672,3.30504095018122,3.30488768400304,3.30478876052194,3.30450631974625,3.30505101894105,3.30504774078652,0,3.30464912888349,3.30488911284778,3.30488566003237,3.30494689043037,3.30550965624137,3.30509150376244,3.30526263999206,3.304764482561,3.30506526832753,3.3049346662966,3.30485606171149,3.30500423357114,3.3050526774199,3.30478797938358,3.30479559404883,3.30481827547642,3.30503914037108,3.30542873023853,3.30496857913462,3.30513009780685,0,3.30501014913724,0,3.30500251404869,3.30478082976036,3.30498254931153,3.30537178486464,3.30488228808477,3.30501319844483,3.30479660264188,3.30515338173138,3.3051499092457,3.3049178941449,3.30499478647947,3.30509762147824,3.30508201976493,3.30485934241051,0,3.30490481577607,3.30537587095756,3.30509963159943,3.30480614252648,3.30489686666985,3.30518624557523,0,3.30511606686597,3.30491552093001,3.304875611433,0,3.30481278943058,3.30454205624018,3.30514590295276,3.30476810563331,3.30506120546334,0,3.30523532352306,3.30464948300168,3.30491557250795,3.30529153612996,3.30478730450383,3.30516088329027,3.30473562029638,3.30490759664403,3.30497521590541,3.30509250784791,0,3.30459097312658,3.30527628742791,3.30482677989312,3.30517678603587,3.30511633408473,3.30499870988907,3.30453229968119,3.30499117137694,3.30522401550883,3.30476181883148,3.30467899012557,3.30480069506514,3.30474372742842,3.30500778454571,3.30523086700055,3.30481796506371,3.30481998286359,3.30521853233787,3.30488735678415,3.30503924942757,3.30512211605909,3.30505283292566,3.30504601018445,3.30504622981051,3.30530077708076,3.30497256398821,3.30550944168602,3.30512461093128,3.30508030186504,3.30486893686046,3.30488735618715,3.3051830431411,3.3048940192902,3.3053022427847,3.30466031425535,3.30513228691845,3.30508978686487,3.30507523220087,3.30493405689685,3.3050615391362,3.30487789807073,3.30531837703443,3.30499550274666,3.30505173335738,3.30505284858284,3.30501691838337,3.30511328080608,3.30498127175261,3.30502820715468,3.30507715339617,3.30485778740397,3.30518778835419,3.30482866106656,3.30501969401895,3.30501881251977,3.30505860922673,3.30463733394797,3.30508928670059,3.30492442344218,3.3051071991232,3.30448583434555,3.30534276513518,3.30499594443875,3.30493293275455,3.30469500380943,3.30495054080779,3.30500299186726,3.30483128614191,3.30476530638396,3.30462007103845,3.30495600463859,3.30515803975748,3.30506964440532,0,3.30535205074379,3.30496227834304,3.30473112347136,3.30474244267486,3.30521767352285,3.30524092375502,0,3.30509674234668,3.30486960487465,3.30515062306464,3.3050391040456,3.30494307596326,3.3053279942487,3.30481516610258,3.30509561994157,3.30518384926124,3.30525362517129,3.30519548718983,3.30518613868363,3.30506101154548,3.30524330086016,3.30497715686255,3.30503584487834,3.30538535710953,3.30537536058381,3.30499216718061,3.30480363154362,3.30490436122768,3.30488687826009,3.30502819475147,3.30514440842495,0,3.3047332118877,3.30503224124256,3.30532164084215,3.3053210798518,3.30515958016659,3.30507382572081,3.30513882356396,3.30506042884799,3.30459344683248,3.30490365143296,3.30521718477693,3.30482653589153,3.30497477897039,3.30498811767314,3.30502201043982,3.3052561349378,3.30466445097862,3.30533454389476,3.30480715028981,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30493516432533,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30506659553106,0,0,0,0,0,0,3.30507082693172,0,0,0,0,0,0,0,3.30521868718981,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30516863347611,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30488273821299,0,0,0,0,0,0,0,0,0,0,0,0,3.30478724273232,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30489766900226,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30494845803547,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30503779610799,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30491874733683
81,0,200,3.305,0.000120771833741087,2,1,3.30500135007939,3.30498837428347,3.30500361168662,3.304995760994,3.30499579282261,3.30498422942854,3.30500385373267,3.30501122334607,0,3.30499838627457,3.3050135678181,3.30499710979327,3.30499647759073,3.30499990778246,3.30500787007494,3.305021448688,3.30501232897182,3.30501661817313,3.30498778139044,3.3050022909136,3.30499195586629,3.30500388311482,3.30499040734794,3.3050033284092,3.30500345000867,3.30499555421,3.30500267154603,3.30499617392631,3.30499905553998,0,3.30499461614314,0,3.30499101770821,3.30499909241231,3.30500459640378,3.30499549874627,3.30499460487127,3.30500667864202,3.3049992140329,3.30499851690905,3.30500822108619,3.30499552374507,3.3050023701824,3.30500074639553,3.30499952270784,3.30500165809828,0,3.30499481859707,3.30499961969437,3.30500140466686,3.30499353318518,3.30500097020831,3.30500688835704,0,3.30499620206499,3.30501715794331,3.30498472253547,0,3.30498896444081,3.30498096158207,3.30501909670018,3.30500994036852,3.30500760985607,0,3.30498944893365,3.30500497147343,3.30498366350034,3.30500120630285,3.3050027400387,3.30500467789661,3.30500648824504,3.30498607770714,3.30500284934635,3.30500154845756,0,3.3050042659107,3.30501583424053,3.30500502748177,3.30500441279718,3.30500697048587,3.30499635295295,3.30498959269084,3.304979351218,3.30499430201481,3.30500490628664,3.30500316481961,3.30501043712511,3.30499445864403,3.30498848220449,3.30499406053971,3.30499897182621,3.30500337853601,3.30500235382413,3.30500557867918,3.30500316835378,3.30500883138899,3.30499183696199,3.30500173240767,3.30501345892448,3.30500168901784,3.30499437150081,3.30499147622914,3.30500247632135,3.30498171822477,3.30500610706814,3.30498877498685,3.30500231607758,3.30497889284021,3.30499844545126,3.30500444672358,3.30500222656282,3.3049961347162,3.3049967808074,3.30500196259671,3.30499795566123,3.30498445980922,3.30501217793936,3.30499432283378,3.30500009181518,3.30500993491589,3.30498804440519,3.30499436916707,3.30501672176769,3.30498823638827,3.30500080087748,3.3050040257642,3.30499703070114,3.30499629470019,3.30498263123515,3.3049946661335,3.30500011328344,3.30500011812082,3.30501526014385,3.30499524279143,3.30500625804578,3.30499959409257,3.30501187800377,3.30501923447751,3.30499001210514,3.3050006656949,3.30500609434507,3.30500141279394,3.30499053094569,3.30499638723787,3.30499790493539,3.30500995015607,3.30501338564627,3.30500571645516,0,3.30500741933285,3.30499094894997,3.30498581272364,3.30500097287947,3.30499885595667,3.30499932781729,0,3.3049955323784,3.30499675005548,3.30499785904964,3.30500157992336,3.30500240038624,3.30500689760313,3.30500090531519,3.3050022504293,3.30500658680072,3.30500475694484,3.30500879443196,3.30498701399816,3.30500942708895,3.30500697352131,3.3049897086898,3.30500053479436,3.30500120939388,3.30500086457603,3.305000458993,3.3050115851471,3.30499259100753,3.30500448887441,3.30499931368908,3.30500582983877,0,3.30498908961968,3.30499798701273,3.30499849490146,3.30501195691684,3.30501498125531,3.30500092135745,3.30500108985969,3.30499216850193,3.30499474924572,3.30499607419888,3.30500162937194,3.30500397258348,3.30498203565326,3.30500551664435,3.30500150445778,3.30498924715156,3.30499850391777,3.30501153258276,3.30499297395312,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.305009218061,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500395346192,0,0,0,0,0,0,3.30499919206805,0,0,0,0,0,0,0,3.30502831316035,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30499146707691,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30498106844913,0,0,0,0,0,0,0,0,0,0,0,0,3.30500326373965,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500197935824,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30498720769072,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30501003284088,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30499526699181
82,0,200,3.305,6.31752795013978e-06,2,1,3.30500003091655,3.30500031599615,3.30500010512105,3.30499872792643,3.30499914647619,3.30499949176545,3.30500064997731,3.30500079962204,0,3.3050002576858,3.30500006568909,3.30499999349971,3.30499931875642,3.30500056041768,3.30499942468217,3.30500016909489,3.3049994899412,3.30500007255221,3.30499899055389,3.30499997875262,3.30499986604319,3.30499998477817,3.30499907370808,3.3050011626677,3.305000628525,3.30500046508799,3.30500048486307,3.30500040335206,3.30499927899636,0,3.30499985837118,0,3.30499967665982,3.30500048971022,3.30499975906196,3.30500021721449,3.30499940337078,3.30499964469269,3.30500023905907,3.30500012763709,3.30500026198029,3.30499949305771,3.30500023415597,3.30499967365668,3.30499985991996,3.30500033431673,0,3.30499974713235,3.30500060069312,3.30499974153225,3.30500045738273,3.30500027183851,3.30500042925021,0,3.30499959804759,3.30499983764529,3.30499940336269,0,3.30499927786251,3.30499912510039,3.30500060872824,3.30500072515772,3.30499945258403,0,3.30499959132811,3.30500000101585,3.30499960669273,3.30500003114182,3.30499935303609,3.30499971196142,3.30500013131336,3.30499941806741,3.305000202603,3.30499971242369,0,3.30500039399081,3.30500088600196,3.30500024557234,3.30499984078549,3.30500036149986,3.30499936491827,3.30500069501694,3.30499992996544,3.30500024113547,3.30500095011025,3.30499968371483,3.30500022620587,3.30499979862376,3.30500021784795,3.30499930582331,3.30499927791626,3.30500066038018,3.30499975135411,3.30500015465132,3.3050001610318,3.30500009421673,3.30499943655991,3.30499970182509,3.30499957238891,3.30499984400399,3.30500006273639,3.30500005417545,3.30499999925294,3.30499960803769,3.30499993288251,3.30499963840072,3.30499989916698,3.30499989737208,3.30499985916949,3.3049998842268,3.30500085329261,3.3050003407247,3.304999657982,3.30500014636969,3.30499956587712,3.30499943054053,3.3050001501896,3.30499926847905,3.3050001911792,3.30499988177726,3.30499970108245,3.30500061525481,3.30500022638741,3.3050002685305,3.30500001724105,3.30499996229902,3.30500017173576,3.30499951932216,3.30499981763277,3.30499978363198,3.30499999325757,3.30499927234464,3.3050008243483,3.30499917722937,3.30500019261904,3.30499905907766,3.30500015348947,3.3050003202938,3.30499930919191,3.30499952469338,3.30499982583217,3.30499987539353,3.30500013957629,3.30499958909663,3.30499999940017,3.30500015183154,3.30499940761173,3.30499943237549,0,3.30500026939813,3.3050001951919,3.30500012565529,3.30500048756215,3.30499909481031,3.3049997164866,0,3.30500027924826,3.30500001727435,3.30500069169763,3.30499936266965,3.30500030883492,3.30500031363183,3.3050000553592,3.30500083141703,3.30500088084086,3.30500013106207,3.30500082380249,3.30500032712404,3.30500027479784,3.30500029007039,3.30499998080757,3.30500030051378,3.30500041600051,3.30499978606931,3.30499984346922,3.30500004207109,3.3050000231225,3.30500052293183,3.30499989801677,3.30500004578635,0,3.30500075755907,3.30499977747717,3.30500060860251,3.305000596818,3.30500070611071,3.30499981276325,3.30499991742658,3.30499992125683,3.30499991400989,3.30499995286455,3.30500021302677,3.30500057239999,3.30499966960482,3.30500014547266,3.30500011446917,3.30500017959201,3.30500019977131,3.3049998117578,3.30500016937987,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30499956439143,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500054613429,0,0,0,0,0,0,3.30500015473586,0,0,0,0,0,0,0,3.30500056556669,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30499973068062,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500015184277,0,0,0,0,0,0,0,0,0,0,0,0,3.30500056532279,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500039602898,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3049996422043,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3050000756102,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30499998261855
83,0,200,3.305,2.98299147377242e-07,2,1,3.30499995321049,3.30499999411007,3.30499999322701,3.30499998812727,3.30499999606394,3.30499999395357,3.30500001087386,3.30500003752064,0,3.30500003593999,3.30500004329727,3.30500001415467,3.30499999802497,3.30500000974831,3.30499998888792,3.30500001473053,3.30500001455986,3.30500002249876,3.30499996415524,3.30500003917835,3.3050000040234,3.3050000428086,3.30499998829645,3.30500003097938,3.30500001154478,3.30500000269397,3.30499999220509,3.30500001414065,3.30499997995446,0,3.30499996696606,0,3.30499999873864,3.3049999808262,3.30500001829627,3.30500001152094,3.30500001497208,3.30499998729057,3.30500000377821,3.30499997421726,3.30499998306452,3.30499997192416,3.30499999029472,3.30499999036921,3.30499999593715,3.30500001753688,0,3.30499997445064,3.30500000000992,3.30499999420927,3.30500002381933,3.30500001252955,3.30499999596699,0,3.30499999823794,3.30500002558972,3.30499996789345,0,3.3049999819715,3.3049999424106,3.30500005697257,3.30500001452657,3.30499997552959,0,3.30499998526084,3.30500002660701,3.30499993184394,3.30500000206147,3.30500001140788,3.30499999445777,3.30499999625456,3.30499997041967,3.3049999913522,3.30500000734225,0,3.30500001516573,3.30500000981761,3.30500002068474,3.30499998338709,3.30499998984956,3.30499999425325,3.30499999106641,3.30500000619598,3.3049999981214,3.30500004690768,3.30499998724083,3.30500000937123,3.30500001350289,3.30499998460404,3.30499997820692,3.30500002834089,3.3050000331871,3.30500000525862,3.30499997812427,3.30500001851386,3.30499998131573,3.3050000168573,3.30499999154988,3.30499998228028,3.30499998662555,3.30499998500557,3.30499998963827,3.30499998249575,3.30499998668859,3.30499999604119,3.30499998183546,3.30500001201476,3.30500002415078,3.30500000699475,3.30499998363084,3.30500000209969,3.30500002483283,3.3050000015739,3.30500001989145,3.30500002900439,3.30499997770349,3.3050000061852,3.30500001704421,3.30499999473121,3.30499997369737,3.30500000862497,3.30500006164211,3.30500002382291,3.30499998034718,3.30500003620972,3.30500002645689,3.30500000828536,3.30499998758809,3.30499999283514,3.30499999823333,3.30500000280176,3.30499997557336,3.30500001739855,3.30499999496413,3.30499999420733,3.30499996264469,3.30500002208543,3.30499997744029,3.30499995541984,3.30500001719849,3.30500000640345,3.30500003070123,3.30499998558792,3.30499999897905,3.30500001199034,3.30500001215137,3.30499998927516,3.30499997737406,0,3.30500001052578,3.3049999911405,3.30500000876597,3.30500000521287,3.30500000489571,3.30499998632005,0,3.30499994856842,3.30500002333982,3.30499999810184,3.30499999764028,3.3050000090626,3.30500000909309,3.30499999070638,3.30500002544631,3.30499999443346,3.30500000157658,3.30500002457495,3.30500001714731,3.30500000698389,3.30499999880301,3.30500001521072,3.30500001266949,3.30499999938349,3.30499998838533,3.30499999670836,3.30500002289024,3.30500005485197,3.30500000665538,3.30499999511899,3.30499997152404,0,3.30499998607636,3.30499999441863,3.30499998899459,3.30500000175627,3.30500000571394,3.30500000516541,3.30500000344497,3.30499996890902,3.30499998102272,3.30499998438747,3.30499997805604,3.30500001353516,3.30499996063698,3.30499996469188,3.30500000324435,3.30500000336336,3.3049999943043,3.30499997299909,3.30499998707137,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3049999809962,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500002619527,0,0,0,0,0,0,3.30500001330901,0,0,0,0,0,0,0,3.30500000354888,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30499997008755,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000833752,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000580765,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500001620414,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500001246364,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500002125146,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30499994851231
84,0,200,3.305,1.4123775616068e-08,2,1,3.30500000015282,3.30500000118679,3.30500000006407,3.30499999829217,3.30499999819776,3.30500000071832,3.30500000004628,3.3050000006335,0,3.30499999952149,3.30500000174723,3.30500000051155,3.30500000063357,3.30500000189005,3.30499999863878,3.30499999879365,3.30499999990943,3.30500000118636,3.30499999820735,3.30500000117338,3.30500000121828,3.30499999957408,3.3049999997387,3.30500000104527,3.30499999993903,3.30500000054902,3.30499999861696,3.30500000132597,3.30499999862973,0,3.30499999983588,0,3.30500000015224,3.30499999830522,3.30500000094469,3.30499999958029,3.30500000085019,3.30499999917812,3.30500000095326,3.30499999979739,3.30500000044026,3.30499999825541,3.30499999984613,3.30499999997419,3.30499999935394,3.30500000039701,0,3.30499999822727,3.30500000112146,3.30500000014494,3.30500000109232,3.3049999994133,3.30499999850761,0,3.30499999763775,3.30500000008522,3.30499999896416,0,3.30500000118224,3.3049999995339,3.30500000120966,3.30500000088296,3.30499999964932,0,3.30499999872275,3.30500000248133,3.30499999978854,3.30499999990894,3.30500000060695,3.30499999821118,3.3049999988084,3.30499999929656,3.30500000096022,3.30500000064819,0,3.30500000020434,3.30500000206854,3.30500000064519,3.3049999994211,3.30500000032788,3.30499999907171,3.30499999895622,3.30500000097516,3.30500000079788,3.30500000228255,3.30499999988879,3.30499999945722,3.30499999937761,3.30500000029242,3.30499999925805,3.30500000023634,3.30500000076657,3.30500000061918,3.30499999947234,3.30500000018648,3.30499999899533,3.3049999990369,3.30499999954123,3.30499999831935,3.30499999873167,3.30500000030771,3.30499999988841,3.30499999993986,3.30499999875953,3.30500000068576,3.30500000027307,3.30500000106683,3.30500000044692,3.30500000099769,3.30499999909432,3.30500000067108,3.30500000146975,3.30499999915363,3.30499999983322,3.30500000006811,3.30499999919092,3.30499999903419,3.30500000036265,3.30500000062949,3.3049999993616,3.30499999924451,3.30500000166602,3.30500000138212,3.30500000081586,3.30499999906139,3.30500000060362,3.30499999932152,3.30499999980274,3.30499999941339,3.30500000060687,3.30499999986398,3.3049999995609,3.30500000123549,3.304999998651,3.3049999999524,3.30499999918267,3.30499999890619,3.30500000096207,3.30499999864577,3.30499999975037,3.3050000002909,3.30500000178872,3.30499999929949,3.3049999987383,3.3050000003551,3.30500000009498,3.3050000015676,3.30499999902564,0,3.30499999759933,3.30499999927385,3.3050000015609,3.30500000103845,3.30500000057188,3.30499999911606,0,3.30499999979265,3.30499999946568,3.30499999982244,3.30499999767486,3.30500000064691,3.30500000074059,3.30499999996246,3.30500000093513,3.30500000042708,3.30500000057928,3.30500000066212,3.30499999955517,3.3050000000152,3.30500000021333,3.30500000043955,3.30500000185766,3.30500000077812,3.30499999774372,3.30500000121442,3.30500000046958,3.30499999958622,3.30500000099257,3.3049999992634,3.30499999922283,0,3.30499999913329,3.30499999940486,3.30500000120998,3.30500000021468,3.30500000001172,3.30500000010187,3.30499999926175,3.30500000025626,3.30499999963531,3.30499999913213,3.30500000174053,3.30500000038845,3.30499999781615,3.3050000003296,3.30499999983263,3.30499999902548,3.30500000099538,3.30499999947539,3.30500000120084,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30499999928454,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000083086,0,0,0,0,0,0,3.30500000008253,0,0,0,0,0,0,0,3.30499999867368,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000041104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000156411,0,0,0,0,0,0,0,0,0,0,0,0,3.3050000010047,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30499999880907,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000111925,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000158341,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30499999893367
85,0,200,3.305,6.81822095042913e-10,2,1,3.30499999996901,3.30500000008653,3.30499999996668,3.30499999996914,3.30499999997878,3.30500000002894,3.3049999999623,3.30500000006941,0,3.30499999994553,3.30500000001625,3.30499999998265,3.30500000004474,3.30500000013637,3.30499999989851,3.3049999999505,3.30500000001036,3.30499999999828,3.30499999995563,3.30500000011467,3.30500000004755,3.3050000000116,3.30500000001272,3.30500000004267,3.30499999999301,3.30500000001632,3.30500000002504,3.30500000003792,3.30499999998755,0,3.30499999995036,0,3.30499999994209,3.30499999998556,3.30499999999217,3.30500000001384,3.30500000008405,3.30499999999227,3.304999999959,3.30499999998026,3.30499999999272,3.30499999997806,3.30500000005567,3.30499999986155,3.30500000001866,3.30500000005606,0,3.30499999999053,3.30500000001013,3.30499999999154,3.30500000006101,3.30500000000094,3.30499999993579,0,3.30499999998589,3.30500000001047,3.30499999997261,0,3.30500000003444,3.30499999985588,3.30500000005465,3.30499999998243,3.30500000001231,0,3.30500000007023,3.30500000008737,3.30499999997098,3.30499999998927,3.30500000002124,3.30499999993866,3.30499999993141,3.30499999997234,3.30499999996023,3.30500000008867,0,3.30499999999645,3.30500000008363,3.3050000000534,3.30499999993257,3.30500000002746,3.30499999994032,3.30499999994714,3.30499999999935,3.30499999999967,3.30500000010663,3.30499999999615,3.30499999991951,3.30499999999241,3.30500000001186,3.30499999993497,3.30499999999974,3.30499999999543,3.30500000004915,3.30499999997808,3.30500000003553,3.30499999992607,3.30500000003154,3.30499999993496,3.30499999995296,3.30499999999544,3.3050000000493,3.30499999995434,3.30499999998008,3.3050000000334,3.30500000004658,3.30499999998564,3.30499999996619,3.30499999999584,3.30499999998411,3.30499999998667,3.30500000002354,3.30500000001181,3.30499999999581,3.30499999996664,3.30500000006776,3.30499999999409,3.30499999996576,3.30500000003095,3.30500000005953,3.30499999995508,3.30499999999643,3.30500000006723,3.30500000004139,3.30500000003256,3.3050000000703,3.30500000001758,3.30499999993384,3.3049999999783,3.30500000001002,3.30500000002068,3.30499999996804,3.30499999999963,3.30500000000624,3.30499999998501,3.30500000002886,3.30499999995968,3.30500000003245,3.30499999992279,3.30499999988765,3.30500000006604,3.30499999993018,3.30500000007577,3.3049999999814,3.30499999998157,3.30499999996214,3.3050000000069,3.30499999997477,3.30499999990742,0,3.30499999992632,3.30499999996004,3.30499999999492,3.3050000000267,3.30500000009595,3.30499999998228,0,3.30499999996331,3.30499999999677,3.30499999998585,3.30499999991899,3.30500000002555,3.30500000001563,3.30499999993307,3.30500000008086,3.3050000000736,3.3050000000207,3.30499999999865,3.30499999996966,3.30499999997488,3.30499999996876,3.30500000006639,3.30500000006459,3.30500000000123,3.30500000000108,3.30499999999228,3.30500000005,3.30500000005278,3.30499999998649,3.30499999993839,3.30499999995387,0,3.30500000001181,3.30500000000668,3.304999999951,3.30499999994237,3.30500000000894,3.3050000000547,3.30499999995217,3.30500000001647,3.30499999997552,3.30499999994375,3.30499999997946,3.30500000006545,3.30499999993034,3.30499999999495,3.30499999999019,3.30500000002117,3.30500000005471,3.30500000005144,3.3050000000844,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000001397,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000004133,0,0,0,0,0,0,3.30499999997152,0,0,0,0,0,0,0,3.30500000000337,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000002118,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000003509,0,0,0,0,0,0,0,0,0,0,0,0,3.3049999999545,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30499999996163,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000010787,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3050000000444,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3050000000255
86,0,200,3.305,3.22031308466389e-11,2,1,3.30499999999983,3.30500000000608,3.30499999999884,3.30499999999964,3.30499999999907,3.30500000000149,3.30499999999615,3.3050000000028,0,3.30499999999708,3.30499999999847,3.30500000000054,3.30500000000116,3.3050000000021,3.30499999999698,3.30499999999849,3.30500000000085,3.30500000000264,3.30499999999891,3.30500000000517,3.3050000000026,3.30499999999771,3.30499999999947,3.30499999999958,3.305,3.3049999999989,3.30499999999802,3.30499999999915,3.30499999999793,0,3.30499999999914,0,3.30499999999749,3.30500000000024,3.30499999999982,3.3049999999997,3.30500000000796,3.30500000000014,3.30499999999927,3.30499999999948,3.30500000000093,3.30499999999945,3.30500000000016,3.30499999999871,3.30500000000373,3.30500000000302,0,3.30499999999878,3.30499999999721,3.30500000000134,3.30500000000073,3.30499999999716,3.30500000000083,0,3.30499999999889,3.30500000000141,3.30500000000014,0,3.30500000000057,3.30499999999832,3.30500000000337,3.30500000000215,3.30499999999759,0,3.30500000000306,3.30500000000565,3.30500000000044,3.30500000000036,3.30500000000316,3.30500000000096,3.30499999999815,3.30499999999588,3.30499999999797,3.30500000000149,0,3.30500000000117,3.30500000000151,3.30499999999866,3.30500000000101,3.30500000000314,3.30499999999993,3.30499999999796,3.3050000000012,3.30499999999895,3.30500000000007,3.30499999999697,3.30499999999769,3.30500000000038,3.30500000000095,3.30499999999641,3.30499999999993,3.30500000000007,3.30500000000437,3.3049999999973,3.30500000000195,3.30499999999567,3.30500000000175,3.30499999999927,3.30500000000041,3.30499999999982,3.30500000000223,3.30499999999791,3.30499999999824,3.30500000000063,3.30500000000219,3.30500000000042,3.30500000000206,3.30499999999864,3.30500000000207,3.30499999999858,3.30499999999836,3.3049999999984,3.30500000000295,3.30499999999688,3.30500000000303,3.30500000000138,3.30499999999735,3.30499999999982,3.30500000000144,3.30499999999847,3.30499999999681,3.30500000000255,3.30500000000292,3.30499999999966,3.30500000000131,3.30499999999474,3.30499999999829,3.30500000000146,3.30499999999668,3.3050000000013,3.30499999999499,3.3050000000041,3.30500000000079,3.30500000000009,3.30500000000253,3.30499999999844,3.30499999999891,3.30499999999835,3.30499999999884,3.30500000000013,3.3050000000013,3.30500000000095,3.30499999999667,3.30499999999841,3.30500000000031,3.30500000000283,3.30500000000283,3.30499999999863,0,3.30499999999612,3.30499999999648,3.3050000000013,3.30500000000099,3.30500000000485,3.30499999999969,0,3.30500000000051,3.30499999999885,3.30499999999866,3.30499999999687,3.30500000000259,3.30500000000106,3.30500000000073,3.30500000000105,3.30500000000239,3.3049999999989,3.3049999999985,3.30499999999625,3.30499999999944,3.30499999999936,3.30500000000217,3.30500000000341,3.30500000000103,3.30499999999758,3.30499999999961,3.30500000000195,3.30499999999656,3.305000000001,3.30500000000204,3.30499999999892,0,3.30499999999729,3.30500000000136,3.30499999999598,3.30499999999653,3.30499999999805,3.30499999999869,3.30499999999902,3.30499999999828,3.30500000000041,3.30499999999751,3.30499999999893,3.30500000000393,3.30499999999356,3.30500000000083,3.30500000000137,3.30500000000112,3.30499999999982,3.30500000000167,3.30500000000508,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30499999999918,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000184,0,0,0,0,0,0,3.30499999999966,0,0,0,0,0,0,0,3.30499999999953,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000272,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000114,0,0,0,0,0,0,0,0,0,0,0,0,3.30499999999953,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3049999999976,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000131,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000173,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.305000000002
87,0,200,3.305,1.51516151289768e-12,2,1,3.30500000000004,3.30500000000033,3.30499999999992,3.30500000000002,3.30500000000006,3.30500000000012,3.30499999999988,3.30500000000014,0,3.30499999999992,3.30499999999998,3.30499999999984,3.30500000000008,3.30500000000011,3.30499999999995,3.30499999999997,3.30499999999994,3.30500000000004,3.30500000000007,3.30500000000023,3.30500000000007,3.30499999999988,3.30500000000007,3.30500000000003,3.30500000000003,3.30499999999995,3.30499999999993,3.30500000000005,3.30500000000009,0,3.30499999999997,0,3.30499999999975,3.30500000000013,3.30499999999991,3.30500000000013,3.30500000000015,3.30500000000013,3.30499999999994,3.305,3.30500000000003,3.30500000000001,3.30500000000008,3.30499999999993,3.30500000000021,3.30500000000022,0,3.30499999999994,3.30499999999986,3.30499999999992,3.30499999999999,3.30499999999992,3.30500000000004,0,3.30500000000004,3.30499999999997,3.30500000000003,0,3.30500000000004,3.30499999999992,3.30500000000016,3.3050000000001,3.30499999999988,0,3.30500000000012,3.30500000000015,3.30500000000001,3.30499999999987,3.30499999999988,3.30499999999999,3.305,3.30500000000008,3.30499999999997,3.30500000000004,0,3.3050000000001,3.30499999999993,3.30500000000011,3.30500000000001,3.3050000000002,3.30500000000002,3.30500000000016,3.30499999999994,3.30499999999997,3.30500000000011,3.30500000000005,3.30499999999991,3.30499999999996,3.30499999999997,3.30499999999972,3.30499999999997,3.30500000000002,3.30500000000011,3.30500000000005,3.30500000000011,3.3049999999998,3.30500000000007,3.30499999999987,3.30499999999999,3.30500000000015,3.30500000000016,3.30499999999999,3.30499999999982,3.30500000000012,3.30500000000006,3.30500000000003,3.30499999999997,3.30500000000007,3.30499999999994,3.30500000000007,3.30500000000007,3.30499999999991,3.30500000000004,3.30499999999977,3.305,3.30500000000001,3.30499999999995,3.30500000000002,3.30500000000015,3.30499999999998,3.30499999999986,3.30499999999999,3.30499999999996,3.30500000000013,3.30500000000018,3.30500000000004,3.30499999999991,3.30500000000001,3.30499999999993,3.30500000000016,3.30499999999988,3.30500000000015,3.30499999999996,3.30500000000008,3.30500000000006,3.30499999999998,3.30499999999998,3.30499999999992,3.30500000000004,3.30499999999996,3.305,3.30499999999998,3.30500000000027,3.3050000000001,3.30499999999993,3.30500000000014,3.30500000000013,3.30499999999987,0,3.30499999999988,3.305,3.30500000000003,3.30500000000002,3.30500000000007,3.30500000000008,0,3.30500000000021,3.30499999999993,3.30500000000005,3.30499999999986,3.30499999999998,3.305,3.30500000000001,3.30500000000008,3.30500000000026,3.30499999999996,3.30500000000012,3.30499999999984,3.30500000000011,3.30499999999999,3.30500000000012,3.30500000000024,3.30499999999994,3.30500000000007,3.30499999999998,3.30500000000021,3.3049999999999,3.30500000000001,3.30500000000001,3.30500000000006,0,3.30499999999997,3.30500000000003,3.3049999999999,3.30499999999991,3.30500000000012,3.30499999999997,3.30499999999999,3.305,3.30500000000003,3.30500000000001,3.30500000000001,3.30500000000021,3.30499999999997,3.305,3.30499999999995,3.30500000000011,3.30500000000018,3.30500000000022,3.3050000000001,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000012,0,0,0,0,0,0,3.305,0,0,0,0,0,0,0,3.30500000000005,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000006,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000006,0,0,0,0,0,0,0,0,0,0,0,0,3.30499999999994,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30499999999981,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000005,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30499999999999,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000034
88,0,200,3.305,2.79920670125198e-13,2,1,3.30500000000001,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000001,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000003,3.30500000000002,3.30500000000001,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000001,3.30500000000002,3.30500000000003,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000001,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000003,3.30500000000003,0,3.30500000000002,3.30500000000001,3.30500000000001,3.30500000000001,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000001,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000003,3.30500000000002,3.30500000000001,0,3.30500000000002,3.30500000000002,3.30500000000001,3.30500000000002,3.30500000000001,3.30500000000003,3.30500000000003,3.30500000000002,3.30500000000002,3.30500000000001,0,3.30500000000002,3.30500000000001,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000001,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000001,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000003,3.30500000000002,3.30500000000002,3.30500000000001,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000003,3.30500000000001,3.30500000000002,3.30500000000002,3.30500000000003,3.30500000000003,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000001,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000003,3.30500000000001,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000001,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000003,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000003,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000003,3.30500000000002,3.30500000000002,3.30500000000001,3.30500000000002,3.30500000000002,3.30500000000003,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000001,3.30500000000002,3.30500000000003,3.30500000000003,0,3.30500000000001,3.30500000000002,3.305,3.30500000000002,3.30500000000001,3.30500000000002,3.30500000000002,3.30500000000001,3.30500000000002,3.30500000000002,3.30500000000001,3.30500000000002,3.30500000000003,3.30500000000001,3.30500000000002,3.30500000000003,3.30500000000002,3.30500000000003,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000001,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000001,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002
89,0,200,3.305,2.78899337931112e-13,2,1,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002
90,0,200,3.305,2.75846254886491e-13,2,1,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002
91,0,200,3.305,2.69765462175516e-13,2,1,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002
92,0,200,3.305,2.71800011133438e-13,2,1,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002
93,0,200,3.305,2.7039016223779e-13,2,1,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002
94,0,200,3.305,2.70808134478177e-13,2,1,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002
95,0,200,3.305,2.6211911831437e-13,2,1,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002
96,0,200,3.305,2.55717117596205e-13,2,1,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002
97,0,200,3.305,2.52549359777758e-13,2,1,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002
98,0,200,3.305,2.46437502958805e-13,2,1,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002
99,0,200,3.305,2.4269668311477e-13,2,1,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002
100,0,200,3.305,2.47745266677637e-13,2,1,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002


==> results/results_small_profile.csv <==
k,networktrigger,networksize,average,error,diameter,strconnected,ratio1,ratio2,ratio3,ratio4
0,0,4,8,14.7648230602334,2,0,1,20,3,8
1,0,4,8,9.31551262734392,2,1,4,4,9.71428571428572,15.2
2,0,4,8,2.88372781899887,2,1,9.33333333333333,9.33333333333333,5.81818181818182,8
3,0,4,8,1.09458202214902,2,1,7.55555555555556,7.55555555555556,8.17910447761194,8.87804878048781
4,0,4,8,0.316797727336058,2,1,8.14814814814815,8.14814814814815,7.76237623762376,8
5,0,4,8,0.122458305992548,2,1,7.95061728395062,7.95061728395062,8.01976935749588,8.0986301369863
6,0,4,8,0.0351562906589991,2,1,8.0164609053498,8.0164609053498,7.97365532381998,8
7,0,4,8,0.0136169823300927,2,1,7.99451303155007,7.99451303155007,8.00219498811048,8.01097226455349
8,0,4,8,0.00390571960838513,2,1,8.00182898948331,8.00182898948331,7.99707352761858,8
9,0,4,8,0.00151312793259268,2,1,7.9993903368389,7.9993903368389,8.0002438677424,8.00121930567316
10,-1,3,4,12.7186599516231,Inf,0,8.0002032210537,0,2.66623011527215,-7.99932260795938
11,0,3,4,12.1211509573358,Inf,0,4,0,5.71422212114907,-7.99932260795938
12,0,3,4,12.0259591682509,Inf,0,4,0,4.7999692910061,-7.99932260795938
13,0,3,4,12.0055643467598,Inf,0,4,0,4.38708168944528,-7.99932260795938
14,0,3,4,12.0008341952244,Inf,0,4,0,4.19046871497057,-7.99932260795938
15,0,3,4,11.9996945946366,Inf,0,4,0,4.09448446785546,-7.99932260795938
16,0,3,4,11.9994148777363,Inf,0,4,0,4.04705696711551,-7.99932260795938
17,0,3,4,11.9993455852732,Inf,0,4,0,4.02348243877733,-7.99932260795938
18,0,3,4,11.9993283410669,Inf,0,4,0,4.0117297419513,-7.99932260795938
19,0,3,4,11.9993240398365,Inf,0,4,0,4.0058620058216,-7.99932260795938
20,0,3,4,11.9993229657539,Inf,0,4,0,4.00293028714705,-7.99932260795938
21,0,3,4,11.9993226973862,Inf,0,4,0,4.00146496469812,-7.99932260795938
22,0,3,4,11.9993226303133,Inf,0,4,0,4.0007324376384,-7.99932260795938
23,0,3,4,11.9993226135475,Inf,0,4,0,4.00036620764256,-7.99932260795938
24,0,3,4,11.9993226093564,Inf,0,4,0,4.00018310102725,-7.99932260795938
25,0,3,4,11.9993226083086,Inf,0,4,0,4.00009154981513,-7.99932260795938
26,0,3,4,11.9993226080467,Inf,0,4,0,4.00004577473294,-7.99932260795938
27,0,3,4,11.9993226079812,Inf,0,4,0,4.00002288732282,-7.99932260795938
28,0,3,4,11.9993226079648,Inf,0,4,0,4.00001144365049,-7.99932260795938
29,0,3,4,11.9993226079607,Inf,0,4,0,4.00000572182252,-7.99932260795938
30,1,4,8,13.3333215926315,2,1,4,4,9.3333360883319,19.9999866486628
31,0,4,8,2.7487364766024,2,1,9.33333333333334,9.33333333333334,6.00000083443883,7.99999809270005
32,0,4,8,1.13021124206442,2,1,7.55555555555556,7.55555555555556,8.17391337878828,8.92307630235652
33,0,4,8,0.315053991211083,2,1,8.14814814814815,8.14814814814815,7.76470599289709,7.99999980926999
34,0,4,8,0.122885933470416,2,1,7.95061728395062,7.95061728395062,8.01970447112609,8.09917349027693
35,0,4,8,0.0351346399747799,2,1,8.0164609053498,8.0164609053498,7.97368422305371,7.99999997904066
36,0,4,8,0.013622241259485,2,1,7.99451303155007,7.99451303155007,8.00219418959421,8.01097895001424
37,0,4,8,0.00390545122783618,2,1,8.00182898948331,8.00182898948331,7.99707388581342,7.99999999767403
38,0,4,8,0.00151319234713135,2,1,7.9993903368389,7.9993903368389,8.000243858296,8.00121938749824
39,0,4,8,0.000433958826920637,2,1,8.0002032210537,8.0002032210537,7.99967484977299,7.99999999974159
40,0,4,8,0.000168127670715253,2,1,7.99993225964877,7.99993225964877,8.0000270961004,8.00013548138113
41,0,4,8,4.82178919278551e-05,2,1,8.00002258011708,8.00002258011708,7.99996387187069,7.99999999997129
42,0,4,8,1.86807928950238e-05,2,1,7.99999247329431,7.99999247329431,8.00000301068689,8.00001505341126
43,0,4,8,5.35754656739458e-06,2,1,8.0000025089019,8.0000025089019,7.99999598575938,7.99999999999681
44,0,4,8,2.07564292095003e-06,2,1,7.99999916369937,7.99999916369937,8.00000033452088,8.00000167260032
45,0,4,8,5.95282988978012e-07,2,1,8.00000027876688,8.00000027876688,7.99999955397322,7.99999999999964
46,0,4,8,2.3062698253267e-07,2,1,7.99999990707771,7.99999990707771,8.00000003716899,8.00000018584447
47,0,4,8,6.61425546266615e-08,2,1,8.0000000309741,8.0000000309741,7.99999995044147,7.99999999999996
48,0,4,8,2.56252217605513e-08,2,1,7.9999999896753,7.9999999896753,8.00000000412989,8.00000002064939
49,0,4,8,7.34917410423553e-09,2,1,8.00000000344157,8.00000000344157,7.9999999944935,8
50,0,4,8,2.84724724399879e-09,2,1,7.99999999885281,7.99999999885281,8.00000000045887,8.00000000229438


==> results/results_small_profile_conn05.csv <==
k,networktrigger,networksize,average,error,diameter,strconnected,ratio1,ratio2,ratio3,ratio4,ratio5,ratio6,ratio7,ratio8,ratio9,ratio10,ratio11,ratio12,ratio13,ratio14,ratio15,ratio16,ratio17,ratio18,ratio19,ratio20,ratio21,ratio22,ratio23,ratio24,ratio25,ratio26,ratio27,ratio28,ratio29,ratio30
0,0,10,5.2,10.0796825346833,2,1,10,1,3,4,1,8,6,6,10,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1,0,10,5.2,2.47274036625743,2,1,5.52883031301483,4.46304215027489,4.89087165408373,3.73722627737226,6.13297872340426,5.56384505021521,6.44996729888816,4.75220529270249,5.70143884892086,4.74094707520891,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2,0,10,5.2,1.09416064610397,2,1,5.48107176485488,4.91233772513414,4.82450058451428,5.44874801422195,6.0507604903121,4.96042519892184,5.25550319755928,5.06823717016683,5.24493937030311,5.37002976221126,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3,0,10,5.2,0.372444898114068,2,1,5.37527515737103,5.14211946239249,5.07936012343935,5.42961238389042,5.30249509251662,5.14707852394953,5.18376521632252,5.07173128730634,5.28554909757804,5.19481999201709,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
4,-1,10,5.2,0.114295330750314,2,1,5.2572547077526,5.17124032429823,5.16218187979974,5.24442061123889,5.21492664170674,5.21662271423415,5.21030573026955,5.14126985155756,5.23779547617869,5.19152972766002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
5,0,9,5.44444444444444,0.723228575337505,2,1,5.22065554204565,5.60725568148975,0,5.21128158709314,5.21894231974018,5.7252285309513,5.20020426153723,5.74053966094729,5.21197663103468,5.69152306038652,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
6,1,9,5.44444444444444,0.245395419299272,2,1,5.36702412127879,5.54652488832803,0,5.33923585357,5.31119825884547,5.45103717378605,5.43666818325912,5.56457633503199,5.46217507040207,5.43298956649314,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
7,0,10,8.7,10.0938588273344,2,1,5.40037647976986,5.47239666171678,0,5.40015136947396,13.3694602829042,11.4269856806151,9.73793232928666,5.50202479172432,11.7403757474276,5.43509298795462,0,0,0,0,0,0,0,0,0,0,11.7403757474276,0,0,0,0,0,0,0,0,0
8,0,10,8.7,2.84444114336302,2,1,8.40259648564263,7.75333165791291,0,8.55697552840819,11.1954225671977,8.21703896926775,8.293145303967,8.5455364840425,9.08841582836301,8.33359716247981,0,0,0,0,0,0,0,0,0,0,9.08841582836301,0,0,0,0,0,0,0,0,0
9,0,10,8.7,0.46148186113897,2,1,8.67720065249585,8.71704346494891,0,8.82010445663079,8.96509214473325,8.5276149189486,8.50190074178222,8.81196462845247,8.80794137784778,8.54947558300737,0,0,0,0,0,0,0,0,0,0,8.80794137784778,0,0,0,0,0,0,0,0,0
10,0,10,8.7,0.143779509681878,2,1,8.63949991622056,8.74905051221612,0,8.64991307465357,8.68670905213783,8.71159108158175,8.70283710738155,8.77197937937899,8.72417983580964,8.62632352609707,0,0,0,0,0,0,0,0,0,0,8.72417983580964,0,0,0,0,0,0,0,0,0
11,0,10,8.7,0.0595825418011638,2,1,8.67286362915713,8.71203482295018,0,8.67400248336433,8.71060868743911,8.69116094053532,8.71399663011836,8.7378454469141,8.6961359624847,8.68798873319491,0,0,0,0,0,0,0,0,0,0,8.6961359624847,0,0,0,0,0,0,0,0,0
12,-1,10,8.7,0.0210253400652617,2,1,8.69448649854799,8.70576489427179,0,8.70013402584983,8.70330177230735,8.69044223634522,8.70382854878683,8.71436672264656,8.69475153945591,8.70009235622751,0,0,0,0,0,0,0,0,0,0,8.69475153945591,0,0,0,0,0,0,0,0,0
13,0,9,9.22222222222222,1.87292055349327,2,1,10.0651349397972,10.0171030906459,0,0,8.69880731224628,10.0443318316177,9.57520513627832,8.70394248346974,8.69761369232388,8.70065963449626,0,0,0,0,0,0,0,0,0,0,8.69761369232388,0,0,0,0,0,0,0,0,0
14,0,9,9.22222222222222,0.413907938135906,2,1,9.39115939356656,9.00861878971817,0,0,9.14999697664318,9.23689301162297,9.28710495625258,9.07984153845054,9.16631197650227,9.46917956552772,0,0,0,0,0,0,0,0,0,0,9.16631197650227,0,0,0,0,0,0,0,0,0
15,0,9,9.22222222222222,0.159015825475662,2,1,9.31299071596531,9.17906277257988,0,0,9.21505774032707,9.24289658207963,9.19360477798537,9.11620710619791,9.23109542015505,9.27212198196253,0,0,0,0,0,0,0,0,0,0,9.23109542015505,0,0,0,0,0,0,0,0,0
16,1,9,9.22222222222222,0.0639215786311114,2,1,9.23740213064428,9.19855702923312,0,0,9.21658333538689,9.24552097457906,9.20402511268208,9.18249694643906,9.24166998785299,9.22965221696857,0,0,0,0,0,0,0,0,0,0,9.24166998785299,0,0,0,0,0,0,0,0,0
17,0,10,11.6,7.27288285466729,2,1,14.0102402170426,9.21298490425572,0,0,9.22529170791076,13.9063783756332,9.21575638186928,14.2676189763766,9.23054355391101,9.21893310019215,0,0,0,0,0,0,0,0,0,0,13.3609600823749,0,13.4009755372392,0,0,0,0,0,0,0
18,1,10,11.6,1.61693270138091,3,1,11.4842685134261,11.5334845012382,0,0,10.8762261015428,12.1005778301571,12.1532609553949,12.2695483928185,11.4298772379103,10.6875356502626,0,0,0,0,0,0,0,0,0,0,11.8160672269592,0,11.2004806303528,0,0,0,0,0,0,0
19,0,11,13.2727272727273,4.59295926673902,3,1,13.6044781114078,13.9534381180976,0,0,14.4117822705441,13.5184833385751,11.9251698633139,13.7582330776583,11.423825985241,13.95138252994,0,0,0,0,16.4993724065747,0,0,0,0,0,13.2814768027844,0,11.5928298179266,0,0,0,0,0,0,0
20,0,11,13.2727272727273,1.14923335093435,3,1,13.108479887803,13.7738239076981,0,0,13.0659326162979,13.1707839907884,13.1250623578842,13.3202143582189,13.4793611661603,13.5455639064423,0,0,0,0,13.937735774831,0,0,0,0,0,13.2965807858989,0,12.6359359817466,0,0,0,0,0,0,0
21,1,11,13.2727272727273,0.307343376661249,3,1,13.1165380785927,13.4108626741266,0,0,13.2647124757929,13.2551634592135,13.2916152262566,13.2372230633997,13.335743927018,13.3036520267228,0,0,0,0,13.4711143193016,0,0,0,0,0,13.2369599292967,0,13.2141669851803,0,0,0,0,0,0,0
22,0,12,14.75,4.81597590893997,3,1,15.8461549356121,13.2930892093579,0,0,13.2890541534261,13.2618439455614,15.366593114238,13.2772912736937,16.0064903106893,16.079391813323,0,0,0,0,13.310966305765,0,0,0,0,0,15.5162008589602,0,13.2833468198137,16.9446403386737,0,0,0,0,0,0
23,0,12,14.75,1.56064631941168,3,1,14.9703311455133,14.1003319855024,0,0,14.8808456785248,14.8793383673132,14.8863044613386,13.6556666613003,15.290812593807,15.0885403323417,0,0,0,0,14.2903105998848,0,0,0,0,0,14.9600168461885,0,14.8811971395182,14.562150867957,0,0,0,0,0,0
24,0,12,14.75,0.60335069271906,3,1,14.8638457668402,14.4456250569713,0,0,14.9360395522529,14.8956647407425,14.5709434699336,14.426079642182,14.8829722241233,14.7903826195131,0,0,0,0,14.6704132162006,0,0,0,0,0,14.8617781395306,0,14.9067867333584,14.6962443841973,0,0,0,0,0,0
25,0,12,14.75,0.188863663290178,3,1,14.7835607817375,14.6657362999823,0,0,14.7852174237783,14.8195339264724,14.6700009904583,14.6903513968852,14.8093964406462,14.7313993528311,0,0,0,0,14.752342543826,0,0,0,0,0,14.8176964354699,0,14.7644053661839,14.6976547599862,0,0,0,0,0,0
26,0,12,14.75,0.0625810799618378,3,1,14.7422360899798,14.7374079263644,0,0,14.7657583034206,14.7734425065151,14.7358028165693,14.7431570490001,14.7681384795263,14.7314011083277,0,0,0,0,14.7760195738881,0,0,0,0,0,14.7670732879061,0,14.7502066685764,14.7182539701746,0,0,0,0,0,0
27,0,12,14.75,0.0205281097870815,3,1,14.7442902512893,14.7513963303459,0,0,14.7593225400846,14.7533430470987,14.7467462099566,14.7541871246435,14.7500668690983,14.7426459764257,0,0,0,0,14.7626191451046,0,0,0,0,0,14.7510071390953,0,14.7505056175193,14.7432140949693,0,0,0,0,0,0
28,0,12,14.75,0.00630398920259772,3,1,14.7484548920134,14.7524842256153,0,0,14.7517451494528,14.7491997352882,14.7495116392108,14.7536071679758,14.748777160699,14.748376668179,0,0,0,0,14.7528830718334,0,0,0,0,0,14.7495027917809,0,14.7489441086147,14.7493361860227,0,0,0,0,0,0
29,0,12,14.75,0.00237226473607258,3,1,14.749419116304,14.7513369843698,0,0,14.7498652173714,14.7493676698497,14.7504421682611,14.7513525522234,14.7495339086308,14.7497831195105,0,0,0,0,14.7504979382572,0,0,0,0,0,14.7495729672519,0,14.749405507616,14.7498915110197,0,0,0,0,0,0
30,0,12,14.75,0.000807405917144519,3,1,14.7498156268263,14.7504480708955,0,0,14.7498882160073,14.7497244157565,14.7502562794474,14.7503609971715,14.749777931259,14.7500260351654,0,0,0,0,14.7500368045028,0,0,0,0,0,14.7497530663586,0,14.7498996524187,14.7501015385835,0,0,0,0,0,0
31,0,12,14.75,0.000254739760920597,3,1,14.7499893215065,14.7501042822645,0,0,14.7499341446027,14.7499020698498,14.75007143141,14.7500793400839,14.7499187148527,14.7500469699083,0,0,0,0,14.749937946005,0,0,0,0,0,14.7499203266903,0,14.7499880653545,14.7500970801945,0,0,0,0,0,0
32,0,12,14.75,7.8528376504394e-05,3,1,14.7500112228945,14.7500134975502,0,0,14.749964363622,14.7499768947251,14.7500205380974,14.7500039084855,14.7499863698198,14.7500237643103,0,0,0,0,14.7499606065466,0,0,0,0,0,14.7499848799775,0,14.7499968860551,14.7500328175816,0,0,0,0,0,0
33,0,12,14.75,2.28307211887445e-05,3,1,14.7500053749274,14.749996134019,0,0,14.7499901385821,14.7499979439391,14.7500049736064,14.7499921182172,14.7500002721314,14.7500075725788,0,0,0,0,14.749987051511,0,0,0,0,0,14.7499984051541,0,14.7500021363149,14.7500075420965,0,0,0,0,0,0
34,0,12,14.75,8.1994720357004e-06,3,1,14.7500024095171,14.7499961210951,0,0,14.7499987152014,14.7500010221422,14.7499997837397,14.7499954795557,14.7500010556842,14.7500018766967,0,0,0,0,14.7499965246338,0,0,0,0,0,14.7500007047553,0,14.7500017239366,14.7500017377374,0,0,0,0,0,0
35,0,12,14.75,3.08083323926799e-06,3,1,14.7500008820027,14.7499982724688,0,0,14.7500000088538,14.7500008123351,14.7499993678716,14.7499983499942,14.7500007343507,14.7500002988478,0,0,0,0,14.7499992562007,0,0,0,0,0,14.7500007188761,0,14.7500004964848,14.7500000454991,0,0,0,0,0,0
36,0,12,14.75,1.04508353791513e-06,3,1,14.7500001748857,14.7499994510657,0,0,14.7500001582818,14.7500003778811,14.749999726301,14.7499995111875,14.7500003284061,14.7499999443912,0,0,0,0,14.7500000149876,0,0,0,0,0,14.7500003130944,0,14.7500001196545,14.7499997653156,0,0,0,0,0,0
37,-1,12,14.75,3.30140368605559e-07,3,1,14.7500000044926,14.7499998697461,0,0,14.7500001151918,14.750000122193,14.7499999005634,14.7499999033494,14.7500000889956,14.7499999337553,0,0,0,0,14.7500000959797,0,0,0,0,0,14.7500000905194,0,14.7500000318955,14.7499998823335,0,0,0,0,0,0
38,0,11,15.3636363636364,1.06437970495475,3,1,15.2878165994837,15.4047330953988,0,0,15.5403643490436,0,15.1891627845468,15.378274236256,15.2952093192713,15.3429327923351,0,0,0,0,16.3520219675337,0,0,0,0,0,15.191320879783,0,15.3068925926143,15.5842015889064,0,0,0,0,0,0
39,0,11,15.3636363636364,0.153993256225393,3,1,15.3812144316435,15.4302444701565,0,0,15.3322143922174,0,15.3118678746825,15.4177410851347,15.3451678731054,15.3996897965713,0,0,0,0,15.3940477158637,0,0,0,0,0,15.3735950081025,0,15.271546217408,15.3986806479612,0,0,0,0,0,0
40,0,11,15.3636363636364,0.0615639030552316,3,1,15.3456087398741,15.3913215321694,0,0,15.3448125419249,0,15.3777202349899,15.3621874606065,15.3787210647279,15.3705298399918,0,0,0,0,15.3912788645255,0,0,0,0,0,15.3620597325414,0,15.3454105487027,15.335887179977,0,0,0,0,0,0
41,0,11,15.3636363636364,0.0162387370068401,3,1,15.3566778589794,15.3692553687452,0,0,15.3694149617583,0,15.363799375816,15.3635139571626,15.3604861931621,15.3626567384173,0,0,0,0,15.3734978961608,0,0,0,0,0,15.3591165681188,0,15.3682951005136,15.3635782482189,0,0,0,0,0,0
42,1,11,15.3636363636364,0.00470450542436075,3,1,15.3640343639338,15.364708726557,0,0,15.3631285952374,0,15.3617967726397,15.3658947867207,15.3617780682294,15.3636141698825,0,0,0,0,15.3636094531106,0,0,0,0,0,15.3632255834992,0,15.3635742743276,15.3665440314725,0,0,0,0,0,0
43,0,12,15.75,1.29353339458548,3,1,15.3635718072869,16.1005516585385,0,0,15.3624916769183,0,15.3640145652399,16.0633960719904,16.01387022431,16.0478283767467,0,0,0,16.3341350350328,15.3637100676791,0,0,0,0,0,15.3637332727784,0,15.9875450657097,15.3636603253652,0,0,0,0,0,0
44,0,12,15.75,0.499096884206521,3,1,15.6231876535076,16.0047312500213,0,0,15.5044340954517,0,15.6923031622791,15.9939549619216,15.741655628157,15.6778992676504,0,0,0,15.6691311177614,15.6125398181251,0,0,0,0,0,15.7157466709095,0,15.8442021437805,15.6849446347363,0,0,0,0,0,0
45,-1,12,15.75,0.203587792704106,3,1,15.6940688590263,15.8172667816035,0,0,15.6807293204918,0,15.8029193379801,15.8451789990317,15.7047253192493,15.6916275682795,0,0,0,15.6648233359321,15.8021221906235,0,0,0,0,0,15.7311634867255,0,15.7585077238088,15.7857887093345,0,0,0,0,0,0
46,0,11,13.7272727272727,15.3658256802162,3,1,15.743006852345,15.7593725078809,0,0,9.50633071218959,0,12.9988906730582,15.7708267519335,12.5163459904307,15.7395906636509,0,0,0,10.0228806003007,0.27747009456263,0,0,0,0,0,0,0,12.7187007017348,15.7864676746164,0,0,0,0,0,0
47,0,11,13.7272727272727,3.00347054090748,3,1,13.7828187679602,13.9126320845604,0,0,11.3986827397228,0,14.9312414015971,13.2717787730023,14.318327919384,13.9443184919178,0,0,0,12.9927087419437,12.8253405662083,0,0,0,0,0,0,0,13.4857535570438,13.4171232318434,0,0,0,0,0,0
48,0,11,13.7272727272727,0.683841763701816,3,1,13.748808504815,13.4956839399803,0,0,14.0997240178005,0,13.8493253374982,13.4014375406451,13.6419030546506,13.7690281045461,0,0,0,13.5138350726917,13.7537069446075,0,0,0,0,0,0,0,13.9870650880559,13.9032814368591,0,0,0,0,0,0
49,0,11,13.7272727272727,0.336958036286095,3,1,13.8638314619973,13.5858526489687,0,0,13.809747297253,0,13.6432959412341,13.6459709094007,13.7299191470559,13.7640685003049,0,0,0,13.7207476425147,13.5328881435181,0,0,0,0,0,0,0,13.7659528398139,13.8445059310809,0,0,0,0,0,0
50,0,11,13.7272727272727,0.189048080780128,3,1,13.7719484088306,13.6899823592608,0,0,13.6909265476928,0,13.7155498102893,13.6933027408715,13.7703610238728,13.7477756599451,0,0,0,13.7963192573152,13.5782201542666,0,0,0,0,0,0,0,13.7109812073286,13.7126515356674,0,0,0,0,0,0
51,0,11,13.7272727272727,0.0736279033156809,3,1,13.7277146103367,13.7220702770424,0,0,13.7238499226995,0,13.7233379802714,13.7139761959123,13.7447174696489,13.732755821834,0,0,0,13.7660437137932,13.673952261418,0,0,0,0,0,0,0,13.7325300549011,13.7053289925125,0,0,0,0,0,0
52,0,11,13.7272727272727,0.0200256621772106,3,1,13.7248283511777,13.7277311372759,0,0,13.7282466114855,0,13.7216225799681,13.7278681048734,13.7302276984279,13.725957729169,0,0,0,13.7383859536879,13.7151888777917,0,0,0,0,0,0,0,13.7340455249877,13.7212927725208,0,0,0,0,0,0
53,0,11,13.7272727272727,0.00554323414163905,3,1,13.7261122596449,13.7284411920399,0,0,13.7251779320203,0,13.7256913387423,13.7303425299327,13.7270378768372,13.7253947144599,0,0,0,13.7289941283803,13.7259390863974,0,0,0,0,0,0,0,13.7289986707585,13.7266402583081,0,0,0,0,0,0
54,0,11,13.7272727272727,0.00268003825259365,3,1,13.7265737831454,13.7280355585633,0,0,13.7260879462598,0,13.7276973822389,13.728823773423,13.7266474782952,13.726406941802,0,0,0,13.7267412264433,13.7280837548607,0,0,0,0,0,0,0,13.7272560087587,13.7274760235124,0,0,0,0,0,0
55,0,11,13.7272727272727,0.00139051147560684,3,1,13.7270160485619,13.7275274064918,0,0,13.7271295185646,0,13.7276926813978,13.7276939159052,13.7268491364396,13.7270549467957,0,0,0,13.7265653044473,13.7280424435068,0,0,0,0,0,0,0,13.7271284153199,13.7275692285854,0,0,0,0,0,0
56,0,11,13.7272727272727,0.000581686841807168,3,1,13.7272665134581,13.7272887893607,0,0,13.7273426523866,0,13.7274295764071,13.7272979284172,13.7271146694665,13.727273612161,0,0,0,13.7269076693121,13.7276009818183,0,0,0,0,0,0,0,13.7271840650689,13.7274573195498,0,0,0,0,0,0
57,0,11,13.7272727272727,0.000172561587028097,3,1,13.7273134071006,13.7272405285096,0,0,13.7273185303531,0,13.7273108833505,13.7272196933301,13.7272514670452,13.7273089766051,0,0,0,13.7271732794786,13.7273333880589,0,0,0,0,0,0,0,13.7272302201859,13.7273325355205,0,0,0,0,0,0
58,0,11,13.7272727272727,6.48048497848925e-05,3,1,13.7272963887794,13.727250584742,0,0,13.7272928832969,0,13.7272729544172,13.7272333876488,13.7272857689524,13.7272958421273,0,0,0,13.7272733776406,13.727253794164,0,0,0,0,0,0,0,13.7272618816732,13.727276560359,0,0,0,0,0,0
59,0,11,13.7272727272727,3.83550516663527e-05,3,1,13.7272807110205,13.727264092658,0,0,13.7272792159392,0,13.7272655347543,13.727256929967,13.7272839490637,13.727281114855,0,0,0,13.7272891808329,13.7272510432314,0,0,0,0,0,0,0,13.7272741270002,13.7272656373821,0,0,0,0,0,0
60,0,11,13.7272727272727,1.74786729482914e-05,3,1,13.727273993299,13.7272709642048,0,0,13.7272730368841,0,13.7272679992685,13.7272696296024,13.7272775887365,13.727274026332,0,0,0,13.7272828505284,13.7272622284531,0,0,0,0,0,0,0,13.7272753608162,13.7272678502986,0,0,0,0,0,0
61,0,11,13.7272727272727,5.85408232035207e-06,3,1,13.7272721722112,13.7272730867331,0,0,13.7272716952319,0,13.7272710650507,13.7272734523658,13.7272739222671,13.727272125797,0,0,0,13.7272763601888,13.72726971624,0,0,0,0,0,0,0,13.7272740627037,13.7272708189836,0,0,0,0,0,0
62,0,11,13.7272727272727,1.74476612869274e-06,3,1,13.727272147744,13.7272732529824,0,0,13.7272720600943,0,13.7272724976175,13.7272736878096,13.7272726528898,13.7272721370149,0,0,0,13.7272733024007,13.7272726052341,0,0,0,0,0,0,0,13.727273129098,13.727272339434,0,0,0,0,0,0
63,0,11,13.7272727272727,9.16180176231657e-07,3,1,13.7272724594918,13.7272729939058,0,0,13.7272724931889,0,13.7272728560287,13.727273205866,13.7272724764399,13.7272724593325,0,0,0,13.7272724708009,13.7272731604469,0,0,0,0,0,0,0,13.7272727605693,13.7272728104951,0,0,0,0,0,0
64,0,11,13.7272727272727,4.87397052000808e-07,3,1,13.7272726589929,13.7272728050676,0,0,13.7272726901156,0,13.7272728454496,13.7272728661351,13.7272725833841,13.7272726586034,0,0,0,13.7272724700529,13.7272730176974,0,0,0,0,0,0,0,13.7272726796821,13.7272728456777,0,0,0,0,0,0
65,0,11,13.7272727272727,1.88766650307216e-07,3,1,13.7272727294925,13.7272727311734,0,0,13.7272727426358,0,13.7272727801532,13.7272727335847,13.727272679759,13.7272727293984,0,0,0,13.727272610063,13.7272728354433,0,0,0,0,0,0,0,13.7272726914276,13.7272727868929,0,0,0,0,0,0
66,0,11,13.7272727272727,5.51913846098484e-08,3,1,13.7272727400138,13.7272727166546,0,0,13.7272727433821,0,13.7272727405294,13.7272727077704,13.7272727217198,13.7272727401811,0,0,0,13.7272726972572,13.7272727460691,0,0,0,0,0,0,0,13.7272727129567,13.7272727445578,0,0,0,0,0,0
67,1,11,13.7272727272727,2.17920408872323e-08,3,1,13.7272727348818,13.7272727199648,0,0,13.7272727348149,0,13.7272727266145,13.7272727140213,13.7272727317704,13.7272727349849,0,0,0,13.7272727281802,13.7272727208567,0,0,0,0,0,0,0,13.7272727243907,13.7272727280917,0,0,0,0,0,0
68,0,12,15.4166666666667,9.96260665830733,3,1,13.7272727298098,15.915436286952,0,0,18.4763333857389,0,15.6970486312136,13.7272727222746,13.7272727308736,13.72727272983,0,18.8453084435376,0,17.8156500626466,22.9201194759018,0,0,0,0,0,0,0,13.7272727279059,16.6339655575737,0,0,0,0,0,0
69,1,12,15.4166666666667,2.8950351384269,3,1,15.1430265550334,15.3197025314595,0,0,16.547647786475,0,14.9572981632586,15.0300708689228,15.2803186398597,15.818329191984,0,15.3817386042859,0,15.715197932939,17.8108104495907,0,0,0,0,0,0,0,14.7826067838995,15.9197895433129,0,0,0,0,0,0
70,-1,13,16.1538461538462,3.42704276592102,4,1,15.4570842585738,16.5790655740177,0,0,15.5780702812262,0,16.2767957516575,16.3964260009751,15.6025247063735,15.6275538295521,0,17.7494036312079,0,17.4520977563975,15.721169964733,0,0,0,0,0,0,0,15.2674925176809,15.2997810832392,0,0,0,0,18.1930605982302,0
71,0,12,17.4166666666667,10.9074234845963,4,1,15.5767033278831,0,0,0,16.134713902543,0,17.5561062216448,17.590610872225,17.7479698721332,17.7806598129702,0,16.5784363966079,0,16.4858694502555,27.9093137352489,0,0,0,0,0,0,0,17.7685996425655,18.5430454012824,0,0,0,0,16.6460665944529,0
72,0,12,17.4166666666667,2.79930599207267,4,1,17.5958895279007,0,0,0,17.8037977851383,0,17.3340884264613,17.5859992518204,17.1068920396223,17.3913481388805,0,16.5893171573809,0,16.5342209315776,19.7609739691209,0,0,0,0,0,0,0,17.5457107903529,18.1536694593658,0,0,0,0,17.4733124633269,0
73,0,12,17.4166666666667,0.462930349009391,4,1,17.5983833820837,0,0,0,17.3162447302838,0,17.4923728860699,17.4552995960985,17.3769690837175,17.4525229961224,0,17.3433870767546,0,17.1908930375458,17.1669871627095,0,0,0,0,0,0,0,17.2470279144049,17.5322956755252,0,0,0,0,17.4334776797046,0
74,0,12,17.4166666666667,0.174124299197347,4,1,17.4296129749279,0,0,0,17.3980258598997,0,17.4671424932908,17.3737403751885,17.4224864260779,17.4395218601689,0,17.4963279058929,0,17.3899740857241,17.3142266670536,0,0,0,0,0,0,0,17.3577400484225,17.3783109004745,0,0,0,0,17.4652630490661,0
75,0,12,17.4166666666667,0.0862492685600859,4,1,17.4127543149855,0,0,0,17.4424597772399,0,17.4087037547879,17.3843102009034,17.4156953094464,17.423233098439,0,17.4586279551802,0,17.4279483596464,17.4661797443229,0,0,0,0,0,0,0,17.414352381733,17.4099922611372,0,0,0,0,17.4515157711308,0
76,0,12,17.4166666666667,0.0509949128141123,4,1,17.4177045389262,0,0,0,17.425392079557,0,17.4033230990071,17.405368025771,17.4210006554274,17.4201101647304,0,17.4245715358455,0,17.429687447032,17.4598836717465,0,0,0,0,0,0,0,17.4176911517579,17.4185467849658,0,0,0,0,17.4257550263574,0
77,-1,12,17.4166666666667,0.0175977717643421,3,1,17.4169756358802,0,0,0,17.4169173326442,0,17.4111916415744,17.4144641957754,17.4216588806885,17.4187260511347,0,17.4149661204654,0,17.4234458167108,17.4304498787108,0,0,0,0,0,0,0,17.4177807449856,17.4153446534694,0,0,0,0,17.4147382796996,0
78,0,11,17.1818181818182,0.943436264183746,3,1,17.416561077641,0,0,0,17.4165687685879,0,17.4153097483918,17.0299967738006,16.7711747265943,16.7884749301875,0,17.4144360222439,0,0,17.4172303663353,0,0,0,0,0,0,0,16.7803449176805,17.4153378045866,0,0,0,0,17.413556729745,0
79,0,11,17.1818181818182,0.505146282752632,3,1,17.1722721413053,0,0,0,17.2404050977829,0,17.1855826955255,17.0342091658825,17.1259741280856,17.2651230239358,0,17.4152624028527,0,0,17.4148466963821,0,0,0,0,0,0,0,16.9450920104626,17.2082248026703,0,0,0,0,17.41474152199,0
80,0,11,17.1818181818182,0.297095724138926,3,1,17.1678555281688,0,0,0,17.2284816819211,0,17.1515555467141,17.0968944318804,17.2022581982053,17.2173791994006,0,17.2655636099876,0,0,17.4151983458277,0,0,0,0,0,0,0,17.1348853592963,17.1613235624268,0,0,0,0,17.2912753140127,0
81,0,11,17.1818181818182,0.124505708043715,3,1,17.1801859265066,0,0,0,17.2098325128361,0,17.157497336818,17.1547454727223,17.1960146091008,17.190174431137,0,17.2048532421801,0,0,17.2899153575052,0,0,0,0,0,0,0,17.1767741729096,17.1768949373186,0,0,0,0,17.2110262294496,0
82,0,11,17.1818181818182,0.040819383071011,3,1,17.1827700958626,0,0,0,17.1913969071399,0,17.1728245882173,17.1770037323003,17.1899905674853,17.1840905877676,0,17.183959781938,0,0,17.2189507942857,0,0,0,0,0,0,0,17.1797937946248,17.1796127091594,0,0,0,0,17.1840917112237,0
83,0,11,17.1818181818182,0.0101920631347207,3,1,17.1821097908706,0,0,0,17.1847687533049,0,17.1799209291302,17.1819590569354,17.1854496335917,17.1826196338846,0,17.1802784605639,0,0,17.1897903694109,0,0,0,0,0,0,0,17.1814275562503,17.1796826019671,0,0,0,0,17.1791727601397,0
84,0,11,17.1818181818182,0.00316543010405334,3,1,17.1819180018994,0,0,0,17.1827904530923,0,17.1815817284303,17.1824363054927,17.1830032031585,17.1820259840878,0,17.1805404693209,0,0,17.1818647739548,0,0,0,0,0,0,0,17.1822438810385,17.1807565741536,0,0,0,0,17.1797599599861,0
85,0,11,17.1818181818182,0.00180837230252722,3,1,17.1819238754329,0,0,0,17.1820304702624,0,17.1818410036012,17.1822195282273,17.1821473569983,17.181853405342,0,17.1811392209171,0,0,17.1807612872903,0,0,0,0,0,0,0,17.1821768496008,17.1814770245032,0,0,0,0,17.1807600082733,0
86,0,11,17.1818181818182,0.000967435301347644,3,1,17.1818851310517,0,0,0,17.1817981539228,0,17.1818721211296,17.1820052161298,17.1819094456965,17.1818208834557,0,17.1815263541562,0,0,17.1810762177787,0,0,0,0,0,0,0,17.1819938961299,17.1817237829108,0,0,0,0,17.1813606237616,0
87,0,11,17.1818181818182,0.00043660901472452,3,1,17.1818470963245,0,0,0,17.1817776409745,0,17.1818537113817,17.1818867221665,17.1818396567647,17.1818147638725,0,17.1817123960312,0,0,17.1814513246049,0,0,0,0,0,0,0,17.1818959946597,17.1817967588872,0,0,0,0,17.1816466411227,0
88,0,11,17.1818181818182,0.000169708751228459,3,1,17.181829583246,0,0,0,17.1817953143036,0,17.1818331291487,17.1818385602606,17.1818203390054,17.1818149559374,0,17.1817849421894,0,0,17.1816688827606,0,0,0,0,0,0,0,17.1818502292341,17.1818185053293,0,0,0,0,17.1817627547664,0
89,0,11,17.1818181818182,5.8233962337766e-05,3,1,17.1818226773758,0,0,0,17.1818077314142,0,17.1818230465634,17.1818228451178,17.1818173511506,17.1818166089555,0,17.1818093064947,0,0,17.1817655987697,0,0,0,0,0,0,0,17.1818295162653,17.1818218087742,0,0,0,0,17.1818030879612,0
90,0,11,17.1818181818182,1.77045747430911e-05,3,1,17.1818197733089,0,0,0,17.1818139704704,0,17.181819531885,17.181818610262,17.1818176652554,17.1818176273747,0,17.1818164861507,0,0,17.1818020218573,0,0,0,0,0,0,0,17.1818216211233,17.181820429817,0,0,0,0,17.1818150671366,0
91,0,11,17.1818181818182,4.61486120171992e-06,3,1,17.1818186592392,0,0,0,17.1818167546466,0,17.1818184490583,17.1818178369771,17.1818180002835,17.1818180068693,0,17.1818181749411,0,0,17.1818140754344,0,0,0,0,0,0,0,17.1818191151939,17.1818191831125,0,0,0,0,17.1818179766749,0
92,0,11,17.1818181818182,1.01378569011636e-06,3,1,17.1818183084246,0,0,0,17.181817785461,0,17.1818181686704,17.181817897958,17.1818181365307,17.1818181307296,0,17.1818183738977,0,0,17.18181749169,0,0,0,0,0,0,0,17.1818183942909,17.1818185768045,0,0,0,0,17.1818184161095,0
93,0,11,17.1818181818182,3.06192258233493e-07,3,1,17.1818182114169,0,0,0,17.181818095798,0,17.1818181367376,17.1818180412414,17.1818181827683,17.181818171138,0,17.1818183000279,0,0,17.1818182268631,0,0,0,0,0,0,0,17.1818182074467,17.1818183188505,0,0,0,0,17.1818183495437,0
94,0,11,17.1818181818182,1.5859773772794e-07,3,1,17.1818181862987,0,0,0,17.1818181731337,0,17.1818181548255,17.1818181258922,17.1818181912991,17.1818181816407,0,17.181818232622,0,0,17.1818182878337,0,0,0,0,0,0,0,17.1818181740051,17.1818182207424,0,0,0,0,17.1818182574162,0
95,0,11,17.1818181818182,7.28889380162046e-08,3,1,17.181818181285,0,0,0,17.1818181868372,0,17.181818169909,17.1818181629249,17.1818181884379,17.1818181828884,0,17.1818181994149,0,0,17.1818182418239,0,0,0,0,0,0,0,17.1818181750176,17.1818181900292,0,0,0,0,17.181818208643,0
96,0,11,17.1818181818182,2.78314412038367e-08,3,1,17.1818181811263,0,0,0,17.1818181860717,0,17.1818181773405,17.1818181765619,17.1818181850691,17.1818181824717,0,17.1818181866005,0,0,17.1818182064831,0,0,0,0,0,0,0,17.1818181788256,17.1818181825276,0,0,0,0,17.1818181893452,0
97,0,11,17.1818181818182,8.8633928151961e-09,3,1,17.1818181815162,0,0,0,17.1818181838445,0,17.1818181803942,17.1818181807889,17.181818183185,17.1818181821088,0,17.1818181826179,0,0,17.1818181899143,0,0,0,0,0,0,0,17.1818181808181,17.1818181813062,0,0,0,0,17.1818181831873,0
98,0,11,17.1818181818182,2.29854910160904e-09,3,1,17.1818181817248,0,0,0,17.1818181825676,0,17.1818181814633,17.1818181818076,17.1818181823276,17.1818181819245,0,17.1818181817125,0,0,17.181818183834,0,0,0,0,0,0,0,17.1818181815826,17.1818181814001,0,0,0,0,17.1818181817122,0
99,0,11,17.1818181818182,5.43270430556516e-10,3,1,17.1818181818005,0,0,0,17.1818181820449,0,17.1818181817661,17.1818181819382,17.181818181983,17.1818181818485,0,17.1818181816421,0,0,17.1818181820661,0,0,0,0,0,0,0,17.1818181818085,17.1818181816163,0,0,0,0,17.1818181815634,0
100,0,11,17.1818181818182,2.52157257252567e-10,3,1,17.1818181818211,0,0,0,17.1818181818688,0,17.1818181818278,17.1818181818969,17.181818181863,17.1818181818239,0,17.1818181817145,0,0,17.1818181817128,0,0,0,0,0,0,0,17.1818181818464,17.1818181817431,0,0,0,0,17.181818181662,0
101,0,11,17.1818181818182,1.42869771402852e-10,3,1,17.1818181818232,0,0,0,17.1818181818212,0,17.1818181818309,17.181818181854,17.1818181818275,17.181818181818,0,17.1818181817723,0,0,17.1818181817142,0,0,0,0,0,0,0,17.1818181818388,17.1818181817956,0,0,0,0,17.1818181817475,0
102,0,11,17.1818181818182,6.68989157797988e-11,3,1,17.1818181818212,0,0,0,17.1818181818135,0,17.1818181818252,17.1818181818314,17.1818181818189,17.1818181818174,0,17.1818181818013,0,0,17.1818181817626,0,0,0,0,0,0,0,17.1818181818285,17.1818181818131,0,0,0,0,17.1818181817916,0
103,0,11,17.1818181818182,2.65378397064965e-11,3,1,17.1818181818196,0,0,0,17.1818181818147,0,17.1818181818211,17.1818181818222,17.1818181818176,17.1818181818177,0,17.1818181818129,0,0,17.1818181817948,0,0,0,0,0,0,0,17.1818181818225,17.1818181818178,0,0,0,0,17.1818181818097,0
104,0,11,17.1818181818182,9.10718662357985e-12,3,1,17.1818181818188,0,0,0,17.1818181818165,0,17.1818181818192,17.1818181818191,17.1818181818177,17.1818181818179,0,17.1818181818169,0,0,17.1818181818099,0,0,0,0,0,0,0,17.1818181818197,17.1818181818186,0,0,0,0,17.181818181816,0
105,1,11,17.1818181818182,2.68335267062426e-12,3,1,17.1818181818184,0,0,0,17.1818181818175,0,17.1818181818185,17.1818181818183,17.181818181818,17.1818181818181,0,17.181818181818,0,0,17.1818181818157,0,0,0,0,0,0,0,17.1818181818187,17.1818181818185,0,0,0,0,17.1818181818178,0
106,0,12,18.75,9.25694659915249,3,1,17.1818181818183,0,0,0,20.6824057604776,0,18.9767411319826,19.4728312807064,17.1818181818181,17.1818181818182,0,17.1818181818182,0,0,26.7581353168813,0,0,0,0,0,0,0,20.2723731917161,17.1818181818183,0,19.1742110766356,0,0,17.1818181818183,0
107,-1,12,18.75,2.13756170668493,3,1,19.0142561764117,0,0,0,19.1738748060998,0,18.3527748883371,19.4468941658294,17.8123751251543,18.7378479246531,0,17.7781271530222,0,0,19.5681274140578,0,0,0,0,0,0,0,18.6463986490815,19.3329570283037,0,18.9023699370364,0,0,17.8504037047089,0
108,-1,11,19.5454545454545,3.39851815635497,3,1,18.8884777220405,0,0,0,21.2052984407504,0,20.223507002676,20.588768197222,0,18.9357325098712,0,18.3938755091003,0,0,18.7351174823678,0,0,0,0,0,0,0,20.9598692828798,18.6586684422271,0,18.97387903331,0,0,18.3849511015791,0
109,0,10,18.2,5.88300645339444,3,1,16.8265400557524,0,0,0,19.5788328891338,0,19.4444823606819,17.056118274818,0,19.4082744162726,0,19.1370202704379,0,0,18.8194061827146,0,0,0,0,0,0,0,0,13.2889330394024,0,17.6806567080293,0,0,19.1247143402224,0
110,-1,10,18.2,0.934319604846157,3,1,18.4009710918025,0,0,0,18.7624911530363,0,17.5907202392784,18.0382325106981,0,18.4009710918025,0,18.4577495745347,0,0,18.1877059932083,0,0,0,0,0,0,0,0,18.0988052582158,0,18.1604889913762,0,0,18.1998037548524,0
111,1,9,19.8888888888889,7.73998120632495,3,1,24.8661438955798,0,0,0,18.1967579087677,0,18.110672152781,18.2528420458605,0,0,0,18.1250442424089,0,0,18.2290343671306,0,0,0,0,0,0,0,0,17.9748311206129,0,23.5299226214663,0,0,17.979642536736,0
112,0,10,20.5,3.35080375959185,3,1,21.4224009499677,0,0,0,19.8113577953737,0,20.5246734191734,19.7553776829802,0,0,0,21.9305524408794,19.8159759180436,0,21.2139449218637,0,0,0,0,0,0,0,0,20.4928549998216,0,21.1084176619933,0,0,18.0600300453749,0
113,1,10,20.5,1.17354824278005,3,1,20.5046933777007,0,0,0,20.8622637923678,0,20.6280675853096,20.0427908517343,0,0,0,20.5230464918712,20.1207746717921,0,21.409300988623,0,0,0,0,0,0,0,0,20.6154385757693,0,20.3241260989855,0,0,20.4286704035766,0
114,0,11,22.0909090909091,5.08364950537598,3,1,22.8600241955696,0,0,0,20.6414178094908,0,20.4401863954427,20.5023488675669,0,0,0,22.9566198225472,20.5018837015837,0,25.0944430105707,0,0,0,22.9043242368507,0,0,0,0,23.3676648775309,0,23.0797309095612,0,0,20.5620764051131,0
115,0,11,22.0909090909091,1.4070248735505,3,1,22.0605403187684,0,0,0,22.2099950009552,0,22.1547221700774,21.8691703239981,0,0,0,21.8446715571643,21.443061701017,0,23.2600076652075,0,0,0,22.1840132889217,0,0,0,0,22.266269274028,0,22.0128162895257,0,0,21.9540647359197,0
116,0,11,22.0909090909091,0.243323652607698,3,1,22.1405885420135,0,0,0,22.1889517521772,0,22.0302243357649,22.1868271078449,0,0,0,21.9437364102479,22.1112551188889,0,22.1913282339819,0,0,0,22.0765465308433,0,0,0,0,22.0944631815671,0,22.0598951386197,0,0,22.0608335171609,0
117,0,11,22.0909090909091,0.113364868351306,3,1,22.1147650227327,0,0,0,22.0695190102542,0,22.0743103348357,22.1325438077239,0,0,0,22.0658040932251,22.126809067034,0,22.0523444631651,0,0,0,22.1211538486319,0,0,0,0,22.0649357794198,0,22.1190786835027,0,0,22.0274520183211,0
118,0,11,22.0909090909091,0.0356905295458332,3,1,22.0939844595547,0,0,0,22.0803754587332,0,22.090476835097,22.0882573011838,0,0,0,22.094793845562,22.0890331054835,0,22.0959609167249,0,0,0,22.0994075185878,0,0,0,0,22.0878442958013,0,22.103500684746,0,0,22.0615512349795,0
119,0,11,22.0909090909091,0.0106783831696236,3,1,22.0910415350367,0,0,0,22.0933596965839,0,22.0909869056077,22.0880997386668,0,0,0,22.0905094644577,22.088153238438,0,22.0989706824096,0,0,0,22.0896211284258,0,0,0,0,22.0927788672193,0,22.0907523247765,0,0,22.0861991891845,0
120,0,11,22.0909090909091,0.00238235000673878,3,1,22.0915497181267,0,0,0,22.0922287780311,0,22.0903816756021,22.0912634261622,0,0,0,22.0897284354889,22.0915377065358,0,22.0915468661177,0,0,0,22.0904375751899,0,0,0,0,22.0911839218422,0,22.0902167015266,0,0,22.0905259856639,0
121,0,11,22.0909090909091,0.00105903616627529,3,1,22.0912517127158,0,0,0,22.0907031700787,0,22.0907150182041,22.0911099257173,0,0,0,22.090761553312,22.0913397004362,0,22.090338509653,0,0,0,22.0911777957083,0,0,0,0,22.0907389101178,0,22.0910519856855,0,0,22.0904301043637,0
122,-1,11,22.0909090909091,0.000341757587058319,3,1,22.090960996012,0,0,0,22.0907649367246,0,22.0909128755655,22.0907986814507,0,0,0,22.0910060251815,22.0908642402812,0,22.0909079331139,0,0,0,22.0910070947968,0,0,0,0,22.0908962949871,0,22.0910126965129,0,0,22.0906872636873,0
123,0,10,21.8,1.10854192417696,3,1,22.0909067510458,0,0,0,22.0909310262865,0,21.6095797333447,21.0868700545177,0,0,0,21.5208149041997,22.0908587897055,0,22.0909949850268,0,0,0,21.5321162732626,0,0,0,0,22.0909357967959,0,21.4665980845641,0,0,0,0
124,0,10,21.8,0.326698794319663,3,1,21.9499603958697,0,0,0,21.7188534808041,0,21.7209581651978,21.700721250283,0,0,0,21.7974232227746,21.8875309492605,0,21.5993764193984,0,0,0,21.8974731901796,0,0,0,0,21.8146567750814,0,21.7373791512647,0,0,0,0
125,0,10,21.8,0.151365827886717,3,1,21.8229268314341,0,0,0,21.7292263565299,0,21.8037823185386,21.7013088556651,0,0,0,21.8565273874572,21.761394367142,0,21.7800309659361,0,0,0,21.8448991615018,0,0,0,0,21.8034801788944,0,21.8225891267486,0,0,0,0
126,0,10,21.8,0.0642570584338468,3,1,21.7955303889126,0,0,0,21.8033811701576,0,21.8105350423755,21.7627281866447,0,0,0,21.8181174371624,21.7685699576255,0,21.833287037868,0,0,0,21.7946044323491,0,0,0,0,21.8107830707265,0,21.7947196697611,0,0,0,0
127,0,10,21.8,0.0170906522422715,3,1,21.799866393965,0,0,0,21.8101403729834,0,21.8016483326074,21.797534054075,0,0,0,21.7976350725975,21.797789028083,0,21.8075953867812,0,0,0,21.7934431571977,0,0,0,0,21.8038557860757,0,21.792623209575,0,0,0,0
128,1,10,21.8,0.0055989499920874,3,1,21.8015015070365,0,0,0,21.8011095295443,0,21.7991798732327,21.8015072158245,0,0,0,21.7982727941006,21.8029329402493,0,21.7965689226885,0,0,0,21.7996748858456,0,0,0,0,21.7998121574393,0,21.7988084883199,0,0,0,0
129,0,11,22.1818181818182,0.858177358051774,3,1,22.1745203169865,0,0,0,22.3647750053163,0,21.7998163163224,22.5618494826345,0,0,22.4618474831952,22.2796954741795,22.2743829193728,0,21.7986054332631,0,0,0,22.2500949287701,0,0,0,0,21.7997639347254,0,22.3180126301464,0,0,0,0
130,-1,11,22.1818181818182,0.267231617603942,3,1,22.1255499333477,0,0,0,22.1995751561096,0,22.1418283744101,22.3396311481674,0,0,22.1192320792258,22.1974922783245,22.1478846715286,0,22.2247613957178,0,0,0,22.1827850385302,0,0,0,0,22.0672968967336,0,22.3272583229482,0,0,0,0
131,0,10,21.3,3.2696866706609,3,1,20.4536412397538,0,0,0,22.2101343387338,0,19.9836903602495,22.257012669048,0,0,22.1588838480499,22.1559915958233,19.9181838799079,0,22.2323718790804,0,0,0,20.1128657720349,0,0,0,0,0,0,22.2160868298789,0,0,0,0
132,-1,10,21.3,1.43883165586252,3,1,20.7972046831402,0,0,0,21.8396077608657,0,21.4472308707941,22.2168637273396,0,0,21.2972533818983,20.7158106943682,21.2461442530693,0,21.6248596753936,0,0,0,20.8623730442744,0,0,0,0,0,0,21.4506802991967,0,0,0,0
133,0,9,19.6666666666667,7.26996695980165,3,1,21.2636974312278,0,0,0,17.4353091442154,0,17.0697398926825,16.691645557122,0,0,21.0692635932146,21.0116091899014,21.6337661176247,0,15.2482137127271,0,0,0,21.2666108480924,0,0,0,0,0,0,0,0,0,0,0
134,0,9,19.6666666666667,2.87214353472669,3,1,19.9042590028389,0,0,0,18.7572662476837,0,19.5355313113738,17.6444859947845,0,0,19.8808658907356,20.8299861154978,18.6077004508936,0,20.3116922612636,0,0,0,20.2347134791939,0,0,0,0,0,0,0,0,0,0,0
135,-1,9,19.6666666666667,1.45321745312635,3,1,19.5576786921544,0,0,0,19.8958375079689,0,19.728743973553,18.9482701955733,0,0,20.1590575194991,19.8781501996571,18.9434794263249,0,20.4868863334383,0,0,0,19.4555692762552,0,0,0,0,0,0,0,0,0,0,0
136,0,8,18.375,3.17134200053568,3,1,18.3648512436483,0,0,0,17.8526648911605,0,19.6089924746573,15.9805624835164,0,0,17.9166495294753,19.5719379692667,17.5147317556823,0,0,0,0,0,17.9934275101098,0,0,0,0,0,0,0,0,0,0,0
137,0,8,18.375,1.60513519920091,3,1,18.1537770133183,0,0,0,18.9544779759412,0,18.7998185654754,17.3930623419577,0,0,19.0111761721062,18.5530486014142,17.8584131755006,0,0,0,0,0,17.7886818937175,0,0,0,0,0,0,0,0,0,0,0
138,0,8,18.375,0.627344007550411,3,1,18.3004255703195,0,0,0,18.7627048061401,0,18.3422639858153,18.6066903916786,0,0,18.5453571948614,18.2711798771319,18.4615956708624,0,0,0,0,0,18.0067160669311,0,0,0,0,0,0,0,0,0,0,0
139,0,8,18.375,0.37633919415885,3,1,18.3525204828899,0,0,0,18.4484660441921,0,18.3337707796955,18.6627997764444,0,0,18.3308576427142,18.2707938190984,18.5543987020775,0,0,0,0,0,18.2962048818702,0,0,0,0,0,0,0,0,0,0,0
140,0,8,18.375,0.156746523610425,3,1,18.3801533334674,0,0,0,18.335522417434,0,18.3560917161455,18.4688184182403,0,0,18.3133915851087,18.3426455107492,18.4654140255673,0,0,0,0,0,18.4034237878202,0,0,0,0,0,0,0,0,0,0,0
141,0,8,18.375,0.0565692253727835,3,1,18.383011584898,0,0,0,18.338773734408,0,18.3722934494445,18.3627901988379,0,0,18.3515379365045,18.3799286224919,18.3872624246657,0,0,0,0,0,18.4056923115098,0,0,0,0,0,0,0,0,0,0,0
142,0,8,18.375,0.0346065204508406,3,1,18.3782576155275,0,0,0,18.364037372136,0,18.3773524669006,18.3483928595996,0,0,18.375517797722,18.384461185741,18.3625112816985,0,0,0,0,0,18.3853728363228,0,0,0,0,0,0,0,0,0,0,0
143,0,8,18.375,0.0165014542954952,3,1,18.3750545766639,0,0,0,18.3767795096798,0,18.3768105932288,18.3633635858941,0,0,18.3802223351455,18.3790197552977,18.3657174206991,0,0,0,0,0,18.3740799543671,0,0,0,0,0,0,0,0,0,0,0
144,0,8,18.375,0.00560785274809468,3,1,18.3743416317934,0,0,0,18.3782588821325,0,18.3754715878765,18.3743985035979,0,0,18.3776812801872,18.375153898585,18.3726709806343,0,0,0,0,0,18.3723217956527,0,0,0,0,0,0,0,0,0,0,0
145,0,8,18.375,0.00304786235992432,3,1,18.3746364889894,0,0,0,18.3763662483885,0,18.3748706115099,18.3771310545882,0,0,18.3753318803274,18.3742345385586,18.3757117218391,0,0,0,0,0,18.3737630960969,0,0,0,0,0,0,0,0,0,0,0
146,0,8,18.375,0.00165788321922294,3,1,18.3749445271347,0,0,0,18.3750430715682,0,18.3748315007911,18.3762655293106,0,0,18.3746119769649,18.3745584728478,18.375871154536,0,0,0,0,0,18.3749037211194,0,0,0,0,0,0,0,0,0,0,0
147,0,8,18.375,0.00059478438676391,3,1,18.3750469921972,0,0,0,18.3747349505177,0,18.3749372442663,18.3752270396695,0,0,18.374722661336,18.374925438167,18.3753154964463,0,0,0,0,0,18.3752093071173,0,0,0,0,0,0,0,0,0,0,0
148,0,8,18.375,0.000264908275953201,3,1,18.3750368072905,0,0,0,18.3748492784806,0,18.3750019888871,18.3748545082535,0,0,18.3749336017852,18.3750532402996,18.3749849367192,0,0,0,0,0,18.3751321464444,0,0,0,0,0,0,0,0,0,0,0
149,1,8,18.375,0.00015946537333811,Inf,0,18.3750097621834,0,0,0,18.3749753369053,0,18.37501429332,18.3748743816108,0,0,18.3750229883133,18.375044170373,18.3749254335159,0,0,0,0,0,18.3750264898692,0,0,0,0,0,0,0,0,0,0,0
150,0,9,20.1111111111111,7.93614643507035,Inf,0,18.3749979302482,0,0,0,18.3750210088966,0,18.3750106377774,18.3749650772662,0,0,18.3750266374316,18.3750139664131,18.3749648477548,0,0,0,0,0,18.3749872733321,0,0,26.3456698036981,0,0,0,0,0,0,0,0
151,0,9,20.1111111111111,6.23272575947568,Inf,0,18.3749994419211,0,0,0,18.3750168830744,0,18.3750036804297,18.37501039891,0,0,18.3750106565006,18.375000636973,18.3750002295299,0,0,0,0,0,18.3749898544523,0,0,23.9496429169792,0,0,0,0,0,0,0,0
152,0,9,20.1111111111111,5.58925906922332,Inf,0,18.3750021329137,0,0,0,18.3750063705061,0,18.3750018000648,18.3750134810274,0,0,18.3750022030333,18.3749995842976,18.3750085652781,0,0,0,0,0,18.374999588932,0,0,22.7808076717617,0,0,0,0,0,0,0,0
153,-1,9,20.1111111111111,5.29516390209118,Inf,0,18.3750031615046,0,0,0,18.375001910639,0,18.3750021960393,18.3750066753618,0,0,18.3750010311938,18.3750016777576,18.3750061412032,0,0,0,0,0,18.3750037674252,0,0,22.0925748768737,0,0,0,0,0,0,0,0
154,1,8,21.375,7.2873764186717,4,1,0,0,0,0,18.3750017272666,0,24.9380847649569,18.3750025767299,0,0,24.3498090909342,21.4829341658003,18.3750033599151,0,0,0,0,0,23.5000318186811,0,0,21.557835627092,0,0,0,0,0,0,0,0
155,0,9,22.1111111111111,5.31758951693674,4,1,0,0,0,0,23.9232255386293,0,21.5097814679098,19.4731485565985,0,0,25.5072596957815,21.9475660097671,19.9315874121035,0,0,0,0,0,20.9598565511186,0,0,21.9238527866384,0,0,0,0,0,0,0,22.0763650673582
156,0,9,22.1111111111111,1.91540734087521,4,1,0,0,0,0,22.4875473276074,0,21.1733259879012,23.4788414666991,0,0,22.2559039858761,21.840333497542,22.5397576618475,0,0,0,0,0,21.4260332886236,0,0,22.0227304186617,0,0,0,0,0,0,0,21.9635046554094
157,0,9,22.1111111111111,0.668876138902134,4,1,0,0,0,0,22.091916143634,0,22.2834918392592,22.5414184249739,0,0,21.967493692938,21.9977460972846,22.4693400335017,0,0,0,0,0,22.3561475323786,0,0,22.0855505198045,0,0,0,0,0,0,0,22.0128990902567
158,0,9,22.1111111111111,0.340131080604667,4,1,0,0,0,0,22.0343684861352,0,22.2980026273763,22.1463296467399,0,0,22.0137113329339,22.2102155076625,22.2090239989838,0,0,0,0,0,22.3210527843179,0,0,22.1062196429902,0,0,0,0,0,0,0,22.0858886414504
159,0,9,22.1111111111111,0.149744699557832,4,1,0,0,0,0,22.0812083983189,0,22.1932491136883,22.053143951683,0,0,22.0974579659178,22.195291469638,22.0962181110897,0,0,0,0,0,22.1735294821302,0,0,22.1072928747651,0,0,0,0,0,0,0,22.115268660788
160,0,9,22.1111111111111,0.0561334173828283,4,1,0,0,0,0,22.1141558555595,0,22.1326987284039,22.0789244413796,0,0,22.125160274743,22.1410153330187,22.088829600679,0,0,0,0,0,22.1060824636397,0,0,22.1073406483498,0,0,0,0,0,0,0,22.1145856284754
161,0,9,22.1111111111111,0.017443042153808,4,1,0,0,0,0,22.1183063457181,0,22.1134850725006,22.1094714587576,0,0,22.1196798883077,22.1145730366252,22.1066788931543,0,0,0,0,0,22.0995952131406,0,0,22.1087354878571,0,0,0,0,0,0,0,22.1101884805396
162,0,9,22.1111111111111,0.00808280632440347,4,1,0,0,0,0,22.1135866724011,0,22.1122621734539,22.1168465030867,0,0,22.1120189819051,22.1100188350462,22.1146206182078,0,0,0,0,0,22.1086129843808,0,0,22.1100850264486,0,0,0,0,0,0,0,22.1092790998094
163,0,9,22.1111111111111,0.00517828116550708,4,1,0,0,0,0,22.1107776211514,0,22.1132450488158,22.1138944032117,0,0,22.1098413903459,22.1115596317559,22.1139432354321,0,0,0,0,0,22.1129849514742,0,0,22.110766952429,0,0,0,0,0,0,0,22.1101421103028
164,0,9,22.1111111111111,0.00289762744507926,4,1,0,0,0,0,22.1104999480183,0,22.1128162467663,22.1111964163729,0,0,22.1104073340257,22.1122910991831,22.1118659571915,0,0,0,0,0,22.1127166621033,0,0,22.110980989636,0,0,0,0,0,0,0,22.1108749593249
165,-1,9,22.1111111111111,0.00134400639823506,4,1,0,0,0,0,22.1109249639466,0,22.1119210849892,22.1106190833516,0,0,22.1110666739378,22.1119032271944,22.1109981964478,0,0,0,0,0,22.1115855844861,0,0,22.1110320390041,0,0,0,0,0,0,0,22.1111091674437
166,0,8,20.625,1532.99987377071,4,1,0,0,0,0,18.6985179362691,0,-1512.36689239309,22.1108998886248,0,0,17.1733294238705,0,22.1109893297777,0,0,0,0,0,22.1111088166711,0,0,22.1110667646724,0,0,0,0,0,0,0,20.7367968944491
167,0,8,20.625,5.710230608435,4,1,0,0,0,0,19.1457124497905,0,15.9028009953099,19.1853034110715,0,0,19.3009961385447,0,19.0129735688201,0,0,0,0,0,21.2930315341355,0,0,21.1583854696156,0,0,0,0,0,0,0,21.6069218947895
168,0,8,20.625,3.15378666526829,4,1,0,0,0,0,20.6773851013416,0,18.5501398710272,19.1905639128119,0,0,21.1477420355878,0,19.0277887915415,0,0,0,0,0,19.9086487017877,0,0,20.8242624062086,0,0,0,0,0,0,0,21.0764057143841
169,-1,8,20.625,1.92608383147819,Inf,0,0,0,0,0,20.9317947975084,0,19.0583981666827,20.5096016194125,0,0,21.0143353667603,0,20.0775034886604,0,0,0,0,0,19.7977795583827,0,0,20.6635643557129,0,0,0,0,0,0,0,20.729892618462
170,0,7,22.7142857142857,32.5860707822168,Inf,0,0,0,0,0,20.7918524874961,0,-6.95887136923616,0,0,0,20.7309945580728,0,29.201443788757,0,0,0,0,0,33.9760109030747,0,0,22.116582011305,0,0,0,0,0,0,0,20.6024996050962
171,0,7,22.7142857142857,30.0993607637458,Inf,0,0,0,0,0,21.4063116905077,0,-6.95887136923616,0,0,0,21.7193011387013,0,23.8257515270325,0,0,0,0,0,27.3470083082639,0,0,22.564770199954,0,0,0,0,0,0,0,22.4805188313869
172,0,7,22.7142857142857,29.7190131989292,Inf,0,0,0,0,0,22.1834115124041,0,-6.95887136923616,0,0,0,22.5922326489331,0,22.2937991594737,0,0,0,0,0,24.210451824888,0,0,22.6881841981952,0,0,0,0,0,0,0,22.8180478622318
173,0,7,22.7142857142857,29.677260966176,Inf,0,0,0,0,0,22.6104373643466,0,-6.95887136923616,0,0,0,22.8299724526153,0,22.3406521516361,0,0,0,0,0,22.9904784917386,0,0,22.7074842606764,0,0,0,0,0,0,0,22.7731796928839
174,-1,7,22.7142857142857,29.6735177342352,Inf,0,0,0,0,0,22.7315754182109,0,-6.95887136923616,0,0,0,22.7925794431402,0,22.5939517773713,0,0,0,0,0,22.6937909827421,0,0,22.7095164834647,0,0,0,0,0,0,0,22.72146504647
175,0,6,22.1666666666667,30.9358420169641,Inf,0,0,0,0,0,22.735061576664,0,-6.95887136923616,0,0,0,22.7375913021035,0,0,0,0,0,0,0,11.7708970749442,0,0,22.23493364943,0,0,0,0,0,0,0,22.1063183480118
176,0,6,22.1666666666667,29.1770717255809,Inf,0,0,0,0,0,22.4849231544365,0,-6.95887136923616,0,0,0,22.2464627008932,0,0,0,0,0,0,0,20.4699144518549,0,0,22.2060999992289,0,0,0,0,0,0,0,22.0387177174881
177,0,6,22.1666666666667,29.1299895526002,Inf,0,0,0,0,0,22.2860261204781,0,-6.95887136923616,0,0,0,22.0824336454437,0,0,0,0,0,0,0,21.6831557600803,0,0,22.2043783390817,0,0,0,0,0,0,0,22.1139541855003
178,0,6,22.1666666666667,29.126449897305,Inf,0,0,0,0,0,22.197614700331,0,-6.95887136923616,0,0,0,22.1076574204645,0,0,0,0,0,0,0,21.9473046172769,0,0,22.1884851608859,0,0,0,0,0,0,0,22.1576050956786
179,0,6,22.1666666666667,29.1257650992865,Inf,0,0,0,0,0,22.1727004810176,0,-6.95887136923616,0,0,0,22.1476643315521,0,0,0,0,0,0,0,22.0537322642409,0,0,22.1751981324943,0,0,0,0,0,0,0,22.1681756992189
180,0,6,22.1666666666667,29.1255818078997,Inf,0,0,0,0,0,22.1683933038244,0,-6.95887136923616,0,0,0,22.1640855784164,0,0,0,0,0,0,0,22.1163406252219,0,0,22.1690735413278,0,0,0,0,0,0,0,22.1679398702054
181,0,6,22.1666666666667,29.125543925805,Inf,0,0,0,0,0,22.1677815501651,0,-6.95887136923616,0,0,0,22.1671700695446,0,0,0,0,0,0,0,22.1481929609766,0,0,22.1672058737992,0,0,0,0,0,0,0,22.1668347309778
182,0,6,22.1666666666667,29.1255386263822,Inf,0,0,0,0,0,22.1673417242017,0,-6.95887136923616,0,0,0,22.1669019690228,0,0,0,0,0,0,0,22.160849478987,0,0,22.1668183458045,0,0,0,0,0,0,0,22.1665173097362
183,0,6,22.1666666666667,29.1255380923508,Inf,0,0,0,0,0,22.1669680073299,0,-6.95887136923616,0,0,0,22.1665942895201,0,0,0,0,0,0,0,22.1648849320012,0,0,22.166747532573,0,0,0,0,0,0,0,22.1665618285508
184,0,6,22.1666666666667,29.1255380433806,Inf,0,0,0,0,0,22.1667681718845,0,-6.95887136923616,0,0,0,22.1665683312897,0,0,0,0,0,0,0,22.1660245154293,0,0,22.1667130138321,0,0,0,0,0,0,0,22.1666333231413
185,0,6,22.1666666666667,29.1255380373028,Inf,0,0,0,0,0,22.1666942500789,0,-6.95887136923616,0,0,0,22.1666203273774,0,0,0,0,0,0,0,22.1663870576197,0,0,22.1666876857764,0,0,0,0,0,0,0,22.1666625328626
186,0,6,22.1666666666667,29.1255380361719,Inf,0,0,0,0,0,22.166674171287,0,-6.95887136923616,0,0,0,22.1666540924446,0,0,0,0,0,0,0,22.1665425705858,0,0,22.1666740925076,0,0,0,0,0,0,0,22.1666677930591
187,0,6,22.1666666666667,29.1255380359456,Inf,0,0,0,0,0,22.1666696121943,0,-6.95887136923616,0,0,0,22.1666650531024,0,0,0,0,0,0,0,22.1666169185465,0,0,22.1666688275631,0,0,0,0,0,0,0,22.1666671575993
188,0,6,22.1666666666667,29.1255380359082,Inf,0,0,0,0,0,22.1666681744673,0,-6.95887136923616,0,0,0,22.1666667367406,0,0,0,0,0,0,0,22.1666490082737,0,0,22.1666672806388,0,0,0,0,0,0,0,22.1666665520152
189,0,6,22.1666666666667,29.1255380359034,Inf,0,0,0,0,0,22.1666673817188,0,-6.95887136923616,0,0,0,22.1666665889704,0,0,0,0,0,0,0,22.1666608272552,0,0,22.1666668937162,0,0,0,0,0,0,0,22.1666664934783
190,0,6,22.1666666666667,29.1255380359029,Inf,0,0,0,0,0,22.1666669471491,0,-6.95887136923616,0,0,0,22.1666665125793,0,0,0,0,0,0,0,22.166664668399,0,0,22.1666667747209,0,0,0,0,0,0,0,22.1666665850332
191,0,6,22.1666666666667,29.1255380359028,Inf,0,0,0,0,0,22.1666667588461,0,-6.95887136923616,0,0,0,22.1666665705431,0,0,0,0,0,0,0,22.1666658978525,0,0,22.1666667170109,0,0,0,0,0,0,0,22.1666666450926
192,0,6,22.1666666666667,29.1255380359028,Inf,0,0,0,0,0,22.1666666945144,0,-6.95887136923616,0,0,0,22.1666666301828,0,0,0,0,0,0,0,22.1666663463129,0,0,22.1666666867945,0,0,0,0,0,0,0,22.1666666642784
193,0,6,22.1666666666667,29.1255380359028,Inf,0,0,0,0,0,22.1666666759869,0,-6.95887136923616,0,0,0,22.1666666574593,0,0,0,0,0,0,0,22.1666665355595,0,0,22.1666666735413,0,0,0,0,0,0,0,22.1666666669872
194,0,6,22.1666666666667,29.1255380359028,Inf,0,0,0,0,0,22.1666666705343,0,-6.95887136923616,0,0,0,22.1666666650817,0,0,0,0,0,0,0,22.1666666168261,0,0,22.1666666688241,0,0,0,0,0,0,0,22.1666666665858
195,0,6,22.1666666666667,29.1255380359028,Inf,0,0,0,0,0,22.1666666684096,0,-6.95887136923616,0,0,0,22.1666666662849,0,0,0,0,0,0,0,22.1666666489965,0,0,22.1666666673887,0,0,0,0,0,0,0,22.1666666664057
196,0,6,22.1666666666667,29.1255380359028,Inf,0,0,0,0,0,22.1666666673956,0,-6.95887136923616,0,0,0,22.1666666663815,0,0,0,0,0,0,0,22.1666666605221,0,0,22.1666666669541,0,0,0,0,0,0,0,22.1666666664992
197,0,6,22.1666666666667,29.1255380359028,Inf,0,0,0,0,0,22.1666666669356,0,-6.95887136923616,0,0,0,22.1666666664757,0,0,0,0,0,0,0,22.1666666644284,0,0,22.1666666667921,0,0,0,0,0,0,0,22.1666666666036
198,0,6,22.1666666666667,29.1255380359028,Inf,0,0,0,0,0,22.1666666667568,0,-6.95887136923616,0,0,0,22.166666666578,0,0,0,0,0,0,0,22.1666666657932,0,0,22.166666666719,0,0,0,0,0,0,0,22.1666666666513
199,0,6,22.1666666666667,29.1255380359028,Inf,0,0,0,0,0,22.1666666666967,0,-6.95887136923616,0,0,0,22.1666666666367,0,0,0,0,0,0,0,22.1666666663164,0,0,22.1666666666864,0,0,0,0,0,0,0,22.1666666666644
200,0,6,22.1666666666667,29.1255380359028,Inf,0,0,0,0,0,22.1666666666778,0,-6.95887136923616,0,0,0,22.1666666666588,0,0,0,0,0,0,0,22.1666666665299,0,0,22.1666666666735,0,0,0,0,0,0,0,22.1666666666662


==> simulations/results_large_profile_conn055.csv <==
k,networktrigger,networksize,average,error,diameter,strconnected,ratio1,ratio2,ratio3,ratio4,ratio5,ratio6,ratio7,ratio8,ratio9,ratio10,ratio11,ratio12,ratio13,ratio14,ratio15,ratio16,ratio17,ratio18,ratio19,ratio20,ratio21,ratio22,ratio23,ratio24,ratio25,ratio26,ratio27,ratio28,ratio29,ratio30,ratio31,ratio32,ratio33,ratio34,ratio35,ratio36,ratio37,ratio38,ratio39,ratio40,ratio41,ratio42,ratio43,ratio44,ratio45,ratio46,ratio47,ratio48,ratio49,ratio50,ratio51,ratio52,ratio53,ratio54,ratio55,ratio56,ratio57,ratio58,ratio59,ratio60,ratio61,ratio62,ratio63,ratio64,ratio65,ratio66,ratio67,ratio68,ratio69,ratio70,ratio71,ratio72,ratio73,ratio74,ratio75,ratio76,ratio77,ratio78,ratio79,ratio80,ratio81,ratio82,ratio83,ratio84,ratio85,ratio86,ratio87,ratio88,ratio89,ratio90,ratio91,ratio92,ratio93,ratio94,ratio95,ratio96,ratio97,ratio98,ratio99,ratio100,ratio101,ratio102,ratio103,ratio104,ratio105,ratio106,ratio107,ratio108,ratio109,ratio110,ratio111,ratio112,ratio113,ratio114,ratio115,ratio116,ratio117,ratio118,ratio119,ratio120,ratio121,ratio122,ratio123,ratio124,ratio125,ratio126,ratio127,ratio128,ratio129,ratio130,ratio131,ratio132,ratio133,ratio134,ratio135,ratio136,ratio137,ratio138,ratio139,ratio140,ratio141,ratio142,ratio143,ratio144,ratio145,ratio146,ratio147,ratio148,ratio149,ratio150
0,0,100,5.83,26.9464283347534,6,1,10,10,10,3,5,2,6,2,10,3,1,6,3,3,8,3,6,7,6,5,2,6,1,6,4,2,4,3,7,5,3,6,1,6,10,6,10,1,4,5,6,3,10,10,8,7,6,7,4,8,6,5,9,7,4,6,7,3,9,3,8,2,7,9,9,7,5,8,5,1,5,9,10,1,1,6,8,2,5,8,8,7,6,2,6,7,8,10,9,4,8,10,7,6,8,7,3,4,8,10,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1,0,100,5.83,11.5040934934826,6,1,6.04705882352941,6.87323943661972,6.74860335195531,4.92546583850932,4.39769452449568,7.08904109589041,6.21255060728745,4.56771231828615,6.04605722260991,6.66603415559772,5.48314606741573,6.60348162475822,5.38102084831057,4.91666666666667,6.32362459546926,4.20731707317073,4.69804784874875,6.01252408477842,6.1340206185567,5.43840579710145,5.17605633802817,5.125,5.72307692307692,6.26315789473684,3.83303411131059,4.95215311004785,4.62222222222222,5.81397970687711,4.79225806451613,5.72413793103448,4.85454545454546,5.32584269662921,1.86508753861998,5.50632911392405,6.09243697478992,5.48061273336525,5.7936320754717,4.5676625659051,7.27102803738318,4.17161359956827,4.0126582278481,5.84657728238277,5.02266288951841,7.40083507306889,6.43424317617866,7.12393887945671,5.51428571428571,5.21761658031088,6.52654989247707,6.8587786259542,6.84347826086957,7.05479452054794,5.7163323782235,6.13114754098361,4.04712041884817,4.4936400541272,5.41221374045802,4.94658753709199,6.8060384263495,7.14001492166128,6.42105263157895,5.60483870967742,6.54602292462661,8.09302325581395,6.51056197688322,5.36363636363636,3.39791073124406,4.35354838709678,4.8761110103392,6.64255319148936,6.25619834710744,7.55622489959839,7.81818181818182,6.16526442307692,5.4327245620574,5.18599562363239,5.330672812096,6.3030303030303,7.24056603773585,5.15217391304348,7.34020618556701,6.38915936384291,4.9051094890511,6.94293239683933,8.82442748091603,6.4596820532465,5.76370510396975,6.46774193548387,5.44474761255116,3.80891719745223,8.26086956521739,4.28274428274428,5.43165467625899,7.13861386138614,6.18836140888208,6.15830546265329,6.49080882352941,6.18441273326015,7.76536312849162,7.54657172390031,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2,0,100,5.83,5.33799370195232,6,1,5.12015000657164,6.27966454116995,6.29647080397759,5.2013841163992,4.421246305131,5.89847452666289,5.60447107905327,5.59781896735422,5.58038976838202,5.83000391828589,6.58014781982631,6.17002863541182,5.82669615236504,5.98272231920859,6.93426107233525,5.50816922792978,4.98484718085616,6.10931249658623,5.50584711198362,6.03810415837612,5.42631758276483,4.87259828087473,5.43251726436475,5.53302999103258,5.11200417458376,6.08935820611759,5.16547593694624,6.04677170434071,5.55677578026444,5.61696285759307,5.13648858152143,5.8253987321981,4.54704688366183,5.89396803483247,5.80710814437291,6.58975835881716,5.93846484242009,6.02974209542487,6.85447020268954,6.11697806239687,5.4433534122907,5.56878560560575,5.5223611213729,6.51791521783781,5.44312420637228,6.8968741645709,5.99868353943342,5.15920872302827,5.97997327063363,6.17983269278625,6.43974234514252,5.42168062552582,5.01777524212696,5.28050872664497,5.67862406348658,5.58884294056656,5.70682643473886,6.6057902974811,6.01833326708984,6.29534473659393,6.10893980233603,5.83147150223984,6.03396709863305,6.07538534605587,6.00215852764805,5.70368796736914,5.08533339673323,5.42484687977284,5.64178249635965,6.07422650728745,6.09613231695556,6.31845917048612,6.32595714787496,5.69720371291709,5.49252451937165,5.6071779396089,5.79718161600303,5.97466636465234,6.70809895025911,6.38432894338535,6.27636046805416,5.77933600742577,5.63021232513286,6.71392800082086,6.46437691677969,5.85021644356779,5.32490677392297,5.61086818325711,6.01062820148226,5.02613421511414,7.25185108476156,5.56619301704074,5.58160093649813,7.40630488311512,5.94942404399342,6.38192489726241,5.51886960759866,6.01636793289589,5.55468577796913,6.05236867387521,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3,0,100,5.83,2.80544920663095,6,1,5.42595964523971,6.24099088347629,6.4063837370785,5.43490285488137,5.18933076636706,5.72954155433982,5.79268918934219,5.86047954820109,5.53844812210397,5.84900327108814,6.19948619446014,5.81109535265303,5.81753105320793,6.09366630283583,6.55848554662641,5.80698318806324,5.58305154284921,6.17740270813129,5.29782170236522,6.12625697402028,5.69348668757685,5.39499460698845,5.9618669380749,5.68336000771412,5.72603921039228,5.9947365581494,5.68580899228633,6.14955866894326,5.61898419395471,5.86390330772474,5.74102046821686,5.54178221236106,5.55657538611903,6.1077097546105,6.09874502280708,6.26692579529007,5.9317155368443,5.93607024281114,6.18022774380918,6.24630152899673,5.52758878347604,5.53051756194611,5.58665825109544,6.22349036259078,5.91290071311099,6.08422603911685,5.88919363820986,5.88027569313887,5.8606829873409,5.91426586786119,6.0869008964359,5.72303127536446,5.29944178711952,5.31363408287276,5.85312153685358,5.84833817173081,5.74331842327977,6.48742480021085,5.60537277217779,5.58739219964195,5.70499708119469,5.83094544567386,5.84534669039525,5.40565608831519,5.86565197737991,5.69982341284964,5.819399074112,5.7706065141382,5.90963446871666,5.36434621237854,5.96780184926708,6.07761916008201,5.86887006701107,5.61093866265894,5.57260280927751,5.64852310157615,5.9267263298231,5.81430395026599,6.26256004755889,6.05915904948066,6.01740068767422,5.73993438953345,5.79975273025376,6.22745293722032,5.78078811547708,5.72260347508499,5.65485868707218,5.65400901983316,5.8986338687301,5.65227515114984,6.47461200022197,5.79925356077474,5.6896871731814,6.44206292507525,5.93984376166347,6.12578971986917,5.56125788358314,6.03752038512327,5.84294818576468,5.5864333709474,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
4,-1,100,5.83,1.55146401537306,6,1,5.66482700599131,6.08953370840513,6.19008888969251,5.66276350952075,5.57735021814661,5.68633358702893,5.87763525074681,5.83711422548798,5.77775873516372,5.85217844338103,5.97192809721035,5.69190822578578,5.75162654346729,5.97328321991814,6.14416981459285,5.84756562764837,5.73366921041092,5.99380854949418,5.6396471256401,6.06453441498085,5.73023409496012,5.63829799325326,5.97868194805274,5.86387859589813,5.91628455155714,5.87309039779718,5.91172170910455,6.0194526812962,5.75505837608767,5.944014962619,5.86822038949487,5.57451666032568,5.74039105932211,6.00225647554911,6.21729782560737,5.79317534151154,5.80049264864029,5.8303144122774,6.00189448497573,5.97578728948919,5.73488144299518,5.769432843504,5.64570417767014,6.06050842577715,5.94351041599907,5.81666557429926,5.69477501819061,5.98407682919638,5.76134177956899,5.83623241671981,5.98239164943647,5.80973146738379,5.65383103912275,5.57540391013097,5.69101348863383,5.80911933710496,5.75927769671212,6.15101988642029,5.66623620822482,5.64857483013201,5.7276648076297,5.7626769976604,5.70504458260761,5.65172919964462,5.85277634003754,5.6423152559668,5.8528608227609,5.75124676666131,5.93209567825543,5.45009483691051,5.93624936058813,5.98432213596638,5.86334850071858,5.74463613502076,5.79326225551107,5.70284059771832,5.92465759184691,5.85107207262622,6.13325304125501,5.83894414624241,5.96953006309179,5.82324944856926,5.8019651432057,5.94969404365723,5.60467670838328,5.79265598903796,5.77718209154794,5.68903336598286,5.73208529301509,5.90596325047329,6.1155164999798,5.90939183352289,5.68845646957829,6.11143228418872,5.9036411149297,6.02883816456651,5.69039087813611,5.96078085585155,5.90906407711582,5.63988162586085,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
5,0,99,5.78787878787879,2.44228016148677,6,1,5.76649636473998,5.95160547660036,6.00897496631981,5.73199511113982,5.71541472216312,5.76224888396278,5.84918076222286,5.83510632152413,5.87991145665769,4.11135806827182,5.86519275158877,5.71320715080467,5.78215316808143,5.89454374590301,5.94031088481556,5.84888566809629,5.7830840738284,5.91642020890511,5.81204712516621,5.95392813559441,5.79513301223063,5.78912964643551,4.64425826693616,5.8733329296227,5.90522955309768,5.85825194868648,5.89186813721208,5.88179295201306,5.82356726666997,5.93098850348055,5.82996258727844,5.71697673134788,5.78368565313481,5.87798815421165,6.120397964007,5.69123330463119,0,5.79540425155563,5.92415378651897,5.85100760794805,5.78001145208384,5.85579747797389,5.76545183714867,5.95333839275709,5.90668188692057,5.78105725185142,5.69932960826896,5.82548546981089,5.76787817578686,5.81366730774107,5.92824710514869,5.74090188922314,5.82667098081976,5.70441086139953,5.71706957684083,5.8026519467067,5.74525480083269,6.03071280690071,5.77713877987226,5.77052306819035,5.76087117368536,5.79418591652227,5.7082401128801,5.7767393884028,5.84068934233608,5.70969702643607,5.83803654847376,5.73018107103993,5.89620211466411,5.63028127362253,5.9041074332213,5.8663723505524,5.84597755704387,5.75274223571708,5.86901219798983,5.74212641416348,5.91306252553585,5.82800238912079,6.08029839493785,5.79235390000934,5.92256029509099,5.86011746866442,5.81709863714516,5.89889876840253,5.67840423405197,5.85617637083251,5.7868377533603,5.75621276150649,4.85146790199849,5.89930278429624,5.95071958201142,5.89530430158001,5.72025287423187,5.99026828642933,5.84407016052293,5.96412050311304,5.74227311136668,5.85889196605377,5.88136907372656,5.7473491173965,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
6,-1,99,5.78787878787879,1.12562670536315,6,1,5.72096485540492,5.86946876235945,5.91438469733086,5.77011992747429,5.77986407665257,5.67888648036741,5.57859026414325,5.8268604308011,5.60458407182691,5.60651698998989,5.84064076050457,5.75013634175289,5.82269170664573,5.86641275291606,5.8675984727685,5.60727807233672,5.80653249245046,5.88162943466663,5.81804667358762,5.61073135293463,5.68712317364186,5.83592534482462,5.66451782447856,5.83800069602986,5.81469969533632,5.86091185226316,5.85946752325403,5.8078671365747,5.7163738561203,5.91538716909236,5.81946233763636,5.78620358961881,5.7827808762431,5.83204831581738,5.99513542765875,5.74236291345975,0,5.80067859286442,5.88461266660006,5.81679327268328,5.79754623965723,5.70881418899421,5.82127871302148,5.78900645605956,5.8743466228185,5.80680487262003,5.74699151462287,5.77752569201925,5.79084796593386,5.82940672249428,5.8659189018265,5.17687005975609,5.87413889859347,5.76927165553656,5.78560887419896,5.79781501785658,5.75441003399775,5.99237512618537,5.70305458908323,5.81462469603506,5.81139433819659,5.82495185202519,5.76582690329267,5.84233989285362,5.83260933269339,5.73824535633192,5.85012216194912,5.76090187656962,5.85896126752564,5.73679576852286,5.87664113615869,5.60396710755947,5.83879405347836,5.76923729773842,5.8779974473533,5.7775087679752,5.88698178510336,5.80611518780672,6.01738678210321,5.78975804065348,5.87885125272201,5.85580410466388,5.82335436610401,5.88393141717298,5.78351831890385,5.86282225954962,5.78935905063859,5.79923452991615,5.58533949061014,5.60938378731101,5.87841723000385,5.56857522843235,5.59229105429083,5.8762521973585,5.82138674719771,5.9099470703173,5.50468605398405,5.84028593273931,5.8462795176903,5.81614987875672,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
7,0,98,5.76530612244898,1.89023091632289,6,1,5.75337002964501,5.83365285317048,5.87353647595536,5.77435116450643,5.80129034872513,5.76386420069444,5.65762325683108,5.80196460008119,5.4152709005779,5.47347507312659,5.80009419456599,5.76492743435597,5.78018295589022,5.84117734449337,5.84086911450574,5.73278531003813,5.76951544273264,5.86470047717738,5.80640765195044,5.72346299214125,5.73945164615287,5.72402658671896,5.8184051978546,5.82617695781126,5.81920415383934,5.84484229889121,5.84267232349113,5.79923371275273,5.77819320217678,5.89250036265224,5.8248841275065,5.70767687551527,5.79262429713799,5.8041275307493,5.82531393794882,5.38886023177805,0,5.7605617559523,5.81303910962139,5.8148447657343,5.74029885883226,5.76562795034289,5.7839776536267,5.81931292936304,5.85079786545591,5.73861293445587,5.73221529438466,5.73875451156867,5.77430306097079,5.81185769401911,5.83317404803495,5.59328835142063,5.84283470370045,5.59354916470357,5.8221047538735,5.60389161150629,5.73987141853882,5.91210158234693,5.71173570505361,5.77305481720179,0,5.819635166128,5.80561020366271,5.85332343229282,5.8340506234938,5.75890010336999,5.85981188776781,5.79152824044023,5.8436529826268,5.73656317509286,5.64744023277709,5.46238881754635,5.83088816393696,5.7947161652807,5.83785913546069,5.7392549309687,5.86685884977393,5.80436304368724,5.95130832855749,5.77567808542102,5.78662760646597,5.78219282805594,5.80207000128774,5.8683477188973,5.74981786820751,5.81581231864148,5.66441804954837,5.71482359034908,5.75053006770457,5.75120797945364,5.15340572390638,5.74500684402821,5.66585436618965,5.6108698306441,5.60908426644041,5.61098788218414,5.73359785011588,5.7953334046364,4.2555907936217,5.81734537920287,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
8,1,98,5.76530612244898,0.606907719984029,6,1,5.78008882727947,5.61352820505893,5.74193770339353,5.79148666337543,5.80284993386303,5.77959058233124,5.7443516438578,5.78764700762331,5.7235300602893,5.75540659481412,5.72504488174124,5.72393768588482,5.76844254408847,5.82037807334313,5.7012857069825,5.70263371422452,5.77583425105516,5.81189078293737,5.73526148111883,5.75246703856897,5.75310285457631,5.75280879996159,5.82437593862341,5.82173825519432,5.81378397351066,5.78124647646716,5.83215166329667,5.63499518623818,5.79016235831494,5.87220893178297,5.82166347909437,5.71865631174152,5.77366917804276,5.73104497362118,5.80711410970795,5.702672159586,0,5.70486194885279,5.78906016595106,5.78842814801801,5.78362377067497,5.74055867596696,5.76074290521245,5.75237470272565,5.7163430083289,5.75792649207382,5.75599874382837,5.65311367729621,5.72681879389244,5.76242249396694,5.73614783240187,5.73782965419094,5.81266370433594,5.67775861162856,5.80401218541444,5.73815912134119,5.75612854901525,5.87799457925444,5.71800513872874,5.76100943762786,0,5.80140613032753,5.79005223583274,5.76883331292906,5.82293510382353,5.7828210999009,5.84358601258279,5.78763647535927,5.82763009456414,5.75268236740943,5.75848246123504,5.60952796381755,5.81164932240819,5.77875336378338,5.83998153112348,5.77298103778661,5.8054591269266,5.78565460441502,5.86051826817201,5.78873283794892,5.74206825239001,5.72020817669271,5.74115923278644,5.68614553554047,5.68303489469555,5.79565830536023,5.68410707062141,5.69031542189468,5.76698194459613,5.79193204108638,5.63801832076156,5.79134315704724,5.69496985208516,5.50964128700834,5.7769960772652,5.76463789436118,5.80039590795668,5.81048436932627,5.58020751167896,5.76997223417011,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
9,0,99,6.07070707070707,13.7142032647645,6,1,5.78702146742088,5.71284309823005,5.75235349727434,5.79144647566334,11.9435075979733,8.00827750734077,5.73890437643635,5.77848132289784,5.77273481356929,5.73961632451243,5.75447538321303,5.72789686493654,5.7543729271286,5.79931787499247,5.68694818084746,5.73843979793654,5.75604018064149,5.78695518497314,13.3822777849118,5.7222726531706,5.76933354512571,5.77542341597879,5.79310388901417,5.7632668457614,5.80585708584203,5.77850081154672,5.79571422069995,5.72210690255776,5.7867086303368,5.80721717001568,5.78490304207633,5.73229209995508,5.74186251479999,5.74679144779654,10.3634049345025,10.6676217034762,0,5.71772989338267,5.75612740689242,5.75693877375046,5.77631836628756,5.77668792140802,5.76767552472735,5.75601380308157,5.76524061941964,5.72883333773503,5.7653920614476,5.73137727307664,5.73567064281279,5.7503450280394,5.74749499185239,5.76584639917058,5.79915863255036,5.7376942713465,5.78989171661445,5.74426519065733,5.76033898730236,10.1188690047342,5.77266592371522,7.27535105510482,0,5.78949292618215,11.1058064977184,5.75240053892431,5.80296564259111,5.78010425049109,5.80280771397425,5.77566376767252,5.77959366528098,5.76915876178072,5.74402747402744,5.71852851729219,5.79564520453495,5.75483755452235,5.79915934400207,5.7848665988335,7.33751730305977,5.73954928632777,5.78421525683349,5.77535975200518,5.74259912765285,5.75994880682473,5.75359322179254,5.73731993109258,5.73886292034882,5.7758099064392,5.6862180509844,5.72905436927697,5.7608300264751,5.76890661841455,5.7132836590217,5.79137400938644,5.73778250232444,5.60517804389468,5.76137337072875,5.75769062330587,5.80105331273323,5.77144148343088,5.75933755739514,5.78586004118927,0,7.89078522390424,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
10,1,99,6.07070707070707,5.76127720563068,6,1,5.78329368934696,5.74087444631627,6.825323032226,6.41934643331058,8.09800561480148,6.23334192171903,5.74786916544306,5.7705751710083,5.76564808949157,5.75678949438337,6.36744569903846,5.74812570129704,6.1649387282547,5.89529339221555,5.71386063622081,5.7448496154176,6.27376900961734,6.16818844485842,7.63080678162255,5.72172296109257,5.77225348559765,5.77275813239543,5.78207968340559,8.82963051188074,5.79206186892558,5.76331538215523,5.76966175449343,7.15479885441073,5.76499190997736,6.87248295171301,6.23209425479594,5.75036356079483,5.73526441620584,6.19661567239837,7.39800358709082,7.70028135260222,0,6.02126168919101,6.43892013836533,5.74628666785801,6.30128225179804,6.41196687844241,5.77283449399506,6.12845589488279,5.75786851985685,5.76177968015688,6.53782441108515,7.45426104020897,5.75328659655389,5.76114115635371,5.75160475723662,5.76028597862108,6.02527053096218,5.75874215314256,6.73936755382249,5.75009782436168,5.76009681519402,6.69864530765328,6.01839627722942,6.36889524202427,0,5.77352619811781,7.21362152593229,5.76819672483503,5.7841502557721,5.76327046644263,5.78714719869483,6.28299526580619,6.18981438769585,5.77903073751589,5.7510084479345,6.29666109217444,5.78429413757843,5.7518109834804,7.01617165542963,5.7867650925783,6.2317577898134,6.09070239980175,6.49290977168406,6.10156451178538,6.54551773156619,5.75823845684589,6.36738748589246,5.75185528681892,5.76733681993294,5.94628172866309,5.71982335198803,5.75124721155275,6.57331512740403,5.76745964618509,5.7480596848574,6.55040185984639,6.28284583717928,5.70190568878831,6.11295200382491,6.06887416720599,5.78459453605225,5.76726706696476,5.7729228355512,5.78029669394579,0,6.35144970441755,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
11,0,100,6.37,20.2184616890033,6,1,5.92006217266627,5.9265717078552,6.44434693225426,6.26342890523892,6.73604916511017,5.97080744350711,6.0846387147468,5.995800804486,6.0595049122303,6.05635058852982,6.29729287008597,5.79112297098041,6.27458184380707,5.94916660613875,5.87442902364352,5.75007328558603,6.15957989772089,6.07831092766276,6.44753753850149,15.4664422346626,6.00845824519006,5.8469912936678,5.87844339184241,7.3878855438825,5.89882165030592,5.91218524156965,5.89875356752848,6.81094668447321,6.03018406524062,6.31646912710182,6.12996169272526,5.96831343860777,5.96688381280241,6.07421419088913,6.59004157101713,6.67316184375466,0,6.13604600862312,6.24154706184594,6.10304735315263,6.01982839330916,6.19937321153776,6.18758724561235,6.05052154287594,5.96727941577038,5.85948482462445,6.31606206011895,6.6891937938643,6.04857845319606,5.87797486068599,6.10980603809893,6.41790405570864,5.88348879391036,5.76351835108763,6.27437163055534,6.04923663496344,5.89727471288297,6.34233811099435,5.95792602472942,6.08527961010709,0,5.97226813645005,6.18550693311711,5.99065452963847,6.26080098297395,5.75569699850376,6.02832791137267,6.08526886212121,6.15178592699746,5.86048840862644,5.80668527341797,6.40474083974942,5.775216054012,5.88522517615798,6.40609678316441,5.77905984939375,6.23624977389627,6.10449971931148,6.42493248953809,13.6004146084692,6.36160493704232,5.87442584538873,6.47789586588397,5.86395683628767,5.77118455605993,5.90927716010384,5.94885552252095,5.89754526149568,6.25410399681276,6.11633181545223,6.26133992117136,6.36417534703939,6.22048244858756,6.11173127266848,6.03978649964888,6.07007850784273,6.21206520350491,5.85396486432602,6.11319501787047,5.95280601456524,0,6.2539052804551,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,22.5111224968602,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
12,-1,100,6.37,10.9687617110608,6,1,6.02356300973565,6.08783781522604,6.16898593593539,6.18437293361691,6.36360434351094,6.98973302396185,6.07573543044414,6.03960527466575,6.13464092621418,6.11005794154327,8.44475335362693,5.90410078356897,6.20053481654226,6.36014679948771,5.96498508569558,5.94883099546333,6.14357911968591,6.0705062281119,6.21293333256145,11.8263751513185,6.09943648083572,7.97463770033389,7.51024212262231,6.54455575976028,5.97140496302284,5.9452369556357,5.97650140586296,6.42377407061745,6.07655143044567,6.21849850524754,6.0436839191879,6.09863450806827,6.06441537337806,6.0435139879203,9.3519651137443,6.26386639263994,0,6.19025575317445,6.09417816419221,6.06956145924448,6.0289710048011,6.10979300450147,6.1917551650535,6.09556167807015,6.03693101278507,5.97462275608372,6.14781761181913,6.36102119110865,6.08109638220354,6.02528950755018,6.11109195068656,6.25124351029157,5.91211219873966,5.91429776068586,6.09325845519506,6.16126260861822,5.98036333854383,6.32209348630306,5.99844185327383,6.06742103697344,0,5.9741420785976,6.08198008390209,5.991831630324,8.22227761225106,5.84150023516663,6.03575873476374,6.01489980083766,6.11614056792339,5.9441621087971,5.89448236352925,6.28599376881032,5.92180993986051,6.01581920999356,6.26852784451233,6.00078887822865,6.14781707915451,6.08744854375213,6.30811663868268,9.86563468558304,6.26249122931886,6.03438696588878,6.25104777530397,5.95370404290038,6.0403622512279,6.82203929125626,6.02281104643435,5.96366879089635,6.10195919193129,7.90311540188121,6.23538815967665,6.19870186020425,6.13674936505249,6.34868903957801,6.08931312798311,6.06129055160746,6.10191538706978,6.06898266126591,6.22269814763911,5.94203252391378,0,6.14890823708202,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,13.2232610455426,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
13,0,99,6.33333333333333,6.31684120944805,6,1,6.13291459337532,6.48270437205365,6.43387709587331,6.39707229168469,6.19674933701608,6.61043804332932,6.061506714437,6.03635177181064,6.79375209795912,6.09401721285489,7.78534087273327,5.98679263603983,6.14290010770077,6.55048374919004,6.09989199216962,6.05586669102006,6.34441250041876,6.32848751063906,6.13036262671868,8.96793449190929,6.10985008296845,7.8317834611741,6.96095312089811,6.25984630405751,6.20204206101027,6.30022244745217,6.043772073156,6.21757525985927,6.20203739019571,6.14434630388007,6.00614145243924,6.08630557530551,6.12881697907682,6.0635845547479,8.46038890842652,6.1382033762575,0,6.16858438839014,5.32907441234211,6.35814070977706,6.29317885444076,6.66668352004835,6.14157489016958,6.11956305300062,6.07377892267663,6.01224934619266,6.08230065034985,6.19073665247928,6.07414151089022,6.05333909994633,6.11857207912576,6.12744938567791,6.35839154868471,6.60652568788946,6.06313912612616,6.32199199981953,6.02636259976459,6.24744720709832,6.13827715902139,6.27895601765608,0,6.45638931182595,6.06615522090547,7.38361757252419,7.42316600441719,5.95729082429843,6.0255368815169,6.02504065140193,6.33443516513465,6.01783608371293,6.00062878956073,6.16134596207494,6.00022442866025,4.2836082413948,6.16468037144384,6.03163828790848,6.09682642562011,4.96629998711188,6.86688816131634,7.87106167421053,6.29592102875909,6.2935880654806,6.14961479896571,6.02889114517536,6.10808484625325,6.80113564544012,6.07670645438874,0,6.06473630318119,7.47126493267741,6.16439170894662,6.42488869348944,6.10497632135236,6.29388674943795,6.07681926826547,6.62517054214845,6.03847455874445,6.08737968265639,6.14966655189465,5.99242756269843,0,6.4034940238346,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8.74676536600417,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
14,0,99,6.33333333333333,3.53013436223231,6,1,6.22545085869833,6.48531242147468,6.59954458543034,6.4192066267233,6.2059191164473,6.48235319599512,6.10331762690341,6.13041959305091,6.7649922047886,6.22336454838856,7.02401472694611,6.21900517677695,6.227057351823,6.54886996519193,6.12397241384894,5.89789125708814,6.36676193559983,6.23671481858469,6.20370999358447,7.36289674449914,6.25050903081419,7.26264028713245,6.67143324318932,6.17434028717205,6.35722916625271,6.22692633702735,6.17101347252125,6.27873004410393,5.97826674221939,6.09997197885026,6.12839645497891,6.26835679944204,5.89662217909215,6.10042635344143,7.45720717747247,6.2430608502829,0,6.17123577222823,6.38712937385843,6.19469357585904,6.23446502513501,6.61403630145802,6.19405868970017,6.11288629347345,6.32354904798877,6.07754363843618,6.17318964513001,6.16986837069197,6.17906081438119,6.26050402381675,6.09783914371842,6.1322890215188,6.58175284434964,6.8346819122242,6.19848940946326,6.32370167900967,6.0663949053548,6.54219319124215,6.29151308462168,6.27813984639543,0,6.43347922590292,6.23898401216995,7.49691574937487,6.95917553806889,4.96497611767208,6.2040218045794,6.11302026233347,6.26166306822712,6.11383612147506,6.18655550328994,6.12590010045246,6.02427005162619,5.88638599553659,6.1062591719773,6.02863377447004,6.06934177402899,5.83706638993374,7.01453119237326,6.59131069981369,6.24355973548821,6.39942773950973,6.12102136682086,6.40756336171237,6.32310557200615,6.63297354402179,6.10249450426068,0,6.14604677357487,6.84065120297351,6.29331676059159,6.18027488811094,6.19798653790781,6.18329500869265,6.07297370426746,6.5881257559001,6.167369187406,6.14286460149815,6.35860259473254,6.19917069091254,0,6.46154319091608,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.07755362809733,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
15,0,99,6.33333333333333,2.02785383677911,6,1,6.29108381838448,6.38753851335791,6.53584154680496,6.39351034963958,6.20214309324877,6.33290587844442,6.12390907249858,6.26417190871059,6.56677241929414,6.28344188501509,6.51536778703371,6.34954824505551,6.27314264606376,6.46984034893895,6.1880504006258,6.07826514203811,6.3310806967372,6.38784909361031,6.25559154099653,6.68885487540711,6.1804043043467,6.71032626246336,6.34107993597506,6.17457620563967,6.41937210593668,6.32106050429662,6.14264603630578,6.34248038837476,6.09499567915324,6.10821788765645,6.12632007751302,6.32163818615189,6.11907933977636,6.23408833744436,6.88405171534982,6.30101013625566,0,6.2003499377097,6.40232844554807,6.39782044586169,6.24379661990543,6.49486167743009,6.3187146550881,6.12170389077871,6.33551937338143,6.24125627127132,6.20770697496612,6.22919080995866,6.33353676716037,6.32001670948673,6.12995220729111,6.1924592637946,6.62316624231163,6.74794963388594,6.25257528799692,6.30524206260535,6.17507413924293,6.68405799592904,6.37061073610294,6.35076877283339,0,6.44275690810217,6.37086950427574,7.153193016114,6.56085503955586,5.57022130662382,6.19546808077482,6.18668080909044,6.37167898381767,6.20418412857175,6.25661484338332,6.15619346099968,6.09449283676243,6.15824117704757,6.1396203979174,6.13122478647208,6.18168930571182,6.09914714517511,6.88070584183792,6.38872219243845,6.21831241762196,6.31022691186265,6.18341181545966,6.48433721912428,6.40252839655124,6.51675963265907,6.0888242485889,0,6.21192723274265,6.44561046732252,6.37578913994262,6.35291154297399,6.19734558366412,6.13803659877214,6.19353088844588,6.44363638689912,6.30945025272352,6.20633955554105,6.21291818910197,6.36197889819657,0,6.34366783873503,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.51444330754423,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
16,-1,99,6.33333333333333,1.12676609599478,6,1,6.33209512414794,6.33040287777295,6.42857957421143,6.33825639483072,6.23074180706031,6.33552124564293,6.18061119823222,6.32060468086187,6.37407599260549,6.34168370115692,6.33568202841971,6.41371073069616,6.31239898236341,6.412282656575,6.25378637780789,6.18371048881909,6.32172978988795,6.37422240211277,6.22393665086869,6.42050743177723,6.21799612533643,6.44051258316467,6.32757410598417,6.19355831997834,6.40743494416515,6.35569426980475,6.26253345767552,6.37578645525696,6.16128186946168,6.196585513977,6.21151202782726,6.32221528046497,6.20472337102349,6.31729527553127,6.59248605755204,6.33156967526268,0,6.23185597760067,6.31793313085058,6.38660919026574,6.27279007699702,6.37094603092322,6.33587020743629,6.18307020845068,6.34015309600465,6.33253176946641,6.27428302763034,6.26662789316654,6.37489619700219,6.35364617238287,6.20795192557444,6.23562415871257,6.55386172761692,6.56218364149899,6.30549967623869,6.29119359305657,6.24736224235738,6.62749481953904,6.37507190054044,6.36236793670871,0,6.42297813102887,6.39893532936719,6.72406444622562,6.4276973956013,5.96124628993164,6.26868393426603,6.2805608998608,6.3989513993113,6.27316223146208,6.29373937977167,6.20667671243157,6.20733194298096,6.26734863022956,6.20161073159808,6.26619914676256,6.24846667706798,6.23404419079109,6.68377709601357,6.32415807658537,6.23489564292379,6.26818871507014,6.21930091730818,6.41602822479679,6.42027689925639,6.44401124022836,6.13410266233927,0,6.28900455933627,6.32901243264726,6.42869265458777,6.30847755030698,6.2679974353387,6.15716476033439,6.28742277494907,6.307939174647,6.36649042846929,6.32301013560033,6.35116979253261,6.41401020415045,0,6.33215564416555,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.38497842740029,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
17,0,98,6.31632653061224,1.15305610416072,6,1,6.35065196788257,6.32045707699881,6.34857124929054,6.32776769678998,6.25515057890292,6.33614775430296,6.24407658016525,6.32662778474019,5.78391920731115,6.34531493779695,5.69457412783265,6.39857708054209,6.06501190147788,6.37902756421116,6.29435258100709,6.24729551138939,6.31404589828338,6.34975629593474,6.24647620611019,6.3556541298919,5.94521848162661,6.3240979153294,6.3402491425455,6.23309236455097,6.38698108496336,6.36094925447691,6.30700201843041,6.37344570362293,6.22851416734053,6.25359388493203,6.27778918304997,6.30477478189336,6.24975360348714,6.36352102808585,6.45107423335653,6.34603704579963,0,6.26305281538327,6.30538770385879,6.3613912222324,6.31251307492816,6.33457066931237,6.31681475729221,6.24691973711025,6.32400763778744,6.35646981025173,6.31744904229143,6.29421250867222,6.22026213021943,6.35547336291174,6.2782759950415,6.29017466410553,6.46444836427201,6.42587367169258,6.33500167658444,6.05617836721491,6.30488250797053,6.52823501313308,6.36234980555202,6.3622346736888,0,6.39343308983864,6.38382896433373,6.46816097920741,6.36867757810425,6.16525084766023,6.31637418836928,6.32481709477805,6.37695941309738,6.31825301436815,6.29869414320633,6.2545273679098,6.28286530124822,6.32424912425036,6.24999515104601,6.33772599394225,6.28828296293081,6.30342296894106,6.52735892140841,6.33661633391529,0,6.25633943568195,6.26243352091581,6.34194017576411,6.37492058432462,6.39124666976926,6.20945696747502,0,6.32917968093459,6.31568457207996,6.40437625226416,6.2914637692411,6.30766705688309,6.20158638183967,6.34064624853634,6.2759826191058,6.38939739550969,6.34794305072352,6.34664974446815,6.41505210060492,0,6.34337333948751,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.3458249370269,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
18,-1,98,6.31632653061224,0.483194001137922,6,1,6.32237391109917,6.18366614097574,6.24969195993232,6.28947396561792,6.2840020347955,6.33667597251883,6.28804494968638,6.3337345736876,6.20021980453073,6.34214899812401,6.23382300535063,6.34180969797377,6.23486104426693,6.36110305889419,6.30611136976735,6.22535837007508,6.31283120579544,6.33562044570368,6.28231330483143,6.33719802919714,6.24740580548214,6.30055841950787,6.34991087524785,6.26500601965342,6.35904486004886,6.35105816700743,6.31789929000381,6.36544358995321,6.27717067580593,6.28595979330908,6.31369349749446,6.31223431336458,6.27989805149871,6.3334591827639,6.38953836122789,6.35019087489729,0,6.20990715730819,6.31146383147398,6.27807945479111,6.32902068375497,6.25749221913712,6.2583090952598,6.28787844802208,6.27251801317882,6.35250779305649,6.33973669310566,6.22106215612135,6.30144307177663,6.34443328556713,6.32201430445287,6.3215749043897,6.39923683045038,6.31447306866473,6.34889329262604,6.23718860304469,6.30528993729908,6.44534383154484,6.30999264450767,6.35820288750408,0,6.3692042723657,6.36071620869096,6.34599234603976,6.34432993159515,6.27134035510843,6.33452034945154,6.33703203072911,6.31751621472936,6.34127900201563,6.29774828365833,6.29150075822346,6.31203895699206,6.27789965501355,6.28476405151268,6.36046094578271,6.31053347423135,6.29113216734736,6.4319562226255,6.34402974606429,0,6.27002288090456,6.2929608727471,6.3074466190699,6.19849083873947,6.34402367747899,6.26093005315826,0,6.3174009357682,6.32545414036295,6.35738363712891,6.24294373201317,6.32476999578499,6.24822347333799,6.35484457303184,6.24957644767805,6.38120727138405,6.34154427966257,6.32811356137475,6.34858101447688,0,6.34503517212374,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.33120448005696,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
19,0,97,6.28865979381443,1.53629839447985,6,1,6.32502413780347,6.277314241881,6.27736544989504,6.31600441526218,6.30614398246174,5.80403217658745,6.27937955070159,6.31467942643558,6.30340903537665,6.29811488997044,6.32416065502116,6.31348156632585,6.2740934513909,6.34824152157039,6.29168737236702,6.26350472598111,6.28167777157284,6.33060589704438,6.29562200911078,6.3200656399361,6.28840436959345,6.30068637611713,6.34835410989621,6.28888057499957,6.35122479293219,6.32582563810129,6.31981246603375,6.35484001050656,6.290024798035,6.30557484463141,6.32825558243111,6.29830092678664,6.24853573922384,6.34122654180855,6.35159062813012,6.33606948726547,0,6.27059346901292,6.31156264270274,6.31197400842429,6.32613169670667,6.30527954610388,6.28118776812469,6.29453970188443,6.28601279969295,6.31681419667338,6.34684385254424,6.29244530436633,6.30600921431903,6.30892589305654,6.32761483919573,6.31685356976517,0,6.29866410196578,6.35183337185511,6.27386400514412,6.32279743114135,6.39391835274189,5.79592459167602,6.3301963578952,0,6.33420696635242,6.34119514163516,6.29521867126308,6.32876801849284,6.27567930576132,6.33292197985583,6.3318165365653,6.30601537945779,6.32482755026419,6.2859820989445,6.30831413031047,6.32653599862364,6.3111308090086,6.30225195925144,6.35412234489314,6.31232935909141,6.29835798315004,6.36127901545719,6.32635918293247,0,6.28350001795361,6.30358895590394,6.29019148143,6.24935969224772,6.33175221586746,6.27463361932689,0,6.33255087194985,6.33476643077917,6.26563404415757,6.29403994661955,6.32820547909136,6.28587827633108,6.34176927780438,6.28785135909368,5.52658112740146,6.31818058537574,6.26972478143482,5.19802859405183,0,6.33499337106552,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.3270408069604,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
20,0,97,6.28865979381443,0.672711292047668,6,1,6.32918215063456,6.29732289654233,6.30104943101065,6.31989719482471,6.30684494147405,6.23277444124989,6.29664944067069,6.31764435877361,6.3196011556931,6.30981217287825,6.11461350621301,6.24748891531105,6.18444655099105,6.33608019382212,6.30070915536121,6.28629631286893,6.30128216497561,6.32099599173375,6.30603754352217,6.31556614631475,6.30392369211352,6.30639643831795,6.33241339942942,6.2987569375845,6.32254114125055,6.3152002908739,6.3027163612074,6.33607149304936,6.30268338810808,6.30921193475689,6.32266351117344,6.13774778749858,6.27576565557582,6.32653254178957,6.33561897718005,6.32572509865164,0,6.29417832059877,6.23776333893855,6.30806735925916,6.07912546215743,6.21087629051263,6.30591580529208,6.30011499938343,6.29674354316837,6.03941942740146,6.33176248406549,6.31292462178898,6.22197633263528,6.30487306275551,6.32551342523906,6.31953426398695,0,6.30041352177845,6.33350284398631,6.23328176363753,6.25727066361145,6.34972129314819,6.1205037754755,6.32422116231839,0,6.32776446891814,6.22859274717459,6.29585424303455,6.31804840001939,6.299159245679,6.24023492427484,6.31767395275693,6.25691345709504,6.28741528382631,6.28878375154727,6.31305229250558,6.31863252585384,6.31181227449401,6.30851300441701,5.9782907015893,6.28373985214508,6.31170214743954,6.3339275962198,6.24074393862362,0,6.28492571954756,6.21160050397285,6.29231036200661,6.12181380275703,6.32686061194519,6.2949329831544,0,6.3233562180578,6.32938578784885,6.27202966262891,6.31271334701387,6.31447632770537,6.30464548736296,6.25864889572106,6.23137167382984,6.21099276992388,6.17414800675545,6.29789107288108,6.16438283195309,0,6.32575015406002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.3228684836071,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
21,-1,97,6.28865979381443,0.305282032467712,6,1,6.31205146209656,6.24468812629564,6.24146537890111,6.31757506357769,6.28775876312601,6.28873041849048,6.30376391821029,6.26762163116903,6.32165000847138,6.29147443933739,6.2213090101896,6.246838589349,6.21580283799394,6.32109741041726,6.26418063419608,6.28536485412226,6.28830896856354,6.24425659922231,6.30990135212288,6.3006645407281,6.26490307690597,6.31101537469482,6.27724785722618,6.30359037217943,6.3180368863729,6.31455567729163,6.30287402048589,6.3034859029047,6.29443940007553,6.28948445293339,6.31607725111169,6.21826048159362,6.29557146870403,6.27600490063788,6.32557566401227,6.30887095640024,0,6.28408931208356,6.28051712939705,6.2477662600872,6.22912980059132,6.26453890905038,6.28693980035514,6.2870872653528,6.20054916945014,6.17878256190161,6.32322918026713,6.31499557338753,6.24371575738544,6.25475051260226,6.29155206429138,6.31804571130122,0,6.29036125054903,6.30738086888539,6.25954615901335,6.26943375519687,6.31008774174275,6.24785081168796,6.32414702780078,0,6.30864064391717,6.26447970636134,6.30418167365832,6.29961615940126,6.30756777085042,6.29560175146931,6.28740941864047,6.29039162288122,6.3137495692024,6.29327425266022,6.31424691821105,6.3179746463567,6.26511393887161,6.28867835358728,6.20164486470903,6.28168726849316,6.28912828254114,6.3230854905842,6.28052658693574,0,6.28185641696539,6.27022916047911,6.22876691101021,6.26231769651603,6.30047341864965,6.30135400574366,0,6.29215714660449,6.29306782602508,6.26295074116075,6.29408560641793,6.31345717775704,6.31194617809248,6.27514623282977,6.2720767660007,6.28055397619206,6.28141538283044,6.30870004504793,6.27177649482445,0,6.29319588578492,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.31833758622688,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
22,0,96,6.32291666666667,4.91466292708159,6,1,6.30232533895832,6.25816136480056,6.25883590839743,6.29861580820501,6.29109855548752,6.28910774216516,8.76335267476592,6.2791770042823,6.29336109787959,6.27384232840035,6.27636418675762,6.26634723399482,6.25073830388117,6.30998458632354,6.27590792271773,0,6.28071345560799,6.26703978155733,6.30166477172286,6.28758470121522,6.27773109287675,6.30423163513201,6.28515542999756,6.28192028937132,6.31060359023879,6.29692401615027,6.26953803202519,6.29704424497945,6.289303260544,6.27887631978342,6.30654316610826,6.26803573675125,6.28305853347478,6.26788989673731,6.29700540848371,6.30896306996421,0,6.28774230061629,6.29396163831226,6.26133762929052,6.26515643520819,6.2893378306381,6.2881617766561,6.28345853353215,6.24704425693527,6.23009228811216,6.31449424438002,6.28749458335829,6.2709764227213,6.25891426181467,6.28096373023333,6.29416575977254,0,6.2935691673243,6.31618188564793,6.27830500892748,6.27295657613059,6.30327572511759,6.29018803159486,6.30321152320008,0,6.29205042220174,6.27163347965472,6.2981516199579,6.29766667891407,6.27811522314805,6.30363628512168,6.2879960468122,6.28024827095649,6.31039578158543,6.27581550131679,6.29941019611383,6.28448922352472,6.26800342485371,6.28023886338112,6.25692841473042,6.28339916884382,6.27068008351882,6.309879938945,6.28434049760118,0,6.29026256051639,6.29312229768777,6.26163348082435,6.29115430441218,6.29709034233534,10.5692771388547,0,6.29531360105742,6.28172682887514,6.26059879892109,6.27676932053143,6.31199711777125,6.31411900500611,6.26842947807497,6.27339846926067,6.29105878061784,6.26531362631348,6.2773348890266,6.2677303703549,0,6.29988909639299,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.27777740429222,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
23,0,96,6.32291666666667,1.41458009069437,6,1,6.29868150195401,6.26962124154798,6.27060512894484,6.29208288353654,6.29630728914188,6.28668791632012,6.83251941256586,6.28259412860524,6.28476186336134,6.27720322864335,6.28459014640374,6.27934807209036,6.27484582728448,6.30307446549302,6.28396171027737,0,6.28541294687867,6.28035051998047,6.93686494590662,6.28372773192828,6.28438398743822,6.2946848288048,6.28616098433292,6.28460303790833,6.30436442437411,6.28744566166917,6.27003676418114,6.29254083531279,6.44337835994865,6.28071202636686,6.29699354229732,6.99586277335004,6.28236191121265,6.27550212902178,6.29054793616257,6.30318315004004,0,6.43948451161237,6.28965525748816,6.27684845636024,6.27808963684066,6.29008024707878,6.28651445238712,6.2807545969975,6.26610116299165,6.26478567079331,6.30033836753237,6.29014699304761,6.28541645818483,6.27313127222171,6.27291746207598,6.29205954294721,0,6.29492921215796,6.30488218723339,6.28405518781517,6.27831592515031,6.30124537007851,6.76940223073294,6.2953880825076,0,6.28995774283521,6.28316357425987,6.29582001408649,6.2890565533772,6.2712669277079,6.29257696410569,6.28957092711215,6.28118944308125,6.30209869773859,6.27568989607873,6.62570951944946,6.28096757359387,6.27945320271993,6.28292388296295,6.27596955520386,6.28088851673231,6.27326055977808,6.67094928890645,6.27827336410058,0,6.70442674151865,6.29900912854125,6.27420731364875,6.28814023044403,6.36231250885795,6.76273243864965,0,6.29435583954683,6.28646669816639,6.26840300115207,6.28421223827115,6.29898726295382,6.30187945881781,6.27809658672514,6.27801224291613,6.29307789722052,6.27646602850246,6.27062371371608,6.26910158030673,0,6.29336534615923,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.27365447958347,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
24,0,96,6.32291666666667,0.654309598250454,6,1,6.29711531808803,6.27789478208417,6.27886286571074,6.29036604312998,6.36229586926199,6.34182818838775,6.41753142053506,6.284090142683,6.28579650455081,6.28119081579579,6.28188759314519,6.32666341259531,6.4131647905081,6.31254773040165,6.28622562967393,0,6.32782778983337,6.3705323959351,6.48551901161133,6.28416192322338,6.35277303748098,6.32988464538925,6.28393342105587,6.29044410648665,6.30017927169469,6.31455009587256,6.27766382205992,6.29213766064166,6.37959304712702,6.28031157165792,6.32498158478116,6.53070198201711,6.36092326676062,6.28240806990794,6.28808383498851,6.29645475627508,0,6.4323341190997,6.28550055685705,6.28347822257183,6.28287298282071,6.28843147275168,6.2877798905287,6.30743019143348,6.27676242103552,6.41392231474595,6.2944052743959,6.29230870107802,6.32534455795064,6.28099028843851,6.27683878640024,6.29221049004411,0,6.29231812819238,6.29598223474059,6.37469969924293,6.28339334305273,6.53759285474396,6.48450498782035,6.29335948119671,0,6.32931091783402,6.36671657729721,6.29083394444158,6.28628353100807,6.27675883159544,6.28630125258563,6.29014296799982,6.28451451293456,6.29805214169392,6.37345896532465,6.48593926213123,6.28204937502508,6.28631857823606,6.31979461951976,6.28210354515868,6.28184953491278,6.28079077949439,6.53549495633233,6.27879030779895,0,6.47078387481254,6.36302313806708,6.40034222204882,6.28458674831427,6.35488386919687,6.35979877661203,0,6.29369518901335,6.28712902548115,6.27579478023797,6.28744577119759,6.29253872026951,6.52657438812538,6.28395840756135,6.2803698734848,6.29191159123615,6.28312419113387,6.27929296684172,6.27806914000527,0,6.28859339525305,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.27528028018216,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
25,1,96,6.32291666666667,0.349573455487257,6,1,6.3075744418048,6.31139167123136,6.29899300543871,6.31271970661865,6.35013710610552,6.33227383866206,6.32005150514584,6.29226128490922,6.29535990147001,6.29511696532837,6.30239613737732,6.3165932276407,6.37877233876273,6.32376941397204,6.36437389924663,0,6.33768043201443,6.37450535878233,6.33408474805393,6.32268936758998,6.33349290872867,6.32503569908001,6.30930633039248,6.3260259320958,6.30949609327654,6.33530936973944,6.33348347136981,6.29088484352676,6.32987613249377,6.29088936022088,6.32414786685757,6.35257164992436,6.37693025716451,6.33174819154571,6.31457565185093,6.29262142754843,0,6.40289234957277,6.30193560590218,6.30790366145046,6.3089168773494,6.3138931760528,6.31025185767569,6.31425571504091,6.31714076425205,6.38097332777953,6.2926399259706,6.30968270649596,6.32663161198858,6.31031798390143,6.2819990231664,6.30064931678643,0,6.31650063495123,6.29224011087413,6.35918567237795,6.30344758900252,6.46309440072598,6.35606092046707,6.29284622815736,0,6.33108795242669,6.33076812338452,6.31653399598505,6.29548688044392,6.28315458422425,6.31017364711793,6.30699687239136,6.32513040155438,6.2986498135244,6.37636343658315,6.38410399971961,6.28340895398757,6.30806410286609,6.30111125942484,6.28475805594127,6.3036563539444,6.30100585982483,6.41906798528035,6.29674013567935,0,6.3580035111124,6.37109486791543,6.36686540255182,6.28573951294745,6.32659277120804,6.35176975137736,0,6.31190447727594,6.29709725811325,6.28078474354624,6.30908877856813,6.29824213657242,6.47569190165897,6.32587270289311,6.29935134399927,6.29113544326515,6.3198512190215,6.2846819311558,6.30209593432282,0,6.2999117083011,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.31578690866484,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
26,0,97,6.56701030927835,11.4978085476954,6,1,6.3149093101098,6.32595466979295,6.31352622114708,6.31988159308392,6.33736712130302,6.31659924275985,6.31578609862167,6.31051090086947,6.30990031573707,6.32085924613579,6.30992199459755,6.3185074913106,6.34036752694456,6.32280622470432,14.9450558877807,0,6.33481562095368,6.34962995585934,6.32202993123118,6.33954007970951,6.31696278520123,6.32167758592472,6.32665481894339,6.35148504779079,6.31803302564962,6.33126128748842,6.35466820332926,6.30603074385257,6.31746907114409,6.30646470748376,6.32400572946863,6.32572302815423,6.37160951509155,6.33345566768378,6.32540498300913,6.29473575117489,0,6.36100879018743,6.31235669832451,6.31449854588011,6.32175379113746,6.32143174896623,6.31947446955097,6.32698252070128,6.32972648754323,6.34420719522504,6.29685438435268,6.30960409523045,6.32591113602243,6.32863399413817,6.30662327423594,6.31599436669872,0,6.323903679827,6.29628474666797,6.34807366687776,6.31055263995342,6.38359485654539,6.32106523287257,6.30516705637686,0,6.32103842279644,6.3128409953096,6.31972672830074,6.30791076759358,6.29902242056349,6.32210735099936,6.31188780974677,6.34007911378855,6.30699974023266,6.35957226369405,6.34118012643201,6.28931058450568,6.31920600824467,6.30791844469632,6.29154780382153,9.02727339135519,6.31898188597063,6.3710067617488,6.30867026446761,0,6.32409786799516,6.34474517362931,12.8168439255654,6.30144415129474,6.31944866133238,6.34791726547085,0,6.31277851305954,6.30845817218098,6.29400135038385,6.31802709225074,6.30342730927869,6.3944006083189,6.3308487994625,6.31096027612999,6.31060568375484,6.33697133049909,6.30511237634038,6.32290975640629,0,6.31380420926619,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.32743394386655,0,0,0,0,0,0,9.9326518036882,0,0,0,0,0,0,0,0,0,0,0,0,0
27,0,97,6.56701030927835,6.88296869484883,6,1,6.31801924403258,6.32834306738456,7.74809640515275,6.31848903404923,6.33092511081406,6.79152559363648,6.32060560031768,6.31737945510253,6.32017817275021,7.08136213686274,6.31156639874651,6.32007258649066,6.32559196932636,6.32159802650736,9.4630414633384,0,6.32767805663273,6.33305837735947,6.32739733238301,7.20688557712703,6.31483760589876,6.32209247644024,6.32638545295574,10.1873104537514,6.3207861930866,6.56388384260396,6.35137248412063,6.31290823701161,6.32084808812297,8.95696956772956,6.7541090914114,6.32614885225227,6.3508587028111,6.32609897332131,6.32967933311239,6.30565829373556,0,6.33553552565958,6.32074850551958,6.31874763162929,6.3256152531948,6.32375799990608,6.32020395751735,7.53143859344637,6.33126953319855,7.30340219223481,6.30652006490709,6.30665857352332,6.59223453656423,7.3212031660542,6.32001484292097,6.31775028402292,0,6.32539353539693,6.30749431495651,6.3376356164605,6.31507353953928,6.35153688174593,6.31903207809997,6.31493946889907,0,6.31854442093308,6.3154792344773,6.32006745250935,6.31414748432961,6.31190862040411,6.32440799151188,6.71010438100028,6.33581982204649,6.31406327776527,6.34459211877457,6.32440118487115,6.30343645220305,6.32277433973882,7.56788837371878,6.30800694631657,7.4794326338259,6.32459643940668,6.35110988791381,6.3169707841542,0,6.32074398575701,6.3283481387886,8.13502761094714,6.31436072221499,6.32133566126713,6.33479741978025,0,6.31420963380931,6.31687480805942,6.30737241940441,6.3210653624757,6.31278657737338,6.34950431416571,6.32771536004282,6.31948572601505,6.31801710566572,8.77148855469406,6.31475569897573,6.32573458486939,0,6.3190311582104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.36910100964489,0,0,0,0,0,0,7.81193929614965,0,0,0,0,0,0,0,0,0,0,0,0,0
28,0,97,6.56701030927835,3.60379013866268,6,1,6.31933255903082,6.32656322810448,7.24098356743869,6.39274323159833,6.3267963815471,6.6040862515084,6.56536185029775,6.32016523935231,6.32273990707177,6.67997482165012,6.4936979998184,6.45034100892905,6.32252221370874,6.44671217440646,7.58718646671442,0,6.32343643808659,6.43629473019322,6.32683342278458,7.1014225013744,6.40088761828988,6.4778170815957,6.43887585354788,8.39706864590371,6.4196935279188,6.48336961855646,6.55394856754632,6.31671999977089,6.72234380237376,7.84334521207828,6.71003367310776,6.32561559077241,6.33399984249371,6.32310787240778,6.77174619800009,6.47474007256477,0,6.32459910785385,6.87445143786139,6.32080153632951,6.67053469975434,6.47998257508561,6.53130325069652,7.26686288046959,6.45453446788275,6.83075456549369,6.40944576853269,6.31074229954624,6.48518688119919,6.97320096025977,6.49504516545483,6.31742839298597,0,6.32511263208798,6.31589197841221,6.52838202755434,6.49618518090883,6.33919619190173,6.63715878959038,6.34648806481402,0,6.36335126794122,6.31925963147554,6.57982877449973,6.93981285337783,6.31899812221625,6.74335837724325,6.49813570609489,6.32925485718116,6.31745099301512,6.41547399118979,6.31960216551852,6.31268491550761,6.50753571440593,7.20104498689411,6.31648990082476,7.14437223645465,6.44659803417201,6.34091678723139,6.53991058013244,0,6.32218141642163,6.66263362054182,7.14208907704144,6.31978357741998,6.48699050156331,6.3277446800686,0,6.35223523040007,6.31963066055283,6.87868840084928,6.32249361719178,6.40162150632151,6.32884679383919,6.38658898316438,6.86899818638542,6.75151522001384,7.5125033243222,6.31922803565022,6.51565509395866,0,6.53631943332337,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.99577352955501,0,0,0,0,0,0,7.04822217612669,0,0,0,0,0,0,0,0,0,0,0,0,0
29,0,97,6.56701030927835,1.97225923832183,6,1,6.37030813554157,6.50248548992534,6.97146708374178,6.48099617887164,6.45263000186603,6.66300116891627,6.56654516619859,6.48052393478069,6.35541216147492,6.56489683456464,6.54580048436077,6.49166577840118,6.40364901093279,6.52959488360302,6.91924054861607,0,6.36553803141137,6.61502688973044,6.43604812003518,6.82995586993002,6.56282761361744,6.63224907063108,6.468891607113,7.26459538989053,6.49926896317467,6.51114700310267,6.55145576548885,6.423724512754,6.72454745112808,7.27935925558617,6.5746951723652,6.46738555577975,6.35472859731588,6.45021509581174,6.78839389201285,6.49716971768502,0,6.33304405820546,6.90891665181047,6.53313938943511,6.63320750154803,6.56480072934835,6.59470393838156,6.95503140170139,6.6316383839658,6.6912964834736,6.39001774945053,6.40645912484492,6.53654715420512,6.71032908335799,6.51956815897974,6.34234595058221,0,6.44108287846727,6.42208907037704,6.52051402747144,6.54404728091917,6.37763796897038,6.64623569246417,6.40244238921734,0,6.4875893322854,6.41784144291071,6.63411027508221,6.88094116710499,6.44351145026398,6.68520060145401,6.40424239705354,6.39916723948394,6.32214041685952,6.42650094702111,6.39642788914778,6.31763470611639,6.50424759891104,6.99239439393746,6.43554891596975,6.89416690642777,6.41997092099338,6.43735833771069,6.62607208059733,0,6.57719037083596,6.69990743324427,6.84312982479838,6.44093356694863,6.55449890349902,6.38972644233408,0,6.35964914890433,6.43243933463223,6.83327806223269,6.50582495575596,6.39937937902866,6.32126211265493,6.48866120304255,6.8774330728393,6.70125064866199,6.97113497980477,6.32134445560532,6.5189912520142,0,6.55845296204077,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.76886411239531,0,0,0,0,0,0,6.7933949413694,0,0,0,0,0,0,0,0,0,0,0,0,0
30,0,97,6.56701030927835,1.1760607386402,6,1,6.43687329500615,6.55682819304542,6.79932809580252,6.53456136828994,6.51569921381814,6.64980317483798,6.51606694316338,6.56172853659576,6.41408131185662,6.57578143988775,6.61263388915893,6.5383468837326,6.49648791901604,6.55781810980201,6.70277081106962,0,6.43913383572294,6.67430661755631,6.48589647340547,6.65423355188755,6.61130275323232,6.6569684473727,6.53325576078915,6.81209114956044,6.55245532311261,6.52712424580441,6.5653365658461,6.49784589901201,6.64012263529829,6.96306523390184,6.5236587690623,6.53338814400052,6.36914207147829,6.51700087525859,6.6986552224968,6.49493805981839,0,6.3968491287404,6.79895663779044,6.59137739095579,6.62592947798719,6.56372559884999,6.61722601871029,6.74804345717124,6.64476881203138,6.64912691514643,6.39597904886714,6.51178466618762,6.55747846582325,6.63847314853305,6.53054272291569,6.35893204012891,0,6.54095535276253,6.46198716056141,6.49858755747932,6.54322648120913,6.4492169590472,6.61567183191128,6.4509771972252,0,6.54184962917092,6.50750580339524,6.69820775540735,6.77718746326911,6.48382403654687,6.64721071572388,6.41819021694228,6.4851952505217,6.36114211983234,6.5154347185678,6.44441140697201,6.42575546810977,6.50009008982229,6.81909161009616,6.52519207553557,6.75293221059592,6.46139497855971,6.52356509688233,6.60502128239372,0,6.63737827333444,6.63264176830562,6.75135625649439,6.50034357339143,6.58423270024862,6.39569217546752,0,6.40279255803644,6.52370667867629,6.7693842095746,6.60822365329296,6.42257275794665,6.37598925750879,6.52241866546356,6.79199738455305,6.5720337191211,6.76180280180975,6.49015925808431,6.55699169077042,0,6.56670925136113,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.68562716032477,0,0,0,0,0,0,6.67949761892363,0,0,0,0,0,0,0,0,0,0,0,0,0
31,0,97,6.56701030927835,0.748330697493591,6,1,6.49696618259572,6.56552564668157,6.71062073908889,6.55793791494713,6.52607911946856,6.616731435786,6.50089388630763,6.57614460264107,6.4879877847442,6.58926746009668,6.61708598253052,6.56815709512604,6.54739855156892,6.56143759130876,6.62518060808477,0,6.49803579044058,6.66495763541661,6.51199805180799,6.59448546209693,6.59440790767149,6.62491333139359,6.56065272480531,6.656445401392,6.573144172441,6.5576547982252,6.57758617343513,6.53685703284033,6.58817951143844,6.79437501777785,6.51588796762284,6.5226170077591,6.4176773481064,6.55591770754502,6.62675054540618,6.50241548777707,0,6.45428772286529,6.68684131292575,6.60389536300522,6.59354249253123,6.5550809786254,6.60142010367897,6.65143398758172,6.62704152737156,6.62260723262168,6.42724917134981,6.54848117919442,6.56676097483422,6.61296668406429,6.5451271117142,6.40540414109264,0,6.58076466454721,6.49219888724024,6.50572652791632,6.54164543970558,6.50943175656384,6.59090980677825,6.4953023104447,0,6.56843922621527,6.56613906903531,6.68931079081117,6.7002478641635,6.49463933286061,6.61342196342204,6.46203474921177,6.54102976894294,6.42152509693591,6.56942423123108,6.47269120472849,6.51626867342488,6.51564207861986,6.70731121884439,6.5562604920775,6.67699113338351,6.50158345695936,6.55447233933732,6.59473545203936,0,6.61775158510165,6.58121979897908,6.69493232912102,6.54024608636266,6.59313439169471,6.42244983145022,0,6.44753126307669,6.56063020144876,6.71125219309476,6.62740825916774,6.45932001696228,6.42232570030278,6.53179799574647,6.70224330551057,6.52627557497391,6.67818184231214,6.58456025554169,6.57415023356497,0,6.56154656635317,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.65687604680412,0,0,0,0,0,0,6.62543404651599,0,0,0,0,0,0,0,0,0,0,0,0,0
32,0,97,6.56701030927835,0.486269252013937,6,1,6.53484048032426,6.56384327007501,6.65683450714524,6.56477300059112,6.5279754101302,6.59432540047656,6.50820658453695,6.57204714320169,6.53363033599209,6.59010896203158,6.6057134286949,6.57813346291038,6.56447487715399,6.56252876503682,6.59232992426357,0,6.52967749330011,6.63155867571823,6.52563513106525,6.57961294635549,6.57563257912004,6.59543009412161,6.57855377999327,6.59696845807265,6.57515359324713,6.57756462745375,6.58193131149729,6.55036013869675,6.56561834266746,6.70274388815646,6.53060421708918,6.51413476839132,6.4675602653191,6.57164934120928,6.595164934599,6.51969471500403,0,6.4932948192607,6.62145295963029,6.59608662876614,6.57348336613273,6.55125049721805,6.58576650409904,6.61024323284824,6.60438122202588,6.60305785381023,6.4698035691731,6.55297455580489,6.56658387012698,6.59727174412729,6.55275936018679,6.45328064220208,0,6.58308516129833,6.51897492905991,6.51999887024424,6.54573957179081,6.53408509310531,6.57725245986774,6.52990187334125,0,6.57811633672876,6.57871002305269,6.64881141612348,6.6535846395953,6.50861498922384,6.60127992981826,6.50379573935815,6.56556289157693,6.48047229354073,6.58470761097863,6.49377421807827,6.55617671792813,6.53429256022793,6.64536509031623,6.56069699977242,6.63356096999899,6.52945449450392,6.55744296186776,6.5913914079177,0,6.59073582694429,6.55601726024775,6.64732086333165,6.55994557043126,6.59146751879558,6.45752445581112,0,6.48889681529591,6.56963066438072,6.6697412518806,6.60529754037439,6.4964155403435,6.45604087367309,6.54255434869571,6.64270110637829,6.52185309394877,6.63283527317477,6.61186270008172,6.56980884846621,0,6.56371085488464,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.6381562621949,0,0,0,0,0,0,6.6004739210731,0,0,0,0,0,0,0,0,0,0,0,0,0
33,0,97,6.56701030927835,0.311302005172418,6,1,6.55350505267332,6.56388889107412,6.62051583746884,6.56724542287497,6.53433776006475,6.58175881278022,6.52356571414222,6.56791037768787,6.55673967054444,6.58418632168348,6.59559861574647,6.57581291602604,6.5658566316486,6.56529209048898,6.57780240959649,0,6.54392331904209,6.60322283855907,6.53707738292064,6.57618842443941,6.56524393099231,6.57846653491354,6.58607929503385,6.57180825368489,6.57245434012566,6.58326129451815,6.57810661399804,6.55541653787362,6.56069378702362,6.64919317083471,6.54783117784969,6.51775756001292,6.50332744190464,6.57480894925151,6.5824221809954,6.53892465776851,0,6.51850740892216,6.59240944595146,6.58551790072146,6.56525420582118,6.55487289576392,6.57615613057163,6.59126114743792,6.58769608491777,6.5872752593761,6.50845016953716,6.55349717957651,6.56320426753015,6.58561076947405,6.55702347365969,6.49337616473083,0,6.57570029402687,6.5430983727151,6.53235713747661,6.55141407395436,6.54250806128283,6.57090729994547,6.55092441402234,0,6.57917242263648,6.57423464328687,6.61338170862744,6.62353009298251,6.52571128681197,6.59648327499556,6.53279671096351,6.57033282617903,6.52191608130334,6.58148023463199,6.5127845665326,6.56675781007246,6.54853153116165,6.61187126445858,6.55822302677148,6.60776594077927,6.54556797588415,6.55542641589453,6.58852111464893,0,6.5747712384786,6.55076284031631,6.61408890185085,6.56674381899113,6.5846734652553,6.49044907821511,0,6.52087868879048,6.57070357373943,6.63601357109646,6.58584419327424,6.5255208254223,6.48227715940784,6.55034052254647,6.60920955683534,6.53364671471364,6.60319629166202,6.60254248671944,6.56549807183961,0,6.56877408968982,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.61719286905746,0,0,0,0,0,0,6.58708726125709,0,0,0,0,0,0,0,0,0,0,0,0,0
34,0,97,6.56701030927835,0.194926049627628,6,1,6.56143949060059,6.56399812271234,6.59745243939034,6.56836088801008,6.54419389741959,6.57582032979812,6.53860491523677,6.5664423790503,6.56650279643747,6.57821676710323,6.58769860723655,6.57063002315915,6.56454525836208,6.56784648467494,6.57069415140966,0,6.55168570799494,6.58549373857409,6.54720607145,6.57326158199181,6.56287391506376,6.57125479109817,6.58549493856654,6.56265181097656,6.57061417148123,6.58059198718067,6.57232554523076,6.55869638110024,6.56215868829123,6.61688147291455,6.5596657885758,6.52934909244729,6.52609827398342,6.57262281881988,6.57631582025221,6.55365366651427,0,6.53480183268115,6.58036686167991,6.57730913684969,6.56347738681506,6.56016732928964,6.5719739497468,6.58081947167961,6.57691820598952,6.57706546406634,6.53557369617141,6.55642157547551,6.56167594396782,6.57777475489004,6.55934246744146,6.52259483112018,0,6.56954840606783,6.55924948587028,6.54234963430787,6.55616869531734,6.54747478720921,6.56863694926493,6.56114887980193,0,6.57642420756119,6.56915077555802,6.59059149012523,6.60336489136401,6.54091243721278,6.59108587298427,6.54961739380202,6.56929797817853,6.54528751958955,6.57465581484861,6.5298527538087,6.56752623071708,6.55678298342206,6.59362788636401,6.55800189813297,6.59176069695031,6.55417367558873,6.55533894245101,6.58318315000058,0,6.56797378210707,6.55410972057584,6.59337539346494,6.56859736472541,6.57770640849452,6.51629015914708,0,6.54173107228974,6.5707247292531,6.60995818504006,6.57603430365885,6.54468173647798,6.50478811359077,6.55535693181411,6.59111981074193,6.54705942421535,6.58561247509397,6.5880975979626,6.56310106377228,0,6.57141317354079,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.59849793755477,0,0,0,0,0,0,6.57914415325656,0,0,0,0,0,0,0,0,0,0,0,0,0
35,0,97,6.56701030927835,0.119492439434226,6,1,6.56487460247965,6.56392321159328,6.58381895714227,6.56882576080596,6.55317085653763,6.5727788819141,6.54979520115752,6.56622735219866,6.56981367560166,6.57385790818193,6.58129966563999,6.56700168524756,6.564390945877,6.56899084771573,6.56729818707366,0,6.55704266483229,6.57593130324418,6.5546935698718,6.57001558567166,6.56407765576427,6.5688232560836,6.58083657642789,6.56083461358167,6.57001223095623,6.57568005950485,6.56806496254157,6.56144057780579,6.56454092672741,6.59699612041412,6.56545029368564,6.54194906551954,6.54034957332761,6.56969799972886,6.57241393892369,6.56218501195868,0,6.54594350052155,6.57477520702957,6.57204856901756,6.5641741515502,6.56415737400058,6.5703594322118,6.57439053633917,6.57102921357544,6.57142875444753,6.55143384721919,6.56067731296924,6.56211161346963,6.57289554755366,6.56089700753836,6.54166692383026,0,6.56664942205744,6.56702779445159,6.55025860949027,6.55980568971651,6.55225759452434,6.56830520859846,6.56520142425305,0,6.57299574739222,6.56671269854472,6.57854574067076,6.58960114397708,6.55148783512351,6.5843935796578,6.55836203122567,6.56768068914377,6.55679740793997,6.56951936031932,6.54352832150072,6.56680366753318,6.56127050552198,6.5830863928054,6.56004159783871,6.58172523460397,6.55884111667707,6.55693923550117,6.57740309667738,0,6.56602801521273,6.55912577758865,6.58143132725814,6.56908577275529,6.57293109160178,6.53470659930254,0,6.55376975467985,6.57035375766729,6.59232933198752,6.57212166685553,6.5557298094674,6.52412855397733,6.5586569620793,6.58102813015558,6.55667768969331,6.57621454368581,6.57826822677422,6.56274490831338,0,6.57147191199489,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.58485841220084,0,0,0,0,0,0,6.57428512911581,0,0,0,0,0,0,0,0,0,0,0,0,0
36,0,97,6.56701030927835,0.0717013849929245,6,1,6.56661221767857,6.56407233460472,6.57610154373293,6.56877170690734,6.55934889172072,6.57087355685529,6.55694799139327,6.5663454633297,6.57016745170055,6.5710480781548,6.57625756596059,6.56558072783518,6.56519141053462,6.56900038752169,6.56603126707115,0,6.56087722131448,6.57116079322575,6.55957749982978,6.56752373993379,6.56576176019467,6.56805396630044,6.57567281524733,6.56173222233223,6.56973697866522,6.57167818529041,6.56586260419974,6.56354737284075,6.56605112478638,6.58473922494727,6.56734227069168,6.55188767429196,6.54974965809534,6.56776748239877,6.56967603298462,6.56602744436112,0,6.55377144875722,6.57151170271066,6.56910960870904,6.56522494198695,6.56623315857857,6.56958931082653,6.57054595911672,6.56825571500139,6.56882901370792,6.55958584789307,6.56417690662079,6.56342397395894,6.5700672133862,6.56221810811874,6.55310301764465,0,6.5658915174462,6.56935173253813,6.55623749897952,6.5624477527252,6.55653499764668,6.56834254301108,6.56667623578138,0,6.57045832870442,6.56611182213916,6.5728485820855,6.58049335321532,6.5580079321002,6.57810496690867,6.56261204164868,6.56675115945308,6.56230934278746,6.56676619308401,6.55315085968304,6.56641947156079,6.56370297352895,6.5766275745124,6.56247770295146,6.57549734348499,6.56158960132601,6.55899005350547,6.57280235427589,0,6.56585297765285,6.56296898478568,6.57487883911408,6.56918406273201,6.57033263293164,6.54710905028424,0,6.56016440482286,6.56958474428081,6.58159797137131,6.57037458762712,6.56145958437399,6.53946419447891,6.56107708015842,6.5750497424364,6.56212305237776,6.57152657924171,6.57297048622234,6.56345793459755,0,6.57027579131307,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.57623911239499,0,0,0,0,0,0,6.57134015684018,0,0,0,0,0,0,0,0,0,0,0,0,0
37,-1,97,6.56701030927835,0.042186316659214,7,1,6.56753222973951,6.56456242566757,6.57181609929633,6.56843700837514,6.56293254950661,6.5694669399369,6.56114829796769,6.56649695274836,6.56939575408422,6.56934692095949,6.57257610347922,6.56550217756934,6.56607451675345,6.56856275269522,6.56588389428522,0,6.56344263692356,6.56882951823195,6.56252189640208,6.56621822996274,6.56676841088031,6.56765034596412,6.57174222353895,6.56322122769235,6.56932582327116,6.56926858243329,6.56517708256703,6.56496232631147,6.56665436194303,6.57726314960039,6.567535575496,6.55842939895779,6.55617296111426,6.56689173511227,6.56789134586432,6.56735767965525,0,6.55914734386111,6.56939999693967,6.56766592020029,6.56596674562802,6.56694350282781,6.56898602894941,6.56847885779895,6.56713727698516,6.56779543928302,6.5635304675002,6.56621226347683,6.56471869485541,6.56857122038289,6.56342272830674,6.55952747365779,0,6.56600115886729,6.56934640494451,6.56045511286936,6.56425341307733,6.55979408878534,6.56816644574139,6.56727505062891,0,6.56900326542074,6.56621826718823,6.57016751138446,6.57478102223501,6.56180409789738,6.57340323431858,6.5647357124795,6.56640077864583,6.56512362873211,6.56570138017575,6.55920057333423,6.56637013485193,6.56505447961723,6.57257107302983,6.56432090879447,6.57172174265272,6.56338657599519,6.56085697268402,6.56982209535781,0,6.56606973628251,6.56517551701181,6.57133631716167,6.56899961028626,6.56904295197528,6.55509306552382,0,6.56351851752139,6.56867727602135,6.5753916540393,6.56920260997579,6.56429866096663,6.55040747641914,6.56292080312179,6.57142305482587,6.56473505611944,6.56927066437426,6.57023859819852,6.56444783206967,0,6.56893945216212,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.57135357857347,0,0,0,0,0,0,6.56956365341243,0,0,0,0,0,0,0,0,0,0,0,0,0
38,0,96,6.60416666666667,2.16695561644016,7,1,6.56792618345277,6.56520030671791,6.56946672822141,0,6.56475717150946,6.56841722423484,6.56359212048328,6.56667863640973,6.56845183393225,6.56833263603823,6.57010286386117,6.56588602807523,6.56662081888488,6.56811682750248,6.56614865015898,0,6.56502892496697,6.56787158489893,6.56424357202837,6.56584124642966,6.56709730062524,7.33033422001344,6.56931952081207,6.564434912282,6.56879049711168,6.56805498916661,6.56529473628011,6.56582402349797,6.56678080996749,6.57277870456561,6.56726086535461,6.56224999234923,6.56051574328177,6.56663127696054,6.56689979557546,6.56766729337946,0,6.56265001783868,6.56810020873626,6.56705132593305,6.56638540137162,6.56700786036403,6.56842771110148,6.56750911447599,6.56676820112181,6.56738915805802,6.56544466806848,6.56707042004845,6.56564246680125,6.56786872426272,6.56446184236569,6.56305935410461,0,6.56627658458744,6.56878641953934,7.71158121375425,6.5654325298824,6.56203840001436,6.56780267658143,6.56754075448987,0,6.56826854991109,6.56643961605196,6.56874837064723,6.57140588759822,6.56397085515519,6.57042613789078,6.56588993662568,8.20440576489334,6.56663055018252,6.56554069989194,6.56272511666644,6.56645467693425,6.5658130306704,6.57006081983917,6.56545199184805,6.56950132621219,6.56461435535961,6.56238167500661,6.56832762446859,0,6.56650650402486,6.56621301375645,6.56938463575868,6.56859739827041,6.56839561527383,6.56007220081839,0,6.56537824213465,6.56790440152706,6.57181029761412,6.56808256706984,6.56574045761868,6.55747324517401,6.56429469450029,6.56927530375839,6.56592407275414,6.56817364355856,6.56873491997547,6.56534822666586,0,6.56796194586742,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.56881406035417,0,0,0,0,0,0,7.10534667878372,0,0,0,0,0,0,0,0,0,0,0,0,0
39,1,96,6.60416666666667,0.953014952168453,7,1,6.56796521694324,6.86967462431932,6.56819595909792,0,6.56573880798043,6.56772374310659,6.56508974142419,6.7001759957355,6.56772776748938,6.56771918968285,6.56863286567017,6.56627297183033,6.56683468697197,6.56781339416808,6.79883415223553,0,6.56596322909163,6.56734654602646,6.56528157499286,6.56594293639864,6.56709206463473,6.82682273817826,6.56807994074612,6.56538785543899,6.56828829556284,6.56750129837868,6.56581132184777,6.56631083440011,6.56673794389754,6.57014129450316,6.56708621378894,6.56434709457617,6.56333906684316,6.56661929354589,6.56647518202271,6.56763782017144,0,6.56471544571538,6.56738422394459,6.56683499364259,6.56661886229829,6.69555010370017,6.56791604526276,6.56710827316417,6.97896238365904,6.5671888015938,6.56643533396568,6.56730662386598,6.64797535385904,6.56750359983733,6.56530374894952,6.56505331370349,0,6.95779156709048,6.56828613833314,6.7523441539693,6.56615101354965,6.5635405707716,6.56742742367603,6.56761382605125,0,6.56787060316793,6.5666098306513,7.0687812524273,6.56946990686013,6.56521151122569,6.56874237840599,6.68709779127002,6.83084710399241,6.56738644041606,6.56585534736148,6.5647544492681,6.56660518005002,6.56630726802581,6.56855918869453,6.56612860115375,6.72657291521196,6.56548988049453,6.56358858118923,6.5674939459789,0,6.56668310371027,6.56662651608381,6.76814266856706,6.56812120193143,6.5679638158095,6.56310340164233,0,6.56637950452842,6.56742349237686,6.56965484796142,6.56746639964071,6.56649831562738,6.56170707380988,6.56525830359627,6.56807004987988,6.56650894688378,6.56765482778415,6.56777009781334,6.56595086274261,0,6.67773904490093,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.5676338905842,0,0,0,0,0,0,6.70197753476112,0,0,0,0,0,0,0,0,0,0,0,0,0
40,0,97,6.82474226804124,8.56633505717878,7,1,6.56783410983231,6.6675927344781,6.61685685611376,0,6.59401915658013,6.60008733442669,6.59778861881871,6.62035542883143,6.56731924766941,6.62270142681449,6.56775365866603,6.69924533738582,6.61142720668601,6.56761186750919,6.67606663456712,0,6.5986833556276,6.56705574787056,6.60832616759857,6.59689964802116,6.58610666231396,6.65351092798463,6.56746699251352,6.67538254270429,7.78181474728687,6.57601979065638,6.56624346367786,6.63969104188574,6.56673921285543,6.69985565723009,6.60086186435993,6.6145452539834,6.56503563235923,6.56666292673462,6.58324468483415,6.58732182856688,0,9.68036547698743,6.56706036242669,6.5667910213374,6.63335180819875,6.60236604670014,6.58487516653495,6.62683421694414,6.68743217050618,6.67484831415365,6.59893140941528,6.56728978995646,6.6992980803874,6.66252985650577,6.56590424795302,6.56614899003689,0,6.81433429160351,6.56792722831065,6.59678582681256,6.56656815302748,6.58714023885044,6.56716695324569,6.60348885509155,0,6.56761942927905,6.68685204685362,6.79611290364111,6.607626270282,6.56594748821984,6.56785368326163,6.63457047681594,6.65406611772685,6.56766502578289,6.59711832435865,6.56588458634466,6.66340306483805,6.62471820262279,6.68164448539042,6.62861635700868,6.63842693028466,6.62632294771997,12.8320485343983,6.56711404907569,0,6.56677226471778,6.56679431413106,6.66150765599821,6.56767007098546,6.58253723902355,6.56491698318924,0,6.57728502413703,6.59134264267037,6.56840750220176,6.56713456487472,6.56688496906229,6.56417900373564,6.62400548031743,6.60211315163707,6.5668424741711,6.65191952856502,6.56726470081215,6.56632327814908,0,6.5964031775793,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,11.6855011604805,0,0,0,0,0,0,0,0,0,0,6.60366124406809,0,0,0,0,0,0,6.67874856283742,0,0,0,0,0,0,0,0,0,0,0,0,0
41,1,97,6.82474226804124,5.98319425514824,6,1,7.04485619005413,6.60901107244197,6.63187195389018,0,6.58368597491119,6.592065394743,6.60387869572629,6.58496255687253,6.58196251383542,6.59780845297968,6.57910887204908,6.67948393857674,6.59996330745014,6.5776538123002,6.6452924542036,0,7.542722517609,6.59288701853252,6.58372051023803,6.6184240024013,6.58399576536223,6.60525070887292,6.57555805628468,6.64370895081546,7.27571829958524,6.59406564619465,6.58767413667606,6.64243910927537,6.60242506155422,6.65425066423111,6.60013731669468,6.5895362273388,8.35553172616886,6.60908282968545,6.60193538223699,6.59833081548501,0,7.93762153203706,6.60097283645066,6.61917313109832,6.61206034857287,6.59186914358104,6.59958025847427,7.22794495840664,6.63274468072828,6.62625065430025,6.60797721722238,6.58123346409659,6.65702508871236,6.62260523319204,6.60540177581812,6.58032664815941,0,6.6842843738606,6.59174426457215,7.86480732265648,6.60659601314879,10.0236140730194,6.59032164299628,6.59464575727513,0,6.58876876929125,6.64443123738492,6.66120772442815,6.62060467373441,6.60513800475072,6.59822211218322,6.60975815981699,6.6086961515115,6.56938020485352,6.59514774763415,6.57671616428438,6.63136801662439,6.641462460266,6.63864460211054,6.60405240534429,6.62909085222462,6.63301185451776,10.6396262414634,6.62111376017916,0,6.59054175674997,6.59990561690915,6.6436384271424,6.57506208327871,7.07429349935558,6.56595266938152,0,6.60232165904957,6.59151103862759,6.58792645225539,6.57528700655765,6.58713337026309,6.5655729141157,6.62511692476511,6.61658215810033,6.58788310217486,6.616565982841,6.56702002712663,6.61462686525991,0,6.59714927977909,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.92831980702186,0,0,0,0,0,0,0,0,0,0,6.59506567865586,0,0,0,0,0,0,6.65303503966398,0,0,0,0,0,0,0,0,0,0,0,0,0
42,-1,98,7.16326530612245,20.8160054126142,7,1,6.98111853547427,6.9690798709438,6.62759810275605,0,6.84483171602832,6.60775355277822,6.60628812115665,6.59797781288714,6.81381849057108,6.60687676677147,6.60221829173248,6.64497653104421,6.59124424275036,6.84920075263451,6.62931054550024,0,11.2941662145078,7.00371926247015,6.58547582918891,11.3554006911157,6.59846561864439,6.60573283689018,6.59669061550238,6.62014248667287,6.86011453934915,6.81102823268494,7.01903874099124,6.62833511115693,6.60853190655133,6.63611986533657,6.60259593610945,6.58496874198693,7.73617767512847,7.08019551128525,7.04654212067054,6.59687835224315,0,7.04876998381877,6.8605548723495,6.80920114239056,6.84767951229945,6.74684933780095,6.60446007187718,7.04444018937338,6.86314413756577,6.61451126322881,6.5993515317446,6.5943760451971,6.73075000989396,6.60941618218472,6.61332013246938,6.79443687882078,0,6.79408686263924,6.59497800874148,7.3681704178959,6.70306900086619,9.05399499686518,6.59528222416175,6.84102419822915,0,10.0107053686699,6.61103523842183,6.6173768914646,6.6197372194629,6.62925232326224,6.60556360242616,6.67564148959326,7.27181134211471,6.93765318664999,6.76107187530988,6.59204335496891,6.59659071468586,6.76495652148255,6.62327506934558,6.59260944680074,6.62150776216083,6.62365512768335,8.48819969614387,6.62690928722349,0,11.7158098915172,6.60083756308787,6.62780579069509,6.59259776857314,6.96755551048747,6.57942933570452,0,6.64776609012943,6.60223752264747,6.60143565680519,6.58846309805588,6.75187812917977,6.57485564160132,7.00338795996662,6.86975104169302,6.60402894060359,6.61440422745718,25.4459123611668,6.61098531380445,0,6.60147886448428,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.95705640134311,0,0,0,0,0,0,0,0,0,0,6.605226156231,0,0,0,0,0,0,6.72537946581763,0,0,0,0,0,0,0,0,0,0,10.3199511471319,0,0
43,0,97,7.22680412371134,8.36098118118385,7,1,7.06318531991795,7.00452327042783,6.70740644956285,0,6.81785087250341,6.61117674851444,6.69186297753549,7.49577537412432,7.88877037026475,6.79882364810893,8.82066665901218,6.70957077945506,6.61463453227895,6.95035795457159,6.72291060764156,0,9.18388573730071,8.20175416439953,6.65432815123339,8.54358959734524,6.63717230325692,7.79801982514901,6.75998821018811,6.71636271536474,6.82300591055649,7.20581064998945,7.10407434297849,6.74829516354569,6.6152757243459,6.62529283584208,6.69160311698891,6.64742255088519,11.2781077557995,7.05257780666742,8.49807199754503,6.72441126502157,0,0,6.90629578832889,7.72828906515972,6.84690684265774,6.78071706858464,7.55884240747718,7.78696310863067,6.98408369067494,6.67646722284125,6.76572450795897,6.63040636741403,6.77229420504505,8.47001501757956,6.76023876657542,7.74019349089539,0,6.78865163704359,6.77799402825085,9.09937422125676,7.13758343233447,7.84808313880426,6.6223205879455,7.21259173137998,0,7.93291753601265,6.60286403802209,6.6117531604266,7.68239890212339,6.71893106124349,6.73479931238966,7.25052553382338,7.3206266653004,7.23718382366047,8.22786755165374,7.21692428282727,6.59762938319081,7.46390730248444,6.65271686676535,6.59961949024418,6.74316446121455,6.79023287832474,7.41801995730425,6.62254287979981,0,8.93520983274223,6.60066817017827,8.62682434098354,6.65974778744614,7.59106042148289,6.71259634907469,0,7.41749484196389,6.6089375212673,6.60804618334827,6.72055894130819,6.85488916601944,6.60423177746178,6.95593767814887,6.86722498887263,6.6317437115624,6.70086402171969,10.8092515147708,6.76120004819401,0,6.80545840058774,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.7470468508726,0,0,0,0,0,0,0,0,0,0,6.70747849259259,0,0,0,0,0,0,6.73786310391729,0,0,0,0,0,0,0,0,0,0,7.60690850938295,0,0
44,1,97,7.22680412371134,4.09663003654836,7,1,7.03707178695313,7.62825609294479,6.90743951468197,0,7.27977302804423,6.82852520695599,7.23786902208376,7.30970563635374,7.56443293664822,7.27813329820456,7.64182233851598,6.87226313140805,6.77586841951497,7.20694971234108,6.93851540586858,0,7.41585416079162,7.78764347921127,6.78634648994723,7.34540900801956,6.73327291339168,7.53142836696686,7.13802783760739,6.76108267407363,6.85416549034885,7.65245050471288,8.68568756239572,6.79151732970881,6.72457141918135,6.96978930649026,7.10523480981202,6.70989422248178,9.08314690247605,6.92366955237717,7.7929750246957,6.98471339073397,0,0,7.43207433427028,7.57716318465637,7.27821229033666,7.25490474675845,7.29768306704982,7.06436697107259,7.2924732284901,7.17757518489053,7.19993636407325,6.8348124914966,7.09956479566177,7.62227520751655,7.14010772507356,7.85336649667557,0,7.50364450362398,7.08687404820186,7.8603234637819,7.21454815850264,7.30286760826216,6.7967550157193,7.29615531207431,0,7.56844943853965,6.8989333262983,7.44058512090162,7.23017348423899,7.21649698070905,7.00189880422768,7.52603905180758,7.66507055996954,7.23692074378735,8.55625773067116,7.40380297580585,7.27405439679031,7.37882305839406,6.80851093369168,7.05039684142362,7.04833517200197,6.93001658636353,7.24422567726014,6.83395070397511,0,7.90717770369662,6.65547478868171,7.71286740180762,7.40498772037107,7.382073425344,6.79137224822495,0,7.3308530460268,6.82493425507092,6.6780217732651,6.85535180387002,7.30092584204607,7.1469734283548,6.96888978365698,7.27090933380469,7.12884864294658,7.50552919540755,7.9420699519047,7.12078821011144,0,7.17200924694205,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.81066241064279,0,0,0,0,0,0,0,0,0,0,7.41279442639141,0,0,0,0,0,0,7.12311565464371,0,0,0,0,0,0,0,0,0,0,7.12524268809547,0,0
45,-1,98,7.5,16.9820925799747,7,1,7.01960317427664,7.28263418292851,7.09291919983461,0,7.17700003192869,6.97446539417888,7.42365722147696,7.3756084074286,7.18023186342725,13.7671927332968,7.14553339842527,7.21669638379306,6.92154844095619,7.22394955817313,7.15646858893016,0,7.15138282308414,7.59398867341008,7.18688103258275,7.16059168607433,6.94825233932582,7.17452174246435,7.42281875190443,18.8815925155903,7.03175150123445,7.56860028682069,8.06110428357256,7.00056279234379,6.9462508225872,7.13176178407363,7.40627327287226,6.99992016800125,7.6484271572393,6.94965918316171,7.27748629354851,7.19582672354923,0,0,7.32712981099922,7.26959203593497,14.996853846265,7.26486413035558,7.23434574852353,7.05208412817836,7.39208174268255,7.26955134698668,7.3828990023555,6.96145592958376,7.31469496978312,7.38597346894135,7.13849642822186,7.40731140477445,0,7.52405475505135,7.22636963613628,7.46727143647351,7.15272316737456,7.23644454655587,7.09225058741251,7.20029033249778,0,7.3432599098869,7.12305328739035,7.39676964470789,7.21185258704461,7.3250035456793,7.36021692925426,7.35417287652017,7.54726362627953,7.10618884895677,8.10503544112524,7.39356502132146,7.30093280582814,7.27881521151422,7.05375559196959,7.20441500327543,7.3199374221215,7.14798112959556,7.16063328920512,7.01139862752664,0,7.40906831184601,6.96617820917077,7.49513304376736,7.36093392871232,7.18867467258102,7.28858068236436,0,7.28128462618837,6.94818879023489,6.91396591366531,7.15728531070496,7.33520454385675,7.38442176671532,7.11711460175103,7.09657234761915,7.24147737740731,7.39518331814141,7.25027883635176,7.03304132704794,0,10.877965925943,0,0,0,0,0,0,0,0,0,0,0,0,0,0,13.9649619098835,0,7.01227046067848,0,0,0,0,0,0,0,0,0,0,7.49146422819953,0,0,0,0,0,0,7.2145555192123,0,0,0,0,0,0,0,0,0,0,7.01921121540913,0,0
46,0,97,7.55670103092783,7.09264182210972,7,1,7.06474701621526,7.1755531297404,7.11564684076408,0,8.34045993491863,8.89492919387543,8.30446170061985,7.29025274714525,7.17568580808609,10.3056734910698,7.06929148390485,7.29480305297931,7.0777258928002,7.17964922016475,7.89216975095086,0,7.13824527587063,8.07547164836569,8.7167861021545,7.21386775620322,7.84837076697086,7.08456205869979,7.43662574488087,11.3892659928876,7.30949166336024,7.64723696477973,7.62345489394284,7.15757175865775,7.69869565571468,8.25853301791533,7.90185452836972,7.21469202734663,7.26653230220182,8.00442461456218,7.72298122351781,8.80002425842968,0,0,7.22409989396982,7.23074970395708,9.97837512847424,7.27843959172626,7.20289565446144,7.72096788641164,8.38457867912187,8.41292597196843,7.27881974864223,7.08356274166719,8.14423609407416,7.28833771214055,7.16033385298314,7.26926009925626,0,7.34498243167304,7.22794292861694,7.29295121435285,7.19697510290575,7.96459682659672,8.05525723820042,7.36080019600267,0,7.6009657919944,8.18612823888978,7.18557492030867,8.12669504640401,7.29450805122363,7.40719525938085,7.67389023606247,7.3627695164033,7.04756909936289,7.64994836578596,7.36779692256798,7.35704262415387,7.30085164248468,8.12570831594618,7.28032697920687,7.61341067663437,7.19256581388923,7.15030311630116,7.18459451663702,0,7.22885846506056,7.23962970334063,0,7.21898693150948,7.40389377885618,7.39655237084116,0,7.22646774969649,7.1334421321892,7.0999979709104,7.22118412177505,8.02029678549822,7.39259213871021,7.21008552761713,7.07284628968373,8.51026585729356,8.36817159724456,7.0932876423355,7.10826513704399,0,8.41448239908974,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8.54743344574431,0,7.7596061388316,0,0,0,0,0,0,0,0,0,0,8.60001217386843,0,0,0,0,0,0,7.29378750288073,0,0,0,0,0,0,0,0,0,0,7.09094189493121,0,0
47,0,97,7.55670103092783,3.12829891752798,7,1,7.19934679587767,7.1815150487579,7.43076779096051,0,7.99060732055516,8.11921291470933,7.83864999427181,7.33095451199002,7.23219071075113,8.15628949469723,7.64322166528731,7.50842802202658,7.36063093249234,7.28218338347869,7.38753441088564,0,7.27580875806299,7.87411469287834,7.96306342727606,7.40685746630541,7.84697201298227,7.30047205742568,7.58669790457895,8.7449703979791,7.41450286969038,7.43868055751957,7.71633057303072,7.62399525968792,7.73808446616905,7.72433304783559,7.72399417286567,7.53172996067899,7.21868809602202,7.91094664449536,7.52677705067205,8.02914486180235,0,0,7.72120975758547,7.21695332683167,8.60368436395866,7.69330683231475,7.48032871562626,7.80024021606054,7.91464658052621,8.03795858362468,7.41034037119663,8.00995745920579,7.68789946590249,7.63151698025753,7.19588759458823,7.21347661922364,0,7.22902571920664,7.35347149528204,7.54560193118389,7.41657799896453,7.54595288496318,8.31608399708132,7.31319284909686,0,7.47394817942149,7.72335376089174,7.10295029869674,7.90315623360325,7.29869381232996,7.69841789754401,7.33086548877592,7.57336633830525,7.0658257916497,7.48349551269842,7.58529098348609,7.30705055325309,7.66440387468036,8.05566118287768,7.5591355497093,7.682256606116,7.75146962659289,7.48026265249455,7.7461603003037,0,7.40146041066601,7.88785148388344,0,7.18766555398839,7.50292605356012,7.68721801131875,0,7.45961802616215,7.2419291665085,7.14695842550922,7.58818288676363,7.86382838343766,7.36752261009736,7.58059045730306,7.65833785373145,7.89616211995307,7.90811255755619,7.11694400855052,7.43296355571859,0,7.90063713412098,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.63715852160406,0,7.8007072122065,0,0,0,0,0,0,0,0,0,0,7.97281056998381,0,0,0,0,0,0,7.65308944291727,0,0,0,0,0,0,0,0,0,0,7.37968139664334,0,0
48,0,97,7.55670103092783,1.61245096349783,7,1,7.34023429994427,7.43558711605527,7.57704842617243,0,7.81744499690678,7.8322217756817,7.65783340670271,7.49607034805165,7.35313008140384,7.77025468563497,7.69487440932316,7.49771304816912,7.56522345537068,7.37423402199965,7.4963299118356,0,7.42608912946787,7.74484537383338,7.8411818000052,7.48437071747956,7.72274583132944,7.44680834800703,7.58697348948322,7.81413331673439,7.4487034195354,7.50746817164937,7.7236254417529,7.62819843857344,7.71861441517839,7.68929933555533,7.51435624679085,7.69675328240796,7.41827713284421,7.7399885953056,7.53652663611995,7.61676680615251,0,0,7.70073552477506,7.50299783274794,7.90140728668649,7.67002351062594,7.66326147465794,7.66760687644805,7.85373315428431,7.94101519903456,7.32309297039326,7.84454138507007,7.61856566127038,7.56772446188394,7.5095829927365,7.39551859215245,0,7.31761466556304,7.37515900236609,7.61578780837237,7.52200880253661,7.5603997853311,7.92048332079604,7.35766419502614,0,7.53125079231838,7.55317346291444,7.30175850782718,7.7021798715557,7.53825580483478,7.60836670885739,7.27588362072467,7.60763076850913,7.19279833379811,7.49185565829075,7.61717887866819,7.32496522832886,7.5318649337474,7.82658126382049,7.5123388061497,7.72199214169341,7.69013681962275,7.59931547036934,7.80221115881594,0,7.52862291967802,7.82619768923405,0,7.3674962653043,7.52076672979784,7.65952717577621,0,7.40065327690679,7.55584472352461,7.35727020185745,7.71080029939065,7.59370996508961,7.52475432239177,7.55502221925972,7.73116713655861,7.69917179679079,7.67138807852425,7.34389781399037,7.66789018870769,0,7.6627621001841,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.64082505104359,0,7.75629244855689,0,0,0,0,0,0,0,0,0,0,7.69326117381137,0,0,0,0,0,0,7.64157292270024,0,0,0,0,0,0,0,0,0,0,7.50104259780636,0,0
49,0,97,7.55670103092783,0.989964896801215,7,1,7.44191760203476,7.52666977319087,7.62281443719733,0,7.69772425750984,7.72015015606176,7.53293957656178,7.56363289511902,7.50337370376143,7.69691956967004,7.68941566673484,7.51119438944047,7.63704948102699,7.43105975416682,7.55736135436606,0,7.53209095022584,7.67648167142771,7.71246365558822,7.53199570118976,7.66788299573358,7.54205423310459,7.60433907166343,7.66873140044277,7.47888262403434,7.53312049880067,7.66543872865117,7.54462241061883,7.64315337983537,7.71658418895979,7.47486468735561,7.6775087079632,7.465532753146,7.62065170909198,7.55232768343312,7.482396285417,0,0,7.61740320269263,7.55537279699038,7.71356725060889,7.59424589300694,7.64579210357713,7.63258000483772,7.77153944493675,7.81812680723038,7.33802435190975,7.66796003324721,7.55150965850888,7.6154794091414,7.5738998875921,7.40517104927136,0,7.42844490001042,7.39721278504478,7.61970029283218,7.52356357408418,7.60072477293208,7.71592210628244,7.42728560476377,0,7.53341935256577,7.55704872002249,7.45436768083269,7.63517635449204,7.53404400671289,7.5978653169842,7.35155353398377,7.61253747227019,7.3253704518644,7.54036896706372,7.57484883327352,7.45331967368504,7.49025669917857,7.73413524630867,7.56436531169757,7.669753428044,7.61490787479873,7.63787531495209,7.68930471756798,0,7.57870321083184,7.66098052321133,0,7.54179590117125,7.52972530766453,7.590373448129,0,7.41242516543179,7.64243615176012,7.51939755898978,7.68611963879537,7.50132846096535,7.58831341181476,7.55714689154561,7.70797786017351,7.52181409798116,7.65409548832544,7.49705518716994,7.62274247397408,0,7.59361194312637,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.64130302576321,0,7.70722023092361,0,0,0,0,0,0,0,0,0,0,7.65313552503914,0,0,0,0,0,0,7.61244068013041,0,0,0,0,0,0,0,0,0,0,7.51856500811999,0,0
50,0,97,7.55670103092783,0.641577979377729,7,1,7.49825690493321,7.57255286995811,7.63418390517633,0,7.61032571645614,7.64625189389784,7.50481058387257,7.55629772268438,7.58305702768371,7.63457065507314,7.65262412272994,7.52142918561433,7.63902942327761,7.4718250151366,7.58427715203643,0,7.55705165947141,7.64084373045141,7.62533957882977,7.55650652697786,7.61722850381502,7.57584806393854,7.59276228261726,7.63599275658512,7.50004462541734,7.54834910220502,7.63964811262228,7.51553011904971,7.60057960891934,7.67751459686318,7.48114167636747,7.59636303897428,7.5077644137277,7.58607571729966,7.56318245360382,7.48493888470974,0,0,7.58934748335183,7.56412815650661,7.63940135938885,7.57095297626495,7.60100315890566,7.62114660768041,7.71017874066942,7.70177977468256,7.3964813315109,7.58313300455887,7.52781726293277,7.60985186313425,7.58631673859573,7.43550458209985,0,7.50717840694224,7.44966579072489,7.59672690279154,7.52430750712105,7.60953795330315,7.6316568319809,7.48710224631527,0,7.53336869485284,7.57228714657158,7.54702550250619,7.60390002424812,7.50498777965513,7.58973974821287,7.43744434897717,7.60581904619652,7.42613348174953,7.57584782065721,7.53590313795638,7.53601974966193,7.49719476125307,7.66915237051997,7.56010164102208,7.62845180319011,7.56287893322467,7.63502197699614,7.62676677204608,0,7.57643191908747,7.59171481516858,0,7.59211432157321,7.53988991414666,7.55719720480377,0,7.45000698746201,7.61691798054103,7.59801210478057,7.64074252501609,7.49613006527873,7.56934600399432,7.54848666719536,7.67986145373341,7.49233794315094,7.61730631477149,7.53574191736756,7.61124409003708,0,7.57222355723857,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.62512384873001,0,7.65883423794067,0,0,0,0,0,0,0,0,0,0,7.63620206740844,0,0,0,0,0,0,7.58446867814103,0,0,0,0,0,0,0,0,0,0,7.52974147162903,0,0
51,1,97,7.55670103092783,0.423040342627519,7,1,7.52453164818113,7.58321371372202,7.63108820158413,0,7.57124073518976,7.60515318779322,7.51367119103827,7.54949015834697,7.58958786185413,7.60065263399179,7.61396984162957,7.53547055882217,7.61790106010711,7.50390469534328,7.57414860104769,0,7.55659152544325,7.61166847132035,7.58451914672953,7.5608055542662,7.58642445209698,7.58057399062223,7.58256449051273,7.61210068441292,7.51508179419224,7.55526516396497,7.62051982835997,7.52283015711281,7.57187929633557,7.63659833011512,7.50189025377488,7.55738988255654,7.52799381117707,7.57641754135834,7.57003342430151,7.51470337389377,0,0,7.58229285914144,7.5627159928015,7.60494675954995,7.56133787857629,7.57668548792318,7.60816535047503,7.66182458530839,7.63591146559129,7.45941782927525,7.55613113457874,7.53528352526792,7.59054625380353,7.57699384339678,7.46974594059108,0,7.5472609930407,7.49847475117376,7.56986611077123,7.52782319686405,7.59941234475595,7.59228434992024,7.52296602568437,0,7.53845802027556,7.57002891146714,7.58379291362251,7.58681768305862,7.49979981670884,7.58313889078978,7.49317947527025,7.60010238257611,7.4874145025994,7.58561632825813,7.52020423692068,7.55121650761616,7.51449270162283,7.62723177158697,7.54756285465811,7.60458402229501,7.54563628265099,7.6189307269598,7.59026962663643,0,7.56900658644114,7.56154959505918,0,7.59653812962843,7.54571473876268,7.54139153550381,0,7.48760544160402,7.58396701227058,7.62061597537152,7.6025483490645,7.51500093990279,7.53774319037382,7.55140059281316,7.64839977814724,7.50412300402953,7.59472382316038,7.54532238359547,7.5890708568791,0,7.56625623988745,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.60350196236168,0,7.61703920098838,0,0,0,0,0,0,0,0,0,0,7.62201540936322,0,0,0,0,0,0,7.5725016323626,0,0,0,0,0,0,0,0,0,0,7.53923299591654,0,0
52,0,98,7.80612244897959,8.62182471274853,7,1,7.53660888273486,7.58060844407637,7.61404935656466,0,7.55799331472177,7.5795109290466,10.2127807265835,7.54878846161344,7.57740415964696,7.58281444020218,7.58681529977753,7.54689612101157,7.59637947610024,7.52469807630936,7.55992465797802,0,7.55411177217805,7.59215801376462,7.56722839425924,7.55732834824536,7.56791283825138,7.5725650257507,7.57331347272176,12.2650953878328,7.52806887861324,7.55721096586494,7.60005669952672,7.54006827210908,7.557885494015,7.60990837865606,7.52224619474402,7.54392526767896,7.53690777334707,7.57332389890142,7.57127583278296,7.53752005245109,0,0,7.57778612359343,7.56188656997068,10.9161163009241,7.55714852009101,7.56474345152246,7.59431578991615,7.62677812139354,7.59987283670387,10.4180615985162,7.5525085691971,7.54591669418294,7.57517745667561,7.5681864074557,11.4542074414146,0,7.56335319608425,7.52937047951431,7.55529751703155,7.53506601556383,10.4506119116429,7.57406757384419,7.5407078801338,0,7.54408975758001,7.56574336475191,7.59097917306534,7.57600386729426,7.50959099057323,7.57622244208853,7.52379554630903,7.58926894854772,7.51880140244985,7.58195056327996,7.52097116923069,7.54996176131829,7.53204826073757,7.60227620567754,7.54175326760739,8.69963576797971,7.54660815697416,7.59970607448653,7.57381969203649,0,7.56438918747616,7.54859496023518,0,7.5844944532176,8.24089145077473,7.53682064976496,0,8.60586039267429,7.56613690558224,7.61825794906255,7.58173865854504,7.53480852591463,7.52129476410327,7.5548099542389,7.62071076225262,7.52251590008029,7.57755800214877,7.54888642280128,7.5740817063033,0,7.56746285522793,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.58486544175971,0,7.58958810984911,0,0,0,10.047241429284,0,0,0,0,0,0,7.60412896709657,0,0,0,0,0,0,7.56941523118694,0,0,0,0,0,0,0,0,0,0,7.5458178546709,0,0
53,1,98,7.80612244897959,3.64278964199442,7,1,7.65948561485619,7.57494784023676,7.59491831709145,0,7.55523686044295,7.56670871481342,9.21286827984833,7.55045110519625,7.56691743759013,7.57276045217678,7.57114784034922,7.55339302917252,7.58017903784376,7.80134165486553,7.55184318351862,0,7.5534459045408,8.1944223319938,7.56182420036958,7.55336490240564,7.55893955434633,7.56337552277445,7.56697386712707,8.67843755426858,7.53793220354595,7.84686139231198,7.58403900967369,7.55284376084029,7.80082167608686,8.52497023680063,7.86755093950368,7.54204609718179,7.54344613247006,8.38300420447131,7.89181915219967,7.95412232440877,0,0,7.98146139414943,7.56161638600092,8.36873919838685,7.55569886917532,7.55957725115949,7.99922255856792,8.12633894536738,8.2456444014821,8.53761740052356,7.55378591483376,8.24344576438757,7.56559322294405,7.56304847080703,8.96341937810402,0,7.85055794207547,7.54482510502787,8.1492549695051,7.850035322112,8.56922059851497,8.33131073454729,7.54902577171787,0,8.20378740565743,7.56354131278697,7.58306945742401,7.99101359008226,7.52455850701053,7.57036902328404,7.53922002993646,8.18249785281193,7.53408929004224,7.57526831964289,8.07422839976682,7.54909205351693,7.54406141668169,8.73483457303143,7.5434546012146,7.91253833742003,7.55199734374145,7.58424524932579,7.56701598133254,0,7.98070027957128,7.54528147775229,0,7.57210907499311,7.89129257750873,7.53494805491907,0,7.97895996162836,7.5592132528221,7.60487642551307,7.57038222373349,7.54660721459792,7.74206612765131,7.9201340203332,7.59783305573679,8.70668315605153,7.56668959597441,7.55146160388282,7.56489049437931,0,7.56631104723439,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.57340143958449,0,7.57418099388463,0,0,0,7.82678735768692,0,0,0,0,0,0,7.58854902061746,0,0,0,0,0,0,7.9295460471393,0,0,0,0,0,0,0,0,0,0,7.55014825157944,0,0
54,0,99,8.08080808080808,17.5539689896983,7,1,7.68760179887227,7.80538795737907,7.57980576949033,0,7.55522236682949,7.66204547745699,8.24534447187538,7.91980355593607,13.5080266566026,7.82421959580448,7.56372010780477,7.88815552182414,7.67401047471715,7.82084217333586,7.80109638092369,0,7.55412061551869,8.11515303943257,7.55850881274895,7.58617947151695,7.6620904306885,9.78153987659934,7.80546845821189,7.76910652841719,7.71734503053917,7.75780951268844,7.87294700008854,7.77830170773445,7.79653804043204,8.0138953742447,7.86261041311329,7.7777865235142,7.54860223647243,8.01210253478527,7.73385809274621,7.71184309858002,0,0,11.0746229549015,7.66578872324504,7.88583872652885,7.73979158380788,7.94613379863955,7.82519431372015,8.03428543658083,8.33092205371424,7.83688872559363,7.70803289538121,8.06219479526962,7.86346096471589,7.69162982837361,7.99959693127,0,7.78811666431789,7.55179717019586,8.05535277966602,7.83347498220861,7.86044365743358,8.1824866587854,7.64830519421383,0,7.89854110737403,7.56141985364083,7.57194303403051,8.05396598775524,7.53863637429074,8.00817425331362,7.60053920737048,8.03451739371451,7.61828009916097,7.80698553288794,9.65113583132059,7.55010568503182,7.77372839356279,8.15310625350928,7.86369107842451,7.94342037702782,7.87430655328035,7.62771533389964,7.627254032848,0,7.98154958176199,10.6468872084156,0,7.56379903866057,7.76849850803915,11.9713018610674,0,7.82908554574626,7.55750426334608,7.58993335785621,7.65305858839273,7.55236060962628,8.06001909963702,7.87141700435217,7.75973977602105,8.05952033827346,7.90982470818915,12.195292375465,7.70023614035633,0,9.81036054891059,0,0,0,0,0,0,0,0,0,0,0,0,22.6583450880253,0,7.81177790981734,0,7.65705141235257,0,0,0,7.77197292656066,0,0,0,0,0,0,7.7944292942967,0,0,0,0,0,0,7.8867736822377,0,0,0,0,0,0,0,0,0,0,7.60408543520482,0,0
55,0,99,8.08080808080808,5.44972816765674,7,1,7.73064969649067,7.80794623761518,7.67814483301571,0,8.92821377863353,8.10262664778557,7.92625127459059,8.25835367920282,9.39165917907898,7.88810079766291,8.8897222042836,7.88550801943139,7.77591821171655,7.77799899249383,7.91219946209555,0,7.67402873600498,8.37663044893427,9.68406240448406,7.75081978535722,7.75011664172759,8.65097875613667,7.80939211717673,7.74869929719071,7.87206687501407,8.01276036452165,7.96043623618277,7.75227483773045,8.16975112116869,7.95511907521078,7.7539309911513,9.1216544991365,7.63698023623097,7.83427764916184,7.97919708753419,8.04476524000776,0,0,8.66036292083555,8.66475719272163,7.81970175706575,8.19794216071424,8.6410680884875,7.85167871965476,7.97726210142931,8.12947453185193,7.70923994931289,7.68716078073153,8.41365072076089,8.39443381410029,7.79244297505635,7.79660650764122,0,8.78966058852188,7.69300571204941,7.9074538173916,7.802943391446,8.10825810659567,8.49634762456716,8.03079822310196,0,7.76700867899382,8.28730558549172,9.12371311320807,7.84242222013332,7.71284649074777,7.87892275755998,7.67804128686097,7.90301159242961,7.66333004368451,7.91093431072097,9.19997511173453,7.82747251544059,7.82122963525635,7.9605052134382,7.9276182018026,8.38718218703158,7.86346181531406,8.13678861760502,7.83219528793657,0,7.86555915421509,8.58274393884257,0,9.48549016401528,7.91505017299755,9.12838517165788,0,7.7442492638998,8.19346545681127,7.59507544120209,8.48947381128758,7.64050058885653,9.26368971546943,8.15958609199724,7.75243418349214,7.87692635713868,7.97484833875061,9.05476169312838,7.78842583754435,0,8.23942059445751,0,0,0,0,0,0,0,0,0,0,0,0,10.7021432889637,0,8.8322439854061,0,8.07231922177407,0,0,0,7.76108982894286,0,0,0,0,0,0,7.87601812547255,0,0,0,0,0,0,8.18383442899206,0,0,0,0,0,0,0,0,0,0,7.70901234706221,0,0
56,0,99,8.08080808080808,2.58967291889056,7,1,7.82759998662558,8.04392727152588,7.96549004179276,0,8.52406972557302,8.07787806988684,7.85835994186828,7.99022147201443,8.20718701525157,8.26606664411296,8.35079115016305,8.29039988287048,8.14564992773707,7.81515414954974,8.54512702659952,0,8.03333314217803,8.06349492095202,8.59757719675115,8.03517553077722,8.06240474958596,8.2348895519289,8.01322638354831,8.31900741990787,7.86525908415224,8.0132855770656,8.24956937877268,8.20423428688164,8.14352312083514,8.31642616061865,7.95104490015438,8.5876927036326,7.72550518460441,7.84009329990327,7.88925137669587,8.07996539380074,0,0,8.12093245624142,8.22098478598351,8.07597428128407,8.00142276691667,8.15600869513687,8.0891676219683,7.89042191169518,8.14369305336326,7.87354494728022,7.97912292356645,8.27252655125468,8.16973851592641,8.03585389688295,7.74140706879458,0,8.49711213163272,7.97026397266163,8.27246863968605,7.83358289572303,8.16840748417503,8.18830010801794,7.97686231579495,0,7.88839355501509,8.47885959045616,8.53486628999862,7.93825409725086,7.79387800133528,7.97584601610226,7.8643540714188,8.12110233941785,7.71041766038952,7.98480685832564,8.6454367112717,8.15195375738422,7.96508830727581,8.22485662294561,8.05625424947748,8.14401942424187,8.04877045970081,8.16540681286992,7.88973496037943,0,7.80015943950361,8.40606236437347,0,8.8662044651045,7.98711193648988,8.66451766926131,0,7.92162156766209,8.06199360859971,8.0525521727699,8.32091109654241,7.93921099088318,9.13881665246588,7.99255793647496,7.99128517279521,7.79330196104612,8.2268799852448,8.16179929708213,8.05064752756269,0,8.09387927092525,0,0,0,0,0,0,0,0,0,0,0,0,8.73477310298627,0,8.41669789246515,0,8.27348726039039,0,0,0,8.10415966811383,0,0,0,0,0,0,8.02920703386468,0,0,0,0,0,0,8.36525332632007,0,0,0,0,0,0,0,0,0,0,7.91699555969838,0,0
57,0,99,8.08080808080808,1.52176728965012,7,1,7.91707253650697,8.1090387288286,8.21786326257736,0,8.27087241825842,8.1010674436909,7.99823112961426,7.93869108014309,8.07922280165433,8.10300373174045,8.0682197219725,8.19332807303695,8.15132018302982,7.87662892951344,8.59983394909754,0,8.04705285270041,7.999736583978,8.32385737937301,8.25565240465746,8.1109361065425,8.13923681985227,8.00518003940611,8.39790870925219,7.93938225758715,8.02251642925549,8.09324304983026,8.1659417426359,8.18265553171359,8.17278990227376,7.98594226608196,8.26724799270501,7.9690985511617,8.05971996851446,8.0444980582077,8.07794789900181,0,0,8.06976973275028,8.19210525896906,8.08863547736107,8.01371211332622,8.07871595941446,8.16246397928184,8.0679767220801,8.03573767292567,7.93598176235626,8.07997873608787,8.17863094888276,8.08604214247936,8.04122224523979,7.94554918534822,0,8.24390229440757,7.97597118974724,8.15393746096371,7.98780751752806,8.14871736229558,8.07470377917518,7.95392315281895,0,7.97930390180446,8.27446151431406,8.22314919758953,8.04782054151162,7.92237583682026,8.05962874908643,7.93417866942466,8.10309759019711,7.81673862743724,7.94166714408847,8.31372862464482,8.03076361259489,8.05348291344303,8.13228503982055,7.95372104661908,8.13799640243312,8.06943744657663,8.19716038316995,8.05235491144639,0,7.89276011479189,8.38948678182656,0,8.2609789315666,8.00628903500327,8.61178425693288,0,7.98282834264511,8.08333069145763,8.17223803723855,8.18451119872907,8.0164663858779,8.69692766658082,8.07226080094851,8.05419910908184,7.98196181651821,8.17499100002385,8.03957232844975,8.05779974567079,0,8.08212035959073,0,0,0,0,0,0,0,0,0,0,0,0,8.3545082441416,0,8.33387621366722,0,8.30601926617195,0,0,0,8.15259494009337,0,0,0,0,0,0,8.0434488409555,0,0,0,0,0,0,8.21135868035756,0,0,0,0,0,0,0,0,0,0,7.96105011526781,0,0
58,0,99,8.08080808080808,0.985610535722478,7,1,7.97951451823247,8.11130066985477,8.23866459098699,0,8.19460717453955,8.12040703884588,8.05714930402851,8.00179448848404,8.05769964737144,8.1208342635955,8.06506222925708,8.12871078385436,8.10933120787951,7.93504009969012,8.40210096138954,0,8.03074692162351,8.01095141832846,8.25771342919322,8.24258970040828,8.11258855288887,8.18261886200649,8.01724543623032,8.359500654318,7.98423106419948,8.01570857708427,8.03509453266084,8.12386799629768,8.16036530150945,8.14378865782735,8.00408864756371,8.22927750543045,8.03978107711971,8.1115179244396,8.17141953291671,8.04721352543202,0,0,8.08753514674176,8.1178775629189,8.12663365150235,8.03550047866064,8.08324247697706,8.17886140936757,8.07717374518088,8.04098742536805,7.9684363153221,8.10548679611641,8.11739400060745,8.09654019606964,8.06550911318124,8.01318363089228,0,8.14752901236947,7.97277254669531,8.0950276294984,8.04249202842359,8.15132474506673,8.07019970169857,7.9886037357765,0,8.00859178911572,8.13203591005667,8.16446340815606,8.08851775590773,8.02080693254405,8.05419768438477,7.9584061227122,8.07634273393959,7.90516654411602,7.95517000468867,8.16243484604954,7.96177228159294,8.06480719776954,8.14119718346151,7.96431498536023,8.11271135760887,8.09189066018877,8.24379473902947,8.08529097928694,0,7.97691036875753,8.25247578945497,0,8.10280356129698,8.0603443087918,8.41848188527598,0,7.99680160448363,8.09779633251553,8.20503390773056,8.12058238620755,8.00336010350162,8.37119228767035,8.10418420218041,8.09952495374291,8.054621734479,8.17427750232842,8.02281982108316,8.0868678820679,0,8.08585921906532,0,0,0,0,0,0,0,0,0,0,0,0,8.1273903502044,0,8.225759639136,0,8.23462699990321,0,0,0,8.11836232119146,0,0,0,0,0,0,8.02727577799244,0,0,0,0,0,0,8.14492341452048,0,0,0,0,0,0,0,0,0,0,8.01102013520724,0,0
59,0,99,8.08080808080808,0.635007081841541,7,1,8.01092970918483,8.11665058319398,8.19116554647397,0,8.14651794473923,8.1178579487052,8.06911743352731,8.03651279317085,8.05251202781267,8.11994786656334,8.0775495039784,8.10229667388424,8.09072347644501,7.9905362605515,8.24580248387726,0,8.04174900832535,8.04731820423374,8.19392918304797,8.17439743891409,8.10460450695332,8.1866728916358,8.02308306135485,8.25998311057033,8.01111347408936,8.03958601155114,8.0396941915574,8.10436788111168,8.13666755701814,8.11788924416107,8.01210480678927,8.18762645081202,8.04488199684493,8.1200267472712,8.18638689142916,8.05022203521886,0,0,8.11547567887361,8.09000563636649,8.11909860557723,8.06456033293234,8.08201646187,8.15715776492939,8.08791792283875,8.0557297023409,7.99623921092229,8.08768480232531,8.08945339673915,8.08491225695608,8.08991156387948,8.02140246183821,0,8.13959291016083,7.99701809952602,8.10230395654703,8.05885780118309,8.17045711619998,8.08476819430893,8.02808329732943,0,8.046760602656,8.10630439273368,8.19082719630296,8.09946053590473,8.05381697215896,8.05261494169418,7.98350476286093,8.07797963685223,7.96827400613111,7.99403677985074,8.09328678060752,7.99179069653039,8.04876051167194,8.12961329650199,8.01804718981548,8.0987558505269,8.09227459580229,8.23734548216196,8.09070928714717,0,8.03199830859169,8.15637312620562,0,8.0801279274628,8.08378513951095,8.234346181255,0,8.01009127241386,8.09212822783455,8.18983151973766,8.10182305409439,8.01820198275315,8.19636130274853,8.09635805294788,8.12135020592537,8.06553010654019,8.14210792526564,8.0347789468745,8.10405709924212,0,8.0826524129879,0,0,0,0,0,0,0,0,0,0,0,0,8.07929548763876,0,8.15670355616511,0,8.17672512012455,0,0,0,8.1004385218301,0,0,0,0,0,0,8.03346674929819,0,0,0,0,0,0,8.10962512978002,0,0,0,0,0,0,0,0,0,0,8.04780288276478,0,0
60,0,99,8.08080808080808,0.403047790197791,7,1,8.03028831004557,8.11504518387868,8.15381145485227,0,8.11125645106952,8.10955234945576,8.06741198059509,8.06174305453012,8.05329566594688,8.11201473556574,8.08318597296504,8.09902950207866,8.08650693410521,8.03107721008094,8.1534618474375,0,8.05932651529194,8.07632592247078,8.13369482011883,8.1223486991533,8.10059508432408,8.16021527481616,8.04518629910086,8.17977289034284,8.03439816329887,8.05998546215151,8.05559805247581,8.10257244356274,8.10837537872154,8.1019445792132,8.02811857989441,8.13784095790893,8.04481692958831,8.11842041393603,8.15812195717825,8.06112573747953,0,0,8.11902156542889,8.08932310474024,8.1040813491857,8.0751793725,8.08159536303797,8.12974714822677,8.09794844340397,8.06869220774078,8.02268964027568,8.07995824554388,8.08561207682529,8.08298824211053,8.0909994918742,8.02929293429201,0,8.13929976965133,8.02843632328483,8.09612900372496,8.06364447606323,8.1652724597924,8.08672056726159,8.04976335321988,0,8.06807219064394,8.10716317507909,8.1880299506213,8.10486361242981,8.05002546016146,8.06473264233665,8.01446162668626,8.09155335333679,8.00510722835567,8.0314442034268,8.06575564367373,8.02533770567201,8.04536105367879,8.11131893783093,8.04777020561174,8.091628352737,8.08785803346521,8.20040756817137,8.08923730767792,0,8.06218088290337,8.10494825939684,0,8.07681729204054,8.08489885555862,8.13299414755534,0,8.03217796516631,8.08182782857292,8.15924106942286,8.0950530167093,8.04168172842984,8.11010738562418,8.09158007909992,8.12100222198357,8.06025517451597,8.11382102117285,8.05504125858218,8.09714657292777,0,8.08524916512941,0,0,0,0,0,0,0,0,0,0,0,0,8.07928312450487,0,8.11653381979387,0,8.13554284783533,0,0,0,8.09932936027458,0,0,0,0,0,0,8.05604124717381,0,0,0,0,0,0,8.09394360547196,0,0,0,0,0,0,0,0,0,0,8.06666867789537,0,0
61,0,99,8.08080808080808,0.255826596741547,7,1,8.04613041554397,8.10723033016988,8.12841450514697,0,8.09095776706059,8.09805602686684,8.06957227881035,8.07421280924482,8.0612810697245,8.10343742191076,8.08594096802372,8.09839078782029,8.08526231428978,8.05406737799834,8.10652418396082,0,8.07154386189695,8.0903738859039,8.10049717990639,8.09531066274841,8.0925484239908,8.12723034713373,8.06441169140589,8.12985168600226,8.05338783752052,8.07061755775334,8.07188652065451,8.10312642413971,8.08978463068112,8.09334778365006,8.04469529586249,8.10121441245364,8.05218448301657,8.11402609762848,8.12961650081833,8.06858221664114,0,0,8.10958471178961,8.09335511535215,8.0940327601283,8.07763930916918,8.0797585813501,8.10944179642375,8.1000078416911,8.07545726128308,8.04313539065307,8.08156927758293,8.08579323655859,8.08318202331223,8.08843871658233,8.04576705165805,0,8.1282452105183,8.04971587094333,8.08510828837117,8.06886647246257,8.14592993685672,8.08393776599533,8.0611561498988,0,8.07531044074672,8.10642955608345,8.16249701775822,8.10313377970214,8.04652801465271,8.07399831509163,8.03993619004832,8.09943822612371,8.02773352316358,8.05857253766857,8.05966928022758,8.05264633969666,8.05585359236457,8.09783863107039,8.06237995983422,8.0895110866207,8.08676955800357,8.1594362018807,8.09044991706888,0,8.07563138510392,8.08087428282261,0,8.07559217370465,8.08241403124506,8.08781115913275,0,8.05014595186405,8.0800927341602,8.13390085812209,8.09290558557633,8.05775071669671,8.07269045931716,8.08953924010486,8.11144740078688,8.06251713891412,8.09686533711321,8.06963374129481,8.09307997308145,0,8.08664576108894,0,0,0,0,0,0,0,0,0,0,0,0,8.07526144397232,0,8.09512474154674,0,8.10920570234627,0,0,0,8.10027348058474,0,0,0,0,0,0,8.07416105479444,0,0,0,0,0,0,8.08844842029023,0,0,0,0,0,0,0,0,0,0,8.07644061276363,0,0
62,0,99,8.08080808080808,0.162229613109886,7,1,8.05872202820726,8.09897328390495,8.1108884692424,0,8.08140132822464,8.08995360649932,8.07346078736104,8.07909222567149,8.07052082802891,8.09640146589389,8.08698486084437,8.09548130154643,8.08409048083832,8.06577444020152,8.08564241647143,0,8.07815169966075,8.09345426869582,8.08657032897317,8.08399094052728,8.08552618480082,8.10294085148922,8.07561158410136,8.10271912499333,8.06536169927883,8.07649921534289,8.08213836036909,8.10015360338639,8.08126421274352,8.09015053822784,8.05741637694943,8.08222768690499,8.0631389986086,8.10714605703826,8.11011081457931,8.07243499599857,0,0,8.0990008352967,8.09391615010075,8.08820135203357,8.07844297457723,8.07841418510854,8.09782213918633,8.09676507159377,8.07916202690701,8.05766521185788,8.08221467089866,8.08486824387062,8.08198515393192,8.08705751854324,8.06022214779679,0,8.11168701391624,8.06187720844613,8.0790150524909,8.07360136264076,8.12470600453286,8.08218915705522,8.06859721662906,0,8.07811236287526,8.10083083348971,8.13186046783039,8.09770841931245,8.05352161121671,8.07825464953923,8.05629925125226,8.10070273642104,8.04445509718169,8.07410658979515,8.06243621074706,8.06882278320426,8.06678110300514,8.09103187695319,8.07085464439665,8.08916804871111,8.08697895120855,8.12718470837281,8.09128177740456,0,8.081163075883,8.07156775720037,0,8.07602551202333,8.08129874310801,8.07054533172128,0,8.06140608222562,8.08201019712819,8.1161584943777,8.08990995230073,8.06698762049102,8.06153271627886,8.08807722962608,8.10156347298105,8.06723013220196,8.08816730261369,8.07827965258331,8.08940952034689,0,8.08581621794096,0,0,0,0,0,0,0,0,0,0,0,0,8.07236771278589,0,8.08574014145882,0,8.09445250801122,0,0,0,8.09719778785865,0,0,0,0,0,0,8.08436635471316,0,0,0,0,0,0,8.08694920359536,0,0,0,0,0,0,0,0,0,0,8.08093453154732,0,0
63,1,99,8.08080808080808,0.102330860623653,7,1,8.06742115496902,8.09292715851583,8.09896556138051,0,8.07775731692801,8.08555147461221,8.07618882615717,8.08097186956994,8.07727110132353,8.09122297058859,8.08720407917892,8.09091225161946,8.08300157021259,8.07194870130525,8.07837303291494,0,8.08099202507511,8.09176116230436,8.08108415750817,8.08020700497356,8.08167678173742,8.0893114233623,8.08115201229626,8.08929459055567,8.07182740147268,8.07997096202806,8.08598231256304,8.09460090578007,8.07859260714329,8.08933179252301,8.06651811434991,8.07470671990805,8.07193815907056,8.09956607583182,8.09789877783455,8.07492734446333,0,0,8.09183887788337,8.0917386041503,8.08489696751517,8.07920535417014,8.07845714356954,8.09178227346526,8.09256044113343,8.08107465819343,8.0671847135448,8.08128331050443,8.08293322792076,8.08106543889283,8.08589756483966,8.06904825588603,0,8.09738287460267,8.06934868702537,8.07700885166328,8.07672368017135,8.10737132179577,8.08169023243109,8.07360456567701,0,8.07968837712082,8.09357886956845,8.10803922019844,8.09221696627224,8.06346633326915,8.08060313001604,8.06627242915762,8.09762889357545,8.05723378868739,8.08134153919122,8.06728338440018,8.07652516884733,8.07354616042076,8.08797985026157,8.07547411683818,8.08856322942179,8.08637672690297,8.10596007406187,8.09067763489449,0,8.08318648976303,8.07010120435338,0,8.07729538253961,8.08083355775441,8.06655311020337,0,8.06848612645375,8.08340833659299,8.10370508439426,8.086655410761,8.07263466092254,8.06213718010902,8.08614625906438,8.09453995429487,8.07096777477513,8.08370074054102,8.08225297817919,8.08602818582408,0,8.0848604401573,0,0,0,0,0,0,0,0,0,0,0,0,8.07311030550139,0,8.08271947254126,0,8.08708920661175,0,0,0,8.09204879784053,0,0,0,0,0,0,8.08842494194894,0,0,0,0,0,0,8.08611038045451,0,0,0,0,0,0,0,0,0,0,8.08194638352723,0,0
64,0,100,8.39,15.1619724980309,7,1,8.07283957702988,15.4311874224755,8.09144682463345,0,8.07720579357999,8.08352136835379,8.07775855021725,8.08166069502097,8.0810044382661,8.08768826843824,8.08689880990467,8.08653487424837,8.08221337949457,8.07547900987153,8.07698319680288,0,8.08170677813889,8.08893943538575,8.07928657925879,8.07933642990018,8.080258283698,8.08304809281941,8.08381022292003,8.08336801533414,8.07529187683672,8.08166398020697,8.08631605788166,8.08958998802779,8.07849064633659,13.9044269447372,8.0722141200243,8.07305427329297,8.07702028150663,8.09289792250912,8.0904606998947,12.0693364503933,0,0,8.08768569028221,14.4938077939849,8.0831014862105,8.07997492349609,8.07925477816756,8.08838102057025,8.08904776066086,8.08183155242536,8.07296157990518,8.08069600433089,8.08124905629633,8.08087614399413,15.6661114911332,8.07390020144051,0,8.08815511014248,13.6626772197169,8.07685582956071,8.07839933350231,8.09544988544167,8.08156821922715,8.07664234003077,0,8.08037745182796,8.08777225465302,8.09345364171156,8.08814019601568,8.07102642924158,8.08239589736684,8.07233074471502,8.09311258051012,10.0925532451222,8.08398930823125,8.07236604730339,8.07986024395995,8.07700919465865,8.08632771642677,8.07781510806051,8.08742039579736,8.08495885537855,8.09356942941164,8.08887978551493,0,8.08343266083127,8.0720410524241,0,8.07880265603747,8.08044693869148,8.06822071794782,0,8.0730490425063,8.0837192681914,8.09501277210008,8.08437088132184,8.07620096827213,8.06603859989198,8.08408991812332,8.09016822128139,8.07385555679202,8.08164937068796,8.08308998207389,8.08358377594255,0,8.08445288538531,0,10.9842172871622,0,0,0,0,0,0,0,0,0,0,8.07542265795405,0,8.08219772440119,0,8.08370665627733,0,0,0,8.08756857945708,0,0,0,0,0,0,8.08881548857359,0,0,0,0,0,0,8.08519029049527,0,0,0,0,0,0,0,0,0,0,8.08153488490247,0,0
65,0,100,8.39,6.05435544013563,7,1,8.07604825397489,10.0045148570583,8.08709243406799,0,8.93177099684926,8.08267824662129,8.72043181238814,8.08171086525698,8.0826266339983,8.08532437957138,8.08580426454188,8.3522538345088,8.08174550001138,8.33997023001688,8.07840730227725,0,8.46342023456733,8.08637315840752,8.07919945147941,8.07990047894662,9.00213067617063,8.08071688086601,8.08434752004739,8.08120123497998,8.24730508780216,8.0820233702671,8.085399240932,9.15873740094065,8.78516644842066,9.63646854454752,8.07612925552043,8.0740193982937,8.07932917202389,8.58061294364711,8.08612765556917,9.4360453854008,0,0,8.08527832603477,9.35885322711982,8.64509013383825,8.08063868802318,8.08007450526284,8.08615867348917,8.08647166221952,8.08195088560234,8.0762799566561,10.5952138705463,8.0803478016266,8.08092852248388,11.0857371827724,8.07659155649136,0,8.44734467033816,9.31697642200754,8.07745924198484,8.45071998813264,8.08834237673409,8.08156162684766,8.07835936262064,0,8.25454182827784,8.0842517413081,8.0859155105717,8.82789237333462,8.07551360515389,8.08310311966311,9.24919545524123,9.15576245422137,8.80472415160615,8.7046275969891,8.39403974034968,8.08121059238176,8.07870218648738,8.08520663903971,8.07907932835545,8.37162632854852,8.7233485475048,8.672948019952,8.08668031247383,0,8.08294183291286,8.5662398136417,0,8.08008092782244,8.08017805058418,8.07196289224395,0,8.49880492064344,8.08350548790471,8.08936179511094,8.7031448636962,8.07833029426125,8.0709450738325,9.35618234857373,8.08744613942045,8.0760980964545,8.08093652221739,8.72116307097535,8.08211330252912,0,8.33887484552038,0,8.85120988303883,0,0,0,0,0,0,0,0,0,0,8.07760103907383,0,8.92107442001249,0,8.08230562088724,0,0,0,8.08459615795632,0,0,0,0,0,0,10.9386829120213,0,0,0,0,0,0,8.43787184424854,0,0,0,0,0,0,0,0,0,0,8.5120389821969,0,0
66,0,100,8.39,3.34277171357415,7,1,8.18372923454207,8.91470923688868,8.08495067163323,0,8.62099442480271,8.41327919638064,8.57756985954082,8.34616270184771,8.18050762235752,8.42556896694685,8.22240841566015,8.34808350077708,8.11742707360911,8.30631226382067,8.46751557543109,0,8.34118104655968,8.22929960631373,8.44967264860688,8.57652183788189,8.70699606018147,8.27121873193229,8.08380639443548,8.48484661907305,8.35002512091082,8.30868175161934,8.08420458523454,9.11167944378436,8.55791738503341,8.68457851539162,8.2794240981778,8.07601621774675,8.27066809031551,8.56489228572504,8.23214895784107,8.49960796969358,0,0,8.08380900539185,8.51175181071308,8.45977666191254,8.18614451949898,8.29181656754345,8.348387667142,8.33417909195165,8.08183182920186,8.29803950357097,9.41035088140815,8.37530881694749,8.18397392290603,9.70723872349726,8.38796392570927,0,8.25038898377927,8.38469363275577,8.07830705385174,8.45492922111208,8.37405562992328,8.32142382809639,8.17724579026019,0,8.26515202102226,8.14581550747721,8.08255356819278,8.591507573719,8.07789653264564,8.08302869164569,8.74729774101928,8.56593831996921,8.39035236857097,8.46543774285682,8.54945359402931,8.08158579848625,8.44622560030978,8.21594852022556,8.07979642175621,8.49217922874888,8.78960822810496,8.44903172916291,8.86545351349453,0,8.39597885326918,8.31570554785979,0,8.08091170499874,8.17387106406754,8.07548211043932,0,8.38051593049014,8.32526056314235,8.21113530622469,8.62087184699149,8.1249343007508,8.29252636051597,9.09354857483583,8.08562750089598,8.32474671883222,8.08105521777276,8.64266146302455,8.88675233895585,0,8.33443440507585,0,8.49819278535326,0,0,0,0,0,0,0,0,0,0,8.07911276271857,0,8.67804252002753,0,8.21511970842004,0,0,0,8.17876056591242,0,0,0,0,0,0,10.1562330823534,0,0,0,0,0,0,8.37422006592295,0,0,0,0,0,0,0,0,0,0,8.50557469434264,0,0
67,-1,100,8.39,1.85014909825367,7,1,8.25599901006468,8.60767817091228,8.17666618584339,0,8.40663685321536,8.51611193269589,8.44173637638143,8.33863209308055,8.2348167186472,8.46526163118936,8.60604043639316,8.34532132710474,8.23146414385404,8.31152606276166,8.50759853498025,0,8.35572923474236,8.32913355579657,8.38564528374492,8.66236771360147,8.47352127766629,8.44091429027315,8.3461204539325,8.51091129886422,8.33839319174848,8.35557288865397,8.19714813844473,8.76609414656925,8.45673602309623,8.52555230600706,8.37872791127264,8.16514803354418,8.37200942833602,8.46104186665899,8.46679170339657,8.32278701843145,0,0,8.25845033736747,8.33762382580541,8.40121773521291,8.28921300513953,8.31807355397297,8.48519823840235,8.24855638451288,8.31037259187469,8.32129162460136,8.68624116084221,8.36663264545172,8.29184909734224,9.06384749993511,8.34671613384048,0,8.2592905623069,8.2581251320822,8.19769135769089,8.3955604047287,8.35578618197899,8.40030971870031,8.27339829735672,0,8.30157768903951,8.25602073068229,8.21280777095087,8.5254127141346,8.3542264115999,8.28056460564892,8.4301817552439,8.47741931504853,8.30334569379988,8.4262168590854,8.47744197900806,8.28025028259438,8.44157558854956,8.39051292638112,8.34876118534728,8.40954932952507,8.65042573217927,8.34917599080754,8.88408608707113,0,8.42031291673556,8.30873471490558,0,8.3002786712929,8.3214111516361,8.16212829188323,0,8.31670155975918,8.52575301617601,8.22643555588949,8.40889443226245,8.22785760089623,8.48055482041749,8.77614366964012,8.27907191966972,8.3315578315942,8.29590737768902,8.52916609604641,8.76870877891584,0,8.32487614875891,0,8.47579223483246,0,0,0,0,0,0,0,0,0,0,8.29765590452291,0,8.4627880734124,0,8.29076045345113,0,0,0,8.27352647448943,0,0,0,0,0,0,9.43221214888569,0,0,0,0,0,0,8.39173359445849,0,0,0,0,0,0,0,0,0,0,8.40736177797664,0,0
68,0,99,8.39393939393939,1.10112565656358,7,1,8.29633563984862,8.51943818574602,8.32100853635365,0,8.33654044600069,8.50437463250965,8.3767595633958,8.34790242984395,8.38379530800698,8.41018967982955,8.6673673807916,8.34365622313929,8.29468651295111,8.34660504750535,8.50319123847961,0,8.36072455873132,8.37607499274314,8.64215249609444,8.59936187393186,8.40598847784061,8.51524703695873,8.44325969256207,8.43454709963802,8.33341594935627,8.39694034231857,8.29812522224351,8.55881304311255,8.50890131751523,8.44250787061249,8.37166849632467,8.56249006520029,8.39028325165023,8.38307608714551,8.50572336424778,8.33372322720527,0,0,8.40068706244476,8.37864021584563,8.36929812648332,8.39630866044457,8.3435055757261,8.46411758364844,8.32108712386519,8.36169030687812,8.31649824910171,8.42313410551658,8.34412860437246,8.33837539301783,8.73586759274936,8.32007500849971,0,8.34925386706806,8.31477402298284,8.30454432648437,8.36177630755235,8.32335581250723,8.4078977442518,8.31971342046464,0,8.34462795498975,8.29993304933815,8.36303868718596,8.48816636115607,8.41984421059472,8.37381636491484,8.34250478228401,8.45653077846184,8.30576285438444,8.41692160989827,8.40427427568799,8.32410565092583,8.38069380739595,8.38438214876881,8.38066267167556,8.39828974529465,8.49359676344424,8.4349761938185,8.73410345722439,0,8.40627127320989,8.3879318151724,0,8.3462733187202,8.39601592527462,0,0,8.3098250853528,8.54710043089879,8.25267227499839,8.37041722648837,8.29149385125509,8.46566103406812,8.54984818686906,8.42555668408169,8.33511854393559,8.36109786356091,8.41524948924049,8.58040009750379,0,8.36585318666958,0,8.42974129276867,0,0,0,0,0,0,0,0,0,0,8.44065081069075,0,8.41614463848364,0,8.33988879881016,0,0,0,8.33119654665155,0,0,0,0,0,0,8.97933550183647,0,0,0,0,0,0,8.3678763251868,0,0,0,0,0,0,0,0,0,0,8.36440170005144,0,0
69,-1,99,8.39393939393939,0.639732154155871,7,1,8.3215212975128,8.45763798349423,8.41481027122332,0,8.37302687879487,8.50220827547782,8.35814678335638,8.37199231171444,8.44408240522734,8.38911851281921,8.59174999858178,8.36011856211899,8.34476859806012,8.3738185963678,8.44683834727632,0,8.3723472187653,8.39078314837208,8.38730186713318,8.52017856953616,8.43144334800641,8.54156241689169,8.45943973608526,8.40581365498748,8.34969141420433,8.41063408164335,8.3528049991927,8.46384825133993,8.45295913794964,8.41212322392895,8.37774793292818,8.39842404398893,8.37199329425426,8.35281909987514,8.48449395460051,8.35301227589163,0,0,8.43086289280429,8.40384571747945,8.37876351905477,8.42440886206265,8.3704046846348,8.42841391621105,8.38457508820462,8.37509169841842,8.32493105861674,8.37747015651509,8.36043373672275,8.37286755850346,8.54919054284927,8.32203245953104,0,8.42177348664216,8.34788582694878,8.38380144610789,8.35262354695323,8.38471605185957,8.40107092062992,8.34387208746887,0,8.37228165436873,8.36932399602025,8.46005219046325,8.45620546924203,8.39044560159125,8.39876310839962,8.33690893903716,8.43285905168526,8.31857516961681,8.41092830804497,8.36779651991342,8.34196717329809,8.35455549376093,8.39100990351991,8.37283531507088,8.39431164154512,8.40519344584,8.42041238387995,8.58824077914259,0,8.39863413245106,8.39496938182838,0,8.38038494264095,8.39832878964656,0,0,8.32221012556336,8.51336467718741,8.31720964987879,8.39393041460253,8.32512648839028,8.41143528890061,8.4489427078931,8.46897670488352,8.33774606773617,8.3882476177269,8.37537588523924,8.46330625453911,0,8.390536794831,0,8.3986669589006,0,0,0,0,0,0,0,0,0,0,8.44071795966081,0,8.40088167460003,0,8.36599201055631,0,0,0,8.36455691771137,0,0,0,0,0,0,8.71576121518996,0,0,0,0,0,0,8.37125339482448,0,0,0,0,0,0,0,0,0,0,8.37238790445635,0,0
70,-1,98,8.42857142857143,1.96783486128002,7,1,8.3446138550316,8.42595399320092,8.44610521650923,0,8.37970623643746,8.45903007469234,8.35902075047016,8.38244493522849,8.45087184237763,8.38243196263635,8.51887119458426,8.38166683033026,8.37067992416289,8.38412047289989,8.40913492754043,0,8.38923231432439,8.40065088969194,8.38010595746796,0,8.42054277968054,9.65350591728696,8.44450379615318,8.40068143002869,8.36951654527014,8.40151960717363,8.37739057976706,8.4287221389297,8.41721444747551,8.39815414034612,8.37588331199632,8.39149415534546,8.36554796339422,8.3684079164978,9.8486067700926,8.36579300921283,0,0,8.42687860111339,8.40389706458667,8.3917022228483,8.43148015199701,8.38658039403184,8.40649660491272,8.41428864257897,8.38175005621823,8.34041405719627,8.39063778454536,8.38097785544849,8.38903865412686,8.45553175203752,8.33635125147683,0,8.46122143387469,8.36156485871753,8.38844700678799,8.36156997021737,8.39217657956466,8.40036978750091,8.36001498412745,0,8.38131566656337,8.39641827013662,8.50697195577366,8.43661230267206,8.36351333419923,8.40624037510534,8.35083435949489,8.42160898476033,8.33243763602773,8.40459697827721,8.35658874049654,8.36449872290079,8.36001987544038,8.38842456344936,8.3719851205725,8.39304177298101,8.37656344576951,8.4159583530451,8.51126994417868,0,8.39690311243483,8.39070117743978,0,8.4000780321668,8.75842694615269,0,0,8.3431697535013,8.47040769521528,8.3818443105277,8.42173153538135,8.34630947030957,8.37711635392352,8.41182793681333,8.46600903236392,8.34692791133926,8.39208677428628,8.3790126136616,8.42912156444238,0,8.39798398861853,0,8.38252014219658,0,0,0,0,0,0,0,0,0,0,8.41298823124326,0,8.39510467322537,0,8.37318794533962,0,0,0,8.38524182926573,0,0,0,0,0,0,8.58232885803968,0,0,0,0,0,0,8.38278471662166,0,0,0,0,0,0,0,0,0,0,8.37858623476199,0,0
71,0,97,8.44329896907217,1.7281093881715,7,1,8.36356387211182,8.40893823535709,8.44109082462633,0,8.38379537826097,8.43032512448672,8.36833691950276,8.3886399815814,8.43818415925903,8.38928217175752,8.46886599916663,8.39958110118674,8.38723198898433,8.46563816124902,8.3909231969337,0,8.39535217844532,0,8.38939049513786,0,8.40695018468237,8.95787989452834,8.71895559753729,8.39496685344801,8.38031356436577,8.54181269495956,9.35479146834919,8.4186522022866,8.39951958789819,8.39174704963689,8.37569781250381,8.396678232663,8.37550719862336,8.38440687575651,8.72111896847162,8.37396371861927,0,0,8.6323351309906,8.40349227583688,8.39475551261682,8.62028998823056,8.39288833942685,8.39745389241072,8.41644608267873,8.38864693447687,8.35642564953015,8.39358905334267,8.39528980974556,8.39392353140344,8.41509689627976,8.35621688073536,0,8.91317166447305,8.36967099879905,8.38753305314794,8.3725909400758,8.39636377022297,8.39784376560978,8.45247004446881,0,8.52678849292586,8.41053536987464,9.22581434158569,8.42739326681195,8.36089215861744,8.39978038786477,8.36291453789184,8.80750935810428,8.34903780639904,8.58194075381654,8.49824588279352,8.37794317389287,8.37481241546553,8.39089510199568,8.37569051229005,8.39467707480787,8.37650048900151,8.62339293817763,8.46434027202349,0,8.39707715004623,8.38198701177581,0,8.40933793179344,8.48427795485802,0,0,8.35963621030371,8.4426496298069,8.41959277127337,8.41930214672416,8.3619544504039,8.36149029919209,8.39759951081393,8.44525234962196,8.36106452438658,8.88267532839768,8.38547290940179,8.41109244246099,0,8.52827260955558,0,8.37484218981202,0,0,0,0,0,0,0,0,0,0,8.39977811314079,0,8.39476011743652,0,8.38034893401933,0,0,0,8.39724810756753,0,0,0,0,0,0,8.88759816979089,0,0,0,0,0,0,8.39279689639837,0,0,0,0,0,0,0,0,0,0,8.38714864306866,0,0
72,0,97,8.44329896907217,0.797191250378398,7,1,8.38821578743951,8.40098490405708,8.42766158971917,0,8.42308054782643,8.43537368735736,8.42291019491119,8.50033823911007,8.50392943097464,8.42469302108813,8.43883396829781,8.52833210853124,8.41737578016702,8.44658017719269,8.38403254331098,0,8.41578267088193,0,8.62885128866374,0,8.42460895014899,8.61066643254276,8.54145326175393,8.39241343255537,8.42305906110358,8.48735027334819,8.70187002155266,8.51313790636368,8.41892362338115,8.39016190045251,8.43020513894003,8.49164196324213,8.38537755512511,8.39461191578487,8.49588046573401,8.42948461715661,0,0,8.53850177571795,8.44687028061402,8.41835269004841,8.50121533861397,8.45777456429291,8.40984700784067,8.45669580009483,8.39275272664084,8.40713182647603,8.39262377369407,8.48498061211023,8.45191613362613,8.39729244263058,8.37074419061894,0,8.73178536080526,8.42129015548596,8.43140083929449,8.39646790700742,8.50154048572267,8.41762438761707,8.43642900166798,0,8.44394474861553,8.54146744181008,8.8586122944883,8.50919975007393,8.37134418561176,8.47669348965948,8.40177243228834,8.47757542865645,8.36389806630261,8.45611241005416,8.41273931951667,8.38602425789919,8.38484947331673,8.39335164378633,8.38135658043331,8.46726241659467,8.38343541088787,8.51116821598003,8.52306159647862,0,8.39791828661665,8.37776943872643,0,8.40868423013842,8.43912005677135,0,0,8.40409705563877,8.46815729140839,8.42743089465143,8.51923768104994,8.41140829796861,8.43851708912799,8.39369836895306,8.42670987466906,8.39819286014799,8.43361956511062,8.39160525520856,8.40059384813326,0,8.48604232454803,0,8.47195288504599,0,0,0,0,0,0,0,0,0,0,8.39585495784274,0,8.39478647732133,0,8.40345128472711,0,0,0,8.49486262101768,0,0,0,0,0,0,8.68108408946947,0,0,0,0,0,0,8.43246854618134,0,0,0,0,0,0,0,0,0,0,8.42028996197197,0,0
73,0,97,8.44329896907217,0.364694454320192,7,1,8.41322700497689,8.42630629648238,8.43650261831861,0,8.44619191845823,8.4512046185633,8.43106982221409,8.45241741310359,8.47658407391764,8.42465551140814,8.46100219510613,8.50566528889877,8.45349275290446,8.43675833059784,8.41840597130245,0,8.45431086483429,0,8.52174493931424,0,8.4310642826695,8.49345843663602,8.49834443485538,8.41350782461016,8.43494501138345,8.44353515869696,8.50611004621386,8.49034724561109,8.42331629394872,8.45532561633607,8.44981450628049,8.46535932511171,8.40070064613363,8.44718481610044,8.4844841203971,8.44174478629452,0,0,8.45970122614234,8.48658276275646,8.42796715032242,8.45931348920399,8.43221429974541,8.42787565728299,8.42735918598652,8.40872628332603,8.42675821547512,8.42579207100831,8.47695244638997,8.43228530407234,8.41950742560989,8.41587961418113,0,8.57106378593881,8.44636266130183,8.4267239256637,8.42906679317517,8.48833450017031,8.44193976484639,8.43187578817151,0,8.43355795699442,8.53891347487729,8.5898389746315,8.48086158450383,8.38151595887435,8.45594320009951,8.41789393087198,8.4436473891757,8.39004448295623,8.42013852824273,8.41219774402702,8.47176924559608,8.43802825205732,8.44803056970002,8.44367367731596,8.44583750991627,8.41370963874665,8.45101949068031,8.51461245912634,0,8.42182197836074,8.41919713564577,0,8.45590748800462,8.4437924167461,0,0,8.42484365845918,8.49088272103742,8.44428653230437,8.48503485911932,8.43103158717797,8.41770479243449,8.43436998754748,8.43315079056943,8.41171315483857,8.41500729239229,8.42711320081107,8.41595603871705,0,8.44348158889171,0,8.44170105553645,0,0,0,0,0,0,0,0,0,0,8.3952189108459,0,8.4126694183871,0,8.4254616657505,0,0,0,8.49227692131783,0,0,0,0,0,0,8.54720222593683,0,0,0,0,0,0,8.46968352246735,0,0,0,0,0,0,0,0,0,0,8.44392654735612,0,0
74,0,97,8.44329896907217,0.16877141475915,7,1,8.43088718629207,8.43740547520351,8.44921999460249,0,8.44307123506547,8.45025603010317,8.43537553368423,8.44013381938494,8.47827119099321,8.43577611051286,8.47190410544506,8.47874651337265,8.45707038157339,8.43669314572754,8.43854465722831,0,8.45880633062786,0,8.4602503514271,0,8.43737670083046,8.45883463713425,8.47064971719796,8.43309192942072,8.43773297608564,8.43515078270459,8.44506039644825,8.46846306344353,8.44040297559027,8.44661203999898,8.43977585178949,8.44469452485216,8.44165862457924,8.45906756958248,8.46722191415089,8.43653407784378,0,0,8.44768213625802,8.46986684945139,8.43470738601714,8.45804128981984,8.43952601850171,8.43607952964914,8.42664075134239,8.42290771867385,8.43399439897316,8.44395842162952,8.45693152242293,8.42886532270752,8.43009707490904,8.43857179627759,0,8.4934208108167,8.43810078897077,8.43061765712005,8.44286515131346,8.45865590470786,8.44354284369633,8.43307801979515,0,8.4421245803739,8.48133881909832,8.48820098416934,8.46602697306014,8.42398313180056,8.44503479645232,8.4291745744735,8.45166735449317,8.4120997842289,8.42189092190443,8.42332989931896,8.45729881560583,8.45035081847213,8.44322844346053,8.43645898625482,8.44511399955197,8.43799014782285,8.44134324311307,8.48448376486229,0,8.43655589846265,8.43555761042389,0,8.44462484829572,8.44475496468409,0,0,8.43443115345784,8.48057970119387,8.45049050672152,8.46445744105734,8.43349869157977,8.41441166792599,8.44339509058571,8.44368958108517,8.42495122031599,8.42128475788377,8.44823639899048,8.43162712563269,0,8.44250127110255,0,8.42955530143402,0,0,0,0,0,0,0,0,0,0,8.41820168434082,0,8.44660085236527,0,8.44210629685072,0,0,0,8.46440047187416,0,0,0,0,0,0,8.48487169992934,0,0,0,0,0,0,8.45947599918096,0,0,0,0,0,0,0,0,0,0,8.44496240012178,0,0
75,0,97,8.44329896907217,0.0903442064210067,7,1,8.43959289474834,8.44093533443308,8.4517244765919,0,8.44175840900585,8.45074672112052,8.43752944941909,8.44487517512724,8.47001222408024,8.44981808965822,8.46587675332052,8.46010839147547,8.45344884967784,8.43797183141873,8.43905081811988,0,8.45248416171565,0,8.44567965188616,0,8.44349717770224,8.45349083078737,8.45334372699827,8.44498640673324,8.43947521655693,8.43783050912501,8.43521363542859,8.45290215207224,8.44420935021441,8.4423541142826,8.43580061667781,8.44428392115904,8.45355291313751,8.45426589708067,8.45626423387904,8.43510182164725,0,0,8.4440328067665,8.45773617537046,8.44091578436658,8.45150538598181,8.44586801144913,8.44175755352684,8.43498360482926,8.43212832386516,8.43649583512506,8.44375724466687,8.44778524434158,8.4381498233051,8.43412959365253,8.44325260596454,0,8.46187850325139,8.43420749375963,8.43638569293499,8.44525344029843,8.44731800569009,8.4441621999812,8.43839882850263,0,8.44401380752692,8.4540907707122,8.45952499093885,8.45643423054229,8.44374277588247,8.43840674424116,8.43396660566309,8.45138830612602,8.42796773847432,8.43140034591967,8.4319473264571,8.4444375498101,8.4478076789178,8.44216569820775,8.43461341398752,8.443593770377,8.44531731101876,8.44434960945912,8.46630166433192,0,8.44330180321224,8.43334144262842,0,8.44878755564035,8.44408629612487,0,0,8.43704808519445,8.46491274879701,8.45200070422492,8.45329410814522,8.43588461379196,8.42178667009139,8.44279071353329,8.44757635883193,8.43374013854208,8.4346868801149,8.44894063796965,8.43759171606732,0,8.44252642405077,0,8.43113622701256,0,0,0,0,0,0,0,0,0,0,8.43243630534033,0,8.45090200847616,0,8.44574094417619,0,0,0,8.448850576513,0,0,0,0,0,0,8.45776000873219,0,0,0,0,0,0,8.45120052858002,0,0,0,0,0,0,0,0,0,0,8.44313849151587,0,0
76,1,97,8.44329896907217,0.0518313009237657,7,1,8.44258095572382,8.44206124666377,8.44894388497699,0,8.43992483448219,8.44952453715216,8.43927951998799,8.44571097073498,8.45831278957164,8.4510988395736,8.45828023342196,8.45091815811511,8.45035295574819,8.43978213453128,8.43882606114911,0,8.44771915808344,0,8.44218252728679,0,8.44517510837791,8.45084578415506,8.44713740875031,8.44521019251368,8.44045159701693,8.44090070532699,8.44019084280463,8.44508402927623,8.44436870839855,8.44098390876971,8.43695979773906,8.44410529112581,8.45090488242701,8.44938409171236,8.44967120973547,8.43810893439986,0,0,8.44421952638931,8.44979471065034,8.44333856829564,8.44647567767825,8.44542996512511,8.44330569596612,8.44074334717319,8.43793223347874,8.43888542408635,8.44305553004285,8.44367105962477,8.4416720923477,8.43683551040045,8.44198534426816,0,8.45137424918251,8.43643480873489,8.44167999554774,8.44482729436384,8.44497213256953,8.44508113834223,8.44206367918809,0,8.44378738505821,8.44711336304187,8.45369465223782,8.45093344641992,8.4467870007216,8.43906673394104,8.43850455366467,8.4482200163264,8.43686012650106,8.43904585241484,8.43606950167433,8.4447656368231,8.44387630267116,8.44233247526018,8.43945616751451,8.44281743052538,8.44529390531483,8.44597833412482,8.45552152949064,0,8.44494803564985,8.43405299748524,0,8.45120102080164,8.44400364007899,0,0,8.43924865129469,8.45380226698034,8.45175146612055,8.44772988465321,8.44021507280394,8.42962209082336,8.44093943394267,8.44849863740337,8.43773419159281,8.43985440325011,8.44599426687994,8.44160859425967,0,8.44272589851089,0,8.4353640799874,0,0,0,0,0,0,0,0,0,0,8.44238713936554,0,8.44741940915049,0,8.4458927434213,0,0,0,8.44459814705486,0,0,0,0,0,0,8.4459972658162,0,0,0,0,0,0,8.44677459645386,0,0,0,0,0,0,0,0,0,0,8.44246744338914,0,0
77,-1,98,8.61224489795918,8.14682024117051,7,1,8.443240415569,8.44270016575448,13.0947946163337,0,8.43970138458775,8.44755712109163,8.44068685128596,8.44499561724868,8.4507212800271,8.44807714409465,8.45213709679226,8.44693090362532,8.44800746776591,8.44141609526478,8.43949160209269,0,8.44508136906691,0,8.44235403650682,0,8.44486147194159,8.44819868622421,8.44537885572501,8.44300485063906,8.44128402863189,8.44275188475849,8.44295573581177,8.44263147128113,8.44365939971645,8.44107859549498,8.43945305494719,8.44307402965689,8.44671072600329,8.44681263724852,8.44609023061838,8.44084516838004,0,0,8.44460023941319,8.44622980694053,8.44361692190182,8.44454491056179,8.44383851667505,8.4432925961962,12.5288796139659,8.4412314600369,8.44117632316826,8.4431686414714,8.44297531254512,8.44240431009246,8.43860876720101,8.44168075060163,0,8.44762424359742,8.43972244930983,8.44316742516359,8.44406967089143,8.44453785045141,8.44480916963892,8.44335417581361,0,8.44347824447076,8.44558875533361,8.4506070713328,8.44770517632966,8.44460612374998,8.44109222525605,8.44146807522266,8.44599814312681,8.44091016973562,8.44266309318134,11.0478917699873,8.44547431751952,8.44249207376899,8.44237027636897,8.44212360476238,8.44297429034804,8.44405840412141,8.44591866162174,8.44915232232194,0,8.44485803408631,8.43699304166859,0,8.44894072402145,8.44379606340812,0,0,8.4410936549875,8.44768641239915,8.44967767163496,8.44520234633652,8.4430346236588,8.43447768004982,8.44094298389869,8.44756832069258,8.43985187812794,8.44086820772228,8.44409932187664,8.44240703165105,0,8.44317136746291,0,8.43848137773703,0,0,0,0,0,0,0,0,0,0,8.44634299177983,0,8.4445890079488,0,8.44497001051739,0,0,0,8.44421460270032,0,0,0,0,0,0,8.44142611263628,0,13.3384448057297,0,0,0,0,8.44451531597907,0,0,0,0,0,0,0,0,0,0,8.44256517671041,0,0
78,0,97,8.68041237113402,8.39896134038687,7,1,8.44329461553303,8.44294352978794,10.5126004128549,0,8.44069322269546,8.44546387353825,8.44173258546575,8.44428223766491,8.44677766675695,8.44570122466188,8.44795256061472,8.4451745037321,8.44631183653646,8.44243749839442,8.44024216050009,0,8.44390303249092,0,8.44302235851415,0,0,8.44565644163046,8.44465425443525,8.44201325838401,8.72899480530118,8.44342366767875,8.44332964959986,8.44243233652523,8.44316714632931,8.44180549152952,8.44153407840449,8.44278284719981,8.44433692727819,9.78684809670625,9.70163961962209,8.44216945756638,0,0,8.44439150115504,8.44471784537233,9.08922627597958,8.44389396355275,8.4430986607859,8.44318356295156,9.9967952657194,9.40898914797532,8.44262180848514,13.4260124183289,8.44318895489367,8.9056126107214,8.43997475362827,8.44225248490636,0,8.44584315222677,8.44166470954857,8.44310364343237,9.45791975135249,8.4443981019658,8.44419178099243,8.65638899076007,0,8.44334075122698,8.44486223187698,10.2512139273698,8.44544329276476,8.44302120202614,8.44242626615484,8.44288648573368,8.44476412703591,8.44239746591512,8.44383374126348,9.93086866766372,8.44511848138847,8.44265639618216,8.93646494183674,8.44282431080364,8.44327991622387,8.44354030624983,8.44514889324402,8.4456611452075,0,8.44435945131548,8.43940738110252,0,8.44611395079311,8.69098709716026,0,0,8.44234771468182,8.44492045870657,10.8419434379707,10.87776069451,8.4440044467098,10.0362484099555,8.88940861496762,9.0315202414331,8.44117396570784,8.44107556043528,8.44344608277161,12.8833716662952,0,8.44357692527853,0,9.54309704807706,0,0,0,0,0,0,0,0,0,0,8.44571693162925,0,8.44324900609589,0,8.44402462420303,0,0,0,8.44427267675671,0,0,0,0,0,0,8.44001902603815,0,9.74983445918951,0,0,0,0,8.44371620476046,0,0,0,0,0,0,0,0,0,0,8.44281610018873,0,0
79,0,97,8.68041237113402,3.24963667713118,7,1,8.521049817318,9.15792781505365,9.29355076312927,0,8.44178000117928,8.44421640607114,8.48127670581212,8.7794225092649,8.44486805492832,8.84903214822878,8.44538395946788,8.82706042815703,8.56033484047671,8.49780047690487,9.02591089981511,0,8.44348178366077,0,9.06859098090889,0,0,8.44422372570159,8.44410488725251,8.44194223947779,8.51439423907759,8.61133209857262,8.70829900615976,8.82615327872462,8.44305741901926,8.67574872814303,8.44272505716503,8.44284614603317,8.44350307167696,9.13585189529731,9.2087590250871,8.69408611587238,0,0,8.60971516920623,8.68943717053251,8.78677828975578,8.83797261885145,8.69611508072148,8.65727646431815,9.2799297465827,9.27464400061845,8.54461685448106,9.11911260939554,8.63919700103444,8.80202005581794,9.10763385659305,8.44286226899812,0,8.44467241627432,8.7969922998322,8.53435744636769,8.82394489656538,8.4442045687146,8.57210869302662,8.71951615402418,0,8.6555408482292,8.81913380288973,9.39601593585814,8.74006293430043,8.44274761780469,8.70435029715505,8.44332338456228,8.61350851231806,8.64538950137795,8.47509222486058,9.10160793697902,8.4444922935491,8.44307449389166,8.7114299666398,8.72853091608606,8.64441978500693,8.70351988131914,8.60675366242461,8.44391372133574,0,8.51178168565356,8.94575487288633,0,8.77503677873228,8.75619233073199,0,0,8.4810395695246,8.44376951551493,10.4340369049144,8.67646830868878,8.66723127722983,9.84475174184476,8.67428289318512,8.80302621961116,8.44211779686183,8.44141656059621,8.60380747811457,9.15164765705127,0,8.60264394789922,0,9.20901469375531,0,0,0,0,0,0,0,0,0,0,9.28532764422792,0,8.5455740040122,0,8.44345811315662,0,0,0,8.52459181653501,0,0,0,0,0,0,8.43999695235869,0,8.77659202733978,0,0,0,0,8.54636706697459,0,0,0,0,0,0,0,0,0,0,8.56572198524545,0,0
80,0,97,8.68041237113402,1.68442083041662,7,1,8.53360890968393,9.08759232450912,8.91276027719331,0,8.70386349156577,8.50240276212287,8.58697987714158,8.73603941380773,8.46677920264689,8.85070553113398,8.47906317075778,8.71880738072067,8.6505382824778,8.58131916251174,9.07518823245372,0,8.63934893247972,0,8.75320868027225,0,0,8.45434700055128,8.55297608294086,8.64372819947299,8.53783719384426,8.66136758068323,8.7146052870422,8.81263005495531,8.52838539705306,8.7714499807074,8.54317619376831,8.63891987426523,8.44333639023442,9.00559860819234,8.89601965722778,8.7638287511449,0,0,8.6891951839808,8.76700632651907,8.69086865317166,8.64382307167155,8.71113778854394,8.81694935589898,8.90491805537474,8.97579984204148,8.59761172288989,8.75223750123856,8.60374914631914,8.90167661733237,8.98465028709918,8.47614567625376,0,8.50209571024454,8.83400121642673,8.52949031212307,8.70787370228751,8.54374394550588,8.55980605262313,8.68102118010464,0,8.67868419950697,8.79753300299,8.84590191816769,8.68733036503279,8.44299281300086,8.66755512948825,8.62563022742724,8.6660049596234,8.61958854677702,8.57115046675281,8.7554260244734,8.69288655917509,8.53693176537863,8.72304807442111,8.70481893952269,8.66191711410306,8.7564858688903,8.68456907830536,8.60866768487887,0,8.56980039698689,8.97359314183223,0,8.67978025111118,8.66949808009751,0,0,8.61006443697235,8.63064512216462,9.44678716545998,8.55232387443759,8.70519759722197,9.29453650500036,8.79929227269641,8.70770760999111,8.49719651593869,8.75860167031164,8.60452532396327,8.74899698150567,0,8.68994789539738,0,8.90094102409395,0,0,0,0,0,0,0,0,0,0,8.82235576654242,0,8.64244771795371,0,8.60564682323024,0,0,0,8.63277976935503,0,0,0,0,0,0,8.77230934629604,0,8.65629198453539,0,0,0,0,8.64829308455344,0,0,0,0,0,0,0,0,0,0,8.58216116629164,0,0
81,0,97,8.68041237113402,0.934644393651451,7,1,8.57962568908925,8.90112218792101,8.79588757238085,0,8.77160931783932,8.59520934451592,8.68706746528485,8.69121185462333,8.59354144796369,8.79696227205743,8.5601787089365,8.655588014008,8.64576143591392,8.62211530922545,8.95675771742659,0,8.66206100356482,0,8.71112225781654,0,0,8.52173876247238,8.63407261966654,8.77547235039647,8.60122946633951,8.66284724919241,8.77307059318327,8.79942074352363,8.61823349471429,8.72943489336628,8.61430517166789,8.59876306235054,8.57736486863791,8.84832611818143,8.77764130173629,8.73717488451037,0,0,8.71689336674253,8.72774745920652,8.67450484444158,8.60784449573599,8.69793284689335,8.82831738716798,8.75130640175156,8.7752058769735,8.63604293423109,8.76314722759485,8.62335071811366,8.81521331604243,8.8963505810086,8.60318984156282,0,8.52465749186785,8.74654230152978,8.61268343263368,8.70420821661301,8.63362263871556,8.60291179423435,8.64210804703777,0,8.654799453128,8.74101162795986,8.65434595839985,8.69110481301817,8.51333709297301,8.68203506666792,8.662242342717,8.68977868208895,8.59687052554167,8.63350708619402,8.67426980393787,8.72508702686587,8.61516696135064,8.69103856767594,8.66570520056893,8.71086057438047,8.78486759690846,8.72958326830407,8.69231405207333,0,8.60300634896781,8.85280124408124,0,8.64632785925419,8.62876500355205,0,0,8.64617334406798,8.71044540431499,8.97473135040695,8.65762894524327,8.69310399443355,8.91318864342374,8.78008923891552,8.7128867056595,8.61660492427486,8.82439181219456,8.60714339352694,8.82861405276783,0,8.70650772812257,0,8.73737366800879,0,0,0,0,0,0,0,0,0,0,8.643045106814,0,8.70416607412758,0,8.70101903987266,0,0,0,8.69344921538116,0,0,0,0,0,0,8.87856874711011,0,8.67462652939864,0,0,0,0,8.66425979230401,0,0,0,0,0,0,0,0,0,0,8.6068198930348,0,0
82,0,97,8.68041237113402,0.57139529542985,7,1,8.61635287199012,8.77826723355775,8.75680691704535,0,8.7520655801617,8.65918636337769,8.71581992648828,8.68056987827297,8.65851680640995,8.74368993172174,8.62873773970196,8.64597125663645,8.64329047390509,8.6380551410226,8.81331700598833,0,8.6608686502707,0,8.7251199710878,0,0,8.59911103795868,8.66523068807842,8.79694215310856,8.64018146447464,8.66215474312697,8.7624940282921,8.75564542624641,8.67196545428452,8.71923925234329,8.64462495101943,8.60865260550545,8.6343762514916,8.74714813505354,8.74496829516529,8.696772502296,0,0,8.72803323202732,8.6868838818763,8.68643254821528,8.6438651536962,8.6805138389996,8.7994981487153,8.70719692724731,8.70353432531166,8.64710097943397,8.73801947905773,8.6476874697381,8.73379369359395,8.81244362402725,8.65053736794763,0,8.57254791799405,8.68008460700804,8.66061972671187,8.69470371599285,8.68517022622821,8.66809865219748,8.64089237964213,0,8.64229077675305,8.69692775394604,8.62879309315434,8.6926117956965,8.58963301287342,8.67831157848532,8.64960713717527,8.70131705158672,8.6070390936817,8.65216481490438,8.67068137804259,8.69971878767561,8.64628608726374,8.70777151999625,8.67605010564805,8.7145121654384,8.75757816102398,8.74547372799814,8.73345569466195,0,8.63865163248534,8.74612647305953,0,8.67445857605678,8.63530776422076,0,0,8.6454610908903,8.72734638451795,8.80742812772271,8.70457645137426,8.67494587209793,8.74857707517057,8.74495669361248,8.72492099650264,8.67278003672339,8.80051716615302,8.62408482371571,8.79485719771478,0,8.69461724441303,0,8.68046761205719,0,0,0,0,0,0,0,0,0,0,8.64627106114354,0,8.70633181645824,0,8.72036632768146,0,0,0,8.69813635102386,0,0,0,0,0,0,8.8874723549588,0,8.68240674791559,0,0,0,0,8.68221792221067,0,0,0,0,0,0,0,0,0,0,8.64241553030953,0,0
83,0,97,8.68041237113402,0.359415451799351,7,1,8.63796408373526,8.72378293297212,8.72870569584011,0,8.71361624795177,8.69058700718297,8.70469775625675,8.67960086038314,8.68103132811412,8.70858445527117,8.67488418302435,8.65636072984868,8.65823644863176,8.6503739334353,8.73625346505698,0,8.66753073183388,0,8.71537216549086,0,0,8.6549486760844,8.68067256112981,8.75681646250364,8.65569379609725,8.66351686872644,8.72337928893245,8.71822199962235,8.69186270868388,8.70786615939476,8.65394641834389,8.64547286874955,8.65224854353015,8.70484550914495,8.72863079312075,8.67757352838737,0,0,8.72873441778293,8.675017412707,8.6908085932123,8.67135161382635,8.67588556458382,8.75722499033261,8.69929655378514,8.69139817111733,8.65022502571461,8.69965986367732,8.66350478610934,8.69226914472882,8.75035979321547,8.6558568945553,0,8.61842349876041,8.65832457629694,8.67694635242727,8.68133046279904,8.70321316744016,8.69763305795535,8.65035304243971,0,8.64974049717798,8.67817161249606,8.65491528004416,8.69442933921718,8.63211224079331,8.68106615067894,8.64550520311008,8.70077796949703,8.62561907617907,8.66128994908022,8.67265799140088,8.68536475360327,8.65406352022971,8.71195326732771,8.68609559067888,8.70464092842259,8.71885724692751,8.73915955426767,8.7408564818357,0,8.66607489162876,8.70256022097793,0,8.68357595751201,8.65413597817676,0,0,8.64607680306059,8.71925667865388,8.75460946086342,8.70974771487936,8.66687068067744,8.69512653963541,8.71466737759015,8.72903046961305,8.67958572411882,8.74457145117458,8.64908775116116,8.74492448767941,0,8.68814758466664,0,8.6687335591719,0,0,0,0,0,0,0,0,0,0,8.67214760723487,0,8.70134123596619,0,8.71262047037243,0,0,0,8.69288959566532,0,0,0,0,0,0,8.84993004038904,0,8.67964567598416,0,0,0,0,8.68605676196331,0,0,0,0,0,0,0,0,0,0,8.66481885822753,0,0
84,0,97,8.68041237113402,0.231419669999215,7,1,8.65163026098453,8.70275794839626,8.71116427099181,0,8.69096057178082,8.70009275497037,8.68802379191891,8.6800709832831,8.68847320455184,8.69358183721283,8.69803926975348,8.66655107814204,8.67353520202273,8.66116060394265,8.702303598394,0,8.67435795037422,0,8.69905611178374,0,0,8.68305998037268,8.68651302558598,8.72009688325963,8.66317746105878,8.66779325134029,8.69296626539259,8.69714941693063,8.69193901820861,8.69739578161056,8.65733506752523,8.6686365166355,8.66071471506971,8.692040212966,8.71383932434172,8.67153734289337,0,0,8.71782883747265,8.67850240191784,8.69034749954884,8.68215119792149,8.67717445863622,8.72427458363521,8.69832633950489,8.6920948718322,8.65432646373337,8.67995170638014,8.67253719269745,8.68185790388922,8.71200064948836,8.6572466755132,0,8.65228250324422,8.65857636340758,8.67867047407177,8.67288114383883,8.70483759161509,8.69986737192217,8.65928285502441,0,8.66167286432422,8.67757981039446,8.67931993275873,8.6939937823191,8.64857712515008,8.68177778705003,8.65117180415079,8.69765609019678,8.64118542945343,8.67082481600445,8.67144046004717,8.68104245566344,8.66059635037752,8.70438227851606,8.68579269752909,8.69554106086502,8.69388769729128,8.72495047779391,8.7310189286627,0,8.68076991823371,8.68785253463757,0,8.6841370994286,8.66784195254128,0,0,8.65197105584519,8.70920054257739,8.72837957530345,8.70413841975459,8.66561412018562,8.678828090568,8.69682771123207,8.72307890430423,8.67308490260142,8.70764511756732,8.66700796798569,8.70962449350007,0,8.68488770787869,0,8.66837345938081,0,0,0,0,0,0,0,0,0,0,8.68039212912596,0,8.69517718328154,0,8.7002935023732,0,0,0,8.68683191240766,0,0,0,0,0,0,8.80013192261101,0,8.67849479285591,0,0,0,0,8.68445609555693,0,0,0,0,0,0,0,0,0,0,8.67446319699551,0,0
85,0,97,8.68041237113402,0.15273935646739,7,1,8.66154538751366,8.69321261457479,8.70144156422408,0,8.68167809365562,8.69781579885071,8.67849735085559,8.67979659470496,8.69015504362848,8.68844070905023,8.70402374467912,8.67332634144307,8.68206718489166,8.66897562401192,8.68779724696864,0,8.67861592553124,0,8.68749539285722,0,0,8.69120020013102,8.68735194406768,8.69864935205451,8.66855411270167,8.67303661257938,8.6808967672466,8.68768234309861,8.68652328202458,8.68998276825422,8.66117473136458,8.6767272556595,8.66763737875738,8.68844520202527,8.70260063528282,8.67102979542678,0,0,8.70466637737209,8.68196951998157,8.68824640875815,8.68371237442561,8.67917236888254,8.7041903382864,8.69658339685765,8.69159016427577,8.65974519710671,8.67486287301153,8.67697556685819,8.68184726429128,8.69234330676731,8.66117149748062,0,8.67209886815893,8.66354395727206,8.67853450649829,8.67047663205323,8.70000690121689,8.69364557986248,8.66633654508208,0,8.67070235028523,8.68091262576686,8.69188508070404,8.69228883488739,8.65759162382049,8.68106048708425,8.65943236405437,8.69506932388258,8.65274109750684,8.67895417651495,8.67021377296311,8.68031382772945,8.66706153138507,8.69566049502396,8.68153380795664,8.69004899070781,8.68338303609652,8.71059450005607,8.71660665117615,0,8.68560333145457,8.68107747838331,0,8.68383063710811,8.67550360161785,0,0,8.65941064829623,8.70078454014108,8.71198457189557,8.69739069805329,8.6676976152673,8.67277914763468,8.6875554315047,8.71350993344901,8.66939282850374,8.68952243905062,8.6760585002795,8.69292919300937,0,8.68274715145433,0,8.66972423296381,0,0,0,0,0,0,0,0,0,0,8.67880441883445,0,8.68960331741301,0,8.69118582447101,0,0,0,8.68328667539143,0,0,0,0,0,0,8.75606222559913,0,8.67909346348942,0,0,0,0,8.68323564640287,0,0,0,0,0,0,0,0,0,0,8.67794154939005,0,0
86,0,97,8.68041237113402,0.101200857762948,7,1,8.66874901637873,8.68784765007553,8.69544526636083,0,8.67821621945948,8.69204417346395,8.67543935014719,8.67941229482924,8.68920646544454,8.68616717340854,8.70078938348588,8.67721456273088,8.68475769058616,8.67390535786513,8.68142423729025,0,8.68035863213431,0,8.6820719969941,0,0,8.68994105369118,8.68645489487789,8.68791234546374,8.67267314032565,8.67755733658553,8.67909877957319,8.68381375546959,8.68216591449847,8.68568655099831,8.66608333675627,8.67802107921051,8.67303279864686,8.68671379641434,8.69512446470636,8.67243692654162,0,0,8.69461982511688,8.68280415830077,8.68576714325406,8.68261388388295,8.68017741079615,8.69333992497713,8.69372323104992,8.68931036792513,8.66542167513635,8.67491435209796,8.67885547289726,8.68275178117966,8.68355001608423,8.66617330241348,0,8.68073117705223,8.66828195490129,8.67874851894115,8.6714953168024,8.69383816858019,8.68768327956385,8.67173968391953,0,8.67602422051018,8.68279007862384,8.69467342104882,8.68998496637692,8.66469342390279,8.68097535695233,8.66635509621455,8.6922135174034,8.66152569950418,8.68339142345527,8.67056800951092,8.67992586752428,8.67206614697547,8.6896863857216,8.6783028228367,8.68714965288892,8.68030128579452,8.69940626164735,8.70394865832451,0,8.6858652243364,8.67730089461208,0,8.68384007865688,8.67926008291411,0,0,8.66595886086174,8.69383218862085,8.7018804601225,8.69152181508621,8.67098629319557,8.67035184674182,8.68306008858829,8.70412829399403,8.66964756070352,8.68184600106203,8.67951496356142,8.68610444906788,0,8.6816425748172,0,8.6714564562534,0,0,0,0,0,0,0,0,0,0,8.67751143881001,0,8.68560614583945,0,8.68591119091719,0,0,0,8.68183712084467,0,0,0,0,0,0,8.72420209807004,0,8.67995328971291,0,0,0,0,8.68293013615241,0,0,0,0,0,0,0,0,0,0,8.67919583765665,0,0
87,0,97,8.68041237113402,0.0661726224775717,7,1,8.67355088903065,8.68460481198365,8.69097513198019,0,8.67716440629634,8.68700251778564,8.67555763546254,8.67932806730962,8.68719028202852,8.68453183119934,8.69480219747026,8.67906023450991,8.68448921406867,8.67683284726553,8.67869918467226,0,8.68071995042791,0,8.68039993378576,0,0,8.68629899883391,8.68538578266255,8.68278475592303,8.6755780624235,8.68038300924035,8.68012170002299,8.6820854708865,8.6800443852624,8.6835815547588,8.67096448373225,8.67780839659137,8.6764213554431,8.68520268091629,8.6902240922409,8.67443941030389,0,0,8.68842649059908,8.68226243915259,8.68366407762789,8.68151547674864,8.6804554070677,8.68775036374703,8.69045559773304,8.68674089107307,8.67040113597116,8.67595439445213,8.67944514480216,8.68275449382653,8.68003262437439,8.67063092551856,0,8.68294864810847,8.67222670488703,8.67895498874183,8.67359778843612,8.68875447875916,8.68388994501301,8.67555228241723,0,8.67874938252029,8.68300587705031,8.69235355500891,8.68753660579646,8.67022238183283,8.68163716625665,8.67130358658328,8.68899365444232,8.6681055163323,8.6847244015178,8.67214535325834,8.67954065579914,8.67535513335213,8.68635756594541,8.67704052619967,8.68543467756911,8.67973094341967,8.69186165970723,8.6947256380566,0,8.68474182331329,8.67573934746328,0,8.68353686083966,8.68084095791188,0,0,8.67096879973375,8.68856975361014,8.69543838464562,8.68710463777486,8.67421612209157,8.67014718328355,8.68095399733696,8.69641303457665,8.67177955579777,8.67888770457804,8.68048558188671,8.68317844050391,0,8.68138335233339,0,8.67347876187943,0,0,0,0,0,0,0,0,0,0,8.6779496999343,0,8.683203479597,0,8.68315687958324,0,0,0,8.68132240413072,0,0,0,0,0,0,8.70387647732047,0,8.68055321896098,0,0,0,0,8.68283440363215,0,0,0,0,0,0,0,0,0,0,8.67972844973111,0,0
88,0,97,8.68041237113402,0.0424963017579288,7,1,8.67648756629613,8.68265956388371,8.68745524243563,0,8.67732170268727,8.68377400101254,8.67666674268524,8.67948471309371,8.68515805414481,8.68322741540027,8.68940463865806,8.67969043072599,8.68333025674923,8.67853979647443,8.6777690932306,0,8.68063201518334,0,8.68031347864078,0,0,8.68327203053365,8.68437737827297,8.68045281349387,8.67749465221533,8.68162541538831,8.6809777856791,8.68113567001519,8.67946211064057,8.68261186908376,8.67485990371588,8.67785650883225,8.67822816215786,8.68383918204022,8.68691222203964,8.67640007925389,0,0,8.68499186655636,8.68147860845884,8.68221507761525,8.6809562285591,8.68049476351014,8.68478860767158,8.68743812188719,8.68460996439124,8.67419745509106,8.67704362978559,8.679550305124,8.68222559055273,8.67886706107418,8.6740252454182,0,8.682555170512,8.67533448332511,8.67905722172758,8.67562345645136,8.68534796670408,8.6818852872567,8.67792371571736,0,8.67999137547615,8.68249199659831,8.68860290096637,8.68531662638983,8.67407163586907,8.68229480097099,8.67464721587226,8.68604753506033,8.67273059561841,8.68441366715394,8.67416541930042,8.67938120578454,8.67735915714716,8.6845299316822,8.67710994283365,8.68420274881201,8.67972692671792,8.68716839276843,8.6885918693643,0,8.68348074509681,8.67578652209033,0,8.68286806525445,8.68129372374969,0,0,8.67450754753149,8.68502173397784,8.69087322394532,8.68425009073568,8.67676537315121,8.67135888936413,8.68001044012427,8.69070708921108,8.67425310205867,8.67798054142866,8.68060868623258,8.68169163059834,0,8.68144775132766,0,8.67545653551614,0,0,0,0,0,0,0,0,0,0,8.67887455102244,0,8.68192459658914,0,8.68177581355957,0,0,0,8.68109937487646,0,0,0,0,0,0,8.69195508557321,0,8.68088095412576,0,0,0,0,8.68255813814957,0,0,0,0,0,0,0,0,0,0,8.68002803051639,0,0
89,0,97,8.68041237113402,0.0268773637535501,7,1,8.67819022924108,8.68150944784423,8.68483895854246,0,8.67803466174185,8.68203427567409,8.67781186204637,8.67972940399998,8.68354353549638,8.68228155278153,8.68556169135588,8.67979344544711,8.68224167000287,8.67950544119055,8.67773021106578,0,8.68052485652401,0,8.68061762530019,0,0,8.68148709604979,8.68339673252734,8.67955604051929,8.67871795820698,8.68186679417479,8.68120772931559,8.68056128780744,8.67956894727234,8.68210469777709,8.67748774304799,8.67832805818186,8.67913932777919,8.68272569756651,8.68463311798185,8.67795695483014,0,0,8.68313249509844,8.68088215724645,8.68136473077066,8.68076605821771,8.68051877113088,8.68309577869595,8.68503640594646,8.68305983760278,8.67677182407592,8.67804237025522,8.67959131802905,8.6816227034315,8.67869634132375,8.67640991086286,0,8.6816147180557,8.677530967701,8.67917896115475,8.67720357873386,8.68330930261586,8.68096811923542,8.67922130093211,0,8.68047686338378,8.68186213967084,8.68532247776516,8.6835427165449,8.67653715057373,8.68252170668446,8.67683404100109,8.68381689576952,8.67576272486397,8.68352648406548,8.67606440444352,8.67945883844069,8.67855841314306,8.68339516364386,8.67775517078311,8.68322196352063,8.67980282263593,8.6843593618367,8.68474205596227,0,8.68244918710111,8.6766414554421,0,8.68214152273419,8.68124004867042,0,0,8.67685144495253,8.68283407556807,8.6874487829734,8.68261241689563,8.67848346319288,8.67321852366375,8.67965911492438,8.68679349088371,8.67635416440872,8.67798696310826,8.68055069747517,8.68084258936138,0,8.68148115242207,0,8.67710781968291,0,0,0,0,0,0,0,0,0,0,8.67954698248087,0,8.68128504778434,0,8.68109862968631,0,0,0,8.68093702644729,0,0,0,0,0,0,8.68541144153983,0,8.68101368927816,0,0,0,0,8.6821272955703,0,0,0,0,0,0,0,0,0,0,8.68023359692459,0,0
90,0,97,8.68041237113402,0.0168260749233618,7,1,8.67916106708846,8.68085237167005,8.68304822188084,0,8.67883988340257,8.68118664137748,8.67870115785852,8.67995766711203,8.68238859751766,8.68164844676772,8.68314786483102,8.67978397290441,8.68149125065394,8.68001494651869,8.67810322863898,0,8.68048630702933,0,8.68085068131499,0,0,8.68065579952141,8.68249055263398,8.67937536529666,8.67947621306006,8.68164925990095,8.68108044365142,8.68024247870406,8.6798514254638,8.68175483379036,8.67903397294568,8.67895687297037,8.67963539414048,8.6818924738807,8.68308107268309,8.67901703164889,0,0,8.68208483558336,8.68053079581099,8.68091921199965,8.68071362617627,8.68055564583352,8.68206063476448,8.68332166071025,8.68202083708361,8.6783597465747,8.67886224275915,8.6796967857129,8.6811463409972,8.67891296680898,8.67799385029893,0,8.68089531622398,8.67890374629918,8.67937551068056,8.67831993511136,8.68214483633203,8.68060758568795,8.67986136254001,0,8.6806142038766,8.68135323567436,8.68307561352823,8.68226842707586,8.67805305128288,8.68234295633141,8.67822453284933,8.68233656318013,8.67765259591406,8.68260326102133,8.67757869007789,8.67966176493218,8.67928599687978,8.68258620827021,8.67850193867973,8.68243304454127,8.67989395551549,8.68270203028923,8.68245638591269,0,8.68170484322881,8.67768607361742,0,8.68156064791711,8.68102963170932,0,0,8.67832111775912,8.6815626229342,8.68493920821878,8.68172086219114,8.67949879835298,8.67514299239365,8.6796137065828,8.6842494110386,8.67788468290257,8.67836897271277,8.68050782570354,8.68037487823392,0,8.68138720860405,0,8.67833458180759,0,0,0,0,0,0,0,0,0,0,8.67990051091306,0,8.68096513405284,0,8.68077879863168,0,0,0,8.68079026505313,0,0,0,0,0,0,8.68205409057508,0,8.68101781657445,0,0,0,0,8.68167743217741,0,0,0,0,0,0,0,0,0,0,8.6803732734002,0,0
91,0,97,8.68041237113402,0.0104725438341045,7,1,8.67971755708163,8.68050614163939,8.68191086182856,0,8.67949301494522,8.68078992784411,8.67931490833852,8.68012649848278,8.68160124851231,8.68123464006186,8.68175085100542,8.67982013684092,8.68104642212927,8.68025673474806,8.6786187334143,0,8.68048512029302,0,8.68092181456435,0,0,8.68035482470981,8.68173958980175,8.67950652675611,8.6799247872473,8.68131052415765,8.68086307112687,8.68010758763678,8.68009670603189,8.68145981998745,8.67983883138787,8.67951493580425,8.67994274807415,8.68131350368397,8.68205211802566,8.67966271886612,0,0,8.68145423941006,8.68036408774445,8.68069819058498,8.68067507435748,8.68058084674112,8.68141077598709,8.68218735395639,8.6813672829654,8.67927521064866,8.67945710904205,8.67985252685799,8.68083127468867,8.67924209863103,8.67899548043854,0,8.68051106851755,8.67967530228667,8.67961241380804,8.67906739249846,8.68147546449205,8.68048597462556,8.6801593888469,0,8.68061388540225,8.68100411804188,8.68174994731863,8.68143387300874,8.6789777439084,8.68195735210305,8.67909044941083,8.68143866920813,8.67879937067558,8.68185103186668,8.67866017071439,8.67988369223055,8.67973531848759,8.68196994843266,8.67913518185887,8.68181729536699,8.67999487510578,8.68173226206824,8.68118965574453,0,8.68120526360581,8.67860011895876,0,8.68115826933877,8.68082318813566,0,0,8.67920615185682,8.68085885786609,8.68320308422664,8.68122110839967,8.68003393328636,8.67679961315006,8.67971377465444,8.68265723763793,8.67889655581969,8.67885263349854,8.68049809998966,8.68016078625932,0,8.68120595458462,0,8.67916937423678,0,0,0,0,0,0,0,0,0,0,8.68007283751106,0,8.68079403577396,0,8.68063584407528,0,0,0,8.68066681642296,0,0,0,0,0,0,8.68048361782752,0,8.68094822309037,0,0,0,0,8.68129578261531,0,0,0,0,0,0,0,0,0,0,8.68045309226369,0,0
92,0,97,8.68041237113402,0.00649734291184369,7,1,8.68003805024768,8.68034939752987,8.68123199019804,0,8.67993281995178,8.68060033101536,8.67971681810292,8.68023468608495,8.68108192019881,8.68096005071683,8.68099369897396,8.67991374100485,8.68079907021686,8.6803570991477,8.67912439018668,0,8.68048625706964,0,8.68087591735755,0,0,8.68028696917994,8.68118580025815,8.67973260722759,8.68017383934121,8.68100636221336,8.68068233582087,8.6800899243667,8.6802549842374,8.68120010065477,8.68021044128463,8.67991036073479,8.68014422430105,8.68093732331206,8.68139153309579,8.68002779133364,0,0,8.68105619476645,8.68030756103868,8.68058685452238,8.68061814427623,8.68058089443763,8.68100628178036,8.68147376278942,8.68097387541642,8.67978470774763,8.67984749812394,8.68001259372626,8.68064550688115,8.67956223277395,8.67960288464644,0,8.68036001770951,8.6800759462945,8.67983757133313,8.67955465182099,8.68107693985142,8.68044678791833,8.68029831471198,0,8.68057283430649,8.68078103201241,8.68104414174722,8.68093077006403,8.67954591881843,8.68153923318877,8.67962378822902,8.68092838785713,8.6794871694121,8.68130970064206,8.67937316664667,8.6800657968421,8.68001401067492,8.6814988555255,8.67959698130944,8.68135724445072,8.68009559546524,8.68117178687105,8.68055133840471,0,8.68088482730233,8.67928139870127,0,8.6808919144385,8.6806691876068,0,0,8.67972723458467,8.68049405320475,8.68207065469159,8.68091772429009,8.68028843256905,8.67806653188133,8.67986519084377,8.68168929929601,8.67952547422619,8.67930424365032,8.68049851887304,8.68010496641103,0,8.68100357468126,0,8.67969961620724,0,0,0,0,0,0,0,0,0,0,8.68017030054904,0,8.68068979208089,0,8.68057320553232,0,0,0,8.68057481202079,0,0,0,0,0,0,8.67986288950785,0,8.68084839153577,0,0,0,0,8.68100699640873,0,0,0,0,0,0,0,0,0,0,8.68048483025114,0,0
93,0,97,8.68041237113402,0.00402247321449449,7,1,8.68022038457707,8.68029826542765,8.68084673120101,0,8.68019253108706,8.68050336498856,8.679976183964,8.68029872634863,8.68075327749706,8.68077355946601,8.68060968891213,8.68003044365825,8.68065854558035,8.68039252843735,8.6795451841993,0,8.68047733054917,0,8.68077935305689,0,0,8.68029738081069,8.68081935158537,8.67995067274116,8.68030272034129,8.68078205285943,8.68056620373855,8.68013319923745,8.68034026757344,8.6809804154683,8.68036147703438,8.68014932959638,8.68027149863692,8.68070731947927,8.68098158255814,8.6802251638435,0,0,8.68080216389462,8.68030493218448,8.68052615449481,8.68055225736761,8.68055952055692,8.68076057769528,8.68103841510254,8.68074181956184,8.68006694509621,8.68008745977965,8.68014650517327,8.6805434753128,8.6798269565879,8.67996011487412,0,8.68032608175702,8.68027299333272,8.68002096441695,8.67986945464973,8.68083151796949,8.68042958855628,8.68036584471772,0,8.68052861377432,8.68064075740372,8.68069435313886,8.68065019319396,8.67989698549417,8.68118205763839,8.67995007212696,8.680653724265,8.67989575214948,8.68094956105026,8.6798169240471,8.68019246361174,8.6801847428808,8.68114848697057,8.67990491529842,8.68102886006113,8.68018540739105,8.68085276217982,8.6802749898414,0,8.68068527045648,8.67974055408131,0,8.68071478452669,8.68056685920548,0,0,8.68003112264035,8.68032626198089,8.68136753845947,8.68072166569348,8.68039764412601,8.67895582468684,8.68001599060755,8.68111586909935,8.67990362057155,8.67966997656599,8.68049333662252,8.68013318366168,0,8.68082459276673,0,8.68001852276755,0,0,0,0,0,0,0,0,0,0,8.68023851589868,0,8.68061610132584,0,8.6805412106949,0,0,0,8.68051297979695,0,0,0,0,0,0,8.67971256743076,0,8.68074664651914,0,0,0,0,8.68080235328722,0,0,0,0,0,0,0,0,0,0,8.68048622458871,0,0
94,0,97,8.68041237113402,0.00248558969857049,7,1,8.68032057527352,8.68029846218583,8.68063652995416,0,8.68033011725561,8.68045035009945,8.68014388632207,8.68033633872149,8.68055738214864,8.68064566368015,8.68043088381817,8.68013992389672,8.68057156896348,8.68040281421275,8.6798591173101,0,8.68046097229955,0,8.68067849504517,0,0,8.68032278914751,8.68059991571189,8.68012228725898,8.68036499911954,8.68063282356218,8.68050113565813,8.68019787912092,8.68038017917545,8.68080595042975,8.68041392503963,8.68027740610504,8.68034503406037,8.6805739506863,8.68073585921845,8.68032889510802,0,0,8.68064278754692,8.68032258488574,8.68048932434541,8.68049358092254,8.68052762929003,8.68061503722566,8.68077746896518,8.68060511654328,8.68022525889389,8.68022984835214,8.68024495054421,8.68048848374431,8.68002661818372,8.68016600604648,0,8.6803355958323,8.68036591841528,8.68015628742394,8.68007261664041,8.68067786199888,8.68041813551076,8.68039948636374,0,8.68049226381078,8.68055172204859,8.68052880328918,8.68050552512553,8.68011280272108,8.68091390714799,8.68014753482175,8.6805138372261,8.68013429018674,8.68072247924782,8.68008230337511,8.68027216057382,8.68028669387634,8.68089763051845,8.6801002974869,8.68080411317319,8.68025820737457,8.68067292692641,8.68018983421459,0,8.68056406662783,8.68002902917763,0,8.68059583394108,8.68050239388795,0,0,8.68020697369879,8.68026794191434,8.68094775539179,8.68059377925075,8.68043826722464,8.67954124404299,8.68014236187989,8.68078508068275,8.68012781990815,8.67993977965399,8.68048033335544,8.68019394581251,0,8.68068622686127,0,8.68020242873387,0,0,0,0,0,0,0,0,0,0,8.68029064474993,0,8.68055903915532,0,8.68051787216945,0,0,0,8.68047438898029,0,0,0,0,0,0,8.67976976014019,0,8.68065726636953,0,0,0,0,8.68066299811435,0,0,0,0,0,0,0,0,0,0,8.68047371572509,0,0
95,0,97,8.68041237113402,0.00153315688150908,7,1,8.68037256831995,8.680318621793,8.68052502796641,0,8.68039548349652,8.68042110196004,8.6802520832632,8.68035984446954,8.68045013459362,8.68055886024975,8.680358974346,8.68022783747447,8.68051313337209,8.68040534882369,8.68007522635832,0,8.68044361158334,0,8.68059478062453,0,0,8.68034454674541,8.68048077921554,8.68024203590767,8.68039328038297,8.68053931110114,8.68046631860777,8.68026105616973,8.68039689784008,8.68067575111738,8.68042765232407,8.68034080205237,8.68038300378019,8.68049990532061,8.68059340775528,8.68038173559472,0,0,8.6805457026674,8.68034414459289,8.6804649037847,8.68045091602681,8.6804951356715,8.68053033898831,8.68062271022035,8.68052416639915,8.68031483425112,8.68031281872756,8.68031131083605,8.68045780599373,8.68016793149609,8.68028274930812,0,8.68035411248155,8.68040737625922,8.68024989563475,8.6802033637548,8.68058140494819,8.68041039247482,8.68041528324406,0,8.68046518682611,8.68049484263114,8.68045237091458,8.6804372470175,8.68024322079434,8.6807280581601,8.68026474880819,8.68044728183695,8.68026955992761,8.6805847971361,8.6802365375689,8.68032029414737,8.68034552996715,8.68072473776728,8.68022184386173,8.68065574227531,8.68031278019004,8.68057104680043,8.68019423556922,0,8.68049264637691,8.68020141032755,0,8.68051689032192,8.68046293181291,0,0,8.68030702139226,8.68026552876109,8.68070477537036,8.68051305737126,8.68044868576668,8.67990858931918,8.68023777380698,8.68059989101769,8.68025943994592,8.68012506231601,8.68046383621533,8.68025732399664,0,8.68058806799615,0,8.68030516163761,0,0,0,0,0,0,0,0,0,0,8.68032968350876,0,8.68051434758414,0,8.68049626180412,0,0,0,8.68045116936594,0,0,0,0,0,0,8.67989818605998,0,8.68058517065129,0,0,0,0,8.68057057106005,0,0,0,0,0,0,0,0,0,0,8.68045806365624,0,0
96,0,97,8.68041237113402,0.000944237683907649,7,1,8.68039745203731,8.68034283457858,8.68046700552999,0,8.68042235824123,8.68040626528929,8.68032063790904,8.68037590346435,8.6803985265854,8.68050152271293,8.6803394538701,8.68029193815712,8.68047287717213,8.68040629024463,8.68021520976504,0,8.6804296295046,0,8.68053297330644,0,0,8.68036059832828,8.68042288337036,8.68031862316446,8.68040541863855,8.68048290327102,8.68044672679082,8.68031252183324,8.68040358230828,8.68058365670034,8.68042815730319,8.68037154721463,8.68040031207212,8.68046004930234,8.68051310553191,8.68040710754381,0,0,8.68048831134191,8.68036328374139,8.68044791767027,8.68042482168726,8.68046781742737,8.68048142790846,8.68053171067265,8.68047622740406,8.68036488726117,8.68036041212933,8.68035337603279,8.68043967543615,8.6802631462261,8.68034756877234,0,8.68036998741451,8.6804237394127,8.68031183896554,8.68028665102901,8.68052085573948,8.68040635102988,8.68042115471542,0,8.68044607631271,8.68045895030511,8.68041775400306,8.68040871103534,8.68031995257095,8.68060578595846,8.68033245718178,8.68041861653472,8.68034319248924,8.68050406409769,8.68032389401301,8.68034995687477,8.68037818341464,8.68060946662976,8.68029729500004,8.68056066333007,8.68035108845983,8.68051194351258,8.6802325894906,0,8.68045222143025,8.68030076714083,0,8.6804665134517,8.68043938946136,0,0,8.68036211919936,8.68028736853739,8.68056759263422,8.68046475961198,8.68044669732153,8.68013088775623,8.6803046482956,8.68049986762222,8.68033517779978,8.68024506169867,8.68044834579723,8.68030991049292,0,8.68052227050928,0,8.6803610338169,0,0,0,0,0,0,0,0,0,0,8.68035740484,0,8.68048063202359,0,8.68047599534714,0,0,0,8.68043710960198,0,0,0,0,0,0,8.68003305648542,0,8.6805303326684,0,0,0,0,8.68051046180317,0,0,0,0,0,0,0,0,0,0,8.68044433400318,0,0
97,0,97,8.68041237113402,0.000580865728214391,7,1,8.68040807419965,8.6803642717237,8.6804373283001,0,8.68043056437016,8.68040035343666,8.6803625838357,8.68038752203044,8.6803791330851,8.68046500804668,8.68034336647401,8.68033580057278,8.68044596732968,8.68040720199949,8.68030171823097,0,8.68042033849857,0,8.68049022576495,0,0,8.6803727445053,8.6803989598813,8.68036432620291,8.68041032876632,8.68044989719388,8.68043448815003,8.68035000451902,8.68040654378686,8.6805212734548,8.68042499017871,8.68038731901756,8.68040722701963,8.68043888100869,8.68046865281547,8.6804178269492,0,0,8.68045519205667,8.68037837282353,8.68043597269818,8.68041145372139,8.6804475411355,8.68045317049385,8.68047875249691,8.68044810477536,8.68039171502985,8.68038705543871,8.68037883798233,8.68042856160641,8.68032470869521,8.68038239093422,0,8.68038141394154,8.6804281090976,8.68035151807728,8.68033871873961,8.6804826296943,8.68040524941111,8.68042177715624,0,8.6804331481078,8.68043703120271,8.68040295779653,8.68039930042888,8.68036362566869,8.68052814592988,8.68037033021416,8.68040831330329,8.68038123818125,8.68045836822464,8.68037179015204,8.6803694168111,8.68039555764127,8.68053464415688,8.68034417269549,8.6805012061278,8.6803764761366,8.68047634188435,8.68027744578191,0,8.68043048124005,8.68035641335264,0,8.68043636402825,8.68042580620121,0,0,8.68039094407598,8.68031601667542,8.68049180406958,8.68043758714413,8.68044031860195,8.68026143713292,8.6803488483553,8.68044829033201,8.68037711194057,8.68031906456648,8.68043614022683,8.68034843544541,0,8.68047979403789,0,8.68039050690263,0,0,0,0,0,0,0,0,0,0,8.68037618316692,0,8.68045652790888,0,8.68045836023599,0,0,0,8.68042825876937,0,0,0,0,0,0,8.68014810003708,0,8.68049052589256,0,0,0,0,8.68047203465142,0,0,0,0,0,0,0,0,0,0,8.68043393460798,0,0
98,0,97,8.68041237113402,0.000356977863799175,7,1,8.680411846582,8.68038084062806,8.68042256171513,0,8.68043063985638,8.68039956669149,8.68038705317846,8.6803959764328,8.6803764990908,8.68044263431631,8.68035591852255,8.68036456166186,8.68042906980839,8.68040820170479,8.68035314778677,0,8.6804150920587,0,8.68046173460314,0,0,8.68038248632745,8.68039217202954,8.68039002502631,8.68041214672126,8.68043120574259,8.68042627634304,8.68037519490914,8.68040825889602,8.68048040892335,8.68042136046302,8.68039634164824,8.68040967383209,8.68042752989336,8.68044418023363,8.68042104101121,0,0,8.68043638780721,8.68038955996096,8.68042767889609,8.68040611846716,8.68043376411134,8.6804367642441,8.68044838326019,8.68043189084301,8.68040505775795,8.68040138394972,8.68039369864236,8.68042176461625,8.68036305377787,8.68040016511091,0,8.68038947439935,8.68042711693577,8.68037629527161,8.6803704435187,8.68045818182982,8.68040589081419,8.68042008487196,0,8.68042473757694,8.68042428746466,8.68039789495134,8.68039827376141,8.68038757463666,8.68048014017391,8.68039080467613,8.68040611911116,8.68039967155163,8.68043359707732,8.68039679740404,8.68038299572285,8.68040439459824,8.68048709745512,8.6803730914722,8.68046478222216,8.68039242784746,8.68045403368338,8.68031717115841,0,8.68041950556935,8.68038666075777,0,8.68041987192099,8.68041831879699,0,0,8.6804049334962,8.68034294020066,8.68045089174067,8.68042328521228,8.68043315854751,8.68033584702495,8.68037663104981,8.68042339207475,8.68039894660524,8.68036281980603,8.68042752882729,8.68037444674678,0,8.68045306105106,0,8.68040533964607,0,0,0,0,0,0,0,0,0,0,8.68038856737804,0,8.68044017270004,0,8.68044424831634,0,0,0,8.68042244983909,0,0,0,0,0,0,8.68023640370848,0,8.68046277294355,0,0,0,0,8.68044789644867,0,0,0,0,0,0,0,0,0,0,8.68042660810694,0,0
99,0,97,8.68041237113402,0.000219086131786088,7,1,8.6804127198506,8.68039262531793,8.68041560487814,0,8.6804277423268,8.68040126637084,8.68040053532069,8.68040194598463,8.68038125023168,8.68042939572708,8.68036995084558,8.68038289222148,8.68041928417223,8.68040914501421,8.68038262386568,0,8.68041258919427,0,8.68044316801643,0,0,8.68039046632237,8.68039305071406,8.6804036617296,8.68041269457346,8.68042104979257,8.6804207577644,8.68039110673213,8.68040949960526,8.68045430771858,8.68041824927119,8.68040201517974,8.68041051853209,8.68042124552469,8.68043061887948,8.68042075757737,0,0,8.68042581519492,8.68039751213267,8.68042206184989,8.68040506998474,8.68042498308614,8.68042717410177,8.68043132220659,8.68042274573136,8.68041093964775,8.68040862032348,8.68040212139515,8.68041772756911,8.68038607049533,8.68040855396918,0,8.68039540712163,8.68042416098151,8.68039143339232,8.68038919741749,8.68044229661044,8.68040724422343,8.68041779205811,0,8.68041946399518,8.68041733346463,8.68039767523704,8.68040039921733,8.68040018960426,8.68045113721558,8.68040150638769,8.68040696681746,8.68040790091377,8.68042090360936,8.68040886832749,8.68039273125389,8.6804086756418,8.68045740977633,8.68039058869274,8.6804428665112,8.68040193564763,8.68043963218695,8.68034823275318,0,8.68041439962929,8.6804024332982,0,8.68041195098041,8.68041444279505,0,0,8.68041099160553,8.68036483188015,8.68042948968358,8.68041631083535,8.68042678782042,8.68037674785542,8.68039330475961,8.68041259354741,8.68040931020811,8.68038769841608,8.68042185317023,8.68039098552726,0,8.68043654474014,0,8.68041219818732,0,0,0,0,0,0,0,0,0,0,8.68039669305409,0,8.6804295468483,0,8.68043373422967,0,0,0,8.68041857192332,0,0,0,0,0,0,8.68029972844649,0,8.68044409991658,0,0,0,0,8.68043303109093,0,0,0,0,0,0,0,0,0,0,8.68042162906391,0,0
100,0,97,8.68041237113402,0.000134131540299942,7,1,8.68041259766199,8.68040051806804,8.6804126653258,0,8.68042420313527,8.68040379133496,8.68040748513679,8.68040597309999,8.68038823171943,8.68042177944781,8.68038235784313,8.68039436037557,8.68041415546273,8.68040994086349,8.68039883432842,0,8.68041164859584,0,8.68043127204941,0,0,8.68039687083593,8.68039668512993,8.68041040802837,8.68041275220982,8.68041582693412,8.68041721227044,8.68040067039967,8.68041044585007,8.68043794509097,8.68041589262544,8.68040572894047,8.68041090496065,8.68041761679486,8.68042299649005,8.68041915538901,0,0,8.68041990745077,8.68040296526085,8.6804183686607,8.68040590859255,8.68041963628344,8.68042152022293,8.68042199276061,8.68041771227384,8.68041302064836,8.68041192583974,8.68040678741313,8.68041541614417,8.68039933985154,8.68041203674855,0,8.68039996520693,8.68042092404287,8.68040049248472,8.68039992664191,8.68043184755119,8.68040866930344,8.68041574075844,0,8.68041627172667,8.68041383774958,8.68039968697542,8.68040329589849,8.68040655413134,8.68043401374617,8.68040692628408,8.68040856259478,8.68041117536018,8.68041488497052,8.68041393888295,8.68039964230121,8.68041064395898,8.68043916212892,8.68040085007247,8.68042989268035,8.68040729568014,8.68043018812004,8.68037077661384,0,8.68041229915174,8.68041012085477,0,8.68040893305279,8.6804126147713,0,0,8.68041312581016,8.68038115017615,8.68041882892642,8.68041323613455,8.68042176414581,8.68039813654311,8.68040286145131,8.68040882871034,8.68041352970526,8.68040126382835,8.68041825093327,8.68040099106934,0,8.68042649810979,0,8.6804148549202,0,0,0,0,0,0,0,0,0,0,8.680402069281,0,8.68042286307123,0,8.68042632502932,0,0,0,8.68041601970856,0,0,0,0,0,0,8.6803428993473,0,8.68043192091015,0,0,0,0,8.68042408191976,0,0,0,0,0,0,0,0,0,0,8.68041830852263,0,0
101,0,97,8.68041237113402,8.17828864751932e-05,7,1,8.68041228194201,8.68040555360841,8.68041169233287,0,8.68042097161927,8.68040624632243,8.68041078559411,8.68040856239111,8.68039495432113,8.68041748859147,8.68039213115933,8.68040144932927,8.68041181732808,8.68041057259435,8.68040727782355,0,8.68041146450046,0,8.68042377252793,0,0,8.68040179949667,8.68040074756711,8.68041339452688,8.68041264914521,8.68041333963351,8.68041506866904,8.6804061863122,8.68041113834273,8.68042782844987,8.68041426039342,8.68040815513163,8.6804111897309,8.68041545135629,8.68041864397464,8.68041732725361,0,0,8.68041662241891,8.6804065806749,8.68041601173172,8.68040732717003,8.68041648279295,8.68041814528497,8.68041706004149,8.68041501544304,8.68041339450797,8.68041317904809,8.6804093310425,8.68041412952989,8.68040662812408,8.6804131491741,0,8.68040351127475,8.68041813996906,8.68040579757361,8.68040586177391,8.6804249433874,8.68040987043317,8.68041422046086,0,8.68041440712636,8.68041227849752,8.68040245000113,8.68040597989369,8.68040962150177,8.68042414700639,8.68040959721438,8.6804100123666,8.68041224304175,8.68041235545831,8.68041547646621,8.68040439039992,8.68041150318735,8.68042811256241,8.68040662522743,8.68042232638358,8.68041013483115,8.6804239715278,8.68038630387699,0,8.68041162637769,8.68041343281498,0,8.68040840581576,8.68041188443251,0,0,8.6804135270553,8.68039259487685,8.68041393356135,8.68041209039331,8.68041812626207,8.6804085204673,8.68040807220248,8.6804082686808,8.68041473816822,8.68040827738047,8.68041600323391,8.68040676420623,0,8.68042047960041,0,8.68041543431245,0,0,0,0,0,0,0,0,0,0,8.68040565997053,0,8.68041874779831,0,8.68042131412388,0,0,0,8.68041440148169,0,0,0,0,0,0,8.68037111955134,0,8.68042418831002,0,0,0,0,8.68041883013414,0,0,0,0,0,0,0,0,0,0,8.6804161234923,0,0
102,0,97,8.68041237113402,4.95629811264106e-05,7,1,8.68041204365623,8.68040863118841,8.68041158709733,0,8.68041835650021,8.68040825466161,8.68041218163688,8.68041015617092,8.6804004577495,8.68041510975249,8.68039927671086,8.68040579483246,8.68041099893056,8.6804110598418,8.68041133350029,0,8.68041158007981,0,8.68041912530137,0,0,8.68040541449421,8.68040428102464,8.68041442903484,8.68041252109763,8.68041229033427,8.680413845256,8.68040925405895,8.68041161304325,8.68042163909752,8.68041322139632,8.6804097123042,8.68041144424486,8.68041414543064,8.68041612586352,8.68041574139121,0,0,8.68041480245858,8.68040890181896,8.68041454791235,8.68040871856402,8.68041466382957,8.6804160930393,8.68041455626377,8.68041361494718,8.68041315328912,8.68041345325697,8.68041070530329,8.68041341950709,8.68041038346646,8.68041325144601,0,8.68040622544537,8.68041602826561,8.68040883139686,8.68040903724326,8.68042039892294,8.68041076840958,8.68041322989355,0,8.68041336062811,8.68041172396207,8.68040515482086,8.68040812371847,8.68041103276587,8.6804186072643,8.68041088831869,8.68041107058837,8.68041244199723,8.6804115212987,8.68041542489508,8.68040751939314,8.68041186508936,8.68042151793641,8.68040971603526,8.68041797451543,8.68041153074529,8.68041989224108,8.68039656541643,0,8.68041156491739,8.68041450105606,0,8.68040893710686,8.68041169872355,0,0,8.68041330035388,8.68040025279642,8.68041199847696,8.68041181355639,8.68041567097397,8.6804129730895,8.68041074730813,8.68040894125641,8.68041465575194,8.68041162716739,8.68041460846099,8.6804099262149,0,8.6804169332632,0,8.68041510703356,0,0,0,0,0,0,0,0,0,0,8.68040806144831,0,8.68041624336673,0,8.68041802196796,0,0,0,8.68041342604256,0,0,0,0,0,0,8.68038887382018,0,8.68041939156782,0,0,0,0,8.68041583285138,0,0,0,0,0,0,0,0,0,0,8.68041470565795,0,0
103,0,97,8.68041237113402,2.98010064552646e-05,7,1,8.6804119309638,8.68041043555787,8.6804117880971,0,8.68041638497794,8.68040973798423,8.68041265964684,8.68041110275066,8.68040456603321,8.68041381046656,8.68040421777673,8.68040844023084,8.68041091735247,8.68041143033442,8.68041302527836,0,8.68041177383266,0,8.68041629779484,0,0,8.68040794492688,8.68040700975324,8.68041452153209,8.68041241821512,8.68041194581106,8.68041317718686,8.68041090010226,8.68041191841289,8.68041788505514,8.68041261844233,8.68041069545823,8.68041166690709,8.68041336783464,8.68041465459105,8.68041453442663,0,0,8.68041379408169,8.68041034731019,8.68041365911416,8.68040985970838,8.68041363182759,8.68041481407706,8.68041334630298,8.68041291558139,8.68041279707327,8.68041332609755,8.68041144622933,8.68041302114246,8.68041214336111,8.68041301709641,0,8.68040823691972,8.68041455728808,8.68041052124158,8.68041068291747,8.68041743750749,8.68041138904635,8.6804126534191,0,8.68041280154847,8.68041164092797,8.68040742484417,8.68040969281523,8.68041165700847,8.6804155813183,8.68041151045648,8.68041175245408,8.68041236910055,8.68041142819329,8.68041480463204,8.6804094969764,8.68041202127743,8.68041763612139,8.68041127206994,8.68041550329766,8.68041215273864,8.68041723017747,8.68040310818864,0,8.68041171988436,8.68041452234622,0,8.68040976942376,8.68041175200382,0,0,8.68041294383501,8.68040518066392,8.68041147229532,8.68041187308424,8.680414117157,8.68041443512663,8.68041201121776,8.68040990682185,8.68041414738147,8.68041301647724,8.68041374451934,8.68041154777506,0,8.68041488199878,0,8.68041448644082,0,0,0,0,0,0,0,0,0,0,8.6804096533284,0,8.68041472535208,0,8.68041590136229,0,0,0,8.68041287144707,0,0,0,0,0,0,8.68039962863733,0,8.68041647592189,0,0,0,0,8.68041417240135,0,0,0,0,0,0,0,0,0,0,8.68041380067661,0,0
104,0,97,8.68041237113402,1.77575007192751e-05,7,1,8.68041191696144,8.68041144768603,8.6804120358933,0,8.68041497241,8.68041075810108,8.68041273965645,8.68041165035752,8.68040744579453,8.68041311303392,8.68040748141455,8.68041003934834,8.68041113390855,8.68041170869481,8.68041352850583,0,8.68041195551219,0,8.68041460990953,0,0,8.68040964184529,8.68040896509301,8.68041421837097,8.68041235224155,8.68041191332166,8.68041282104625,8.68041174735109,8.68041210453223,8.68041562617868,8.68041230798011,8.68041131098646,8.68041185059171,8.68041291811904,8.68041378681903,8.68041368912418,0,0,8.68041323076137,8.68041122192635,8.68041312847454,8.68041071179695,8.68041305451296,8.68041399494252,8.6804127953998,8.68041258439416,8.68041251083828,8.68041308330048,8.68041184721115,8.68041278877267,8.68041283884564,8.68041274132045,0,8.68040967218927,8.68041359902767,8.68041143534952,8.68041151163473,8.68041553312428,8.68041179382261,8.68041235771282,0,8.68041252216944,8.68041174554479,8.68040915180528,8.68041076939483,8.68041193021018,8.68041397611352,8.68041181871474,8.68041215065624,8.6804122597436,8.68041160259108,8.68041409990747,8.68041070130707,8.68041210007063,8.68041538000359,8.68041199635448,8.68041411613733,8.68041239002871,8.68041550172779,8.68040714167303,0,8.68041191586118,8.68041413897133,0,8.68041055804199,8.68041188606433,0,0,8.68041264408678,8.68040824381498,8.68041153158001,8.68041202330536,8.68041319521247,8.68041453959247,8.68041253132136,8.68041077475518,8.68041359877694,8.68041342203261,8.68041321089393,8.68041230280721,0,8.68041372013307,0,8.68041386436304,0,0,0,0,0,0,0,0,0,0,8.68041069093543,0,8.6804138043008,0,8.680414553943,0,0,0,8.68041257636947,0,0,0,0,0,0,8.68040588599732,0,8.68041473573424,0,0,0,0,8.6804132809373,0,0,0,0,0,0,0,0,0,0,8.68041323357781,0,0
105,-1,97,8.68041237113402,1.0486462515635e-05,7,1,8.68041196137271,8.68041198656467,8.68041223251843,0,8.68041400167069,8.68041142209796,8.68041267573003,8.68041196193902,8.68040936958189,8.68041274678204,8.68040955142734,8.68041099827589,8.68041142668762,8.68041191460146,8.68041349716994,0,8.68041209790076,0,8.68041362190669,0,0,8.68041073666586,8.68041029115661,8.68041380133711,8.68041231874881,8.68041199563732,8.68041263119341,8.68041215931462,8.68041221341726,8.68041427803658,8.68041217730116,8.68041169626521,8.68041199504844,8.68041266739689,8.68041326829717,8.68041313287537,0,0,8.68041290952609,8.68041173670108,8.68041281503915,8.68041131075344,8.68041273608273,8.68041345705429,8.6804125621495,8.68041243931704,8.68041233284316,8.68041284923579,8.68041206608882,8.6804126463851,8.68041301028783,8.68041252746298,0,8.68041065821171,8.68041301070709,8.68041191391548,8.6804119196894,8.68041432540834,8.68041204558678,8.68041223258147,0,8.68041239597231,8.68041189924,8.6804103728953,8.68041146819486,8.68041205760552,8.68041315112331,8.68041198363759,8.68041236017004,8.68041218738354,8.68041183038527,8.68041350338724,8.6804114130949,8.68041215222892,8.68041408326321,8.68041229736025,8.68041334512396,8.68041245368743,8.68041438331358,8.68040954519631,0,8.68041208522231,8.68041367011688,0,8.68041118299121,8.68041202643659,0,0,8.6804124445778,8.68041008652869,8.68041176975963,8.68041216518677,8.68041268603634,8.68041413864235,8.68041268633448,8.68041142687755,8.68041315000267,8.68041338383146,8.68041288302355,8.68041259776995,0,8.68041307747901,0,8.68041335496885,0,0,0,0,0,0,0,0,0,0,8.68041135304688,0,8.68041324365455,0,8.68041370670286,0,0,0,8.68041243156555,0,0,0,0,0,0,8.68040936242093,0,8.68041371451921,0,0,0,0,8.68041281782473,0,0,0,0,0,0,0,0,0,0,8.68041288487442,0,0
106,0,96,8.70833333333333,2.3897099914293,7,1,8.68041202084869,8.68041225430912,8.68041234599893,0,8.68041335025073,8.68041183491375,8.68041258064544,8.6804121227181,9.44017048976811,8.68041253367773,8.6804108149616,8.68041156806082,8.68041169508074,8.68041206384537,8.68041327346678,0,0,0,8.68041305527445,0,0,8.68041138326032,8.68041115078636,8.68041340354213,8.68041230820513,8.68041210181483,8.68041252758551,8.68041234220331,8.68041227561053,8.68041348050169,8.68041214701848,8.68041189679553,10.7982787971169,8.68041253987173,8.68041295238442,8.68041278857925,0,0,8.6804127199867,9.1112090283178,8.68041263670147,8.68041170647346,8.68041254472533,8.68041309736413,8.68041247145803,8.68041238341421,8.68041224559847,8.68041266604307,8.68041218717168,8.68041253993153,8.68041295517164,9.1652650204121,0,8.68041131197481,8.68041267615775,8.68041215531409,8.96000713879189,8.68041356925887,8.68041219563796,8.68041220059768,0,8.68041237541274,8.68041203356893,8.68041118624374,8.68041189831896,8.68041212857307,8.68041274177015,8.93185857615751,8.68041245474288,8.82612136257256,8.68041202843123,8.68041306338355,8.68041183648893,9.17763243486607,8.68041334471332,8.6804123757581,8.68041291965523,8.68041244965055,8.68041366100921,8.68041092607257,0,8.82033461230984,8.68041325403615,0,8.68041170692138,8.6804121436255,0,0,8.80400906142546,8.68041114016052,8.68041200951246,8.68041226910809,8.68041242944759,8.6804136376829,8.68041268078371,8.68041181944157,8.68041282830141,8.68041316562113,8.68041271154788,8.68041266716465,0,8.68041273142787,0,8.68041298198774,0,0,0,0,0,0,0,0,0,0,8.68041176598688,0,8.68041290139747,0,8.68041317212459,0,0,0,8.68041236218732,0,0,0,0,0,0,8.68041118635424,0,8.68041312479854,0,0,0,0,8.68041258541421,0,0,0,0,0,0,0,0,0,0,8.68041268615298,0,0
107,-1,96,8.70833333333333,0.950052837085374,7,1,8.69329842268834,8.68041237390352,8.68041239094434,0,8.74633826107215,8.68041208052797,8.72410791892814,8.76293777619492,8.79630167665813,8.68041244358923,8.68041160236195,8.77684855027935,8.68041190660365,8.6985373864006,8.68041301978247,0,0,0,8.68041273727701,0,0,8.68041178896121,8.68041168719269,8.68041307393012,8.68041231152707,8.68041220023453,8.91297458179971,8.68041241221968,8.69956594771299,8.68041301310075,8.72240150975054,8.6804120502329,9.48577444870783,8.68041246958973,8.6804127488121,8.68041258287196,0,0,8.68041260357029,8.7256748861247,8.72033565584925,8.72062184866223,8.75362944324466,8.68041284889495,8.68041242573674,8.73690006390953,8.76298796618838,8.79920616182076,8.72885440823436,8.68041248911971,8.68041282301146,8.82571313717873,0,8.75281894022546,8.68041249032082,8.74875003274435,8.77771850590159,8.71976512646844,8.7262077710884,8.69421419548073,0,8.70781321389676,8.68041213657369,8.68041167875279,8.68041215986109,9.0385473098663,8.68041254655081,8.80988139164146,8.75428040670358,8.71743228537456,8.77646435645675,8.70851763433295,8.68041205420219,8.82408161219024,8.70948539333622,8.68041238661977,8.68041268490581,8.71741307409339,8.68041319210387,8.68041168688947,0,8.7441780324478,8.68041293433594,0,8.8366050818057,8.70726152486109,0,0,8.73255466998591,8.68041173929536,8.6804121905513,8.73792105530378,8.71989558742232,8.71392772486743,8.71372294431377,8.68041208683343,8.75210260250685,8.68041293224233,8.71373297260808,8.68041263363494,0,8.69968841924459,0,8.68041273168284,0,0,0,0,0,0,0,0,0,0,8.680412036534,0,8.73180281900732,0,8.68041283832887,0,0,0,8.68041233944377,0,0,0,0,0,0,8.68041207076291,0,8.68041278976484,0,0,0,0,8.75672792720549,0,0,0,0,0,0,0,0,0,0,8.68041256085379,0,0
108,-1,95,8.74736842105263,1.68300333792971,7,1,8.69508200394844,8.69576830548485,8.68041240795148,0,8.71583578924565,8.69155896213529,8.71711646949896,9.58047936335966,8.69696953645453,8.71138107628946,8.68856174653248,8.74760793333643,8.70673582760579,8.70159025363048,8.72561214283849,0,0,0,8.74180115189379,0,0,8.68979691490167,8.68041200976486,8.70416077260762,8.69529207904704,8.71779508118882,8.80049316853338,8.69163597446884,8.70638059187015,8.68041274162669,8.73203616487461,8.721057690001,8.90822278870661,8.71272246166816,8.6924209676914,8.69345173329479,0,0,8.7080960803782,8.71269051463875,8.71073815466216,8.71123603131355,8.72907358253128,8.68452084986087,9.58312365536543,8.72753009193728,8.73249700611386,8.70969117196536,8.73833109102623,8.71076434299177,8.69427103531387,8.73376421999009,0,8.71913539634294,8.68789041705562,8.72134332832859,8.74821463248136,8.7021031074504,8.7112304144161,8.6966335444789,0,8.70782998928314,8.70538223687492,8.68041197573811,8.69302872736073,8.87700506920871,8.68841044823568,9.64617628309529,0,8.69989637593099,8.74979740631353,8.7108110197282,8.74244642163971,8.75888841433087,8.69336908768778,8.73766048527494,9.05210152134655,8.72323147300347,8.68041287445154,8.7037506753978,0,8.7160033252701,8.70881938892958,0,8.76748312286236,8.70390970180075,0,0,8.71535273016542,8.69440908444501,8.70282381449267,8.70651958785352,8.71327989208714,8.71788940546617,8.72501031077701,8.68041224619918,8.71851467868982,8.71826641788366,8.69169028575064,8.70005787490048,0,9.3221230273208,0,8.69496599053836,0,0,0,0,0,0,0,0,0,0,8.83246613427001,0,8.72496921205259,0,8.70858000556093,0,0,0,8.71729672837446,0,0,0,0,0,0,8.68041244761886,0,8.6980318344196,0,0,0,0,8.72033799423621,0,0,0,0,0,0,0,0,0,0,8.68041248158494,0,0
109,0,94,8.81914893617021,2.65929306590101,7,1,8.98205684903266,8.70552652996491,8.69485056053964,0,8.86554911446016,8.77848155304752,8.71496869072597,9.94539604299893,8.69472455622237,8.71753937942754,8.69528674669754,8.73017756142849,8.81002722792827,8.70101511148394,8.72305263792854,0,0,0,9.06126230887041,0,0,8.70036204548624,8.70994169653096,8.71921748174644,8.70300418348095,8.71594194884708,8.74584703023813,8.70174234242903,8.7118249636954,8.91473864346185,8.85096764536421,8.71516188119295,8.77535127413968,8.71310413675073,8.7967924673022,8.77003951573131,0,0,8.70776150868096,8.7139570085989,8.82103470252955,8.70877714165728,9.78950280494391,8.82467735625137,8.7997282527352,8.90479225687068,8.84504802149242,8.70125148926981,8.79673991735752,9.66836142425032,8.70506662744976,8.71775486537849,0,8.70495422909531,8.69419883773867,8.71497309519602,8.73120899744889,8.79513188891655,8.7071476169622,8.76602262890884,0,0,9.03541198734926,8.68548349979081,9.89138658046873,8.78523906541122,8.70685264744973,8.93632060469562,0,8.69657710631429,8.72605948532643,8.70931857989528,9.33816203865206,8.95751314952847,8.95926106044458,9.09202356738608,8.81544266706452,8.82446558073051,8.69546951736189,8.70713291807717,0,8.69981684529138,8.71343820675051,0,8.72578706577949,8.70460009729856,0,0,9.17593483268351,8.82250438744086,8.69751018435423,8.70357363104549,8.70699819502497,8.71462956438245,8.89530951621451,8.7836086559426,8.71106688506781,8.72493520686446,8.68674041149011,8.71815446292102,0,8.76925680004679,0,8.70726713987361,0,0,0,0,0,0,0,0,0,0,8.78819641829736,0,8.71294103371083,0,8.71707227408621,0,0,0,8.80609342718186,0,0,0,0,0,0,8.68736891124981,0,10.0939917338773,0,0,0,0,8.82742993257468,0,0,0,0,0,0,0,0,0,0,8.68807047140725,0,0
110,-1,94,8.81914893617021,1.69688949261148,7,1,8.9200388695724,8.74822087150925,9.01647231229791,0,8.77837692017499,8.75095343753556,8.95891652477301,8.90990445312038,8.76367345859384,8.90412636376055,8.71769091366617,8.73095004132555,8.91168103778885,8.71276234785787,8.78146019743354,0,0,0,8.7957982295705,0,0,8.72692384106025,8.73951959562392,8.75911646513255,8.71086390415691,8.75457857445193,9.3529839887546,8.78102656138644,8.77035503421864,8.80490293893732,8.80895258082176,8.71066507142622,8.93426596481978,8.74593751100628,8.74736847936614,8.74576083600355,0,0,8.78988028724392,8.71309367332965,8.7648073489476,8.78317319063797,8.99355627199617,8.8129921830884,9.04688093458797,8.79569450370158,8.80654302225903,8.74388073143591,8.76761677738012,8.99291800645565,8.88171107995618,9.05675252981747,0,8.70592525961807,8.73720863641309,8.90830007887845,8.83591654624785,8.74236665003313,8.72138873366724,8.89595983150909,0,0,9.06322819515493,8.69664844534496,9.05397347388427,8.91427639404933,8.77342798710098,8.9325281476264,0,8.87691400692485,8.77274692469906,8.96240128480208,9.78435098256028,8.84511719792493,8.82309640809934,9.3221050788779,8.82108804295708,8.79657825086968,8.71837394395547,8.91575239366238,0,8.79127419061605,8.78620168335501,0,9.30284979386284,8.7676907699935,0,0,8.85915211859104,8.90463854197126,8.69952753671502,8.74056945806847,8.73707633173152,8.71161554489529,8.78488538719075,8.79591831159768,8.976419594673,9.07222379845465,8.69115004095999,9.14070235474798,0,8.7696130060945,0,8.71435046773015,0,0,0,0,0,0,0,0,0,0,8.74810819458648,0,8.8098558808778,0,8.90230363603537,0,0,0,8.88698223011863,0,0,0,0,0,0,8.6963196531479,0,9.26446626150918,0,0,0,0,8.86513792704462,0,0,0,0,0,0,0,0,0,0,8.77243942068995,0,0
111,-1,93,8.86021505376344,2.51705153744013,7,1,8.84828554158612,8.75547782275844,8.93407914515931,0,8.77336100871012,8.83976033938615,8.89259013825299,8.82491545921797,8.81910452330068,8.82365667297101,8.77737763160571,8.76559016987003,8.8495926957542,8.7594507976626,8.80326841558916,0,0,0,8.85616797088401,0,0,8.77731128650354,8.81537976033133,8.80131645718274,8.74386329206964,8.77013491266208,9.08852852793402,8.76004839315683,8.78842064015671,8.79358343003041,8.79902998553157,8.81958556902479,8.85610469713508,8.74027844833089,8.82740406669805,8.81901713655804,0,0,8.82930315561129,8.73656436955206,8.84936008952845,8.81871839899903,8.82864628711311,8.84192996469299,8.89566889016072,8.87719798635713,8.89643237719929,8.7359666526635,8.7993228394513,8.84371170397533,8.82153156796033,8.88819007060894,0,9.57543425922328,9.66271724883019,8.91099632988742,8.83318809689066,8.77262831742595,9.60553924569706,8.87172213136521,0,0,8.86974437085191,8.81892480042162,8.86522924750076,8.86217720969412,0,8.90326307457549,0,8.88791819594068,8.79320020695267,8.91567723691347,9.16917442340692,10.3226420235596,9.47162042125392,9.04359315323526,8.81722054708652,8.78828839607588,8.79778775837149,8.80622858279704,0,8.81944880422283,8.76443229452727,0,9.00759320899678,8.78362004785209,0,0,8.86912554341268,8.84365535965671,8.92218202406463,8.75879066336499,8.83531394599305,8.88446516622059,8.84542284214126,8.83632460097513,10.1064141779618,8.90671087940677,8.75608717741867,8.87772347407435,0,8.78210475459703,0,8.81536678434218,0,0,0,0,0,0,0,0,0,0,9.08457821348521,0,8.86951113278419,0,8.92286718372628,0,0,0,8.79104760956497,0,0,0,0,0,0,8.78884540796538,0,8.95188321545692,0,0,0,0,8.81810656628281,0,0,0,0,0,0,0,0,0,0,8.96369194603222,0,0
112,1,92,8.8804347826087,2.42336878682753,7,1,8.81529054928835,8.83103848134372,8.86458314227035,0,8.94619857615518,8.81123517123312,8.85106376048306,8.82829552308436,8.83695608651594,8.80321078585212,8.79423326564536,9.80616907216192,8.9387811075496,8.7855143575916,8.8480097322104,0,0,0,8.82434099691539,0,0,8.79427695527067,8.79705617051241,8.81043175831639,8.78848122572574,8.78255926651609,8.90922089569529,8.81302340558248,8.79649359051192,8.8135198382162,8.8106848041127,9.08362735068648,10.0886559697689,8.88212381471869,8.82141484601916,8.90919088734804,0,0,8.8638308847247,8.79188923307667,9.02456811680831,8.83290576422766,9.11616451643732,8.8427678162754,8.87534406418022,9.06534645669012,8.87331644320634,8.78147389431275,9.62037319080758,8.82800082489178,8.82377811317744,8.85657737165957,0,0,8.96275445725876,8.99926457928048,8.99594188881059,8.79685655487169,8.97750636220893,8.87288660520411,0,0,8.82404737587494,8.82065739983967,8.81267241328439,9.87506228899107,0,8.86716038779868,0,8.85290723565763,8.80621653464515,8.87945881149795,8.9175272985316,9.07007432690764,8.95683833013526,9.19390891767672,8.85046693837798,8.78743834669939,8.84227316470641,8.80181279039867,0,8.88638584135841,9.01606452102529,0,8.85778764090107,8.79579839596449,0,0,8.85942020726089,8.80378583423128,8.91052981918736,8.79347365263353,8.84656697446617,8.90320747626867,8.87688013115968,8.84176479087092,8.99182073223177,9.01283517429887,8.90995470286449,8.84764800587982,0,8.88378107896208,0,8.82573606961371,0,0,0,0,0,0,0,0,0,0,8.94217386281511,0,8.83084958948952,0,8.86403148246039,0,0,0,10.0658024378227,0,0,0,0,0,0,8.80513564707734,0,8.85571338601008,0,0,0,0,8.88474958723162,0,0,0,0,0,0,0,0,0,0,8.86598731610105,0,0
113,-1,93,9.0752688172043,10.970459148155,Inf,0,8.84159396347569,8.86410687287973,8.8421901670371,0,8.95732136848516,8.81581160691086,8.92188251718008,8.90951216950218,8.81026387411431,8.88511290427676,8.83750982628958,9.18106238799321,8.90219353935982,8.79890170719638,8.88220866003857,0,0,0,8.86446243518321,0,0,8.79760916717702,8.80588854785134,9.00133418825849,8.83574760236523,8.80133040003491,8.94791112161745,8.85988829472154,8.80926694451407,8.83905927200062,8.82973040033859,8.91437880999527,9.21245915718454,9.0368488066772,8.83803130999686,8.8737803753099,0,0,8.84736086132805,9.0219364704458,9.02290830764077,8.8434699656582,8.95336170037755,8.85776353052554,8.94169440354513,8.96517146858614,8.96043642946228,8.85305795279362,9.02235163976589,8.92565655774636,8.83480202335781,9.02652023452268,0,0,8.87225374586388,8.92266072643099,14.3547717402629,8.95658365454221,8.85977290621243,8.844953762118,0,0,8.86633962937896,8.81234531088115,8.80903550916294,9.29753538950908,0,8.84214900543887,0,8.82567093641487,8.85833383269069,8.87591280331929,8.85115237623147,18.0966807505442,8.87043355815876,8.94771564985439,8.89650038963295,8.96930325664147,8.84604660623409,8.93452966596827,0,8.88080769090993,8.9085122597559,0,8.97750134285123,8.88377260467227,0,0,8.97691295064146,8.83814904904462,8.86411413706021,8.84173742716561,8.86344118843136,8.88607459414502,8.98096923596803,8.83237313704312,8.87633776952838,8.96366411016411,8.86415706211067,8.85990047947733,0,8.84309787036542,0,8.84259630667224,0,0,0,0,0,0,0,0,0,0,9.13454126811121,0,8.89978329877103,0,8.90883685802607,0,0,0,8.941673008474,0,0,0,0,0,0,8.81640447057884,0,9.03157453540677,0,0,0,0,8.97060459757364,0,0,0,0,0,0,0,0,0,0,8.83805925114826,11.846843135738,0
114,0,92,9.06521739130435,12.4286313740077,Inf,0,0,8.8860805341803,8.86616095864451,0,8.8930028842159,8.83874908546574,8.94040509577302,11.6030657304428,8.82918385381499,8.9375369657795,8.86607487497017,11.0048583743449,8.88844112871288,8.837260557241,8.93038001391078,0,0,0,8.85918580711764,0,0,8.80986739517531,8.82759618715605,8.92658153060433,8.83569947612026,8.86914348037835,8.95217488647668,8.88951242209018,8.86684837452063,8.87469942675718,8.83940977681842,8.86389509105237,17.4052043487938,9.00460119555112,8.8673742209252,8.86392573678935,0,0,8.87228709343386,8.9353486714884,8.91929540114404,8.83948858808106,10.0624621742638,8.89447392832322,8.93509197009335,8.93314904565192,8.88456268167988,8.91696267835204,8.92768120111018,8.90489099481829,8.87979331000388,8.9775492983508,0,0,8.8481803516205,8.91714519994354,11.5208040739566,8.89645685005297,8.87461618036093,8.98357225739091,0,0,8.86011815924504,8.80813808113737,8.87138619181211,16.6155477944055,0,8.8610208272766,0,8.47038419718932,8.87564362530123,8.91524266150082,8.89471674377775,11.6232424723785,8.9099392789778,8.90311415815763,8.90165015697083,8.96058262826014,8.87387313305064,8.92942856244376,0,8.86560187104303,8.86916282361275,0,8.91428942193275,8.8776712826988,0,0,8.90305874150315,8.87040403716908,8.858610211797,8.88100977820265,8.85910712240502,8.88903121366944,8.93669987190738,8.84906611528112,8.96915327629477,8.91195589161306,8.8581740299958,8.95377867425951,0,8.85079854114926,0,8.84209876404351,0,0,0,0,0,0,0,0,0,0,9.04458603737378,0,8.91355188270863,0,8.92590734252677,0,0,0,8.87375228487809,0,0,0,0,0,0,8.82831837995002,0,8.91492143958982,0,0,0,0,9.56159495147159,0,0,0,0,0,0,0,0,0,0,8.83983977221682,10.0090040570335,0
115,0,92,9.06521739130435,6.39398742930344,Inf,0,0,8.88275565779893,8.87570783553108,0,9.0756329956472,8.87566019707866,8.91093744884823,10.6578862190424,8.85139660420887,9.13679147528346,8.87262610218997,10.3211400279205,9.02412440904843,8.8238768810192,9.11756596534548,0,0,0,8.87213475086262,0,0,8.84111499199494,8.87206161212444,8.91078787518625,8.92544423472896,8.88263740416724,9.86582864550396,8.8792373384379,8.88037793416767,8.88273786400246,9.04999458345918,8.87127727417935,12.0830772490746,9.28994528823488,8.87301444416304,8.90484736520018,0,0,8.88099845767798,9.35450751856875,9.04714851997763,8.85315407159932,9.56315279500231,8.90752064110804,8.90154907197345,8.92406126464978,8.93750651689922,8.89387768426417,8.89660061554816,9.05878138443717,8.88590224492031,8.90805211330811,0,0,8.92287177697692,8.91425724673953,10.2735207919007,8.88106022813611,8.89690648409208,9.19032489520505,0,0,9.30855034521112,8.8199324272577,8.88260402677785,12.4259794405734,0,8.99612100548788,0,8.62317550348382,8.95023655293123,8.9063545158789,10.9898706994856,9.95116961739106,8.91151073723258,10.150902047224,8.97500876569987,8.93409228117338,8.89684617300942,9.23868464084559,0,9.0190783492498,8.8740867058686,0,9.52743838520274,8.86529722434236,0,0,8.8176974430928,9.21016796225497,8.87107999782318,8.87357211343927,9.06044319222864,8.91086835906816,9.19216544322825,8.87276378639667,8.91397535857644,9.33085444204537,8.85324023121191,8.92829537307749,0,8.87830676851282,0,8.87841134869691,0,0,0,0,0,0,0,0,0,0,11.4139161557821,0,9.14439619049867,0,9.21875618549752,0,0,0,9.23975077554737,0,0,0,0,0,0,8.86222191296036,0,8.89385610467535,0,0,0,0,9.37682226449338,0,0,0,0,0,0,0,0,0,0,8.84486037662469,9.3564640574269,0
116,1,92,9.06521739130435,3.66144777244939,Inf,0,0,8.94558042021041,8.99314441811702,0,9.04883546404324,9.00648566732755,8.93538274772548,9.91334427714211,9.08840846738629,9.20242153882695,8.96279550278119,9.7712364361958,9.08025707567299,8.8483575079179,9.16715592577898,0,0,0,8.99186519387945,0,0,8.92001515441244,8.99061960722329,9.10107755892887,8.95424883692447,8.89340679009655,9.74755392256738,8.96077585715845,8.95906625048434,8.93757635001871,9.07316370157058,8.86964971259208,10.1670919766005,9.30215505349591,8.8775040289928,8.99321536495589,0,0,8.98803194155382,9.30644180745523,9.09997813592618,8.97154490145939,9.2155269761753,9.06694084739189,8.92545063767434,8.90989859169791,9.078037668613,9.04655858691758,8.92734645736011,9.03621676052556,8.96963663432146,8.88756229351507,0,0,9.02713230517707,8.95779812421453,9.63998950790213,8.92168899397742,8.94311575951224,9.08611615801297,0,0,9.31052248419662,8.84463070437128,8.95374383762288,10.4417128983155,0,9.32424860663608,0,8.78155711889987,9.0277132364881,8.89886943222736,10.7282063240202,9.34893522166726,8.94175491101037,9.99387116942617,9.03547358279512,9.01601866425765,9.0281215705498,9.20764849899169,0,9.01752625703402,8.96665555248433,0,9.34974642271112,8.92782406393485,0,0,8.97316382495823,9.25708803157457,8.93587758060539,8.98598054557716,9.18876438032441,8.90797944426226,9.17021756964846,8.94136420593107,8.87429741615025,9.26930122909053,8.9089577536339,9.12913044902665,0,9.0111318793414,0,8.88841687989806,0,0,0,0,0,0,0,0,0,0,10.8040171757829,0,9.18519441377318,0,9.30231737079256,0,0,0,9.26959340693457,0,0,0,0,0,0,8.87789848617521,0,9.02847030345374,0,0,0,0,9.18612117718278,0,0,0,0,0,0,0,0,0,0,8.89173090849426,9.1452652225154,0
117,1,93,9.33333333333333,12.551712799091,Inf,0,0,8.98130180472479,9.06674472213023,0,9.06730786094751,9.08454723548918,9.02203504710308,9.49761535777927,9.18307947690372,9.17362035771448,9.0213323553408,9.41836009023305,9.10353050017335,8.9001827823696,9.10229551088193,0,0,0,9.10191257324476,0,0,8.99257927794462,9.01140727263888,9.15016354160626,8.97329360488441,8.94802760627522,9.42216375686089,9.00262850451838,9.02037237200737,8.98737657089758,9.06748926404144,8.93061583140945,9.44170761858693,9.24523805165042,8.95810322294606,9.02429390423367,0,0,9.08287329282488,9.22409130155795,9.10953746593826,9.04936968376618,9.09951362760886,9.1332522826919,8.97405930804931,16.897278760841,9.12489552049306,9.11132884632684,9.01652843764806,9.02163334583881,9.00591316471639,9.01029153456186,0,0,9.0038080470838,8.96327339935377,9.34146273476378,9.00205882226578,9.01386085841866,9.02473967805777,0,0,9.23104238017355,8.92337960796129,9.00893252287755,9.59243388557807,0,9.35548381675469,0,8.88686747775645,9.03456543062064,12.1924471544411,10.0909233884178,9.15949675630197,8.9998742598248,9.63549248090318,9.06359003020176,9.07417395808972,9.11190411601454,9.16892777529112,0,8.99994062998789,8.99969152389938,0,9.19766940445643,8.96825720747797,0,0,12.6801620435215,9.21678926855675,9.00904665037396,9.04876867219283,9.17540825398605,8.90108355415125,9.15757626184667,9.03847819381979,9.00243494044414,9.15034911860159,8.95147756083253,9.12591257143496,0,9.04925277495336,0,8.90386581217691,0,0,0,0,0,0,0,0,0,0,9.98949079306713,0,9.15794914344303,0,9.25253377061073,0,0,0,9.285338268219,0,0,0,0,0,0,8.93870753529224,0,9.09209178568605,0,0,0,0,12.0131313035185,0,17.4522689531373,0,0,0,0,0,0,0,0,8.94363383129854,9.07089167198512,0
118,0,94,9.65957446808511,17.9715424716307,Inf,0,0,9.00611009214277,9.09469971661338,0,9.06167638115844,9.10599870947524,10.1990672302197,9.29055055373647,9.16159295667294,9.14267561967377,9.0542993471371,9.24299095292532,9.11329189724886,8.95036398640216,15.3726148805605,0,0,0,9.11328914428746,0,0,9.0402470423655,9.0287030240966,9.13762543365661,8.991615377636,8.98444027422422,9.20352721985441,9.03412258508523,9.05065507003467,9.0161557486069,9.06164895544959,9.01651853589083,9.19806875314933,9.17726325032091,9.02044592563831,9.02001590613719,0,0,9.12118768220176,9.1524817795513,9.11070184477548,9.07504195500018,9.07444853947767,9.13363703657553,11.104117305154,13.4006975334002,9.12637860232,23.9003189927257,9.07090531376151,10.7160474589987,9.02164550523198,11.658949190416,0,0,8.97708011861563,9.00516011864659,9.18975724024318,9.06974094498245,9.07165992879365,13.1796374239495,0,0,9.16118858190805,8.99678607635773,9.04693547362408,9.27438245925915,0,9.26505138876459,0,8.93684314583475,9.01901184790035,11.5023874367694,9.63286862832073,9.09210118781313,9.04753535189819,9.4122174448435,11.9266088298929,9.10633472830712,9.13095345669197,9.14335825245735,0,9.01506706251039,9.01096198544641,0,9.13148999703864,8.994778391565,0,0,10.6592896075752,9.15692989250126,9.06100246335512,9.07741329953673,9.12104512370543,10.9445662134799,9.13206890420602,9.09528971390555,11.4528344802897,9.09377176078757,8.9932331190648,9.11280474793732,0,9.06151159181383,0,10.0471101078297,0,0,0,0,0,0,0,0,0,0,9.47165354939437,0,10.3798814359157,0,10.0285213018523,0,0,0,9.23427097698367,0,0,0,0,0,0,8.9829456787988,0,9.11626518198365,0,0,0,0,10.2973065558834,0,11.0610336464557,0,0,0,0,0,0,0,0,8.98480177141736,9.0488469511212,13.099128547297
119,0,94,9.65957446808511,9.24372028787064,Inf,0,0,9.31335799352362,10.4960887932959,0,9.04987341687848,9.10409403125971,9.99965014545138,9.17958110113818,9.12051992466499,9.33274905918212,9.07503477182818,9.15503853711471,9.1166450916267,8.98756202950518,11.7004253462236,0,0,0,12.2713535621779,0,0,9.06321349571227,9.0381753447099,11.6133811609992,9.12058046067327,9.05577404458721,10.0796491962588,9.05099057000703,9.0649483186481,11.1252283687653,9.05418634391719,9.47215580933207,9.1056575033685,9.13554333898935,9.05912356516097,10.4873536239612,0,0,9.11979284379433,9.40029883107374,9.7254387780341,9.90888696322332,10.094023708978,11.0683860606105,10.4450312009252,11.4627292327621,11.3350642913748,12.9445795917829,9.21916475425521,11.4765874252845,10.8376457207664,10.5473691853273,0,0,11.5168008604731,10.0075493948164,9.22292978727713,9.29220664087642,9.45411540672381,10.6570783996157,0,0,9.12357452567288,9.04404676194547,10.5563978229818,9.13883558592876,0,9.1779934220421,0,12.2763829633802,9.11832414793618,10.5591784615849,9.37236199548891,9.06894385405329,10.9632116881675,9.65220827375747,10.2760444302405,9.10659131816568,9.50917013620647,9.12074657509351,0,9.1691221039316,9.54227239998923,0,9.10384434802343,9.01675212546401,0,0,10.4052971887211,9.11657071363731,9.08663773712349,9.08298248526064,10.7208721792124,11.3220721583387,9.38941861163685,9.31191407702454,10.3518169976855,12.2766561068368,9.0184264723126,9.65475089769194,0,9.15783574126285,0,9.95801050868042,0,0,0,0,0,0,0,0,0,0,9.23858410546348,0,9.78917408980633,0,9.75460623956341,0,0,0,9.17164162285435,0,0,0,0,0,0,9.00844342065858,0,9.53170881915124,0,0,0,0,10.3987481227396,0,9.85917535157936,0,0,0,0,0,0,0,0,9.00967708383094,9.15917379721641,9.91696110859017
120,0,94,9.65957446808511,5.53210676443456,Inf,0,0,9.51189300243749,10.0819701396456,0,9.80962319983532,9.12963910032022,10.2421301580798,9.29593739378116,9.09178783855854,9.66335170427993,9.08006888056436,9.29805840974019,9.18402470275688,9.23194815251856,10.5500909685565,0,0,0,10.6613500879981,0,0,9.07244042106992,9.09665368217374,10.5690112920015,9.20895777324953,9.12439431979715,10.7178956339952,9.45152039112411,9.39999571843542,10.3292102679277,9.36521917678176,9.89326241528332,9.07361187954823,9.47419740803268,9.48220983267602,10.3442610383482,0,0,10.0530980892116,9.37829979801717,9.99582572220446,9.56081831086837,10.1683608279653,10.4332999815202,10.1325155564196,10.4678126398062,10.3737505125387,10.3636314326865,9.63541600544118,10.6941233398378,10.6413937927427,10.2066505529383,0,0,10.5479648488446,10.4418972727094,9.49476371568911,9.42323276263112,9.63066207494324,9.6967339324558,0,0,9.17231950632761,9.31268010314272,10.5150636797032,9.08674225680514,0,9.6573236868349,0,11.1700703181964,9.307644173659,10.1811581713454,9.22710476290291,9.1551675431098,10.6244970926069,9.49283788494424,9.94696264146571,9.16949102686125,9.53161912489371,9.31706761255056,0,9.33122767299906,10.1883370410833,0,9.72154890495403,9.29176526266378,0,0,10.1339265024151,9.16102419411557,9.78729615921573,9.12301424182716,10.2884959073378,10.8268949244083,9.77625165945586,9.86138135432388,10.7924586481649,11.0829054102675,9.06080657939192,10.1059772991111,0,9.64003869904939,0,9.75472644358645,0,0,0,0,0,0,0,0,0,0,9.22752610153103,0,10.1388760204805,0,10.0613682646143,0,0,0,10.3697732141272,0,0,0,0,0,0,10.2407050901625,0,10.0700350572842,0,0,0,0,9.98704839746902,0,9.77838493290097,0,0,0,0,0,0,0,0,9.36528809307675,9.22992951485974,9.32186335706779
121,0,94,9.65957446808511,3.58397824694133,Inf,0,0,9.72692302950212,9.91591027912164,0,9.98679264687165,9.41223501028016,10.20468568187,9.54220289966032,9.12888343282053,9.78845843965237,9.15945683044366,9.50903479727406,9.22210934693725,9.39694146135108,10.0678921590811,0,0,0,10.0990096871484,0,0,9.20191486629584,9.16830255332802,10.3249531726278,9.40338500918019,9.28339160858847,10.4228594077622,9.70427535448381,9.50268903643664,9.96431718759024,9.3864709165698,9.82929151528449,9.14482758692003,9.64175852794923,9.65261219928489,9.93096356730643,0,0,10.0149972753548,9.56535157506952,10.0589540927108,9.4884467064248,9.92934296223002,10.0916820305678,10.1290083721935,10.0847009098365,9.92465662747141,9.67454708891064,9.92703658204767,10.1275834012502,10.2360312008155,10.1855021468637,0,0,9.83804132705869,10.308552170419,9.5267645550961,9.69127280946478,9.73471155145772,9.50783943343394,0,0,9.41741391084981,9.28694535052959,10.0204933939719,9.13780355085964,0,9.61481516682971,0,10.2731024443192,9.42467605626867,10.050332844288,9.27880370183095,9.2883261734937,10.1903646737451,9.63076072402691,9.86183564988133,9.51144025119704,9.76834961842987,9.56668201300667,0,9.59336362279422,10.1523586885521,0,9.8777191121814,9.45071638651724,0,0,9.90840973215697,9.37939462932519,9.82143681299118,9.52599691063215,9.81478931888814,10.408406148062,9.9343148428096,9.80805183609632,10.3689665653245,10.4861371828421,9.30164142572707,10.1089554318376,0,9.67807351279291,0,9.62977576302935,0,0,0,0,0,0,0,0,0,0,9.43259332185955,0,9.99460477718343,0,10.0528132395374,0,0,0,10.1492835998956,0,0,0,0,0,0,10.511390700989,0,10.2330955828195,0,0,0,0,9.81381213194359,0,9.76516339028042,0,0,0,0,0,0,0,0,9.46543342014647,9.35752950124553,9.39557298126681
122,-1,94,9.65957446808511,2.31257715271119,Inf,0,0,9.77736681669814,9.81296294629798,0,9.87779408680583,9.54308481553947,10.0566233902573,9.58036229956894,9.26457452817482,9.75236076821861,9.39528751006631,9.58641591716398,9.25956927980829,9.50491561696499,9.89273838990005,0,0,0,9.82382897240003,0,0,9.3342650070257,9.32504883083093,10.0854634212831,9.5333305303141,9.43270450762745,10.0351326738164,9.71899615038495,9.55680662528874,9.83284081764283,9.41469397151764,9.70391605703849,9.27020128595903,9.72520555912876,9.74200791218699,9.73151467813759,0,0,9.90210460391805,9.62890324158769,9.94768967346863,9.49091117763477,9.74986102010423,9.93431237154627,10.0296223331219,9.97105732650705,9.727181180804,9.56332906026609,9.95036544791309,9.88199024803691,9.96199084746953,9.9870730747616,0,0,9.59387508023279,10.0570337112493,9.53322260510344,9.80482769561492,9.81227988818849,9.54081457110352,0,0,9.53371979106934,9.34547517027856,9.78482826996672,9.25027371777145,0,9.63333700268585,0,9.83352953360928,9.57583909184627,9.95277500339566,9.47657481994205,9.42452210433127,10.013881429105,9.73430404512497,9.78569560088317,9.72558931296352,9.88029410492823,9.72265865526745,0,9.6693270576318,9.94521724009553,0,9.76945148112834,9.57230041143258,0,0,9.79731431631285,9.55342212361837,9.82647263062134,9.65063822540136,9.63915793466797,10.181345474033,9.91816439163239,9.76968380483772,10.0888666455278,10.0827376079501,9.4557499930524,10.0126970726488,0,9.63827238449132,0,9.6262518940812,0,0,0,0,0,0,0,0,0,0,9.52595229939599,0,9.8562080758145,0,9.94419634457388,0,0,0,9.90708457923777,0,0,0,0,0,0,10.3267130899396,0,10.0531645042092,0,0,0,0,9.73569268335395,0,9.74464921780637,0,0,0,0,0,0,0,0,9.53340641486832,9.51560253237851,9.51311010987647
123,0,93,9.37634408602151,34.6231362013579,Inf,0,0,9.77913673319739,9.76298084928888,0,9.74567176527406,9.60252029852142,9.91353858672318,9.57701713048188,9.42400343276869,9.70393096654376,9.55441209639138,9.6078025284582,9.2920871274675,9.58603376005579,9.81907288669651,0,0,0,9.69170025982341,0,0,9.44356306736781,9.47514512646209,9.91222632511598,9.59889070925419,9.5603697030183,9.81701765661905,9.69017975968177,9.59302344706985,9.76284842994115,9.47538433034476,9.63535588023765,9.40508893328916,9.74076696300238,9.74601185206352,9.66267778755915,0,0,9.81771284529493,9.65676463820142,9.82962015012924,9.53171860566998,9.68212759789513,9.8419170335017,9.92473394116387,9.90988565814788,9.66814098161814,9.57889203254311,9.87328913011662,9.78330490426433,9.84454411350206,9.8413482178086,0,0,9.57485749121199,9.87910544878291,9.5732004812746,9.80804877905635,9.79551849601533,9.58892460792569,0,0,9.56126641883593,9.42560118066613,9.7108664395192,9.38060955973566,0,9.62008060407425,0,9.68815168239601,9.65503323123564,9.8623088642908,9.55446050761626,9.55760486400467,9.88828061657696,9.72559431329351,9.74833846765295,9.78659505443302,9.87699506899349,-24.6599498710541,0,9.68019834691094,9.83495029460749,0,9.67309707682646,9.63364581722909,0,0,9.73263037701127,9.62172140312644,9.78646443782897,9.67002765854581,9.60425887162536,10.0320849016573,9.85591935039296,9.76093908839053,9.90958837664425,9.87765491946164,9.54040312564578,9.91419519299163,0,9.64384869180044,0,9.65141739391727,0,0,0,0,0,0,0,0,0,0,9.54675805112827,0,9.77044251990208,0,9.82963831360405,0,0,0,9.7772618381102,0,0,0,0,0,0,0,0,9.89115209139226,0,0,0,0,9.69589473071474,0,9.72924823735156,0,0,0,0,0,0,0,0,9.59537759425029,3.99217484780329,9.59241899622025
124,0,93,9.37634408602151,9.40713459000519,Inf,0,0,9.76287378591182,9.73614320610118,0,9.68868164278432,7.55793245071345,9.81380113450776,9.59729528333056,9.53481385996773,9.68028977027245,3.7588366335349,9.62570390345661,9.31914807929204,9.11201116880609,9.7764897410582,0,0,0,9.65401853018431,0,0,9.52056279151763,7.06179326828321,9.80521309926481,9.63578982974209,9.63307511677434,9.72767112317454,9.67567714750857,9.6201756187082,9.73250932252886,9.54872673912562,9.61750418617786,9.53844844073048,9.72363715753328,9.73065020803907,9.65226134425168,0,0,9.76055583102492,9.6673711683263,9.75684542579459,9.57707276441948,9.67282450330315,9.78521644142113,9.84710699260283,9.85080290648136,9.65147124080111,9.61306615070218,9.79551338056341,9.74415830149507,9.78457198769477,9.75456412341882,0,0,9.60607725073086,9.78018094285877,7.45442830793541,9.78066565248021,9.75391940552755,9.62660941995469,0,0,9.57541282236788,9.50163889434664,6.41084850654428,9.5131191692603,0,9.60671698971657,0,9.65991945058527,9.68322506675066,9.78886269384356,9.5713703189017,5.86737595068275,9.8070702412764,9.68611827891828,9.72698898550209,9.76926559185692,9.82299981633659,6.77263617758515,0,9.68391895404515,9.77315011314684,0,9.6467604445482,9.65727218684526,0,0,9.69200830206432,7.04822531624907,9.74592467895337,9.67010263025779,9.61125211437091,9.91788810370869,9.79437064271437,9.747603296669,9.79922264373676,9.78522422600624,9.59819453491084,9.83825758352559,0,9.66260085459234,0,9.67683642189077,0,0,0,0,0,0,0,0,0,0,9.56682310757033,0,9.72427029374318,0,9.75116417075958,0,0,0,9.71585004876668,0,0,0,0,0,0,0,0,9.78952665558749,0,0,0,0,9.68560161224076,0,9.71669321825056,0,0,0,0,0,0,0,0,9.63636680000551,7.90442131291091,9.64303671997248
125,0,93,9.37634408602151,6.12472144833708,Inf,0,0,9.36823077200131,9.448418752207,0,9.67692179643818,9.12564834804128,9.75202279446494,8.30520293938697,7.55208683746008,9.67322876491837,7.55101096091801,8.57126956776153,9.34258224531603,9.32452144037778,9.74843457354255,0,0,0,9.65604099977351,0,0,9.27049713834533,8.87744790608651,9.74808862431597,9.40297226856125,9.66384703778302,9.70502481180578,9.67088461007334,9.40775549117568,9.71852608221872,9.60586961894453,9.62359273470582,6.3782430279598,9.70590233444607,9.71722881494023,9.66134054033814,0,0,9.47121612553694,9.2815188826245,9.40683940425932,9.09966066032469,9.04872378449102,9.74794475530781,9.79099718643337,9.79780514560081,9.64987538354153,9.64392461908063,9.74089031723736,9.72642165482218,9.7510437644487,9.70431564294358,0,0,9.6390443286935,9.05942683344194,8.20406863248491,9.7480121585182,9.40704590374942,9.29294013223867,0,0,9.59872629993757,9.55907614504049,8.58212887221246,6.86669672125599,0,9.61154408781925,0,9.6681735088332,9.69299720002641,9.73837182720043,9.5907912215933,7.98876870027005,9.75798853652656,9.66709068362535,9.71381606002188,9.73619193545739,9.76806318198148,8.38380978407493,0,9.46818258889672,9.73883033159902,0,9.65570782509353,9.56088581623526,0,0,9.67289912873463,8.35397582759725,9.72003492644469,9.0363800778251,9.62988242332118,9.82985242721701,9.75218031600472,8.81049436853992,9.73369198641495,9.74380531789109,9.63507930385382,9.78320880234785,0,9.67455304523915,0,9.68810071309158,0,0,0,0,0,0,0,0,0,0,9.61152887425291,0,9.70377528294926,0,9.7103421554176,0,0,0,9.69277473146881,0,0,0,0,0,0,0,0,9.73622703477097,0,0,0,0,9.34406491961244,0,9.707218300001,0,0,0,0,0,0,0,0,9.34964992686402,8.72808110205516,8.95001510477204
126,1,93,9.37634408602151,3.75026331260269,Inf,0,0,9.44533673051854,9.31077680415252,0,9.53446801425463,9.34988112204388,9.66258506958925,8.49214536647865,8.49558479514498,9.42003033128354,8.89064859747097,8.73312501794118,9.31893492162651,9.43578668630587,9.48189882817367,0,0,0,9.66745283253855,0,0,9.21453890402578,9.37719307460124,9.72085383292068,9.3838059686637,9.61084187124513,9.19839727909096,9.671688892479,9.48511140833488,9.70974900545385,9.50522496404381,9.31719173239175,7.79006550987558,9.36984401233859,9.6377385098762,9.56121261474055,0,0,9.60021046340085,9.06381423189311,9.45511288469348,9.28415568397231,9.08401097182996,9.72465828615095,9.36288587006727,9.69097358565075,9.48470464351426,9.23611780920342,9.51882847752919,9.54073592890887,9.73058085392963,9.6805790067114,0,0,9.46458675373564,9.33540895945814,8.68631041090621,9.72058873376613,9.36465864365634,9.2875879751122,0,0,9.33144219410388,9.34112100471689,9.24599550144243,7.70794769984645,0,9.22902765916025,0,9.67921982326047,9.49610011797056,9.70865906103857,8.63868914676694,8.80984585842688,9.72919276710866,8.9455321464087,9.57204794612159,9.64793014443561,9.67559704822042,8.89640776255159,0,9.20466709463622,9.68400754858663,0,8.90393433190362,9.47217616496524,0,0,9.59450781974265,8.86214952263603,9.47173976751581,9.27826135593116,9.34487851733335,9.76681815266576,9.56081531117693,9.10958548844277,9.70039553719177,9.51154711546584,9.36681394180799,9.747373249569,0,9.65942379058833,0,9.68857758336863,0,0,0,0,0,0,0,0,0,0,8.51243193753364,0,9.42555799184186,0,9.52505410644407,0,0,0,9.43849131957854,0,0,0,0,0,0,0,0,9.71177580163838,0,0,0,0,9.35444324872807,0,9.70015592692361,0,0,0,0,0,0,0,0,9.3610775648417,9.09741072555155,9.10496665879524
127,0,94,9.63829787234043,11.5284200825675,Inf,0,0,9.48745569047851,9.30965386962165,0,9.52726729008939,9.38692928125036,9.5679266245928,8.88547513837781,8.9891310851579,9.30373158782917,9.17448334008646,8.9690217114098,9.30618149146587,9.47324756878479,9.41814581587312,0,0,0,9.4981948881987,0,0,9.26089483184798,9.43991589612612,14.4965949875839,9.41295358991291,9.50854581325269,9.17526030018512,9.54099331952774,9.48838597090015,9.61341675164852,9.45178204429372,9.36376143673132,8.68345326941564,9.30302279067906,9.58227178579678,9.51138721086831,0,0,9.54561122435628,9.21720057228831,9.38548887463389,9.35437206664102,9.24745414286149,9.54132108864443,9.38920828426815,15.1426364246471,9.37051667591724,9.20693663962653,9.48508547072842,9.39808935680278,9.63594857510769,9.57603382720489,0,0,9.44924057941645,9.42879721948503,9.01874267192855,14.3158617102033,9.40408900731226,9.32976783886734,0,0,9.23739986210634,9.24903181484942,9.35776777996924,8.53591907100512,0,9.11329314714351,0,9.58354681901288,9.34135566637006,9.62232131207526,8.52941136327535,9.11798339052732,9.60358592402004,8.89427179892926,9.49237435548022,9.47340042195822,9.56046493322663,9.15276751336643,0,9.23861426814356,9.59800503941832,0,9.00988600110756,9.3963729364942,0,0,12.1435285170989,9.14409783331311,9.31452475786747,9.41305033845939,9.27410208002411,9.72633122468943,9.49513959249905,9.31068622393345,9.6230923985375,15.5428167290329,9.30917770370703,9.57061918866183,0,9.50992494430242,0,9.62734342750899,0,0,0,0,0,0,0,0,0,0,8.50640728322187,0,9.39019495851922,0,9.40036005340411,0,0,0,9.3586647590662,0,0,0,0,0,0,0,0,9.5669610849063,0,0,0,0,9.38174193017414,0,9.52001056611573,11.1345413489062,0,0,0,0,0,0,0,9.39664561654119,10.6026700576881,9.28784691652168
128,-1,94,9.63829787234043,5.67247814366763,Inf,0,0,9.47083366810819,9.33342867507228,0,9.4839040067487,9.37828321384853,10.8500352500707,9.1400559776017,9.20618739526489,9.31762278340418,9.27255946751595,9.42292102084086,9.304037512783,9.65478504385764,9.44034282746867,0,0,0,9.3901269628683,0,0,9.31967228913725,9.41245107633165,10.5663802199896,9.43136973961699,9.41303710777146,9.22160623001204,9.4565890757357,9.8374604700086,9.53511308884922,9.40283908631804,9.40336126019629,9.06364376857947,10.2576339462526,10.4919762528815,10.1099248816124,0,0,9.45884274409947,9.32189818061996,9.82909394685944,9.37690145775295,9.33315863575269,9.63769583618877,10.6650204459243,11.2084414693154,9.32985747406765,9.3078491809547,9.44200030027277,10.3626486793553,9.55445612936389,11.3443315648119,0,0,9.44942209633631,10.2441505014923,10.0099474353496,10.8180890968439,9.85423279033254,9.35811070254978,0,0,9.25733740014212,9.26879395574523,10.1781208979388,8.97248588093269,0,9.19014825629317,0,9.51312831301209,9.30915315083652,10.0862081078925,8.7841928362979,10.2070803053416,10.0529499101853,9.08673108522767,9.55450838188685,9.41269217509049,9.47312285884628,9.25569449206262,0,9.32453830670268,9.5443442763724,0,9.19939058669132,9.46555677286657,0,0,10.2217859638538,9.29160251671632,9.30153573375761,9.44999628537696,9.288698889502,9.65421906700417,10.0319565656181,9.36763123304685,12.7998515557138,10.4634608109362,9.3486029148121,9.47552626056811,0,9.4319277861032,0,9.54335325146343,0,0,0,0,0,0,0,0,0,0,8.85390745333877,0,9.39261950498987,0,9.60542608169608,0,0,0,9.33976474039472,0,0,0,0,0,0,0,0,9.48500313272438,0,0,0,0,9.38631819236091,0,10.0776009747344,10.0153718048629,0,0,0,0,0,0,0,9.41883205714604,9.93479486032744,9.35929875808855
129,0,93,9.67741935483871,3.49753132743861,Inf,0,0,9.68329271099444,9.36224382064052,0,11.3912754007771,9.56437115238493,10.2169348109422,9.70238429742689,9.30626729128158,9.57191842975108,9.32290793080542,9.74366734780387,9.37557683187285,9.63913415036756,9.53078507018928,0,0,0,0,0,0,9.5002175374417,9.3728677383988,9.76891875132261,9.60733261643947,9.45320830070856,9.80922539023148,9.73673054239028,9.65572041621156,9.54956227302119,10.0704510776703,10.0461278511661,10.0669273580196,9.96842179654604,9.90546198292169,9.67943063464041,0,0,9.61933091250621,9.43751887092147,9.94096563509591,9.54551146117764,9.65638933460083,9.60001742087723,10.1421382982442,10.4067863049154,9.52521618268853,9.48413863102197,9.67688772157617,9.94472831413733,9.68433173330006,10.2142676483372,0,0,9.43525577340484,10.5348192970422,9.97205568566821,9.96840162144231,10.011972449441,9.67681568591184,0,0,9.30262999111993,9.3159204475245,9.73476395140238,9.9036091922671,0,9.27331742556018,0,9.4691108609675,9.41845224073726,10.1487120992915,9.04269343152955,9.8741769972776,10.7981238484292,9.91185052633273,9.58022150706031,9.59047499318805,9.68868011797461,9.53811144249703,0,9.64321440116869,9.69942578724157,0,9.30579806308848,9.67415401717992,0,0,9.70831233643876,9.35154808253698,9.3316318301434,9.42976867168851,9.32426495035317,10.0275717530962,9.94009335148193,9.55682463981726,10.558451597471,9.93318782710315,9.38939706910041,10.0746953763222,0,9.54477070201438,0,9.7082993439362,0,0,0,0,0,0,0,0,0,0,9.11203340590315,0,9.40171179059935,0,10.0772246770253,0,0,0,9.42684922407718,0,0,0,0,0,0,0,0,9.44407553850361,0,0,0,0,9.64329921044882,0,9.97391725635935,9.85723346615949,0,0,0,0,0,0,0,9.51379351801639,9.72606439001986,9.64219926287354
130,-1,93,9.67741935483871,1.61070264288101,Inf,0,0,9.77688375544845,9.44738990161346,0,9.8853780509012,9.58289677590509,9.84315384615984,9.81006756858068,9.34225366959001,9.65127990420754,9.47391974174964,9.80668049168404,9.39025910136278,9.65711613407447,9.73457078930711,0,0,0,0,0,0,9.53594508813614,9.47902343577694,9.78284480741911,9.68901494337962,9.57641254998235,9.91988481370571,9.70714459336814,9.68370266335792,9.59989306404564,9.61825022435746,9.85790646753701,9.89755790271537,9.80829244318617,9.69855458421201,9.64278616064157,0,0,9.63227233280881,9.63177788831869,9.78444550482537,9.75881415713268,9.82908888862162,9.60905343748306,9.98783091995025,10.0805349079952,9.61677350436489,9.5962962033524,9.78984467355602,9.81027220352006,9.73911857877981,9.72814651083857,0,0,9.65274357575628,10.0974900124025,9.80939030139349,9.80013816035419,9.86405164232089,9.68878257987904,0,0,9.52971767720798,9.45049432684241,9.57722259159201,9.88133244437451,0,9.43615320985367,0,9.61472638510284,9.60892688804546,9.91712529592365,9.53017449386957,9.71539421672857,9.8780780280019,9.97878623536623,9.6915252565765,9.83310685082667,9.8984890936527,9.64734106870703,0,9.70393407671084,10.0578088842334,0,9.58743728515657,9.63507019030734,0,0,9.73872484797417,9.5562501687992,9.35975117919123,9.74446027650911,9.53563452443571,10.1137354133877,9.81049098223565,9.58299597212463,9.83125927953055,9.78258551087522,9.47415985615029,9.95239889133996,0,9.63281068294712,0,9.74162520371257,0,0,0,0,0,0,0,0,0,0,9.70449907395892,0,9.61006549260053,0,9.77633192142054,0,0,0,9.5396644786122,0,0,0,0,0,0,0,0,9.46099812534542,0,0,0,0,9.66002587683943,0,9.85209694322273,9.9146282493368,0,0,0,0,0,0,0,9.59170826615291,9.68287395256986,9.67221854402642
131,0,92,9.41304347826087,11.3468110015003,Inf,0,0,9.73862922600653,9.56999849170105,0,9.79880670583104,9.65092295445164,9.77801782402561,9.77858773979141,9.50270116795692,9.74547016287769,9.55384617093297,9.77000861904706,9.40783818995821,9.6528195450152,9.78348758013301,0,0,0,0,0,0,9.59384227147122,9.59542433289837,4.0394799909359,9.69573484981741,9.63381338421619,9.85904716313501,9.67736565385156,9.6739286529235,9.68772353179578,9.59874581041759,9.79497827003048,9.73791677299591,9.7426218387957,9.65611342875607,9.68967024056802,0,0,9.64365373041279,9.69863943467723,9.72711934472437,9.67029955980787,9.77807919009682,9.67480834437832,9.8537530740025,4.82821833614892,9.62939023009787,9.64876849549033,9.78080874783703,9.84650962079265,9.74600772004113,9.70696077224943,0,0,9.70044664243509,9.81599291934906,9.73956639781139,4.82165879432845,9.73958590480765,9.67899048806004,0,0,9.63636437988261,9.50828833677054,9.60923707633308,9.75633916307925,0,9.60931043073986,0,9.68626543421728,9.69755467657991,9.78605475674095,9.73974054267183,9.68520764308782,9.76949270041628,9.86317686727305,9.70370403990647,9.77628140857228,9.79284973872786,9.70450064473303,0,9.67487278179364,9.86697559840517,0,9.71443748536966,9.6556508597637,0,0,6.70679850302652,9.69107761335194,9.48166880303072,9.64725701550037,9.647760786522,9.96836586547464,9.79191108758448,9.62141483235654,9.76335909426952,3.00494376177881,9.59172903225775,9.82208721923445,0,9.65061493700495,0,9.71699322276898,0,0,0,0,0,0,0,0,0,0,9.80273837282631,0,9.70216075206405,0,9.75443601004856,0,0,0,9.62679301916699,0,0,0,0,0,0,0,0,9.56831931197514,0,0,0,0,9.68415811752842,0,9.78083836067583,0,0,0,0,0,0,0,0,9.6696024459395,8.19321267107241,9.67157530653645
132,-1,92,9.41304347826087,5.61279338361684,Inf,0,0,9.71265236745444,9.64712413568892,0,9.74312266016708,9.68050871613976,8.26504089217164,9.72317996906715,9.63368483898934,9.72820395695248,9.63514556944166,9.47781924925394,9.42127323899685,9.42332314655171,9.77066310929533,0,0,0,0,0,0,9.63678824771694,9.65214167536987,8.69121788955011,9.69147787014871,9.66989554181864,9.83464176715306,9.68476145428445,9.20958421572171,9.70392443307659,9.63050009530203,9.7156733241499,9.69178495694238,8.68547402966348,8.55868741505244,8.98964893979451,0,0,9.67436376080224,9.70209698039135,9.22845926956929,9.6550609812977,9.72270349558779,9.47521324979455,8.1546258307498,7.74511925271752,9.6582768739646,9.67478119270323,9.72468871708342,8.4820511029742,9.75076385954222,7.56279780393204,0,0,9.69340382579457,8.90628223143606,8.920846631231,8.51516915836177,9.23290602344292,9.67459559651717,0,0,9.66630194160491,9.57838531863855,8.70821271395121,9.70292739782765,0,9.68647176376729,0,9.69873850315763,9.7033691864949,9.1248420379716,9.77005099770773,8.63200342624217,9.09368967774973,9.7952189980828,9.57014352177077,9.74938634816685,9.74616285376962,9.71156379065526,0,9.67977795987071,9.78052813130437,0,9.72229819920359,9.56401842518752,0,0,9.02663496603249,9.71455227673869,9.57243073046373,9.66710719660089,9.67821937148105,9.84105696155614,9.15839731146322,9.6746653504487,6.07844065540246,9.02436924665907,9.66263180591855,9.81005609983009,0,9.67745239335109,0,9.7005288237441,0,0,0,0,0,0,0,0,0,0,9.76503234333706,0,9.71580367283647,0,9.43247620727398,0,0,0,9.68699322603328,0,0,0,0,0,0,0,0,9.66065061367577,0,0,0,0,9.69689753632734,0,9.01560348983285,0,0,0,0,0,0,0,0,9.6903215048576,9.16801752833074,9.68476513461899
133,1,91,9.43956043956044,3.1165470244081,Inf,0,0,9.44058030697758,9.68869985267343,0,9.71801356344303,9.47057814690747,8.93690002916422,9.20306583483917,9.68291853920951,9.44848341669259,9.67807344493639,9.20386048377172,9.42693723750098,9.45176887782825,9.65388126549088,0,0,0,0,0,0,9.49462554293655,9.68142958793656,9.58671228116483,9.47443685817554,9.58485462412727,9.09887300900683,9.3425976923192,9.45701454549977,9.6132424246549,9.66255397799456,8.93606858007602,8.76826416813852,9.13197993551653,9.25573791131098,9.4996131488704,0,0,9.45309186728175,9.61528692025431,9.07304191823098,9.47245449676747,9.37105135098798,9.52680351812385,10.8621467514962,0,9.4571107375935,9.55050254734855,9.40699847332728,10.5186873084814,9.51373109769544,8.92043420815041,0,0,9.68495384338846,8.45592846174329,9.0467567286201,9.28552413966243,9.07704258676101,9.3028091468083,0,0,9.67603367449261,9.63137845162485,9.33538172130354,8.90607867255478,0,9.69451725791841,0,9.70212093374074,9.60351712922685,9.00208498363872,9.73394122978941,9.19163330745171,9.11464441986028,9.08127678709046,9.51337379131791,9.49746086016189,9.42350389694884,9.45293368875231,0,9.41317887904647,9.47965821542127,0,9.71616332663646,9.5784333528271,0,0,9.49301118462001,9.70931592109911,9.63821901184151,9.68463985142094,9.68354412463352,9.24853506257165,9.24407505442605,9.43586469340317,8.61487413191622,9.28764439290987,9.68756795328752,9.02507119649428,0,9.50297214988625,0,9.41809127168177,0,0,0,0,0,0,0,0,0,0,9.73790446507685,0,9.71862614822876,0,9.60151413825358,0,0,0,9.61198101426001,0,0,0,0,0,0,0,0,9.69724236326294,0,0,0,0,9.38041135223112,0,9.14553134281455,0,0,0,0,0,0,0,0,9.59132324996248,9.38594861941508,9.40066668140549
134,1,92,9.67391304347826,18.3455971449698,Inf,0,0,9.32111090288829,9.61185607416533,0,9.52804754121161,9.4790084609888,9.39058968220002,9.17055264852823,9.69712127248903,9.40390442872823,9.55701556659348,9.1914371380557,9.42141115122897,9.4990423968562,9.39173954441244,0,0,0,0,0,0,11.9507643518745,9.54694854773456,9.66170298169136,10.3291450412108,9.60633347685325,9.59450632532613,9.39569174240997,9.53779585715654,9.50980800072611,9.55947031347183,9.2057578097902,9.13612335296977,9.26767400180091,9.43480490174342,9.45571747656352,0,0,9.44484889513337,13.6962726538954,9.48084757350803,9.42835620149097,9.34626105871158,11.4877987812545,9.38399232372778,0,9.38271797805431,9.47388337273358,9.27416254443227,9.71306416770062,9.50185797145151,9.4327333008841,0,0,9.39138965156881,9.17121543125749,9.27417924183611,9.35787505792673,9.22931768695325,9.49061820413625,0,0,9.43756811144115,9.55015279109784,9.52218289068178,9.11706089249752,0,9.54818982955938,0,9.49130290125502,9.51548031500555,9.22679749654553,9.33114761242618,9.38279267191639,9.47727395813903,9.06781260548379,9.45824136482301,9.43678096903995,12.7660435613499,9.36791467630101,0,9.37208995837038,9.34613166350914,0,9.42585031563563,9.49082804205228,0,0,9.46572013861276,9.47512330799185,9.67803132847189,9.60937501382239,9.46099788509137,9.07961729296983,9.43330606653617,9.61325354546571,9.40240886198771,9.43097461014221,9.61742417621665,9.45698086797675,0,9.49405427517598,0,9.36145167028185,0,0,0,0,0,0,0,0,0,0,9.22945420151657,0,9.45563452470553,0,9.47828644344596,0,26.5083491383231,0,13.101820751869,0,0,0,0,0,0,0,0,9.66058256166572,0,0,0,0,9.44945333819364,0,9.26655913179139,0,0,0,0,0,0,0,0,9.50250689059781,9.48019077408859,9.41107324051553
135,-1,93,9.86021505376344,12.7603334746375,Inf,0,0,12.7895704239374,9.52524925179564,0,9.4287993190258,9.48140187735019,9.83011159975701,9.30244051950723,9.5170267124231,9.37178437005175,9.49955720196593,9.57853262931348,9.41704753996963,9.67160697801324,9.35551224924278,0,0,0,0,0,0,11.1468410382044,9.52708957363026,10.0007435091797,9.81237894075839,9.52833570740878,9.56855591136191,9.45182501942626,9.82874974686219,9.44925643742855,11.9856755531144,9.37859033830614,9.35137497473378,9.35374370450067,9.46887582027381,9.47341710707148,0,0,10.2083078497404,10.7132257317248,9.89575003807111,9.46145357618967,9.42405491988952,10.1849874381949,9.50880566468426,0,10.0109282499182,10.1464572418117,9.38005054538271,9.44702575783274,9.48019614643104,14.8990214894088,0,0,9.43911988705051,9.41873009465645,9.37751678615172,10.9822605720592,9.41121622281531,11.089838923824,0,0,9.39553718493631,11.2398212213623,9.5115968019797,9.31488220059623,0,10.1105931410931,0,9.43390784518414,9.42701011465039,9.37033665631605,9.21076927198274,9.44658848396631,9.47305712201326,9.21323557546244,9.57175854389482,9.36750895332709,10.8640799369658,9.37425333378119,0,9.44373900691458,9.34412531503575,0,16.1890395233262,9.78169988367483,0,0,9.6587783213135,9.38358170750624,9.6112757252702,10.3293747887748,9.46508399513496,9.1916538869899,9.41036254735632,10.2330161821056,9.49411182174676,9.38109316560945,10.0502443708215,9.49613525997993,0,9.77781623213138,0,9.43521108232283,0,13.9554081077507,0,0,0,0,0,0,0,0,9.27621967202883,0,9.43140897784095,0,9.42681863631398,0,16.4611963516511,0,11.1503567477419,0,0,0,0,0,0,0,0,10.3400592548592,0,0,0,0,10.9508800464943,0,9.31535338264726,0,0,0,0,0,0,0,0,10.2914698912656,10.1050701913942,9.45289423147167
136,0,92,9.91304347826087,7.18789513406292,Inf,0,0,10.6514881269091,9.69649376652876,0,9.54023954657223,9.65691955523696,10.4286805764957,9.48957252480885,9.44892473866081,9.40902966550574,9.6292235838641,9.64856165607858,9.42021602072959,9.79132649466764,10.0267730449878,0,0,0,0,0,0,10.4966380269719,9.48624982854959,9.71904846932045,9.90657127996163,9.66275239082121,9.47077917141463,9.83262053570898,11.2379566938821,0,10.5845794432374,9.45072980381957,9.43443982622631,9.84257688261719,9.84263778447861,10.4718978891788,0,0,10.2812101555466,9.94217333834404,9.74336041316011,10.1859747271576,9.51962350696116,9.65777158082467,9.99000152867647,0,11.2929000175554,9.7607968350966,10.1406441719772,9.51237125836208,9.52311885958982,11.4465182677675,0,0,10.4025673417496,10.6051524903087,9.74078202968212,11.0174135664813,9.61427281790039,10.2037466205552,0,0,9.81046525603762,10.8551963872869,11.8527418275287,9.41295964552153,0,9.67769869848355,0,9.63575507439426,9.88078028917316,9.59633631814627,9.27909760585554,9.93797552852367,9.98005414216516,9.33373828406747,10.0969114594263,10.165248258362,10.4712378068725,9.47574751228362,0,9.85022988162786,10.0299453064255,0,11.5218529751093,9.7764108173108,0,0,9.95428833441837,9.39819999275766,10.563569040393,10.0143239053699,10.1994446099414,9.87720793876483,9.68046054725115,9.89967806810688,9.68408722160988,9.39326903443701,10.2835695867725,9.4263466097996,0,9.58030608832577,0,9.50424503575774,0,10.298826536989,0,0,0,0,0,0,0,0,11.7299197740546,0,11.496588172653,0,9.86965425759335,0,10.8346423582078,0,9.97816525941896,0,0,0,0,0,0,0,0,14.4603853417556,0,0,0,0,10.0869533319129,0,10.0414693315597,0,0,0,0,0,0,0,0,10.0025584754696,9.94567384677243,9.78951715835193
137,0,92,9.91304347826087,2.75813417704363,Inf,0,0,10.0848081851044,10.0303485363756,0,9.79895680847857,10.2788590315694,10.1007622265019,9.84080569248276,9.56064446932903,10.0248447182505,9.79693234202188,9.85650116582059,9.43410894601152,9.81212220284563,9.96602451245606,0,0,0,0,0,0,10.6226500000108,9.5869284612993,10.1631067820682,9.8186095632666,9.81697523735539,9.48487876591329,10.1237062737218,10.5215255679768,0,10.0848063935742,9.95374513740019,9.87571324935793,10.1245480807813,9.98227636232845,10.043670380374,0,0,10.0865347321406,9.8169431449922,10.0665039573337,10.0055046615488,9.89167183809474,9.90523374726189,10.2419968263348,0,10.4416808972358,9.93903792373482,10.2054454998988,9.95332111447318,9.5728354751946,10.2352708446227,0,0,10.0193032176379,10.088695133369,9.89977201810609,10.3694346464353,9.82206780996627,10.0014550947758,0,0,9.83547998351341,10.3884026040175,10.3721078763468,9.80753032373814,0,9.70129213821502,0,9.60024959250311,9.93834107815426,10.1232807717865,9.43604496104719,9.95134260431343,10.1283806525289,9.4833560521153,9.95118414624505,10.0849374546669,10.1583074507604,10.0641738033026,0,10.0615422518696,10.1441116326184,0,9.94260001947991,9.9291525330283,0,0,10.0805986848387,9.60683860322637,10.1755801477793,9.87616748806798,10.0497914171713,9.86743486757087,9.810056491372,9.69750573854877,9.83262748969897,9.77904615663773,10.0788058401846,9.61966165632492,0,9.94331756050416,0,9.74579601986791,0,10.0335666468355,0,0,0,0,0,0,0,0,10.3788377118754,0,10.1442116047731,0,9.83542713182494,0,9.65581253407667,0,9.81143867610725,0,0,0,0,0,0,0,0,11.4391935285358,0,0,0,0,10.1173755676759,0,9.90921320157073,0,0,0,0,0,0,0,0,10.1355700254789,10.0643085467327,10.0549478987557
138,0,92,9.91304347826087,1.51431195316387,Inf,0,0,9.94151937834977,9.92942855607562,0,9.97898698526002,10.2345283151748,10.0298636078966,9.93191155687623,9.63288503729567,10.0318610874153,10.09642704628,9.95285821861383,9.45004751217513,9.88110614054595,9.98522197390323,0,0,0,0,0,0,10.447979842188,9.78577392080663,9.98430858665665,9.83451189205649,9.9240854183312,9.78496225478706,10.0562057423977,10.15539103266,0,9.949230069801,9.96500268927136,9.94186089071868,10.0900690439615,10.0867433114432,9.9665169474017,0,0,10.0366347811606,9.87614388691701,10.0573972065429,9.94331079570334,9.99573127346623,9.92527712669551,10.0116590580243,0,10.0393082831404,9.99974804013904,10.06820214717,9.99747163748387,9.70347356062608,10.0544477961476,0,0,9.92676406292189,9.97781762885264,9.99139524672882,10.1114302795774,9.98574383334486,10.0475579918529,0,0,9.9619692685624,10.4767296645907,10.1973374646831,9.91531193848305,0,9.77752987139212,0,9.75219760335721,10.0134279861065,10.11668571522,9.7394175620864,10.043741014882,10.035784267241,9.74621091013241,10.0128055639172,10.0513147204136,9.97628281741999,10.0845156641231,0,10.0426590128205,10.0199058540256,0,9.86639006703987,9.96911676642206,0,0,9.99652026141984,9.87412868695363,10.0347547977379,9.84533658687899,10.0065582434241,10.0463914337847,9.83346355911533,9.8629151591329,10.0438181325175,9.91412479017514,10.0803926670257,9.82534051685784,0,9.94379815428002,0,9.95224423142552,0,9.94255535672701,0,0,0,0,0,0,0,0,9.88644961776484,0,10.0272191197578,0,9.95536244815062,0,9.5742908098071,0,9.91414156979188,0,0,0,0,0,0,0,0,10.2329117600627,0,0,0,0,10.0269543233886,0,9.92374536034284,0,0,0,0,0,0,0,0,9.98586213407291,9.97446266268378,10.111472890884
139,0,92,9.91304347826087,1.14329078126927,Inf,0,0,9.93957564318202,9.95235711231137,0,9.96689377561915,10.0836451182519,9.97420297523539,9.98360999623534,9.81142296935063,10.0163060383525,10.1285871131356,10.0248152603731,9.46642813939387,9.92397831798066,10.00830671129,0,0,0,0,0,0,10.2596628248406,9.90805152979478,9.98258792783712,9.89145992896546,9.97560845365038,9.91746355858494,10.0481055026825,10.0091368946424,0,9.93115929718824,9.96522709122198,10.0306648518366,10.034584656905,10.0176375436173,9.97923602121119,0,0,10.0014784502174,9.96934954523225,10.033040537844,9.95218240314476,9.99115240551222,9.96268000805164,9.9663093385952,0,9.9942512862107,10.0304905634351,9.99952092658594,9.99550213712694,9.81175272587211,9.98383333077293,0,0,10.003688190175,10.0088891942934,9.98084559247823,9.99629347164294,10.0036600112485,10.0686975525676,0,0,10.0346062693572,10.3481920884656,10.1678197112733,10.0108921016075,0,9.88235063681049,0,9.90525477461415,10.0151698886072,10.0435197675139,9.8838800130742,9.98211852594055,10.0178293335526,9.90237920711661,10.0222672485043,10.005773321852,9.97316929020942,10.0757974357395,0,10.0013714202682,10.0006874806715,0,9.90925936292076,9.97249736212523,0,0,9.98518239994379,9.94976176507616,9.93610355216674,9.91480375206721,10.0115492443942,10.0871145018076,9.86110471922787,9.9481563158202,9.99142411878583,9.98812239178527,9.97510681575467,9.87042718554676,0,9.96739073727485,0,10.008123707653,0,9.97706201474149,0,0,0,0,0,0,0,0,9.87990250781469,0,9.97473792661264,0,9.98474089357702,0,9.62449432328921,0,9.94130702372588,0,0,0,0,0,0,0,0,10.0212715694747,0,0,0,0,10.0287148786294,0,9.97778236612565,0,0,0,0,0,0,0,0,9.92403277412644,9.92832422449145,10.0554672812957
140,0,92,9.91304347826087,0.956028848565426,Inf,0,0,9.95220480894645,9.99229331777865,0,9.98421494616515,10.0108358514459,9.96801170177307,9.98019813882416,9.9133091208614,9.99363229641535,10.0536383053169,10.0207238765513,9.48264719302914,9.94910678126391,10.0139419449772,0,0,0,0,0,0,10.1235604898646,9.97140361178787,9.98418495635588,9.93344214329144,9.98180231770814,9.97529859351641,10.0305585763025,9.97101084841331,0,9.96088809492133,9.9617112688683,9.98827892092074,10.0107109701564,9.99274740209679,10.0080297930924,0,0,9.98685407494902,10.0107888123461,10.0054635811369,9.96198282322329,9.98657404744861,9.97976310906382,9.98286833715468,0,10.0051522218443,10.0238282108341,9.98719000834578,9.98470395079941,9.8819848595792,9.97694847240518,0,0,10.0422819003415,10.005897105607,9.96575852273092,9.97374531468421,9.98853429260569,10.0387078197025,0,0,10.0487119067149,10.2088175941424,10.1342742896255,9.98942651707347,0,9.96986523893957,0,9.97784977781369,9.99818903001894,10.000647897686,9.95845378346734,9.94099943410526,10.0130013915386,9.95742549166299,10.0157426196703,9.98085735964788,9.97616046333361,10.058114140568,0,9.97785677267276,10.0031255652016,0,9.94604204878135,9.97536971533117,0,0,10.0013289269831,9.98959551710347,9.93772226305643,9.95716766026272,10.0281181018571,10.0525782855746,9.90430248096466,9.97754679061056,9.9855895869148,9.99936174758219,9.93447810468296,9.89284287104652,0,9.98607247267806,0,10.0021821786622,0,9.98623837627277,0,0,0,0,0,0,0,0,9.93646397757152,0,9.98897901651411,0,9.99925699553171,0,9.78459116736728,0,9.97172624421215,0,0,0,0,0,0,0,0,9.97075345646011,0,0,0,0,10.0248929196827,0,9.99880982368724,0,0,0,0,0,0,0,0,9.93701027803604,9.92801549189199,9.99361253132017
141,1,92,9.91304347826087,0.87205475132699,Inf,0,0,9.96107508181214,10.0064742380601,0,9.99803971334507,9.98883965001623,9.97902503112217,9.97002055387262,9.97051907302955,9.98811282433012,10.005304157362,10.0012819062547,9.49785702500194,9.96469377891001,10.0025369297229,0,0,0,0,0,0,10.0487357774717,9.98774756915119,9.99559458376523,9.95792522184297,9.97880209924161,9.98214521890122,10.0181695107325,9.97230983771897,0,9.97851328920219,9.96610644367079,9.94694328955845,9.99915241655869,9.99440202006724,10.0094488274726,0,0,9.98617403693935,10.0063348696182,9.99840267010618,9.97542325772602,9.98392259673943,9.98787222524024,9.98777630248672,0,10.0080632223903,10.0039959268059,9.98812996479322,9.98229648263373,9.92346695179744,9.9909069056431,0,0,10.0282024536942,9.99345620029834,9.9614808503819,9.97655339684402,9.98013022352183,10.0071970984034,0,0,10.0328654581143,10.1076421167761,10.0897064754487,9.95319446837816,0,10.0032408527579,0,9.99365480315905,9.9819187253533,9.98941216613911,9.97470977809318,9.93982627613427,10.0086951353674,9.96790251860069,10.0046853948975,9.98173242617014,9.98336374878823,10.0318161259853,0,9.97421405656024,10.0038559050684,0,9.96513072300272,9.97952680213573,0,0,10.0091523558423,10.0025642490722,9.9680484004187,9.98300797090038,10.0202842282115,10.0158276086448,9.93965188824969,9.98762986500063,9.99633361611315,10.0009936808053,9.94594493179452,9.92171772695877,0,9.99570212513164,0,9.98865468540554,0,9.99065304676439,0,0,0,0,0,0,0,0,9.95100898421587,0,10.0002303511276,0,10.0040056889909,0,9.89477714080133,0,9.98773329064292,0,0,0,0,0,0,0,0,9.97992807120917,0,0,0,0,10.0142587320515,0,9.99900569610318,0,0,0,0,0,0,0,0,9.95967684371073,9.94382675886386,9.96874726944684
142,1,93,10.0537634408602,7.72722031917085,Inf,0,0,9.96968216233507,10.0041479702965,0,10.0001779178347,9.98630141742528,9.98780909717766,9.96902265663213,9.99041052622258,9.98878376730219,9.98914248223951,9.99089639235245,9.5121283844201,10.7297342950251,9.99163414466572,0,0,0,0,0,0,10.0140315796235,9.98607791384568,9.99861036875962,9.97167970312936,9.97856523935902,9.97632280591818,10.0071142687205,9.97967125355353,0,9.98295627773632,9.9772590950348,9.94071839691981,9.99376561279885,9.99837199219114,10.0005918120872,0,0,9.98871748057836,9.99432067897258,9.99582089827446,12.2750537224033,12.4905270697994,9.98972104463538,9.99039540102583,0,10.0024209470545,9.98805862414481,9.99135682897583,9.98277594481374,9.9473013125626,10.0003476968373,0,0,10.0042829185904,9.98993624638244,9.96748825862987,9.98474398718373,9.98332321377229,9.99248620220504,0,0,10.0133669538839,10.0475360505422,10.0508766387724,16.7642252129165,0,10.0025608383074,0,9.98900504343705,9.97502138281649,9.99019002821579,9.97120143563334,9.95461206164776,10.0030901706229,9.96914626492901,9.99591347807534,9.98623553435576,9.98980786070212,10.0121007048291,0,9.97813919854326,9.99848179330238,0,9.97665126546941,9.98321092509876,0,0,10.0054765893788,10.0006708491267,9.98856393970158,9.99121518394532,10.0034389525063,9.99840420815645,9.96025464280808,9.99105054045666,10.0047654629687,9.99562252374319,9.96415330910803,9.94780816413517,0,9.99423793898299,0,9.98332521808862,0,9.99155306778335,0,0,0,0,0,0,0,0,9.95074159749038,0,10.0014371410726,0,10.0022836499474,0,9.9595834345915,0,9.98851197836736,11.6831202710481,0,0,0,0,0,0,0,9.9924811419408,0,0,0,0,10.0033573656019,0,9.99318501525594,0,0,0,0,0,0,0,0,9.9740437643835,9.96166860788161,9.96868473726444
143,1,94,10.1914893617021,14.1643449212963,Inf,0,0,9.97705489045815,9.99791379926873,0,9.9949781169933,9.98688231530014,9.98995918175916,10.4540933875906,9.99142980118445,11.2197876375647,9.98669666197473,9.98745015465949,9.55133650859283,10.482690127089,9.98592257407312,0,0,0,0,0,0,9.99925746016631,9.98329680973522,9.99511958684409,10.3745689544584,9.98043685408055,9.97355284138407,9.99760759781214,9.98382240971442,0,10.6470454203419,11.5153507216167,9.95256416402709,9.99185848250312,14.3778198668168,9.99284376399224,0,0,9.989587525675,9.98850709002791,9.99330115808865,10.6975789227591,11.1109011948246,9.9886100619106,9.99208255104541,0,9.99598159081481,9.98183378378304,9.99258674618101,11.0530091809749,9.961106234654,10.0000154255288,0,0,9.99122468716787,9.99115818884866,9.97434188938523,9.98977168114454,9.98776917621264,9.9885152930557,0,0,10.0006248231319,10.0162295812233,10.0216499056186,12.2502733818902,0,9.99509491772324,0,9.98305959149334,9.97554651958255,9.99150428392801,9.96963982166584,9.96905837725192,9.99746958901159,9.97300405631116,9.99012357123196,9.98851020875111,9.99296887269234,10.0012017603999,0,10.423222971192,9.99341921633193,0,11.2636720739788,9.98552547499673,0,0,9.99864623827999,9.99537340307334,9.99513512390788,9.99090635383022,9.99267442579988,9.99394543400449,9.97098843387633,9.9914682169594,10.0032928274195,10.9525347277258,9.97548458688668,9.96429298313227,0,9.99067418685238,0,9.98361622479982,0,9.99073799563378,0,0,0,0,0,0,0,0,13.7345836496453,0,9.99647085641966,0,10.3916127713376,0,21.4674120362083,0,9.98728712015199,10.3268352248044,0,0,0,0,0,0,0,9.99559987324552,15.55813948954,0,0,0,9.99579705554783,0,9.98919544466474,0,0,0,0,0,0,0,0,9.98129489937025,9.97438682065371,9.97615570209186
144,0,95,10.5052631578947,14.450023595047,Inf,0,0,9.9820507248757,9.99299246496791,0,9.99049707016387,10.1525649690084,12.7546836077428,10.2205845226951,15.941848709617,10.6611683742135,9.98699748598925,10.0270785296353,9.57533340961452,10.2581918651494,10.0336411907035,0,0,0,0,0,0,12.6167563810011,9.98302718203089,14.0192452497609,10.5826017367773,10.0145710059192,10.5438848408768,9.99123859486436,10.2840228638095,0,10.4313526680851,10.7523524545092,9.96678873106848,9.99121438325642,12.1665980426217,10.062411607398,0,0,10.8765591590837,11.0397035520356,10.0571314181085,10.7676695445054,10.3622658425542,10.4276133894816,13.9326709553682,0,13.728469310804,9.98213345342499,9.99189539881053,10.5124900092774,10.0466218334087,9.99593626779325,0,0,9.98737700497774,10.5156062429051,10.0647697395503,10.1149608130784,10.2564915726098,11.911454179678,0,0,10.2158881031135,10.0011231306711,10.0041709573793,10.7250440853154,0,10.0983049145251,0,9.98144496502288,10.225701324505,10.0689394636098,10.3195945777613,9.97849241111786,12.0237765782371,10.2205375408763,10.0319756126274,12.8719526749265,11.5183698283019,9.99525917751735,0,10.3127868434751,10.23713896018,0,10.7391866807479,10.1695246106765,0,0,9.99340870807623,10.0637837006348,10.1571693777759,9.98868079143264,10.2096198624033,9.99314419485834,9.97665727061526,9.990366552346,10.0985087873599,10.5404444233704,10.1041054759251,16.7978836564068,0,10.5522062835129,0,9.98506084634297,0,14.0915256670326,0,0,0,0,0,0,0,0,11.9610323225175,0,9.99237497949293,0,10.4621705992143,0,15.7581226733657,0,10.8629722646688,11.5316993745036,0,0,0,12.2409359226626,0,0,0,9.99320352406114,12.8232337158476,0,0,0,10.0342030545724,0,14.6298856247946,0,0,0,0,0,0,0,0,10.1775058710925,10.1532290000518,9.98215678813866
145,0,95,10.5052631578947,6.10474246537672,Inf,0,0,10.5091219394861,10.0420632363972,0,10.269372427981,10.3505295178694,11.2222045209856,10.4109089923145,11.3486530311654,10.402748778864,10.0738896029559,10.161106161616,9.59941832206637,10.3362309925901,10.0360972380053,0,0,0,0,0,0,11.8510551295218,10.0173988001462,10.9678193679753,10.4304850480936,10.3468493143337,10.4541838646569,10.0023320081111,11.0288826245009,0,10.8470380511014,10.6767415898671,9.97695426547642,10.0570993049689,11.1707022750473,11.1175966778197,0,0,11.1802815172176,10.8444559361258,10.6749985277816,11.1686723520767,11.1431162798267,10.3333372245211,10.8907717781669,0,11.7755864008002,10.1434205964945,10.8210264092131,10.66436773467,10.0543472200087,10.8742453732904,0,0,11.1173496209937,10.3651950719256,10.432940189288,10.7348427950994,11.4572985761672,11.0955814968473,0,0,10.6729469803035,11.7680777559345,10.67152272751,11.0305909376634,0,10.2963693626259,0,10.6807918487552,10.2401715192384,10.8642418844777,10.2475194272274,10.0984603604484,11.0989354948703,11.2326305278036,10.4541358007235,10.8374338109165,11.1407449451717,10.8997983235183,0,10.5246441974706,10.6412704193986,0,12.2516215285449,10.2985712766961,0,0,11.1793111290283,10.0780635317824,10.1370550562613,10.4262836897669,11.0486606817915,10.0360737390457,10.305474486612,10.5013215718255,10.8184294690114,10.2227849874921,10.3122567226943,11.2535086873552,0,10.7731471034572,0,10.0407562863501,0,11.6940139431431,0,0,0,0,0,0,0,0,11.6375680977669,0,10.9477976002046,0,10.3383651554068,0,13.6402133399268,0,11.0216090491687,10.9789922181389,0,0,0,11.1085120314196,0,0,0,10.3078976278565,11.4212310435077,0,0,0,10.659213161336,0,11.2420805907107,0,0,0,0,0,0,0,0,10.4900998715231,10.5799513867353,10.4740783923898
146,0,95,10.5052631578947,3.5747721635466,Inf,0,0,10.4372997423096,10.2969805711145,0,10.671095552289,10.7548960921171,10.9699827571426,10.7603952535677,10.5666363363402,10.8294251191166,10.4431006100069,10.7732045796274,9.63786806819215,10.4069526239838,10.4174779141111,0,0,0,0,0,0,11.4555893285489,10.3982659176909,10.5997040604094,10.4105073846388,10.3562802373112,10.5132604119578,10.7005439737165,10.8708575705805,0,10.7984759465526,11.0257698029457,10.0826076593478,10.4311533016514,10.7691625681848,10.9415909812378,0,0,10.9165184255342,10.7641064914695,10.7398849218837,10.8334368874079,10.9203863267045,10.4206362484007,10.6557857030297,0,11.1059934625606,10.6003570311121,10.9540336663364,10.7369139124344,10.1542616391433,11.2122498001095,0,0,10.7997481386006,10.558572841886,10.6329435192516,10.8955266078716,10.9069688078254,10.8081510337057,0,0,10.8861985159923,11.4889286832951,10.9307563227385,10.8278242244068,0,10.5890204363651,0,10.3299285481612,10.4262880526934,10.9951492011934,10.3683021408902,10.5392860680964,10.7225408870127,10.7694947671134,10.589258802694,10.5925962475107,10.8208527123148,10.593408380809,0,10.6459675054995,10.8334334309223,0,11.4159619432014,10.4675121739792,0,0,11.0298648296696,10.2900120218424,10.4510204377048,10.5925077044797,10.8739057699924,10.5868527056921,10.3244698795455,10.3760817847904,11.0008231974918,10.5992793446501,10.5453359653065,10.6696570123702,0,10.8076063034837,0,10.5473868099167,0,10.9096998937086,0,0,0,0,0,0,0,0,11.3846011333802,0,10.8262861684477,0,10.5896174150404,0,11.695631009826,0,10.8020236339477,10.763732066552,0,0,0,10.9575204009228,0,0,0,10.8669035864139,11.0205904819053,0,0,0,10.7624967744076,0,10.6670190458418,0,0,0,0,0,0,0,0,10.5781682295671,10.5281795044797,10.4773281362851
147,1,95,10.5052631578947,2.68846834560051,Inf,0,0,10.5011802112912,10.4868861801553,0,10.7637155292785,10.7866737846772,10.8185821401222,10.7534388257363,10.5876378460841,10.7880644738954,10.6014142662532,10.845516410607,9.66887124282971,10.4712831851514,10.5794350284157,0,0,0,0,0,0,11.1503139493344,10.4117936587666,10.6614928961177,10.4851099274353,10.4641118727778,10.5876627031655,10.7907594973059,10.7734727252443,0,10.6584144669114,10.8936968036601,10.4815426132457,10.6806195673299,10.7681551334004,10.8065677928339,0,0,10.7551436122066,10.8070584668387,10.7471243973702,10.7226144867814,10.7629814778113,10.540773610226,10.6168215919966,0,10.89693713009,10.6333129847818,10.8654491819629,10.7039993803112,10.3275728108865,10.999769645686,0,0,10.733872726763,10.8176043957566,10.6684202892833,10.8884669878845,10.8209535639519,10.7546977736188,0,0,10.9564089904682,11.2378193509307,10.8879066545381,10.7379905384001,0,10.7172475038618,0,10.5312980721945,10.5367858649621,10.9362772944186,10.6601135119794,10.6085208065376,10.686821853683,10.7933642765987,10.6359334527399,10.6535450627397,10.6931834860124,10.7138879400308,0,10.6517311260649,10.7870234812555,0,10.9186499413272,10.5536948656044,0,0,10.8639044337581,10.5844331948449,10.5523662186672,10.681927794241,10.7924735423347,10.8808978458784,10.4721361769846,10.4413700500342,10.9012908667096,10.7014667031111,10.6284741004368,10.6006659572368,0,10.6596692080221,0,10.6602911918276,0,10.823809345129,0,0,0,0,0,0,0,0,11.0024621288299,0,10.7622192668806,0,10.730288473278,0,11.0357476367454,0,10.6847486011228,10.6675493225828,0,0,0,10.8146380960018,0,0,0,10.8242827754958,10.8139705868965,0,0,0,10.748463015586,0,10.7063364405102,0,0,0,0,0,0,0,0,10.5588373360195,10.5081723561768,10.5834827537974
148,0,96,10.7395833333333,13.5511969174978,Inf,0,0,10.6021381012731,10.6033400474588,0,10.7169539093304,10.7422838780794,10.7383183282011,10.7090183258995,10.6221220017752,10.7413626782126,10.6895418795219,10.8200674794614,9.69652886642203,10.5324451281685,10.6796130731037,0,0,0,0,0,0,10.9607374239882,10.500876348859,10.6883560857914,10.5440737801186,10.552315180987,10.6399133179412,10.7816128687528,10.6976764404039,0,10.6338037391899,16.3207699765374,10.592637406644,10.7522543350045,12.8547618282038,10.7305846535134,0,0,10.7113421779378,10.7706183939217,10.7298573694843,10.6738436786686,10.6969819655411,10.610897078368,10.6408390380301,0,10.8007235213164,10.6647833747742,10.806263884891,10.6786223813143,10.4590238339957,10.8502349963821,0,0,10.7255286760002,10.8154426720593,10.6527627190092,10.7734840380168,10.7751731275421,10.7346863277157,0,0,10.8737137196466,11.0355991037446,15.1922448614461,10.6748336103066,0,10.7940688629459,0,10.6204812953815,10.5907017128292,10.8457775603498,10.7298788841601,10.5991824943001,10.682360679125,10.7634705646224,10.6573751901706,10.7021867410819,10.7065286461171,10.7609039787552,0,10.6293707571691,10.7636311382961,0,10.7639167685831,10.5999929806795,0,0,10.809666838907,13.6445279372368,10.598996673254,10.6672321466185,13.9735714895952,10.9241304038564,10.5661870830739,10.5538937450357,15.2995229152391,14.4349992806645,10.6180348280059,10.6182940815132,0,10.6516127419859,0,10.6897394743895,0,10.7722288216482,0,0,0,0,0,0,0,0,16.9513592786128,0,13.9411365154122,0,10.748385423466,0,10.8104263368734,0,10.6677654826067,10.6366138946546,0,0,0,10.7403916235492,0,0,0,10.744774870066,10.7555718845305,0,14.1953279565081,0,10.736190048974,0,14.2006538809856,0,0,0,0,0,0,0,0,10.5664271258239,10.5432373476731,10.627177786457
149,-1,96,10.7395833333333,6.07805662493238,Inf,0,0,10.6534116106166,10.6688976074884,0,10.7024448742728,10.7076095522396,10.7176248195297,10.6758513316174,12.2212035014103,11.1449313226858,10.696358178742,10.9540223272803,9.72105521123934,10.5783864363849,10.7173855897724,0,0,0,0,0,0,11.42257483947,10.5779616231092,11.236593258619,10.6480903121678,10.6018268998116,10.6559157274392,10.7534573963641,11.0805431132239,0,10.6440372145272,13.0156031767977,10.5983627707599,10.741083851704,11.2327541539443,10.7097956109684,0,0,11.3004945610367,10.7441368766765,11.8976359979426,10.9011743680099,10.6709747132411,10.7571980673882,10.6659617336385,0,10.7569571186721,10.6724504160159,10.7661534787273,10.671647193812,10.5473736666069,10.788389324814,0,0,10.7209455641026,12.7875095206482,10.953749730274,11.3901212234905,10.9991773957575,10.9063584447831,0,0,11.5273266005875,10.9027455029774,12.0054539156015,10.6385434605794,0,10.77436534689,0,10.6611148288762,10.6153714156125,11.2973433006173,10.7142629163978,10.6154024157924,10.6814403782392,11.7810181332846,10.7425867571551,10.7239663239451,11.0650441637106,11.4863120592867,0,10.8808490111618,10.9687942282139,0,10.7070087664648,10.8047124035728,0,0,11.0740585070429,11.6013208214577,10.6365400399035,10.662084934541,11.8625783320385,10.8723430282565,10.8078763904413,11.1309684857167,12.040481765119,11.7670440612863,10.9546812528718,10.6383215053396,0,11.7178769982313,0,10.6881005826559,0,10.7300403149718,0,0,0,0,0,0,0,0,12.1355969712575,0,11.5188762876839,0,10.8801182574667,0,10.7438778191602,0,11.4377989120263,11.239975146416,0,0,0,10.977826184162,0,0,0,12.3520893487812,11.1681538050508,0,12.2976358446768,0,10.9423452212464,0,11.9307104091582,0,0,0,0,0,0,0,0,10.7975949259822,10.9514386261684,10.8205391493009
150,0,95,10.7894736842105,10.0765048060413,Inf,0,0,10.9012599302994,11.0433038620378,0,11.1598169369315,11.2102650033298,10.9143574789221,10.9684927598715,11.3209441810406,10.9237029142047,10.9898114860055,10.9480128292131,9.74773672380586,10.7482922188128,10.8344706786248,0,0,0,0,0,0,11.3258688621045,10.7632455407838,11.031154416967,10.6900811431506,10.7303268558023,10.6585382056021,10.7968505944112,10.9742942696954,0,10.6529665242884,11.6965630862375,10.61326278345,11.1154443678804,11.2244243620391,10.9977667837793,0,0,10.9505729859845,10.9103412478869,11.3319054521393,11.0574561105811,10.909008899497,10.7974852851493,11.4516744021626,0,10.920266782184,10.7615550231634,11.1470571005282,10.7673889067122,0,11.0195156011643,0,0,10.817856390579,11.7423683950028,10.9750985941322,11.5037150176529,11.027172850898,10.9361523647365,0,0,11.4744929673771,11.2187758042979,11.3373920168812,10.954250184956,0,10.9977468548284,0,10.6736318390029,10.733372884144,11.1951399664868,10.6856002636479,10.8641678679936,10.7801385953422,11.164843037579,10.8890390413998,10.7543168589046,10.9315878866179,11.0843066997342,0,10.9102080359242,10.8264400255508,0,10.8614938831952,10.863677323411,0,0,11.0787274559206,11.1222829329552,10.6657861629903,10.8634108784147,11.2804706261047,11.1083155380195,20.2927368003697,10.9753309234569,11.410082351124,11.0596186851114,10.8723717820944,10.8082793055254,0,11.1068183602826,0,10.8898527112196,0,10.7508584200375,0,0,0,0,0,0,0,0,11.1370100212778,0,11.2710903392836,0,10.9188749122757,0,11.2704410424242,0,11.0603066384902,11.1799282986231,0,0,0,11.1009509265552,0,0,0,11.6310577594172,11.0521501214813,0,11.5246686893543,0,10.8911198925605,0,11.1711330333549,0,0,0,0,0,0,0,0,10.7929438880977,10.8925328334706,10.9675035477872
151,0,95,10.7894736842105,5.13062957074307,Inf,0,0,12.2174588515219,11.0762302327059,0,10.9779083301904,11.0202143329124,10.9691060180885,10.9911539034655,11.0506869983072,11.033959738369,11.0327082119039,11.0330823810247,9.77679542285387,10.845939381306,11.7254960418821,0,0,0,0,0,0,11.1941463381353,10.7994904709254,11.031955876741,10.7806085301729,10.8069556921423,10.714622769519,13.0145512733852,10.8833826516273,0,10.7725011946761,11.3013915252192,10.8328749220891,11.1193180361955,11.1371373286727,10.9605277965121,0,0,10.9455865388159,10.9560883246963,11.2099343333343,11.0210693913429,10.9571165355728,11.4299362359819,11.2452593297839,0,10.982933898457,10.9249539648541,11.0672988314592,10.9565256932117,0,11.0039971823393,0,0,10.9073912099179,11.2609825456066,10.9337885375614,11.1909642954383,11.0125013482281,10.9942380186817,0,0,11.2503998559449,11.2600387953071,11.1312511566344,11.0553367829537,0,11.0942547962827,0,10.8028840016105,10.8330788282054,11.0924233035319,10.8975674769154,10.9417474611644,10.9398246748582,11.0708739433637,10.8963038108858,11.0027421587904,10.9831583794726,11.0094807713637,0,10.9080882752012,10.880575054562,0,10.907014362429,10.8914243667114,0,0,11.0790915771422,10.9704444201386,10.8961973888913,10.9199843380758,11.0582722712432,11.1494727890684,12.4864051766312,10.9969200158874,11.1562493390885,10.9980541153497,10.836435291838,13.774486841535,0,10.9699383373824,0,10.9428100669189,0,10.9303009424595,0,0,0,0,0,0,0,0,11.045917145825,0,11.0298957982245,0,10.901038048036,0,11.1184941544199,0,10.9810923711497,11.0382231933618,0,0,0,10.9851418099176,0,0,0,11.2592522768359,10.9905027339306,0,11.2046179779867,0,10.9524023516088,0,11.0808655786866,0,0,0,0,0,0,0,0,10.7951740218139,10.8707810044544,10.9600537276783
152,0,95,10.7894736842105,3.33335742026566,Inf,0,0,11.4735006125612,11.245361822196,0,10.9323963592189,10.9526934617297,11.1731460330479,10.9656402195925,10.9456505411861,11.0232129832843,10.9548475645348,11.0200344268133,9.80436359215808,10.934357641864,11.2705633374081,0,0,0,0,0,0,11.0713297147143,10.8432737222211,11.231038842717,10.855277388414,10.8750886072172,10.8632056769693,11.954641738015,10.9096237707913,0,10.8714862835217,11.1220452964992,10.9281125294169,11.0860049539288,11.2764010189613,10.9690957772771,0,0,11.1395898713931,10.9841845762873,11.077245403592,11.0326548536026,10.9734084943695,11.2376902018448,11.1110978448366,0,11.0000508274377,10.952613334026,11.108618745741,11.1516471721937,0,11.0256718196575,0,0,10.9678047676568,11.1099918681214,10.9321920993225,11.0584521009563,10.9991239298526,11.1389057366668,0,0,11.2638107729981,11.1803491006687,11.0919142207752,11.0216783642473,0,11.05991403663,0,11.1342474190544,11.0835644089085,11.0404746385429,10.9677859734007,10.931605481801,10.9510698620804,11.4220007994859,10.9633601961887,11.24116940045,11.1659525524817,11.033782144586,0,10.9182312074457,10.9502350752088,0,11.1352009648474,10.914776885648,0,0,11.0452712456312,11.2699258572496,10.9838583927132,10.9123887241947,11.025322531075,11.102898079616,11.3164040094619,11.1720966775447,11.0868417283582,11.2663907449452,10.8367139477344,11.7468178825455,0,10.9502380790078,0,10.936708841343,0,10.9552861316956,0,0,0,0,0,0,0,0,11.3106383467304,0,11.106614816919,0,10.9368138189353,0,11.0150724594904,0,11.3148600756998,10.9615326123039,0,0,0,10.957661923004,0,0,0,11.051310911583,10.9872456115958,0,11.052407823099,0,10.9706840027567,0,11.0323860654478,0,0,0,0,0,0,0,0,10.8392393674651,10.8791245528452,10.9412109046612
153,-1,95,10.7894736842105,2.80545021995441,Inf,0,0,11.1324436818106,11.2130528325353,0,10.9490712149914,10.9551119991345,11.1570968508849,10.9988919804194,11.0566605374246,11.0332299870168,10.9331746549383,11.0272891271027,9.83054228110145,10.9659151301751,11.0840522119644,0,0,0,0,0,0,11.0524301985716,10.9168904535693,11.1526404281651,10.9235778507574,10.9603893124853,11.030526982162,11.3610917070075,10.994915888386,0,10.9212459381988,11.0605006678814,10.9311668695376,11.0420850696426,11.1789746338684,11.0474045700281,0,0,11.1518311676307,11.0170335621291,11.0941941312977,11.0117445583351,10.967645875896,11.0970983214673,11.0985125313885,0,11.0875905159769,10.9543474095777,11.0662227324371,11.0646490715539,0,11.060971070202,0,0,11.0555303639112,11.1054341998833,10.9560064568998,11.0910343527322,11.0557427541314,11.0976395632721,0,0,11.1303076980326,11.1171905310981,11.0896103154817,10.9701750633948,0,11.1095870895358,0,11.0466672835206,11.0786234244057,11.046243673189,10.9661763359576,10.9403495794225,10.9911111565839,11.1788162192506,11.0205751109782,11.1563110420818,11.1231317237757,11.0925620324605,0,10.9833271930704,10.9812636082602,0,11.0369473851125,10.9588109412592,0,0,11.1075357953503,11.170639850045,11.1169439837342,10.9801518854299,11.0638545578292,11.0597797784367,11.0846589819676,11.1760573906653,11.0989513982706,11.115964544572,10.8796353058757,11.2035377908513,0,11.003751935968,0,10.9439704288875,0,11.0129478446268,0,0,0,0,0,0,0,0,11.1506598763433,0,11.0491152338981,0,10.973105270584,0,10.9848237518959,0,11.1647016852821,10.9520856882276,0,0,0,11.0076669570557,0,0,0,11.1675085735135,11.0507330895546,0,11.0265658184902,0,11.0013519320328,0,11.0358172937006,0,0,0,0,0,0,0,0,10.9046462016521,10.944854525109,10.9610125242525
154,-1,94,10.7978723404255,2.90100264185459,Inf,0,0,0,11.1393547596217,0,10.9934541721147,11.0068467131326,11.5655248419377,11.0100868005308,11.0542720650432,11.0123431715211,10.9605413565317,11.026009443184,9.85588235474632,10.9823539827387,11.0296554365994,0,0,0,0,0,0,11.0495389683792,10.9799059976454,11.0674515303434,10.962491558161,10.9916759272718,11.0387311448023,11.1503208650416,11.0110620950865,0,10.9786427469891,11.034921599434,10.9391952559851,11.0724273553967,11.124540504874,11.0442604785618,0,0,11.0991130174839,11.0196807626729,11.0706155774085,10.9999114534604,10.9766657544295,11.0569995496298,11.1146692122225,0,11.0869039690887,10.9830663903052,11.077426871689,11.0135983297051,0,11.0874137767307,0,0,11.0408620367649,11.067181991007,10.991033831968,11.0805785797674,11.0677156321053,11.0542859754614,0,0,11.0712820632849,11.0900988603896,11.0699639708411,10.9541009952411,0,11.0696959969283,0,10.9861847809821,11.502075167418,11.0673091040682,10.9906714074338,10.9786674409418,11.0295748336627,11.0809603152693,11.0310395253426,11.6198230433836,11.5235396148744,11.0759415289175,0,11.0141269654854,11.0044431884247,0,11.0113000634726,10.9912301572566,0,0,11.0861998899024,11.0855635803754,11.1284000233934,11.0179297689477,11.0607719624083,11.0521709196662,11.0641757270806,11.10759235014,11.1047114711717,11.0366234159289,10.928370568821,11.0680114195804,0,11.0257567471961,0,10.9872673818077,0,11.0319247075123,0,0,0,0,0,0,0,0,11.0360964763455,0,11.0290398765452,0,10.9899565000524,0,11.0432931651861,0,11.0797124354239,10.9813128712115,0,0,0,11.0354094772415,0,0,0,11.1080006839429,11.0563669331957,0,11.0220403044973,0,11.0267560719345,0,11.0136779089902,0,0,0,0,0,0,0,0,10.9572148817505,10.9801712141115,10.9826516205681
155,0,93,10.8172043010753,3.56116583146852,Inf,0,0,0,11.0801363653363,0,11.0136949458133,11.0206750512395,11.1542137453202,11.0146033908286,11.039811919659,11.0121495669427,10.9941335721341,11.0359068257267,9.88022921971606,10.9967288207484,11.0265634804586,0,0,0,0,0,0,11.0430405114977,11.0055501546003,11.0370138343333,10.983527313639,11.0810811657049,11.0139498734885,11.087178394128,11.0708568874154,0,11.0026577035149,11.0234988905899,10.9736983727213,11.0730813317079,11.0859354785603,11.0331550543592,0,0,11.0683611274224,11.026561935092,11.0563192938619,11.0118323812071,10.9966571176355,11.0449993876622,11.084732791992,0,11.0643027554075,10.998482542605,11.0678503735794,11.0040978613856,0,11.0729983699925,0,0,11.0300230931315,11.046399350996,11.0076679937393,11.154987889846,11.1591479173652,11.0408979833323,0,0,11.0503794246054,11.0715342053133,0,10.9738958787112,0,11.0365572899187,0,10.9918138093277,11.1696972826984,11.1113761406164,11.005201535487,11.0044532305692,11.0427860468533,11.0522395963982,11.074825763991,11.1573269449878,11.118298523251,12.97502758836,0,11.4539634658158,11.0250002911964,0,11.0087857865421,11.1713890875878,0,0,11.0588329900674,11.0502909084737,11.1023129901194,11.0295299684692,11.041211241355,11.0642493066425,11.0602160536788,11.0699061636493,11.0722852578842,11.0155078597981,10.9670613548289,11.0450068121693,0,11.0320162006641,0,11.015514841721,0,11.1301963059346,0,0,0,0,0,0,0,0,10.9989426420045,0,11.0295257121811,0,11.0014958365255,0,11.0544344724432,0,11.053421988168,11.0017674542246,0,0,0,11.0785006357624,0,0,0,11.0593539181106,11.0511831535966,0,12.1166017377305,0,11.0341570070299,0,11.0239669923322,0,0,0,0,0,0,0,0,11.3044762526622,11.024555653655,11.0467458367289
156,0,93,10.8172043010753,2.69759593370371,Inf,0,0,0,11.0530310308923,0,11.0246007050513,11.1714843992881,11.0688485659524,11.0202671823956,11.0397124855824,11.0211444481442,11.3223783553595,11.0495448662792,9.90385959607685,11.0762202021084,11.0435716032955,0,0,0,0,0,0,11.0522247016798,11.2121461548158,11.0379926353001,10.998298883608,11.1302597049077,11.0041106741316,11.0641162337016,11.044140255688,0,11.0493724193997,11.1481626629021,11.0005901324903,11.0799288039394,11.1202686406363,11.030603080328,0,0,11.0494411347903,11.0341996187312,11.0444251188291,11.0192530107781,11.0129897206296,11.0561906869596,11.0665874939033,0,11.0539558374031,11.0296250832713,11.0660492971875,11.0120413629194,0,11.0758069375878,0,0,11.0310794275518,11.0341583379628,11.0254029036805,11.0817818744202,11.0825698033153,11.0515703323093,0,0,11.0414136606178,11.0538676503286,0,10.9953674620821,0,11.0274777954102,0,11.0075580101658,11.2813712306145,11.0733998922974,11.0122435782155,11.0309317478947,11.0663519418294,11.0389220256561,11.0626710663894,11.0791279907391,11.0444422365621,11.3102755267093,0,11.2421148663389,11.045566535103,0,11.0375163457532,11.1156078161436,0,0,11.0454165138869,11.239400005894,11.0708579621826,11.0322999377024,11.102019225956,11.0913830111908,11.0688746198703,11.0507376106491,11.1458720718921,11.1016075235851,11.1845381030398,11.0509910081489,0,11.054811500439,0,11.067429058572,0,11.0765927385974,0,0,0,0,0,0,0,0,11.1579582827227,0,11.1031076090514,0,11.0123059634763,0,11.0500186791618,0,11.0414892981682,11.0228619057673,0,0,0,11.1596585407542,0,0,0,11.0425442886178,11.0449923768698,0,11.1004815728581,0,11.0555343698998,0,11.1068375524488,0,0,0,0,0,0,0,0,11.0770831927655,11.0166860835157,11.1397450315471
157,1,93,10.8172043010753,2.60327214861377,Inf,0,0,0,11.0604712089961,0,11.0414618481023,11.0791421334753,11.0560970931925,11.0273529263644,11.184718830995,11.0391188343911,11.2298326099375,11.0497423701896,9.92647233124377,11.0834465239081,11.0786945187398,0,0,0,0,0,0,11.0830999953118,11.1580688029,11.0669369701639,11.0463707568322,11.1311890626075,11.0081974254023,11.0558331380842,11.0709533781121,0,11.074101123804,11.071688292311,11.0270798906836,11.0627612754687,11.0681361339279,11.0490142531907,0,0,11.0740084316862,11.0713517725675,11.0813195458153,11.0618945303816,11.0321833649326,11.0571178971068,11.063965401395,0,11.0651157783517,11.0773626745661,11.053378507277,11.044492826852,0,11.0560100022048,0,0,11.0541433088521,11.099619061166,11.0331529182313,11.0696891682755,11.0730258898884,11.083285034143,0,0,11.0567713803998,11.0526095891489,0,11.017646160115,0,11.0281673571147,0,11.0416883554947,11.2191765112187,11.0763682775685,11.0182667828179,11.0284224435067,11.0702093621348,11.0566520962362,11.0867430547858,11.0761538806946,11.0419593251614,11.125283854859,0,11.1026112922259,11.0664670712276,0,11.0363416985831,11.0773085918188,0,0,11.0508903927098,11.1367340845965,11.0541798187057,11.0787496444985,11.0604341912388,11.0796808294988,11.0650744388358,11.1058837372747,11.0647089816523,11.0499919727168,11.0881607307881,11.0777979734306,0,11.096602640888,0,11.0969563589778,0,11.0737482752532,0,0,0,0,0,0,0,0,11.045797327203,0,11.0619413498222,0,11.0298156801089,0,11.0448889930547,0,11.0600900972897,11.0447361463789,0,0,0,11.1068670051603,0,0,0,11.0717502138242,11.0586549250193,0,11.0477462634239,0,11.0575518151514,0,11.0913316929308,0,0,0,0,0,0,0,0,11.0326703931913,11.032440495292,11.0987184773427
158,0,94,10.9574468085106,9.35762585891088,Inf,0,0,0,11.085110820372,0,11.0696743202166,11.0748883494343,11.0576262396349,11.0472547469914,11.1330781728862,11.0502730016452,11.1142791004812,11.049618301275,9.94841773106497,11.076047837417,11.0738654748078,0,0,0,0,0,0,11.0859379114767,11.1305536494237,11.0722401425248,11.064245830282,11.1025395605785,11.0305529662906,11.056224291572,11.0782411460973,0,11.0839202827318,11.0622082732451,11.0282539808981,11.0625872292817,11.0662113395463,11.0773466735018,0,0,11.0598839697292,11.0835277838679,11.0657761640536,11.0776096923319,11.0581250465641,11.0683754982328,11.0933498978573,0,11.0727137339099,11.0806333306585,11.0682856233919,11.0595387555179,0,11.0577466883713,0,0,11.0840017292409,11.0807694928063,11.040742593435,11.0671342627701,11.0702948999418,11.0755247416891,0,0,11.0635286131947,11.074452986129,0,11.0344105957165,0,11.0463732631905,0,11.0778477499143,11.1319474671062,11.0670988927532,11.025086530256,11.0354536180298,11.079915331977,11.0483671165571,11.0886713944648,11.0633989441833,11.0406556757958,11.0767984176626,0,11.066706573792,11.0704291134896,0,11.0602575664897,11.0662283043358,0,0,11.0629282252397,11.0903367596016,11.0570025065016,11.0882860936953,11.0659040074125,11.0753695808668,11.0596824106345,11.0920459116126,11.0546437157662,11.0539241778305,11.0509574847008,11.0724499192468,0,11.0878369425466,0,11.0961720185824,0,11.0745428087323,0,0,0,0,0,0,0,0,11.0361153228402,0,11.0684367157223,0,11.0415053611723,0,11.0731681284064,0,11.0544001363258,11.0482075308917,0,0,0,11.0767058399292,0,0,0,11.0629425364027,16.5434680388855,18.31843085149,11.0580720355325,0,11.0701011706486,0,11.0775800482688,0,0,0,0,0,0,0,0,11.0480488450084,11.0496238127196,11.0700552728188
159,0,94,10.9574468085106,7.99674201625438,Inf,0,0,0,11.0805994849383,0,11.0771792110288,11.0728784980015,11.0614453854086,11.0545683439611,11.0971905466805,11.0641327826157,11.0737148276022,11.0581236570513,9.96937334342569,11.0705525259812,11.0700317369517,0,0,0,0,0,0,11.0820226455963,11.1009675388666,11.0705634481716,11.0669410317759,11.0800822853391,11.0465422675075,11.0662207003351,11.080333073189,0,11.0802320001364,11.0686402035213,11.0345518363146,11.0626079888658,13.1172843740564,11.0807823805568,0,0,11.0643150055263,11.0757924881332,11.0689346251765,11.0770299750429,11.066801042959,11.072247707455,11.0818483723592,0,11.0683957552108,11.0757072292759,11.067784317374,11.068949202539,0,11.0635723203554,0,0,11.0832643553134,11.0676870037558,11.052067036019,11.0627002365984,11.068780943703,11.0701509326488,0,0,11.0691242871546,11.0841258639594,0,11.0420006824858,0,11.0631782526489,0,11.0860934110895,11.0872653745612,11.0646226234115,11.0416800957593,11.0510208607674,11.0830307689483,11.0528908894205,11.0803066348372,11.0650524954232,11.0480517537603,11.0636929296552,0,11.0610804306617,11.0763330359205,0,11.0706180744778,11.0667237200559,0,0,11.0693128752977,11.0767901746647,11.0724276994372,11.0850873011619,11.0674051418074,11.0688896797947,11.0631711110051,11.0826994895486,11.0623987009506,11.0629543707249,11.0557613132096,11.0653203131781,0,11.0813899128488,0,11.082947963493,0,11.0765547517498,0,0,0,0,0,0,0,0,11.0478953043632,0,11.0721737931403,0,11.054766932566,0,15.6535623778389,0,11.0642219093965,11.0541448971984,0,0,0,11.0650686340236,0,0,0,11.0627006186938,15.263561699115,15.0316625561988,11.0615071850421,0,11.0764032177509,0,11.0741402920629,0,0,0,0,0,0,0,0,11.0616210842358,11.0604382567244,11.0612357728157
160,1,94,10.9574468085106,6.2186946968287,6,1,0,0,11.0753425187207,0,11.0778455916562,11.0738232057974,11.0655293836781,11.0610271967615,11.0798787365167,11.0689236838915,11.0654811547115,11.0638484725284,9.989368973979,11.0684512876811,11.0689081505069,0,0,0,0,0,0,11.3442996898714,11.0800188737067,11.0698674356665,11.1544626454209,11.0715951644878,11.0576480971465,11.0728975894226,11.0778035845288,0,11.0730052121915,11.0711429277931,11.048951334374,11.0666447080158,12.9690655259173,11.0765265333812,0,0,11.4386362343037,11.5948014188737,11.0708044718712,11.3329131826782,11.0700540738739,11.266572722639,11.0742808759967,0,11.067226446855,11.0703890947067,11.068636401105,11.0705053542334,0,11.0693790937266,0,0,11.0759632686707,11.0668715003447,11.0606042853295,11.0644884580477,11.0695073630855,11.2870197896924,0,0,11.0724905062213,11.082058555894,0,11.0504228560536,0,11.0690975459262,0,11.0801386370234,11.0704782807487,11.0663837898676,11.0513152277644,11.060842372059,11.0779270323393,11.0577233546595,11.0752630950307,11.0662176945524,11.8984939316939,11.0642534410582,0,11.0631143480269,11.0757717363283,0,11.072534828282,11.0678410876169,0,0,11.0707637283511,11.0726692210219,11.0769392318484,11.0791835681793,11.0680208572854,11.0659468736143,11.0663764420507,11.0765898522413,11.067426692875,11.0667026520729,11.06379707846,11.065191530458,0,11.3437526908845,0,11.0733250356799,0,11.0735935153507,0,0,0,0,0,0,0,0,11.0541685163697,0,11.074191967053,0,11.0648625167079,0,14.9992808099606,0,11.4836881506847,11.060190080748,0,0,0,11.313487765702,0,0,0,11.06785234522,13.9344763693418,13.1728527510967,11.0638206838503,0,11.0759055722829,0,11.0704921560386,0,0,0,0,0,0,0,0,11.0657738270582,11.0645121029373,11.0627929979421
161,0,95,11.2315789473684,12.8023875478945,6,1,0,0,11.0729869485986,0,11.1671749511216,11.1261452643255,11.13294021316,11.2006784163608,11.127821484552,11.1385211788755,11.0671490016753,11.1087434696706,10.0295340022938,11.0854976055755,11.0688166280216,0,0,0,0,0,0,11.4780732493008,11.0713009360232,11.1600346847631,11.1736080953444,11.0689886054568,11.0637971746347,11.0744856887577,11.1107546895764,0,11.0695468138046,11.207049505427,11.0593462134697,11.0692593941009,12.4904222422696,11.1822318590445,0,0,16.5233833486711,11.7118146207661,11.1177511997714,11.3640190254305,11.111542134484,11.3059068920778,18.0483516900729,0,11.232907383147,11.152138085322,11.1193864503698,11.1341347483068,0,11.1268286633222,0,0,11.1918078452729,11.0685561782683,15.0620512686469,11.3780995652668,11.0702711612021,11.356049287706,0,0,11.1340790387722,11.257440535266,0,11.0582679763817,0,11.1601417279101,0,11.0733653250522,11.0662476882922,11.0680126824266,11.0589639152374,11.0651913538544,11.094140642687,11.0625924349896,11.1243099772831,11.1025130291534,12.020680672751,11.066657065088,0,11.0656317025889,11.0721859635688,0,11.0718642965869,11.1067551069665,0,0,11.1425395753,11.0711197198621,11.0759262768673,11.2876477456055,11.1586158497547,11.0665486293868,11.0683884690024,11.1451854733676,11.0691552394449,11.0685222129066,18.8561336047547,11.1382547594032,10.5209414245916,11.3930923661892,0,11.069878325081,0,11.105716370363,0,0,0,0,0,0,0,0,11.0598332943475,0,11.0734264225741,0,11.0696083707906,0,13.8599141255775,0,11.5836140574778,11.0786590382322,0,0,0,11.4655922925309,0,0,0,11.2169820910571,12.9012114137505,12.1822286603039,11.0654035908707,0,11.0737067801904,0,11.1030922057436,0,0,0,0,0,0,0,0,11.2022039443321,11.1724656473925,11.0655608256422
162,0,95,11.2315789473684,6.69673504405666,6,1,0,0,11.1109070078592,0,11.2185791089961,11.1666367019173,11.2154270124586,14.0638217200927,11.1671760684097,11.1686282798961,14.0768199776595,12.693962821704,10.1055498699147,11.1196841652851,11.0690878119971,0,0,0,0,0,0,11.4950747380443,11.0687074370368,11.2245342638733,11.1687205186332,11.5684675975105,11.1016615411445,11.1469925633061,11.1490745781992,0,11.0941199590323,11.2508435334676,11.0644560301742,11.152151597302,12.0672504420469,11.240616913372,0,0,11.007258365042,12.9536788201137,12.3480871414555,11.3216177479009,11.1376439168742,11.2871727378128,10.8667906663899,0,11.3334669066305,11.2113383721499,12.0121922322428,13.0754143809048,0,11.1937544218504,0,0,11.243793245258,11.113081115024,11.0883797428179,11.5195081395474,11.130354623504,12.3098752224268,0,0,11.2416331088769,11.377297581373,0,11.0714309430298,0,11.2476912328538,0,11.0957087896617,11.0748194914533,11.8502838365072,11.1720329974269,11.1483278751056,11.8119667635138,11.1376396238976,11.5421565602494,11.162913218379,11.8446421807876,11.1028662240595,0,11.1313175977544,11.0847095830961,0,11.1084312919508,11.1421388611503,0,0,11.2142337771542,11.0893265620717,11.1000858573568,13.2639460294876,11.2361491489355,11.0736767075698,12.2484194570467,12.0305807142944,11.1229080990979,11.0860184543594,10.9058682266941,11.2093805520324,10.2613748420403,11.3546167486821,0,11.853826202492,0,11.1694051538424,0,0,0,0,0,0,0,0,11.0716256398358,0,11.0787463585562,0,11.0844163533948,0,12.8942585727927,0,11.545849036808,12.0942865901147,0,0,0,12.1133474507473,0,0,0,11.2783471010685,12.2000807399767,11.7042982556161,11.0989039275238,0,11.1223698790117,0,11.1305272249367,0,0,0,0,0,0,0,0,11.2666108942339,11.5920875682075,11.1210445292251
163,0,95,11.2315789473684,4.55469929754331,6,1,0,0,11.5973999202961,0,11.2269111699832,11.1913714704601,11.5399669485466,11.2574860169699,11.3335814651283,11.1854050494694,11.1543389052276,11.4091900955508,10.3352670672709,11.2267499341941,11.2270014652845,0,0,0,0,0,0,11.5037410971308,11.4049299726716,11.3482564548345,11.2227624131958,11.274170276159,12.2112610571107,11.5129580432944,11.2832600755598,0,11.3147672260343,11.249601128314,11.1377130454372,11.6979360299794,11.751225078194,11.7095153296472,0,0,10.6518024032901,11.7669942225104,11.2059180968884,11.4768036869938,11.5036784600429,11.4852267375323,10.6559842200707,0,11.8516075242522,11.4780814499703,11.383638937205,11.102979011739,0,11.2479159883416,0,0,12.0337402560912,11.7760110685718,10.8273087996672,11.5045181487482,11.3571064460595,11.4228072404622,0,0,11.8089506273138,11.4151857863814,0,11.6804809501529,0,12.234803458582,0,11.4982973741137,11.3868035045945,11.2750433700808,13.5301585153237,11.5878761753889,11.3874696259597,12.5760103344574,11.3285474234695,11.5122850814254,11.6313106896674,11.6351662372436,0,11.365397867554,11.2635610111586,0,11.1492510760672,11.2720294465352,0,0,11.5910953139519,11.5650287573855,11.3958391858791,11.3580789050753,11.8131923333894,11.523736636049,11.3875483868971,11.3412600146691,11.1825414109654,11.1071063334765,10.5999292527726,12.3197673222751,10.3254840683183,11.6434235784779,0,11.4398543927474,0,11.5018683649591,0,0,0,0,0,0,0,0,11.1001491492309,0,11.1156575961455,0,11.1128813738332,0,12.2136057693359,0,11.8529097444848,11.3818460965551,0,0,0,11.4178108051775,0,0,0,11.2775570097821,11.7776199268726,11.4844315282984,11.6305291407003,0,11.4660746288155,0,11.4473421672685,0,0,0,0,0,0,0,0,11.3435830306306,11.2452022105884,11.2991291272259
164,0,95,11.2315789473684,2.51790467642106,6,1,0,0,11.4054498962187,0,11.5150953366372,11.4529993878055,11.508683908247,10.8996335595942,11.4315420624215,11.4406357360086,10.8464794125849,11.0965310700644,10.5754941610165,11.2979047783411,11.3857462629823,0,0,0,0,0,0,11.4908773660093,11.4035768667924,11.3411376303421,11.2443742097029,11.1635316856873,11.3589882604559,11.4844422081241,11.3832613319835,0,11.4523814821062,11.4158139970208,11.5317476967482,11.470228781861,11.6788365732502,11.4981067655321,0,0,10.7654704741577,11.1793381737708,11.0732266497389,11.4972853536004,11.4241404524096,11.4210457561949,10.6954104789885,0,11.5550825719524,11.5211078296542,11.2139951561538,10.9581452809771,0,11.5588955166192,0,0,11.485341528087,11.2644541957085,10.8151836800272,11.5457758354472,11.3354040312599,11.1843251735467,0,0,11.4898127303067,11.5063323165247,0,11.4671706283085,0,11.5965500972711,0,11.5223890813672,11.305541467035,11.2004202560109,11.4847248487871,11.3745200874153,11.1820276625598,11.473846827899,11.2719944604769,11.5341219441402,11.4652922618996,11.4344748041067,0,11.3985641776566,11.4069508181291,0,11.4948642551678,11.3032422143354,0,0,11.5282110388073,11.4195789562955,11.4234890177689,11.0177916716833,11.4728680376864,11.3437704786821,11.1772117520853,11.1729759024007,11.4718870103753,11.372134266863,10.6491729656625,11.3666721478206,10.6141992156579,11.5063226194612,0,11.14914729799,0,11.5001116907888,0,0,0,0,0,0,0,0,11.5631882435587,0,11.4886731526331,0,11.3445061509396,0,11.8006407901978,0,11.6071235323384,11.1537299141739,0,0,0,11.2545545483687,0,0,0,11.4061005300176,11.6147867285478,11.4279195705196,11.4198658828832,0,11.3934265689372,0,11.4624288832333,0,0,0,0,0,0,0,0,11.3441572410812,11.1971921437973,11.3774250928343
165,-1,95,11.2315789473684,1.76038495298088,6,1,0,0,11.2750999578985,0,11.4785262702535,11.4370285953388,11.3829932091476,10.8992855746685,11.3823580296829,11.462019152647,10.891928664859,11.0254181431014,10.7740959631473,11.3100833002625,11.3498125958297,0,0,0,0,0,0,11.4561545741369,11.2548195011991,11.4116881270656,11.2969542774834,11.165047527933,11.1201571144826,11.3897512784807,11.3975494219405,0,11.3640592334957,11.4662206830571,11.3917607275473,11.3035730860197,11.5538208637378,11.2983731107404,0,0,11.0045763788044,11.0384535457829,11.1438586271366,11.3906114382613,11.3113020101533,11.3527290808091,10.857469894169,0,11.3484510736877,11.3710515108881,11.168650517328,11.0352678148828,0,11.5375408834088,0,0,11.2069366979474,11.1997862825386,10.9281289431745,11.5117568462734,11.3742236538741,11.1654928222289,0,0,11.2979385753001,11.4770644390593,0,11.2505433531303,0,11.2362104480438,0,11.3049530205103,11.2784923954581,11.2279271941914,11.0035901927212,11.2555428745184,11.1585953521498,11.1034438469913,11.2470724209133,11.3969218924099,11.4861201588196,11.3181615972244,0,11.3481699271099,11.3496134478979,0,11.4462656001099,11.2963650317652,0,0,11.3837064175627,11.2854726255457,11.3403546437973,11.0235646380709,11.2846008953372,11.2733157229094,11.1383442240688,11.146503701364,11.4670788224672,11.412814236645,10.8392496354177,11.1514243530205,10.8711627444432,11.3292884420192,0,11.096224068453,0,11.3576155019904,0,0,0,0,0,0,0,0,11.4575193577747,0,11.4171188078441,0,11.3925536345892,0,11.6237529921302,0,11.3455269395932,11.0966939452884,0,0,0,11.2386254368158,0,0,0,11.5223302141297,11.5172505299828,11.4041236171062,11.2814739505209,0,11.3275844023595,0,11.3341922468043,0,0,0,0,0,0,0,0,11.2918443250864,11.2072107829464,11.3422459062364
166,0,94,11.2872340425532,3.82046061911619,6,1,0,0,11.2279135715617,0,11.3389229593601,11.3588183831607,12.5811263611703,11.009945156445,11.2876724370683,11.3626977685814,11.0261714092278,11.0700840063301,10.9303213645079,11.2954817398564,11.3009326380368,0,0,0,0,0,0,11.408978123425,11.1923078166192,0,11.313631936852,11.1999197147783,11.0924115615949,11.3100243995585,12.3483337815218,0,11.2657225696815,11.3953497721402,11.2714462222685,11.2357685743959,11.4404185219495,12.2528785035708,0,0,11.1481779615639,11.0691072515884,11.1916953043142,11.2937929762435,11.2422138014843,11.298890401514,11.0159313208912,0,11.2574185871969,11.2643213183205,11.1952485227622,11.1279547631145,0,11.3913941723082,0,0,11.1482033125412,11.2409649798609,11.0378691715162,11.4384224166704,11.3566471694188,11.1956532736384,0,0,11.2347809140996,11.4237336366101,0,11.1575268034866,0,11.1161332065178,0,11.196781050795,11.2684086823254,11.2394608806661,10.9219449633069,11.2079434763943,11.9343165917796,11.0419751743668,11.2398643178975,11.2872206059627,11.4669064562507,11.2427980524905,0,11.2795471590444,11.2883395419044,0,11.3318246988701,11.2930210576789,0,0,11.2831731031906,11.2199389011933,11.2724016776352,11.1092250682665,11.23136586911,11.2691158998772,11.1467455018884,11.1704224741186,14.2668527919332,11.3398392858528,10.9977564089561,11.1400194156961,11.0154934238846,11.2471844231454,0,11.1350988908366,0,11.2681772770178,0,0,0,0,0,0,0,0,11.3004977627493,0,11.3163053308356,0,11.3464114511466,0,11.518704603509,0,11.2527398392581,11.5968185633067,0,0,0,11.2601886508351,0,0,0,11.403529684395,11.4354435884405,11.3552224214263,11.2049428209111,0,11.2742789415608,0,11.2547009704299,0,0,0,0,0,0,0,0,11.2891261320592,11.2485028146612,11.2991877008939
167,0,94,11.2872340425532,1.25912607951249,6,1,0,0,11.2196227712339,0,11.2577766429799,11.6171655118607,11.4751805132963,11.1011235975124,11.2362926613045,11.2802587360526,11.1180515218551,11.1351496182609,11.0457857898688,11.3231273721861,11.2684586142035,0,0,0,0,0,0,11.55349452997,11.1906940290011,0,11.3281763511844,11.2288172985228,11.1282689182759,11.473130685694,11.4965482694201,0,11.2187928623484,11.5509407625353,11.2157368590814,11.2206758365821,11.3603211692474,11.3054500737928,0,0,11.1955481885515,11.1380786221958,11.3211541174298,11.3466643962426,11.4584681674554,11.2649683883032,11.1146346984858,0,11.2290567567335,11.4223985087451,11.2159167927441,11.1723444662958,0,11.2896032881776,0,0,11.1699121251603,11.4433766450168,11.1611519311042,11.3656562074759,11.6165936948665,11.2188959482507,0,0,11.2291708535632,11.3754608397733,0,11.4212814326446,0,11.1166882967868,0,11.1754825544184,11.2494522004679,11.4332120328511,10.9900175029988,11.2197316847252,11.3526425320035,11.4006015333457,11.3075351506189,11.2375812160675,11.4044110330247,11.2131794955476,0,11.4069425634605,11.5077388376087,0,11.256076792131,11.2863709092938,0,0,11.2385270290282,11.1991318853862,11.2371720693161,11.1628119956136,11.2225757630341,11.2634709008741,11.2765944145036,11.1956306496355,11.5050717360696,11.4386232188649,11.0994001070159,11.1727034107601,11.091866382166,11.3513338111907,0,11.2513208402294,0,11.4756353009208,0,0,0,0,0,0,0,0,11.2139681797175,0,11.2543362190402,0,11.2890326440347,0,11.4320874715187,0,11.2358440522963,11.2406359641699,0,0,0,11.4213221473736,0,0,0,11.3064188749539,11.3635465460418,11.3183293776113,11.6019267337879,0,11.3016780016735,0,11.2265134002548,0,0,0,0,0,0,0,0,11.362818233912,11.2710841255937,11.359548476937
168,1,94,11.2872340425532,0.667844879825787,6,1,0,0,11.221921584887,0,11.3350268244578,11.3825308316706,11.2929567002699,11.1950919735608,11.2547364211054,11.3283073483296,11.2289153996855,11.2303852800703,11.1645395415446,11.2971269324402,11.2927139440469,0,0,0,0,0,0,11.4661843254265,11.2332617404011,0,11.3203540616899,11.2418076326129,11.1612456662438,11.3562782320557,11.3041497778756,0,11.2642618219841,11.4429562230507,11.2192321235727,11.2437076000195,11.3639494980492,11.2550833775581,0,0,11.2227679778748,11.203627956699,11.2849575782678,11.3092023864806,11.3456636410037,11.2848264731455,11.2049169585844,0,11.2459849296471,11.3130797418974,11.295700056015,11.2633235822352,0,11.2959844625304,0,0,11.2229273180056,11.3467479202858,11.1892954716125,11.3658682334414,11.4207677782607,11.2861960141085,0,0,11.288620705972,11.4631907280636,0,11.2730740287421,0,11.1528482277969,0,11.2651346159621,11.3100819386041,11.3180101508706,11.0766468924919,11.2393551111995,11.2989108019573,11.2247469180336,11.299147971379,11.2438789528137,11.338387072188,11.259736571585,0,11.3529241850818,11.3283500450903,0,11.3935435721879,11.3090312772433,0,0,11.2258587275961,11.2977205261369,11.2219472465111,11.1899489360685,11.2527074784295,11.3621802890938,11.2566711881372,11.2312232499043,11.3341847293984,11.4093758241403,11.1771806835442,11.2804639285832,11.192915504861,11.2772276685615,0,11.2919265083332,0,11.3524497971473,0,0,0,0,0,0,0,0,11.3683398567956,0,11.3442742122689,0,11.3360107252468,0,11.3603487072175,0,11.2342800240863,11.2338784220218,0,0,0,11.3440987483164,0,0,0,11.2561965106129,11.3261625982637,11.3475850396364,11.3000511580571,0,11.2924734612557,0,11.3025696496161,0,0,0,0,0,0,0,0,11.3251193316449,11.2826583929181,11.3450640654701
169,-1,95,11.5684210526316,15.6356141401811,7,1,0,0,11.2532040756551,0,11.2918791068109,11.294632728508,15.3861028477249,11.2201182104242,11.294323221357,11.3136033499113,11.245628650183,11.2668669929373,11.2221245487267,11.29489900459,11.3187605012217,0,0,0,0,0,0,11.3911987387552,11.2414129153952,0,11.3081578650184,11.2740901065236,11.2243980964907,11.334330907322,11.2830815541019,0,11.2570276647085,11.3370222994748,11.2368467424264,11.2632300768608,11.3166326556904,11.2851195332884,0,0,11.263024815151,11.2510589070566,11.2848457865839,11.2881360928068,11.2905447788865,11.2879512472425,11.2412687218264,0,11.2705418870986,11.2934719808227,11.2791598997984,14.5293372770553,0,11.2641564387728,0,0,11.2807740487475,17.3864190700846,11.2341857017198,11.3240146022418,11.3263081665733,11.2997188546249,0,0,11.317449162808,11.4187119923814,0,11.2430274269445,0,11.2242864255061,0,11.290051932006,11.3203982555261,11.2723940606912,11.1698781116654,11.2685651655921,11.2904484044072,11.234519348148,11.2907877202873,11.2708523155392,11.3445783022028,11.265466423859,0,11.2991573672481,11.3173164400817,0,11.3393878955767,11.3153763567464,0,0,11.2722767262185,11.2807270506778,17.7806625804439,11.2346405554981,11.2758756913238,11.3303904392697,11.2634061117648,11.2654765252748,11.2651604609198,11.3263467390637,11.2339496466695,11.2856078547984,11.2324987614864,11.2794455571065,0,11.2686973539559,0,11.3089862357282,0,0,0,0,0,0,0,0,11.315578195455,0,11.2998792030677,0,11.320458907791,0,11.3235536201756,0,11.2642192791011,11.2494596160278,0,0,0,11.3003068395951,0,0,0,21.083517470473,14.0264068031637,11.3348207021763,11.26660685197,0,11.3027903364982,0,11.3061980220945,0,0,18.2696777430402,0,0,0,0,0,11.3115866626361,11.2981240662804,11.3080273643835
170,0,94,11.6702127659574,9.05291665792243,7,1,0,0,12.0124254531021,0,11.2906388028467,11.2812926151297,13.133439205617,11.2489526616842,11.2804118288251,11.2892108486598,11.2541179361904,11.2774272664633,11.2459086232199,11.2984259643951,11.3099661269957,0,0,0,0,0,0,11.3411970243028,16.240739049241,0,11.3013916418671,0,13.277672566313,11.3266133051319,11.2743194182577,0,13.7873124409735,11.2920936016871,11.2646247902213,12.7588360209078,12.1393004274161,11.2895578780986,0,0,11.2715313332155,11.2670392939015,11.2769155078087,11.8056357221071,11.2817951664872,12.0224254066055,12.3669982506043,0,11.2808305704898,11.2899649865398,11.8914092878326,12.0862520093113,0,11.2776827903547,0,0,11.2875451348644,14.0364419250477,11.4585380834019,11.3063721977171,12.4701828989154,11.4904176323457,0,0,11.3094441961428,11.3689372683835,0,11.2523713513581,0,11.2617436553022,0,11.2799900749667,11.8461428718951,12.266053672036,11.2097256716212,11.2845960556937,11.2833767940485,11.2390219908183,11.4402839562545,11.2730039793333,11.3248217046757,11.2725913165818,0,11.9471501114551,11.2980336950884,0,11.3013216775209,11.3083459306761,0,0,11.2882424694337,11.2760564163748,14.4268419180534,11.2578246482063,11.2862014779555,11.2908556803426,11.273982221808,11.2726456097283,11.2762789037056,11.2988093494593,11.259347605131,12.2482927628194,11.2584221422251,13.1020452742715,0,13.2842090152727,0,12.30779471326,0,0,0,0,0,0,0,0,11.2815381399404,0,11.2962344919745,0,11.30598185795,0,13.3948116805187,0,11.274448359963,11.2702267439643,0,0,0,11.2922842285164,0,0,0,14.671185752818,12.4257114084894,11.3210646872383,11.2706954309012,0,11.5052963988398,0,11.2873669801545,0,0,14.3463588022422,0,0,0,0,0,11.3079833065549,11.5907916397692,12.4686611467746
171,0,94,11.6702127659574,3.91964760432907,7,1,0,0,11.6603455037753,0,11.8666437884237,11.6063951582497,12.1434695946291,11.4638538697804,12.2079990157567,11.7185036013104,11.2656961597932,11.562525464291,11.4863900873625,11.3536561537199,11.5813467716563,0,0,0,0,0,0,11.4101565758244,13.1750820658169,0,11.3299230898201,0,12.4070119409627,11.315810606846,12.2406342591324,0,12.377193881706,11.5647543021689,11.2821189869242,12.2784342126442,12.0827441847011,12.0364437262174,0,0,11.6335054706442,11.8941901037289,11.5106632902781,12.428475069716,11.364197379118,11.8976739975966,11.8398638954869,0,11.3669052178912,11.8353914113286,11.7663105540687,11.7969415393844,0,11.5082956953966,0,0,12.0009974526002,12.3511540952427,11.4552910710944,11.6460775084065,11.9974178212106,11.8537193099783,0,0,11.7261726905703,11.4744490543087,0,11.2698441267598,0,11.2744173609394,0,12.2997002337101,11.9078203476308,11.983190844938,11.2409330717958,11.5861783376133,11.505580289703,11.3953969247203,11.7538950602002,11.7264207911345,11.6318204804267,11.2755039666107,0,11.7398386614219,11.937982985648,0,11.6160999138903,11.4206184735955,0,0,11.4135743742774,11.8114021889104,12.9476894100826,11.993962060154,11.3676314220104,11.851612203959,11.4984903815212,11.6861264391481,11.2857325021226,11.2915030731421,11.2742755347145,11.6066762041166,11.4554169070521,11.6494564701957,0,12.1457670315821,0,12.3804837843046,0,0,0,0,0,0,0,0,11.3947305981155,0,11.4263447474066,0,11.3460580529668,0,12.4239719311764,0,11.7643893391859,11.4272832915656,0,0,0,11.507641124591,0,0,0,12.5274464583178,11.898882233031,11.312525116488,11.2772515852557,0,11.5520463417912,0,12.0884327645147,0,0,12.5617787438776,0,0,0,0,0,11.3021368937009,11.5382808578283,11.9585335392608
172,0,94,11.6702127659574,1.86499416023836,7,1,0,0,11.6888150034525,0,11.824939576429,11.8112724147582,11.8115384211303,11.6803752241315,11.8621058551114,11.8680656419267,11.3380772081623,11.5949437466337,11.7533996632474,11.4394604649904,11.7012768658043,0,0,0,0,0,0,11.6880096593984,11.7071207362628,0,11.3939768012486,0,11.9568564142171,11.5511531715997,12.0436071967726,0,11.8412796756541,11.9469925421031,11.5488304946437,12.0486383894799,11.7358745313277,11.8910109240689,0,0,11.7060967797692,11.7827465033659,11.6141288363939,11.9992845665069,11.6929688979056,11.8678194109388,11.6994055660647,0,11.6391953565447,11.9408042185288,11.7318488787477,11.7533157508147,0,11.6869011085454,0,0,11.9442294273249,11.8044238173021,11.5120167683161,11.6315338472504,11.9065266323983,11.7610587811976,0,0,11.5741080717528,11.4672701611561,0,11.4317743041854,0,11.7062235925454,0,12.0384921064745,11.8192366057532,11.8216407789496,11.4188680961517,11.5682957445078,11.6793711991057,11.4427889098236,11.7684252445845,11.7975718476955,11.6282759021369,11.5867522832482,0,11.6243622342062,11.8775730033885,0,11.7497444217371,11.4607534691436,0,0,11.741930879556,11.6342313873041,12.2403303169264,11.8803386488913,11.6705200728316,11.8934126685876,11.631131513464,11.7686861124577,11.3698713386715,11.4217498325276,11.4485829685897,11.5982786198013,11.5375074573191,11.6042736123109,0,11.8668113588431,0,12.0400068540263,0,0,0,0,0,0,0,0,11.4013212834623,0,11.6027213878509,0,11.4831170995443,0,11.9983899036436,0,11.7199116017556,11.5139127288989,0,0,0,11.8127091461704,0,0,0,11.9326962735711,11.7230015280588,11.3646510660686,11.5652327370827,0,11.7768008288376,0,11.8991078602687,0,0,12.0086641819549,0,0,0,0,0,11.4163602070733,11.5154352726784,11.7042642230675
173,1,94,11.6702127659574,1.10095983295264,7,1,0,0,11.6924503558369,0,11.784718387336,11.819485163511,11.7992254553129,11.6607818854302,11.7010648815698,11.848413155538,11.5303034917513,11.6029396170597,11.8130092274039,11.4938835530481,11.7589536178915,0,0,0,0,0,0,11.7680114507363,11.5689049525739,0,11.4656450695201,0,11.8043332516253,11.6130896742616,11.8771562913616,0,11.74652329463,11.8435955783305,11.5658810059231,11.8632271961403,11.669839192244,11.7861585296267,0,0,11.7117504656694,11.7137754011185,11.6610770864536,11.7491294492598,11.717602970458,11.8180378219545,11.6841651491255,0,11.7334451548306,11.7897459336724,11.7379960078117,11.7301239675485,0,11.7913929372724,0,0,11.8080896092442,11.7165760309619,11.5534319380039,11.6831839556454,11.8215089682429,11.6875424367692,0,0,11.6274130243591,11.6563894814691,0,11.50981415674,0,11.7254331528547,0,11.8920626575212,11.7359454408207,11.7621331275404,11.6275483336551,11.5777184833193,11.740980899403,11.5758989113234,11.7640667409859,11.8332288289226,11.5979613557097,11.7054845002852,0,11.6093420521005,11.815663549989,0,11.7918970148681,11.4882930840001,0,0,11.7525706042714,11.6569039106041,11.9428454816593,11.7629422802493,11.7450503486711,11.8324094224136,11.662934896087,11.754522039202,11.6477197737289,11.6384914675719,11.5202141157101,11.7136739285196,11.6637176987574,11.6596437210414,0,11.7576469305357,0,11.8750080374613,0,0,0,0,0,0,0,0,11.5428269126363,0,11.7218678392817,0,11.6594933412158,0,11.7710791959607,0,11.7774446051558,11.5745197781494,0,0,0,11.750756460359,0,0,0,11.7707576221529,11.6605999586933,11.4463934728591,11.5902777333304,0,11.7627131193275,0,11.8461062374398,0,0,11.7920920928696,0,0,0,0,0,11.4608227587564,11.5048211126069,11.628606885933
174,-1,95,11.7684210526316,6.05713965400867,7,1,0,0,11.7124614625988,0,11.7535125960037,13.2463145963835,11.7681823388301,11.6337052739879,14.0316433422494,11.7753812575052,11.6158258177661,11.6371060274431,11.7793552587559,11.5288792482579,11.7416137844475,0,0,0,0,0,0,12.6189879564433,11.6474212157504,0,11.5255215657695,0,11.7412353432589,11.6708417552092,11.807859773221,0,11.7206555976575,11.7303311097477,15.8826710842449,11.7672747299176,11.6608802421246,11.7249171275439,0,0,11.7322356796726,11.6860537905589,11.711439951921,11.6834405527743,11.6926506912587,11.7852073336573,11.7025837851565,0,11.7268898844113,11.6963664015906,12.5352681867804,11.699330230878,0,11.7867462691416,0,0,11.7184818166853,11.7245431914051,11.595178917531,11.7037070403404,11.7936873666249,11.6665479917062,0,0,11.6786503403232,11.7365015496603,0,11.5624019828017,0,11.7030917299133,0,11.7888740875707,11.6870778697618,11.7373879990716,11.6540108867677,11.5724896102184,11.7504958521359,11.6518633708081,11.7424647382118,11.7940498922087,11.6568254114663,13.4199360511256,0,11.617247426754,11.781829287636,0,11.7633019012946,11.5287289198028,0,0,11.7401185778397,11.6716240790187,11.8077925519122,11.7218976767504,11.7227340810996,11.7886048469341,11.6834975675821,11.7461379307927,11.7080434026657,11.7090291429698,11.58011895017,11.7112911641137,11.7213622715976,12.664396650254,0,11.7131497846976,0,11.795549399301,0,0,0,0,0,14.2471407740169,0,0,11.6132354865,0,11.7332390953661,0,12.4888051987625,0,11.6781571488117,0,11.7672916559697,11.5916713548305,0,0,0,11.7013016382264,0,0,0,11.7588871115079,11.6381983451676,11.4868636759278,11.6206176051786,0,11.7500356872402,0,11.7797670858939,0,0,11.697736063108,0,0,0,0,0,11.5035779434994,11.532474794824,11.6302193278903
175,1,94,11.6382978723404,16.6371927493763,7,1,0,0,11.7217830448004,0,12.37748713317,12.5154402709233,11.735668417947,11.6431201335369,12.2838986496811,11.7252130129825,12.3523960629761,11.7910399447469,11.7409581588529,11.5874633626922,11.7268164944141,0,0,0,0,0,0,12.293658594428,12.7271152552035,0,11.6337421952674,0,12.3348538102918,11.70255589881,11.761198791305,0,11.7027391780287,11.6857458821976,12.874060460144,11.7299880864257,11.7600901356254,11.8269636151544,0,0,11.8172582945555,11.6879436303904,12.050046406954,11.8737000914723,11.7645770857752,11.7511130105619,11.7234381059897,0,11.7069964048964,11.6673189545517,11.9542889623694,11.6843454412087,0,11.7623122546965,0,0,11.6839321246085,11.7124811020487,11.6239123106574,11.869570605456,12.1337954273846,11.7200489962844,0,0,11.8617650162631,12.3215136765038,0,11.5814939623694,0,11.6861990400357,0,11.7221965445234,11.8131537104388,11.7218312555955,11.6378188338726,11.7384844378661,11.7388212374401,11.6606527412706,11.7586035111017,11.9410138404496,12.1218794332367,12.4423495296377,0,11.7175833948548,11.7594883685981,0,11.9761879988099,11.603358176743,0,0,11.8363884961018,11.9532357112649,11.7492947325255,11.7203212872355,11.8674103282636,11.7594335422735,11.6971796489348,11.8511309027388,11.7173769320582,11.7061367211024,11.6100642293385,11.6955727864071,11.776771986236,11.9167616258284,0,11.6991109659946,0,11.7454187450859,0,0,0,0,0,12.3354045371338,0,0,11.6387160062871,0,11.8915699509908,0,12.0827091473028,0,11.9110240442506,0,11.7377325602864,11.6041372502678,0,0,0,11.6937847498855,0,0,0,11.7394058055923,-4.69965565380795,0,11.8392771554528,0,11.9346548524906,0,11.732690369117,0,0,11.6564914847421,0,0,0,0,0,11.5470445504114,11.5705306016492,11.7144587356214
176,0,95,11.9052631578947,21.149401645975,7,1,0,0,11.8246627563497,0,12.0047667655555,12.0003788936846,11.7966374414107,11.7075248203318,11.9803821829092,11.7940859499263,12.0571977484043,11.8228319990264,11.795090349193,11.6243850499382,11.7952540830168,0,0,0,0,0,0,12.0323793242633,12.2887288339571,0,11.6583832936397,0,12.0492838252577,11.9024174889011,11.8383638300619,0,11.6845292625978,11.8115038636479,12.0098916776549,11.8228715136643,8.26985793333201,11.7723007442097,0,0,15.6152773193754,11.8294082042441,11.9387590455003,11.7998450246382,11.7405289186031,11.7475706647858,11.8088383789041,0,11.7180793979698,11.718293785958,11.8690053091401,11.726196096257,0,11.7917771579314,0,0,11.7111361077672,11.7735387648315,11.6606098894025,11.8927811386486,11.9296951492899,11.7603009403382,0,0,11.8989395275494,12.1548362333734,0,11.6309328787298,0,11.7241373933855,0,11.6931254680358,11.7909620741321,11.7355388098273,11.6420482056685,11.666523005999,11.7459670949607,11.6654555178775,11.7839771802603,11.8848606869274,12.0187127751481,12.0910812661855,0,11.6941296054787,11.793474292897,0,11.8259695322382,11.677683230533,0,0,11.8237584180585,19.0379825303871,11.7505248377848,21.0874694603366,11.8046971595783,11.7364771693764,11.758508139,11.8891500822883,11.8117540923911,11.7504858317233,11.6455186172916,11.692317884095,11.7653187414269,11.812918979178,0,11.702866047977,0,11.791330554489,0,0,0,0,0,11.8418332246132,0,0,11.7329723554332,0,11.8880825395083,0,11.9227113605925,0,0.781540580237207,0,11.768208300379,11.6379781019321,0,0,0,11.8020137329115,17.646890004163,0,0,11.7780445647216,7.8443986181309,0,11.7179427130789,0,11.8642258592135,0,11.7487167718781,0,0,1.42965623827725,0,0,0,0,0,11.6807725182541,11.6889331783381,11.7590209244768
177,0,95,11.9052631578947,10.16533434452,7,1,0,0,11.8604753703455,0,11.8465907835992,11.8734656713836,11.2740230057578,12.6181688276604,15.005567493636,11.8007130019763,11.8572967539696,11.7947888267692,12.6692756532746,11.6642856478833,11.7938335290838,0,0,0,0,0,0,12.9203320128527,12.0121908448308,0,11.5960832683885,0,11.8683983541047,11.8955666408587,11.8402701472438,0,11.7086999554361,11.7892557575371,11.7441758166391,11.8313925561346,10.4184259837952,11.7604029870272,0,0,13.0264068794662,12.5719759509882,11.859465023017,11.3381071705712,11.7260067380887,11.549476337148,11.8243122799243,0,11.7609789465699,11.7637188644266,13.2111662751227,11.3215504592691,0,11.8037328439069,0,0,11.7409707850791,10.9390862595174,11.7133533806597,11.8753611660243,13.1449683244651,11.9670837844271,0,0,11.8629550757093,11.9909843974191,0,11.6432060758271,0,11.7784599301287,0,11.704938005798,11.7525521459691,11.7513814218001,11.6944174544066,11.719120774408,11.7808436912917,11.714548006789,12.1096927175929,11.8536854764165,10.7983720582171,11.9150946737952,0,11.737050281105,11.7658341325022,0,11.7789919236889,11.7071557423265,0,0,11.8047547740051,14.9125951662142,12.4397582084678,16.1396279628398,12.8151709286976,11.7417492496404,11.8081399778469,13.0535835489871,11.7999178050036,11.7634893233587,12.3390527302179,11.755042875358,11.7798927538571,11.3260820518757,0,11.7128757338695,0,11.7937006001159,0,0,0,0,0,11.7655551243382,0,0,11.7055820378737,0,11.8340545568812,0,11.8423150562829,0,7.46691400744607,0,11.2817617085224,11.6944513688411,0,0,0,12.1832610040055,13.4427058854374,0,0,10.3087926144125,9.57261273884074,0,11.7021563364828,0,11.8182257053382,0,11.771279653014,0,0,7.5209284045712,0,0,0,0,0,11.7079312673745,12.1984520169197,11.7668370957228
178,0,95,11.9052631578947,5.22083679747704,7,1,0,0,12.1258812168571,0,11.6503293612302,11.7597262994022,11.420374626737,12.0808938291476,13.6004155634998,11.6955850884225,12.1111595202331,12.1747325174531,12.8533012551187,11.6827264873295,11.7863524224326,0,0,0,0,0,0,12.7474752914397,11.877541952634,0,11.6437596802309,0,11.5569743358895,11.8613218905121,11.9136638838305,0,11.7334716891295,11.5482828422217,11.7310920895963,11.9688535916705,11.0802831423865,11.7900069378652,0,0,12.07444013121,12.1053477017697,11.7582024684306,11.5869223815358,11.7909046754837,11.8534133034385,11.9988833135175,0,11.8594203433154,11.8890120320832,12.6292793953941,11.6112537831422,0,11.7189616797133,0,0,11.8800566474867,11.2096984671437,11.8775413497732,11.4075138847116,12.765685486887,11.9991624723427,0,0,11.9661694601685,12.4451387356986,0,11.6900374611621,0,12.1795684872153,0,11.7324116041948,11.698418972987,11.7432334764517,12.4382354628894,12.2871009111721,12.004084680917,12.2229564461816,11.9231462415914,12.2035518772076,11.1826090930598,11.8447940272316,0,11.9046823818355,11.9283566797307,0,12.0485980693783,11.7441852627562,0,0,11.9997933859086,13.026313805143,12.4777488926448,13.383481572064,12.6398001371407,11.7544867954909,11.8117487686101,12.5936590603285,11.7854320581218,11.7556212331319,12.2136843767132,11.7690737567101,12.0630668117156,11.8414027222109,0,11.8913732345199,0,11.7020548497473,0,0,0,0,0,11.3849543615002,0,0,11.7015949420595,0,11.9872342118684,0,11.7992132712818,0,10.1410215813484,0,11.8261590844293,12.02564717346,0,0,0,11.8133236056908,12.6751519788991,0,0,10.791075194236,10.7474541697864,0,11.9525252789576,0,12.0954766499057,0,11.835689483792,0,0,9.64425849953863,0,0,0,0,0,11.5844026202593,11.9350362164684,11.6606912698107
179,0,95,11.9052631578947,2.65684968447057,7,1,0,0,12.1001866334857,0,11.8243396831854,11.8328798295206,11.6415481472363,11.9049945478708,12.4926449344159,11.8021189653585,12.0563535343352,12.1668514844723,12.5887717404071,11.7288117236713,11.8498073946052,0,0,0,0,0,0,12.3299617101229,11.949798335973,0,11.690641809394,0,11.607176048181,11.9537496376091,11.97008874471,0,11.8051510993978,11.6681041889772,12.0540688267372,11.9987944662573,11.4943136298509,11.9331060863441,0,0,11.9874022526375,11.976319798612,11.859357085371,11.7949226005478,11.9898119024211,11.9023792893943,12.0019711364907,0,11.9215305696229,11.7921485030147,12.1496832633788,11.7740203160243,0,11.8725740188511,0,0,11.9595873311046,11.4817283296953,11.9315785858219,11.5329420867881,12.2033734788503,11.9597565669206,0,0,11.9835527367511,12.5063798842909,0,12.0211647483359,0,12.0220246699986,0,11.8472406326593,11.7671735121811,11.803579995313,12.1517101978761,12.1109699160475,11.9259160774166,12.0165757038852,11.8799858050137,12.1540897041307,11.4756141422146,12.0251499267601,0,11.8384740907968,11.9763096002264,0,11.9724399279633,11.7896608278412,0,0,12.017163400754,12.3666558826636,12.2775693895682,12.4050972020483,12.2755739082832,11.7435162606112,11.9002215191414,12.2714832545704,11.9473049671747,11.8029013559908,11.9839723542438,11.7491857333604,12.2122272952395,11.9880458816894,0,11.8862163973328,0,11.6922564102353,0,0,0,0,0,11.5778575448008,0,0,11.8225255304823,0,12.131080968526,0,11.8752778579124,0,11.1373942095052,0,12.0025507640333,11.9959504700158,0,0,0,11.8389666953847,12.3957341270419,0,0,11.4081417423197,11.4143407464384,0,12.0659217267138,0,12.0609840604361,0,11.8984961219174,0,0,10.788275615038,0,0,0,0,0,11.6217688755964,11.8312175049797,11.730727909942
180,0,95,11.9052631578947,1.37924975343512,7,1,0,0,12.0411623782537,0,11.9526001331204,11.9221269403312,11.7946923348191,11.9203793198593,12.1202327847161,11.9458234005544,11.9798882871251,12.057527075846,12.3095616698422,11.7750246627624,11.8720951981964,0,0,0,0,0,0,12.1078978393713,12.0119998407797,0,11.745446426582,0,11.7520595478767,12.0490410845247,11.9710177923394,0,11.8861188260826,11.8365944642981,12.008640431441,11.9993570930716,11.7502050636367,11.9482371472848,0,0,12.0148635276351,11.9705535073501,11.9622291017319,11.8362256462741,11.96619952031,11.9079798056201,12.0365206031287,0,11.9388716477565,11.8083696449307,11.9833417427077,11.870154429949,0,11.9299244984162,0,0,11.9406930050594,11.6997018597807,11.953247880466,11.7174557468744,11.9695270271073,11.9250863158694,0,0,11.9897641450404,12.2823702972467,0,12.0279190822382,0,11.9442046290483,0,11.8339171772072,11.8014520555289,11.8551530741674,11.954342032143,11.9307358060662,11.8973236289908,11.9085079134522,11.8881519724426,12.0391689156759,11.6967846693281,12.0577769819443,0,11.8313056177449,11.909648174544,0,11.9502646543829,11.8075731900189,0,0,11.9814984303935,12.1684958803292,12.1052431531146,12.1602187234109,12.0813133924427,11.7957103136134,11.9360909335553,12.0918961918159,11.9949814851225,11.9314805124208,11.922470750267,11.8310628108776,12.1740867330741,11.9673413010778,0,11.8723583232226,0,11.7789008686508,0,0,0,0,0,11.7425974348906,0,0,11.9677740931924,0,12.0719741541316,0,11.9391778124426,0,11.5565097182517,0,11.9663559091884,11.9352270183073,0,0,0,11.8702403869617,12.1650916468103,0,0,11.7870222656491,11.7155299885463,0,12.0071653503828,0,11.980242743733,0,11.9256611905591,0,0,11.422499861815,0,0,0,0,0,11.6844705205406,11.8064091616053,11.7780621752627
181,0,95,11.9052631578947,0.793228633824274,7,1,0,0,11.9933720502164,0,11.9476111130694,11.9591219301004,11.8690681427104,11.9455063509154,12.0301446833047,11.9592478901459,11.9572960367403,11.9948856450371,12.1302428956464,11.8051087210354,11.8761679290092,0,0,0,0,0,0,12.0218703523368,12.0111368015726,0,11.7932737158047,0,11.8476925230547,12.0402326549516,11.9651553008107,0,11.9161685347383,11.885890938766,11.9071104108677,11.9832104491499,11.8723564293206,11.92657968914,0,0,12.0080767086786,11.9670890891182,11.9911256482242,11.8689586096969,11.9142459103197,11.9151606095586,12.0336510149257,0,11.9261536129922,11.8367062246604,11.9550405467066,11.8998354055254,0,11.9316520477112,0,0,11.912928099977,11.8395098652596,11.9446565295872,11.8290661114646,11.9505201376996,11.9187962589572,0,0,11.9825881583861,12.1117818742622,0,11.952583360618,0,11.9354593308489,0,11.8393850575476,11.8248789313592,11.893781571176,11.9271812212705,11.8593733356849,11.9053564020574,11.9173298595407,11.8940118061619,11.9792215628226,11.841686225278,12.0132064518737,0,11.8366736681585,11.8921131313477,0,11.9267581236767,11.8223157094563,0,0,11.949822964597,12.0709037865778,12.029382700146,12.0726081264486,12.0033386923029,11.8480250848223,11.9440524264573,12.0191004921855,11.9811178334324,11.9368006493127,11.9125411745318,11.8876128723639,12.0815659118818,11.9481978914556,0,11.8829489831713,0,11.8489540269681,0,0,0,0,0,11.8417986776923,0,0,11.9801383999162,0,11.9865030346151,0,11.9477222432066,0,11.7616703642833,0,11.9406385229635,11.9048970142665,0,0,0,11.8970665548464,12.0423520275831,0,0,11.9046474816088,11.8323696978926,0,11.9591735575291,0,11.9356323978274,0,11.933789518175,0,0,11.7143730372774,0,0,0,0,0,11.7452376621715,11.821549359834,11.8061930703555
182,0,95,11.9052631578947,0.519786339635877,7,1,0,0,11.9654929362465,0,11.9239435682654,11.9587191927916,11.9001762523987,11.9477662714247,11.9939808929955,11.9364385734905,11.9455550623732,11.9655106396891,12.0385600098364,11.8255565087129,11.8794322861878,0,0,0,0,0,0,11.9862452029713,11.9871307689601,0,11.8232189985793,0,11.8833654267016,11.9995836908138,11.9533213345105,0,11.9153904609599,11.9017971915472,11.8622334420148,11.9704638680506,11.9152251398682,11.9171322590286,0,0,11.982537740239,11.9608529556643,11.9762883791117,11.8950285144283,11.8949970466282,11.9162969450456,12.00785271433,0,11.9219682924432,11.8530487698561,11.9557030353237,11.905761567933,0,11.9257922247558,0,0,11.9088552315563,11.8945087250122,11.9268854370436,11.887164950105,11.9542095532294,11.9174546862726,0,0,11.9676229526035,12.0256934805215,0,11.9037560714974,0,11.9399888800155,0,11.85921825253,11.8391923593946,11.9118358410999,11.9418394612562,11.8548895203426,11.9122035444079,11.9382089787137,11.8964962325029,11.9566505824227,11.9056580888941,11.9777115822386,0,11.8481305895968,11.9035845687558,0,11.9099058591552,11.8382938405021,0,0,11.9353738860271,12.0109068259231,11.9921358531839,12.0178583407975,11.9661751992244,11.8862423701028,11.9468197502101,11.9870105431997,11.9526488603885,11.9117348582608,11.9045949720368,11.9119590931134,12.0093473907205,11.9412528978873,0,11.8999206843827,0,11.8848838895439,0,0,0,0,0,11.8958377580953,0,0,11.9447294793759,0,11.9431992185723,0,11.9323310758929,0,11.8557447749363,0,11.9365104617515,11.8967557171751,0,0,0,11.9131366305304,11.9899628455072,0,0,11.9223819077458,11.8784643360766,0,11.9288618494637,0,11.9175200468068,0,11.9316448901358,0,0,11.8301322155333,0,0,0,0,0,11.7962412958259,11.8441824956905,11.8324394196902
183,0,95,11.9052631578947,0.37416571932851,7,1,0,0,11.9487352048023,0,11.9161411831524,11.9486173542297,11.9126046152016,11.9373245866152,11.9685917352305,11.9236927346299,11.9326884474602,11.9470953209059,11.9921790964628,11.8418073842375,11.8870137514935,0,0,0,0,0,0,11.9652965722646,11.9684166885333,0,11.8410292882524,0,11.892986548046,11.969974526852,11.9425008564389,0,11.9109205844024,11.9092029339088,11.8630091658014,11.9595143483855,11.9265710638427,11.9160346716864,0,0,11.9582643889029,11.9516524504484,11.9556536225974,11.9064037574046,11.8947204535841,11.9142345859988,11.978711352418,0,11.9223963693456,11.8674173854202,11.9515813401899,11.9062040995488,0,11.9242023910697,0,0,11.9120128090076,11.9093134844243,11.9142400855435,11.9143050795779,11.9465795169621,11.9155861655743,0,0,11.9542270727877,11.9852532194466,0,11.8883687936095,0,11.9398347948419,0,11.8772303563899,11.8501105040643,11.9166349028151,11.946580861473,11.8693230166867,11.9134008610937,11.9420005803151,11.8981103367367,11.9491305504072,11.9207485925504,11.9589035589756,0,11.863110087498,11.9131217059301,0,11.9048131850865,11.8524777521104,0,0,11.9301827721512,11.9756991281233,11.9678807515264,11.9821881967561,11.9431824382269,11.906868441501,11.9464192420205,11.9652930713785,11.9334158100683,11.8981371994442,11.8997388593125,11.9214962442769,11.967806582071,11.9358577689188,0,11.90875810966,0,11.9028905752628,0,0,0,0,0,11.914915421853,0,0,11.915325849579,0,11.9266148554161,0,11.9190275563896,0,11.894436084005,0,11.9326169250067,11.8956867259367,0,0,0,11.9178093356761,11.9668935232051,0,0,11.9224490757579,11.8971338944402,0,11.9135013056532,0,11.9120885564584,0,11.9283036352331,0,0,11.8770872802051,0,0,0,0,0,11.8301785056859,11.8607379465118,11.8560976613317
184,0,95,11.9052631578947,0.280825867572431,7,1,0,0,11.9376453299004,0,11.9161725905635,11.9397400552157,11.9167049528339,11.9259171396559,11.9501577486121,11.9193502219001,11.9231309675269,11.9338469607399,11.9650965543564,11.855200324422,11.895711042623,0,0,0,0,0,0,11.9501282888377,11.9557018281606,0,11.8537042787706,0,11.8965224925222,11.9536645159518,11.9355779495863,0,11.9102079683599,11.9113478186085,11.8765324939481,11.9488674474184,11.9277217257518,11.9158158684511,0,0,11.941775285771,11.9405965592126,11.9402074259938,11.9096445508072,11.8984534623022,11.9124929345099,11.9560083219676,0,11.9217185910765,11.8808427336239,11.9430337706546,11.906441735477,0,11.9243243224076,0,0,11.9134434588428,11.9120299988756,11.9075764487038,11.9227547259564,11.9372574276001,11.9143252201809,0,0,11.9431011541852,11.962836937694,0,11.8880645139208,0,11.9348375930287,0,11.8898084203996,11.8611723501819,11.9169119551543,11.9391759393385,11.8811701958462,11.911999974922,11.9353548393281,11.89960928134,11.9439820080436,11.9195071667253,11.9478906675258,0,11.8758143268735,11.9161248319453,0,11.9064045635535,11.8635678901588,0,0,11.9271647439041,11.9553965942744,11.9511153577462,11.960136674729,11.9296435567354,11.9149713769828,11.9417659525239,11.9482990894927,11.9245085958253,11.896764961351,11.8980436475005,11.9237166999415,11.94642505139,11.9293736462998,0,11.9111378978967,0,11.9113761903265,0,0,0,0,0,11.9181701162488,0,0,11.9031151157432,0,11.9203332063054,0,11.9128859055416,0,11.9084307615733,0,11.9260859630294,11.8957947173155,0,0,0,11.9170795960615,11.9530798685724,0,0,11.9209970635301,11.9054832836987,0,11.9067217752989,0,11.9110178555892,0,11.9248941063153,0,0,11.8969827422595,0,0,0,0,0,11.8499389657628,11.8706696113214,11.8734067301187
185,0,95,11.9052631578947,0.215167523714724,7,1,0,0,11.9299036392393,0,11.9164093891369,11.9330982379937,11.9170683831975,11.9179130730835,11.9379381403348,11.9173504381139,11.9174043517045,11.9246391363993,11.9473911870834,11.8658824524028,11.9021646824642,0,0,0,0,0,0,11.9393373251637,11.9456181901198,0,11.8640810343895,0,11.8994784331469,11.9433486270587,11.9308562808131,0,11.9109460125423,11.9111282986503,11.8870649445899,11.9390354789299,11.9256475233824,11.9150877844892,0,0,11.9318912046426,11.9310145937189,11.9301846911942,11.9101571678542,11.9011613647645,11.9115298166302,11.9407942811683,0,11.9198371241761,11.8907060472055,11.9346697550365,11.9069642553474,0,11.9234573898096,0,0,11.9134034805743,11.9123855989061,11.9044226889049,11.9224012104113,11.9304248232441,11.9133691624004,0,0,11.9336050954402,11.9479337611935,0,11.8908324634625,0,11.9281758917514,0,11.8979042890735,11.8717495019969,11.9160159697312,11.9285693539611,11.8874117172805,11.910314111603,11.9269800762002,11.9011881075544,11.9379416855936,11.9164358593733,11.9395906751385,0,11.8840011227571,11.9159734465807,0,11.9087963325905,11.8720556981282,0,0,11.9241152622024,11.9426894341885,11.9397885863541,11.9459292524694,11.9224846365679,11.9171921787687,11.9348338806945,11.9361853885975,11.9205623365083,11.899913361233,11.8977188698738,11.922292291663,11.9347170987075,11.9234686284532,0,11.9111578074475,0,11.9143911231812,0,0,0,0,0,11.917175371025,0,0,11.9008479903213,0,11.9171880009183,0,11.910902962681,0,11.9131218093401,0,11.9203047852343,11.8959994712784,0,0,0,11.9151235526766,11.9425135176937,0,0,11.9189885369899,11.909547271057,0,11.9039569394053,0,11.9106023129459,0,11.9215766336033,0,0,11.9057225762993,0,0,0,0,0,11.8621698421447,11.8772043948362,11.8838827731637
186,0,95,11.9052631578947,0.167455450138561,7,1,0,0,11.9243272276089,0,11.9155297086574,11.9278474288668,11.9160633656386,11.9131737263032,11.9299205202576,11.9154749219943,11.9138084435239,11.9185670908839,11.9354287995848,11.8741789815125,11.9055916147468,0,0,0,0,0,0,11.9318184140392,11.9370379955299,0,11.8726665615756,0,11.9020333611042,11.9352823853621,11.9267719114778,0,11.9110807002458,11.9103777794668,11.8925643803046,11.9309411072341,11.9226364576673,11.9140494259165,0,0,11.9257341248087,11.9242063698177,11.9238200264084,11.9097959431282,11.9024796737273,11.9109510445434,11.9310251070347,0,11.9175835785682,11.8965199606491,11.9281745247184,11.9072739827763,0,11.9214734472651,0,0,11.9127942490324,11.9123321653797,11.9030857462067,11.9196305394413,11.9255829572219,11.9121306615565,0,0,11.9260666663703,11.9375312825573,0,11.8929594643236,0,11.9222208699056,0,11.9026969470792,11.8803705016055,11.9147053346789,11.920044821201,11.8906959969855,11.9091934043538,11.92041892785,11.9026447575635,11.9315989925423,11.9145148492643,11.9325443918072,0,11.8889150107665,11.9149835777985,0,11.9098794890741,11.8787127096758,0,0,11.921012287775,11.9337973287248,11.9319872306373,11.9361428977239,11.9184939987962,11.9170790474574,11.9280043507584,11.9281112968907,11.9181413693178,11.9029543503672,11.8979909633255,11.9195490682269,11.9271925147551,11.9190844260677,0,11.9105466664257,0,11.914680430261,0,0,0,0,0,11.9156812751467,0,0,11.9014275618657,0,11.9149293868674,0,11.9102398429036,0,11.9146118088814,0,11.9164856349509,11.8965282204272,0,0,0,11.9132344303066,11.9343364396515,0,0,11.9168609587087,11.9112844645833,0,11.9029209886345,0,11.9100621295339,0,11.918542958532,0,0,11.9097057290649,0,0,0,0,0,11.8711016278177,11.8823845476526,11.889763129349
187,0,95,11.9052631578947,0.131787977250002,7,1,0,0,11.9201580958942,0,11.9141524996347,11.9234626861218,11.9146961586235,11.910463626528,11.9242664518575,11.913523439057,11.9112865512098,11.9146857201946,11.9272828159042,11.8806141788863,11.9068910445608,0,0,0,0,0,0,11.9263290800958,11.929900344394,0,11.8795400502242,0,11.903724983963,11.9286881142574,11.9229216253215,0,11.9103878488177,11.9095781708988,11.8952832006508,11.9248403485123,11.9196221462104,11.9127849472036,0,0,11.9214375315958,11.9196059922426,11.9195835984791,11.9091001225347,11.9030879725206,11.9104239942667,11.924574481694,0,11.9153394045501,11.8995438818186,11.9233812990928,11.9071990408597,0,11.9190845250092,0,0,11.9117827631138,11.9119442619587,11.9026848510897,11.9169923342457,11.9218232061558,11.9107185014442,0,0,11.9206106342047,11.9302229876116,0,11.8944513112998,0,11.9177728144749,0,11.9051172415024,11.8866607510063,11.9132552041923,11.9145482578404,11.8930877194183,11.9085883496823,11.9159935348248,11.9037648354658,11.9259601951741,11.9133109511261,11.9266128247841,0,11.8922255125719,11.9138491054639,0,11.9098020146232,11.8840540959631,0,0,11.9181280688806,11.9272256832852,11.9263336298507,11.929158002692,11.9156982630106,11.9159981092843,11.9225016334196,11.9226895530704,11.9160743326207,11.9046500404518,11.8986746958804,11.9166784663446,11.9217461891464,11.9160337954483,0,11.9097610000419,0,11.9138664772855,0,0,0,0,0,11.9142679316756,0,0,11.9020197629182,0,11.9131026369867,0,11.9097321096292,0,11.9147300921629,0,11.9141171578793,11.8974520121475,0,0,0,11.9116283423378,11.9282095654652,0,0,11.9150062093684,11.9116657681592,0,11.9026543808607,0,11.9094734052554,0,11.9158952181203,0,0,11.9113350480434,0,0,0,0,0,11.8782482170247,11.8868073864227,11.8933430517907
188,0,95,11.9052631578947,0.104352643612242,7,1,0,0,11.9169643548151,0,11.9127389870877,11.9197682497488,11.9132802312238,11.9088469038439,11.9200120822733,11.9117583833204,11.909483039175,11.9121847243027,11.9216542673218,11.8856669323821,11.9071580231204,0,0,0,0,0,0,11.9220550872128,11.9242023718252,0,11.8849293160718,0,11.9045800421606,11.9234813766411,11.9194298188043,0,11.9093515341019,11.9087850005304,11.8970475125844,11.9204065759082,11.9169771704168,11.9114328819764,0,0,11.918143540023,11.9163783617417,11.9165333056347,11.9083280419355,11.9034713672609,11.9098351174023,11.9200570966155,0,11.9133163787812,11.9011299995124,11.9197535009984,11.9069006480043,0,11.916765049157,0,0,11.9105745309577,11.9112243974248,11.9027323666964,11.9149289683744,11.918714996947,11.9094565511997,0,0,11.9168204548368,11.9248974968789,0,11.8958316251459,0,11.9146458988959,0,11.9060529243972,11.8910874713935,11.9118545768066,11.9112807124045,11.8952466106568,11.908217536768,11.9130706429237,11.904509773543,11.9214395547242,11.9122820065157,11.9218479650301,0,11.8948086327906,11.9126728252932,0,11.9091930128257,11.888364709128,0,0,11.9156165704955,11.922307655988,11.9220338273956,11.9240484192398,11.9134245491565,11.914543057564,11.9184621724091,11.9188556970448,11.9141526374942,11.9053178279472,11.8995809940752,11.9141852916315,11.9176731023395,11.9138260486557,0,11.9089668105642,0,11.912700355249,0,0,0,0,0,11.9128942748528,0,0,11.9022822497313,0,11.9116337291572,0,11.9091574950835,0,11.914096582423,0,11.9124594280902,11.898578663956,0,0,0,11.9103227794774,11.9235530764392,0,0,11.9134810431999,11.9113345643334,0,11.9027298955037,0,11.908912424374,0,11.9136781681936,0,0,11.9116399063962,0,0,0,0,0,11.883978971014,11.8905247474185,11.8958841388752
189,0,95,11.9052631578947,0.0828344814290074,7,1,0,0,11.9145006616548,0,11.9114440931888,11.9167159300227,11.9119235321894,11.9078074614443,11.9167429046926,11.9103337453113,11.9082298968568,11.9104944065786,11.9176721146275,11.8896778551012,11.9070547380429,0,0,0,0,0,0,11.9186157446352,11.919802339225,0,11.8891481747783,0,11.9049183064479,11.9194819815386,11.9164608620089,0,11.9083717657669,11.9080355978133,11.8985390500201,11.9171537383194,11.9147764686349,11.9101836162026,0,0,11.915510613929,11.9139832835374,11.9141901266892,11.9076272432761,11.9037981824925,11.9092109713595,11.916731301602,0,11.9116306506781,11.9020893157706,11.9168936586052,11.906564048702,0,11.9146868490077,0,0,11.9094402874091,11.9103273945983,11.9029674659192,11.9132727948671,11.9161139077799,11.9084837580595,0,0,11.9141416998142,11.9208205406543,0,11.897250229711,0,11.9124250696902,0,11.9062428233795,11.8942685741044,11.9106051450286,11.909333742373,11.89718594469,11.9078961387055,11.91107047968,11.9049544895027,11.9179709606643,11.911275834934,11.9181584529133,0,11.8969318609396,11.9115059599805,0,11.9084839104069,11.8918277892151,0,0,11.9135253279669,11.9185900759329,11.9186663551048,11.9201746071404,11.9115821967759,11.9130337116516,11.915539264092,11.9159937722707,11.9124272579636,11.9055017629038,11.9005121418221,11.9122106812119,11.9146537417975,11.9121253143793,0,11.908247838684,0,11.9114928480501,0,0,0,0,0,11.9115679955093,0,0,11.9024731908962,0,11.9104507043814,0,11.9085651907787,0,11.913089622717,0,11.9111270197777,11.8996989280835,0,0,0,11.9092851158511,11.9198799067693,0,0,11.9121861278197,11.9106847197731,0,11.9029497909106,0,11.9083886912249,0,11.9118925918289,0,0,11.91123902454,0,0,0,0,0,11.8884859852994,11.8935531703184,11.8978576394949
190,0,95,11.9052631578947,0.0657984000858312,7,1,0,0,11.9125916985059,0,11.9103126975853,11.9142621753883,11.9106974977265,11.9070950066003,11.9142256346055,11.9092406679842,11.9073734019163,11.9092815473274,11.9147769802703,11.8928761526178,11.9068510017488,0,0,0,0,0,0,11.9158404557406,11.9164688698294,0,11.8924737998145,0,11.9050304762678,11.9164234524302,11.9140608535186,0,11.9075993063824,11.9073801406327,11.8998526745835,11.9146904752078,11.9129735320424,11.9091455859763,0,0,11.9133962189171,11.9121351807306,11.9123363470799,11.9070574513146,11.904087772437,11.9086064896186,11.9142132339472,0,11.9102904732695,11.9027707148308,11.9145817241298,11.9062758196079,0,11.9128964883196,0,0,11.9085177260697,11.9094222328364,11.9032665464678,11.9118681871644,11.9139595657567,11.907768119348,0,0,11.9121648894225,11.9176041291128,0,11.8986216027654,0,11.9107894405178,0,11.9061504737931,11.8966468824557,11.9095425120962,11.9081127556692,11.8988264784993,11.9075646146747,11.9096406425624,11.9051984770627,11.915316045859,11.9103198933531,11.9153406102598,0,11.8986566584392,11.9104206887556,0,11.9078522166895,11.8945933914392,0,0,11.9118327351197,11.9157337031291,11.9159926029166,11.9171331900069,11.9101551006237,11.9116335721651,11.9133593120091,11.9137802833192,11.9109628505938,11.9055248149743,11.9013537171323,11.9107033514947,11.9124361730683,11.9107703822628,0,11.9076336322857,0,11.9103743235682,0,0,0,0,0,11.910363093914,0,0,11.9027386686727,0,11.9094833618655,0,11.9080154342597,0,11.9119693634767,0,11.9100106213507,11.9007024446168,0,0,0,11.9084630312797,11.9169166513565,0,0,11.9110457580036,11.9099344158065,0,11.9032262999661,0,11.9079020993246,0,11.9104892240834,0,0,11.9105360053905,0,0,0,0,0,11.8920031726382,11.8959738461232,11.8994165481132
191,0,95,11.9052631578947,0.0522655160696133,7,1,0,0,11.9110979354516,0,11.9093562189043,11.912330502325,11.909645336165,11.9065928295419,11.9122820788592,11.9084050315758,11.9067848839312,11.9083735776849,11.9126191701096,11.8954264000373,11.9066277847547,0,0,0,0,0,0,11.9136205415526,11.9139536471182,0,11.8951112465794,0,11.9050720312967,11.9140634138421,11.9121733173963,0,11.9070298544675,11.9068494052136,11.9009568509205,11.9127694697176,11.9114991767444,11.9083258138628,0,0,11.9117118169487,11.9106833956992,11.9108643283823,11.9066213539136,11.9043307101863,11.9080557908628,11.9122812046534,0,11.9092409271013,11.9032941900978,11.9127027479712,11.9060504365256,0,11.9113978054799,0,0,11.9078079167306,11.908610930235,11.9035737288978,11.9106609802898,11.9122004897736,11.9072324297548,0,0,11.9106547912765,11.9150448705108,0,11.8998475969619,0,11.909547506689,0,11.9059914733542,11.8984773013687,11.9086666503398,11.9072985764016,11.9001553192786,11.9072286014996,11.9085878565264,11.9053217039848,11.9132509937149,11.9094591972743,11.9131803026414,0,11.900030514331,11.9094663824137,0,11.9073333494171,11.8967938087173,0,0,11.910481431245,11.913507571403,11.913855678427,11.9147021193236,11.9090744514046,11.9104113398022,11.9116745770363,11.9120378691691,11.9097729185993,11.9055083607788,11.9020726830665,11.909551041679,11.9107984297138,11.9096810634375,0,11.9071263720569,0,11.909398583085,0,0,0,0,0,11.9093361798062,0,0,11.9030721289184,0,11.9086842619695,0,11.9075331402306,0,11.9108856822903,0,11.90908789543,11.9015592761917,0,0,0,11.9078089085796,11.9145207265898,0,0,11.9100411892723,11.9091964142169,0,11.9035178185779,0,11.9074591990981,0,11.9093929525961,0,0,11.9097608597268,0,0,0,0,0,11.894759458782,11.8978959453525,11.9006416127965
192,0,95,11.9052631578947,0.0415061954088319,7,1,0,0,11.9099153160731,0,11.9085647368891,11.9108239041082,11.9087745924075,11.9062384922597,11.9107734217952,11.9077561537808,11.9063752883064,11.9076806483479,11.9109812796107,11.8974567408579,11.9064088012849,0,0,0,0,0,0,11.9118599228569,11.9120430876753,0,11.8972079762605,0,11.905098693679,11.9122214591906,11.9107010538396,0,11.9066124058038,11.9064445618087,11.9018479301976,11.9112463165338,11.9102939305902,11.9076846629863,0,0,11.9103777584307,11.9095381991938,11.9097003070055,11.9062963178473,11.9045257851341,11.9075711462306,11.9107866758429,0,11.9084164183294,11.9037033210328,11.9111844015638,11.9058772721317,0,11.9101698991394,0,0,11.9072622454663,11.9079301375301,11.9038615959674,11.9096397081855,11.9107813626945,11.9068184924591,0,0,11.9094834774581,11.9130104861612,0,11.9008886066403,0,11.9085908996267,0,11.9058392980812,11.8999053517278,11.9079598737928,11.9067339898826,11.9012115612369,11.9069094705267,11.9078025904044,11.9053763527897,11.9116192478746,11.9087128158959,11.9115064461385,0,11.9011161258175,11.9086577417958,0,11.9069146431465,11.8985420608587,0,0,11.9094066969405,11.9117599519375,11.9121411061045,11.912754776735,11.9082523930023,11.9093845471222,11.9103459139904,11.9106558489889,11.9088281313875,11.9054824734729,11.902674228837,11.9086555702896,11.9095682984178,11.9088039755687,0,11.9067181591478,0,11.9085797065625,0,0,0,0,0,11.9084973039415,0,0,11.9034203569762,0,11.9080236838338,0,11.9071207693876,0,11.9099086160958,0,11.9083380067318,11.9022748750748,0,0,0,11.9072873893051,11.9125968276179,0,0,11.9091745735496,11.9085234660518,0,11.9037997098515,0,11.9070676776432,0,11.9085326498703,0,0,11.9090226766743,0,0,0,0,0,11.8969348398971,11.8994211147232,11.9016030640118
193,0,95,11.9052631578947,0.0329514397840462,7,1,0,0,11.9089716185624,0,11.9079166693534,11.9096486564023,11.9080681520577,11.9059888897402,11.9095965654329,11.9072448126732,11.9060868050932,11.907148403915,11.909724195263,11.8990708095874,11.90620641482,0,0,0,0,0,0,11.9104702194051,11.9105766062952,0,11.8988746666349,0,11.9051227347173,11.9107716631585,11.9095505651756,0,11.9063011393569,11.9061465304683,11.9025542815453,11.9100313665162,11.9093106018932,11.907179890755,0,0,11.9093215334102,11.9086358772422,11.908781558883,11.9060551338832,11.9046797487618,11.9071536212526,11.9096221744476,0,11.9077644177849,11.9040239121235,11.9099669788563,11.9057434747377,0,11.9091770789658,0,0,11.9068366285255,11.9073783059748,11.9041165088712,11.9087928138423,11.9096459298081,11.9064927726402,0,0,11.9085720483629,11.9113970805125,0,11.9017489304967,0,11.9078520960817,0,11.9057110167274,11.9010257163548,11.9073967602398,11.9063375978897,11.9020481078308,11.9066227110326,11.9072145617886,11.9053933664183,11.9103195784786,11.9080793902594,11.9101969883422,0,11.901974851996,11.9079878830367,0,11.9065773407164,11.8999307010744,0,0,11.9085519137648,11.9103851063382,11.9107624699169,11.9112012177771,11.9076175634445,11.9085439608836,11.9092917641131,11.9095560553728,11.9080831586612,11.9054526845433,11.9031726940271,11.9079504350929,11.9086277564636,11.9080974174311,0,11.9063964338212,0,11.9079093826463,0,0,0,0,0,11.9078259859873,0,0,11.9037436356175,0,11.9074805388987,0,11.906772931666,0,11.9090619107852,0,11.9077323459871,11.9028646487469,0,0,0,11.9068720802862,11.9110635411589,0,0,11.9084428313943,11.9079353616562,0,11.9040563149952,0,11.9067311789248,0,11.9078536429447,0,0,11.9083636980089,0,0,0,0,0,11.8986594255902,11.9006318963139,11.9023608794843
194,0,95,11.9052631578947,0.0261508553710244,7,1,0,0,11.9082165545891,0,11.9073889061071,11.9087279442241,11.9074999357614,11.9058112381335,11.9086755457236,11.9068387963068,11.9058810432612,11.9067380982074,11.908753346902,11.9003527262441,11.9060286950513,0,0,0,0,0,0,11.9093749981827,11.9094406189489,0,11.9001982720844,0,11.9051446903688,11.9096254246922,11.9086477780804,0,11.9060655205183,11.9059297809867,11.9031127881652,11.9090612052965,11.9085108830724,11.9067801939122,0,0,11.9084834482185,11.9079257168703,11.9080551579296,11.9058749232027,11.9048011560308,11.9067998294637,11.908709006874,0,11.9072470769931,11.9042766003837,11.9089961652418,11.9056393774901,0,11.9083798562069,0,0,11.9065019616295,11.906938146909,11.9043337564162,11.908100060208,11.9087416152469,11.9062353174641,0,0,11.9078626497275,11.9101192246535,0,11.9024505158545,0,11.9072820208086,0,11.9056077450758,11.901907770286,11.906950788426,11.9060586347685,11.9027118053705,11.9063744782774,11.9067725789219,11.9053906416356,11.9092827589837,11.9075487862778,11.9091664588906,0,11.9026561232519,11.9074410488203,0,11.9063064367219,11.9010336584543,0,0,11.9078720540566,11.9093032691546,11.9096536427841,11.9099665288361,11.9071213416335,11.9078671312744,11.9084556198666,11.9086794081862,11.9074952178217,11.9054218638504,11.9035823026588,11.9073921903223,11.9079000154505,11.9075283771172,0,11.9061462190892,0,11.9073686873078,0,0,0,0,0,11.9072927497653,0,0,11.9040250952777,0,11.9070373941632,0,11.9064827720961,0,11.9083458670794,0,11.9072431298436,11.9033456142931,0,0,0,11.9065418543241,11.9098478710493,0,0,11.9078341902911,11.9074349067042,0,11.9042797451825,0,11.9064485066643,0,11.9073161927637,0,0,11.9077952202774,0,0,0,0,0,11.9000284228092,11.9015929716148,11.9029611293034
195,0,95,11.9052631578947,0.0207465976831354,7,1,0,0,11.9076127702971,0,11.9069612295712,11.908003553628,11.9070444708731,11.9056821081246,11.9079532493047,11.9065156975707,11.9057320067249,11.9064203499917,11.9080004371118,11.9013702553082,11.9058787644953,0,0,0,0,0,0,11.908511758919,11.908554896949,0,11.9012485378408,0,11.9051639818254,11.9087177791002,11.9079372726505,0,11.9058858448008,11.9057714159565,11.9035556747189,11.908286649727,11.9078628789414,11.9064633991711,0,0,11.907817426414,11.9073665471016,11.907479227689,11.9057388217194,11.9048972424785,11.9065043972274,11.9079896021251,0,11.9068364064079,11.9044773459146,11.9082241314576,11.9055581455669,0,11.9077419796082,0,0,11.9062386778071,11.9065891561443,11.9045143896717,11.9075375330604,11.9080227853517,11.9060319403026,0,0,11.9073095720523,11.9091076074701,0,11.9030183369533,0,11.9068418802205,0,11.9055269723893,11.9026043784709,11.9065982445042,11.90586071936,11.9032391749993,11.9061646632374,11.9064378241686,11.9053785525815,11.9084564968471,11.907108665386,11.9083530159519,0,11.9031972688312,11.9069990781906,0,11.906090068564,11.9019095120128,0,0,11.9073317682606,11.9084518268229,11.9087629572732,11.9089872712959,11.906731094821,11.9073272063095,11.907793113026,11.90798012346,11.9070302127709,11.9053929130697,11.9039161799247,11.9069499227607,11.90733360134,11.9070706975953,0,11.9059526231536,0,11.9069359710525,0,0,0,0,0,11.906870140662,0,0,11.9042621547851,0,11.90667861459,0,11.9062434024843,0,11.9077501722215,0,11.9068477709658,11.9037344435749,0,0,0,11.906279375692,11.9088866807437,0,0,11.9073329768536,11.9070167995758,0,11.9044683658504,0,11.9062150754406,0,11.9068905045253,0,0,11.9073154133752,0,0,0,0,0,11.9011147727715,11.9023553193694,11.9034377969885
196,0,95,11.9052631578947,0.0164538852732687,7,1,0,0,11.907130737026,0,11.9066165026962,11.9074320350881,11.9066801090951,11.9055861310305,11.9073858889282,11.9062585652922,11.9056222634872,11.9061730247681,11.9074144276352,11.902177602592,11.9057555848948,0,0,0,0,0,0,11.9078309352464,11.907861193642,0,11.9020814972612,0,11.9051806391456,11.9079989582207,11.9073772421912,0,11.9057483140779,11.9056542355475,11.9039077464526,11.90766844335,11.9073397567083,11.9062126405791,0,0,11.9072881537892,11.9069256802175,11.9070217661356,11.9056349316629,11.9049734507625,11.9062608125458,11.9074213158627,0,11.9065105726785,11.9046376649641,11.907610896407,11.9054947279981,0,11.9072327684607,0,0,11.9060318676432,11.9063128718813,11.9046623563976,11.9070825919202,11.9074518253386,11.9058713695012,0,0,11.9068769696388,11.9083068519952,0,11.9034753651266,0,11.9065010146121,0,11.9054651180629,11.9031558630786,11.9063195836881,11.905717831449,11.9036582190876,11.9059901664076,11.9061816795052,11.905363014524,11.9077988744336,11.9067468104043,11.9077100098242,0,11.9036268479261,11.9066442490944,0,11.9059181351814,11.9026047298592,0,0,11.9069028726636,11.9077813372595,11.9080490286,11.9082113324676,11.9064234824463,11.9068983870907,11.9072683059026,11.9074223737145,11.9066620990493,11.9053677063371,11.9041864955388,11.9065996715837,11.9068915134735,11.9067033384725,0,11.9058027613755,0,11.9065910280022,0,0,0,0,0,11.9065354868443,0,0,11.9044582564474,0,11.9063899900968,0,11.9060479566761,0,11.9072604777175,0,11.9065286945513,11.9040467293399,0,0,0,11.9060706451331,11.9081275404143,0,0,11.9069233570569,11.9066722158647,0,11.9046243965048,0,11.9060246565389,0,11.906553287545,0,0,11.9069168551012,0,0,0,0,0,11.9019762308907,11.9029595961644,11.9038164234418
197,0,95,11.9052631578947,0.0130457598721191,7,1,0,0,11.9067464962394,0,11.9063399701263,11.9069804277012,11.9063891621663,11.9055135887468,11.9069395774462,11.906053979896,11.9055402483107,11.9059796769517,11.9069567697953,11.9028179646575,11.9056558937609,0,0,0,0,0,0,11.9072936316941,11.9073160813148,0,11.9027419424383,0,11.9051949617019,11.9074297779879,11.9069354073837,0,11.9056425940399,11.9055663020281,11.904187768626,11.9071752441282,11.906918918366,11.9060143710103,0,0,11.9068679422443,11.9065776649701,11.9066582409018,11.905554885411,11.9050338770361,11.9060620375775,11.906971824992,0,11.9062521285655,11.9047658496329,11.9071241079481,11.9054452072702,0,11.906826995947,0,0,11.9058694736022,11.9060941927165,11.9047824843124,11.9067157927636,11.9069985248063,11.9057445320281,0,0,11.9065374175128,11.9076730167657,0,11.9038415691331,0,11.9062359034335,0,11.9054183014769,11.9035930406071,11.9060992508261,11.9056124717376,11.9039909029385,11.905846782191,11.9059837968257,11.9053472076862,11.9072758943307,11.9064516926033,11.907201297686,0,11.903967434595,11.9063606056809,0,11.9057819073211,11.9031562958927,0,0,11.9065626778383,11.9072529346357,11.9074781196806,11.9075968379024,11.9061807725043,11.9065584120369,11.9068524179393,11.9069778592243,11.9063707063199,11.9053467927669,11.9044042479201,11.9063222937325,11.9065457341764,11.9064091461381,0,11.9056864125643,0,11.9063166075666,0,0,0,0,0,11.9062705938599,0,0,11.9046186144375,0,11.9061588949872,0,11.9058897078106,0,11.9068615878386,0,11.9062719230299,11.9042964184013,0,0,0,11.9059045733821,11.9075280958037,0,0,11.906590770611,11.9063911477897,0,11.9047517859813,0,11.905870657479,0,11.9062860541751,0,0,11.906589804069,0,0,0,0,0,11.9026590229092,11.9034383637276,11.9041169182666
198,0,95,11.9052631578947,0.0103411988728209,7,1,0,0,11.906440588832,0,11.9061189400664,11.9066232382105,11.9061572474582,11.9054581727545,11.906588010384,11.9058912192189,11.9054782152226,11.90582806077,11.9065982800925,11.903325718347,11.9055758287058,0,0,0,0,0,0,11.9068693471681,11.9068866558041,0,11.9032655162714,0,11.9052072176759,11.9069791076485,11.9065865162,0,11.9055608655167,11.9054994886375,11.904410313549,11.9067820688341,11.9065814099381,11.9058576380158,0,0,11.9065346475513,11.906302751508,11.9063694735562,11.9054927320344,11.9050817268407,11.9059011003711,11.9066161018764,0,11.9060471412633,11.9048681894008,11.9067379053822,11.9054064918927,0,11.9065041114984,0,0,11.9057418237457,11.9059211171863,11.9048794464838,11.9064209479456,11.9066388010797,11.9056442468519,0,0,11.9062701619517,11.907171298864,0,11.9041339742801,0,11.9060288800742,0,11.9053829437066,11.9039397344363,11.9059249810155,11.9055333657126,11.9042547997653,11.905730066593,11.9058298384619,11.9053326592954,11.9068601895133,11.9062126592476,11.906798573213,0,11.9042371962781,11.9061344849744,0,11.9056740648758,11.9035937009869,0,0,11.9062929522423,11.9068361714475,11.9070225550095,11.907110397815,11.9059891259033,11.9062890490018,11.9065227077594,11.9066239945226,11.9061400953488,11.9053298623298,11.9045790131491,11.9061025418093,11.9062746748483,11.9061740650051,0,11.905595781091,0,11.9060985510503,0,0,0,0,0,11.9060609398244,0,0,11.9047486135358,0,11.9059744647798,0,11.9057623623296,0,11.9065389671227,0,11.9060659835507,11.9044954896833,0,0,0,11.9057724329844,11.9070546491179,0,0,11.9063222580099,11.906163664544,0,11.9048548953506,0,11.9057468594403,0,11.9060741708418,0,0,11.9063239132045,0,0,0,0,0,11.9032000880309,11.9038176323075,11.9043551773091
199,0,95,11.9052631578947,0.00819582806242642,7,1,0,0,11.9061972972274,0,11.9059427051986,11.906340533594,11.9059726666749,11.905415544375,11.9063107408293,11.9057617486852,11.9054308447884,11.9057089258611,11.9063167838493,11.9037282112801,11.9055117784144,0,0,0,0,0,0,11.9065341236207,11.9065477424973,0,11.9036805188482,0,11.9052176017695,11.9066222373736,11.9063107687655,0,11.905497306754,11.9054481988283,11.9045869976661,11.9064689473285,11.9063114446267,11.9057336997766,0,0,11.90627046319,11.9060855114829,11.9061402317084,11.9054441789596,11.9051195772137,11.9057715471739,11.9063345149879,0,11.9058845514715,11.904949713988,11.9064316582075,11.9053761599122,0,11.9062474640941,0,0,11.905641327105,11.9057841387897,11.9049573818465,11.9061846356438,11.9063534573365,11.9055648934134,0,0,11.9060594187874,11.9067741418137,0,11.9043668764213,0,11.905866708168,0,11.9053561208717,11.904214625764,11.9057871054458,11.9054732115658,11.9044640324397,11.9056357442973,11.9057095008143,11.9053199574091,11.9065298959189,11.9060201146892,11.9064796009092,0,11.9044507621566,11.9059545419984,0,11.905588676936,11.9039404572082,0,0,11.9060791370869,11.9065072115438,11.9066596758103,11.906725428658,11.9058376833297,11.9060756850498,11.9062612792552,11.9063426217925,11.9059575835817,11.905316285879,11.9047188881009,11.9059283711975,11.906061711357,11.9059865846762,0,11.9055249713268,0,11.9059254236817,0,0,0,0,0,11.9058949804578,0,0,11.9048532940542,0,11.9058276029897,0,11.9056603208079,0,11.9062794497055,0,11.9059013164391,11.904653923081,0,0,0,11.9056673295267,11.9066805758469,0,0,11.9061064950068,11.9059806042325,0,11.9049378591577,0,11.905647756495,0,11.9059061096879,0,0,11.9061092384386,0,0,0,0,0,11.9036288142931,11.9041180832122,11.9045439722272
200,0,95,11.9052631578947,0.00649459029692655,7,1,0,0,11.9060039778764,0,11.9058024216227,11.9061166652779,11.9058259315261,11.905382575431,11.9060918462725,11.9056587931955,11.9053943881056,11.9056151770725,11.9060953224616,11.9040471914779,11.9054606620439,0,0,0,0,0,0,11.9062691242988,11.9062799244214,0,11.9040094098919,0,11.90522628687,11.9063396085757,11.9060926578967,0,11.905447630081,11.9054085000221,11.9047271712304,11.9062198505826,11.906095977737,11.9056356521098,0,0,11.9060611245156,11.9059138068994,11.9059583429867,11.9054060818898,11.905149507154,11.9056676909122,11.9061115792113,0,11.9057556026824,11.9050145383204,11.906188907908,11.9053523396012,0,11.9060436323758,0,0,11.9055620940754,11.905675719338,11.9050198205898,11.905995728403,11.9061271878175,11.9055020761181,0,0,11.905893041,11.9064597302106,0,11.9045520871945,0,11.9057393752183,0,11.9053356231382,11.9044325124957,11.9056779955046,11.9054270779458,11.9046298975553,11.9055599255184,11.9056151554526,11.9053092020619,11.9062675918459,11.9058656641327,11.9062268885894,0,11.9046198289338,11.9058115200968,0,11.9055210391546,11.9042152850228,0,0,11.905909660741,11.906247380211,11.9063710312294,11.9064207911421,11.9057179295818,11.9059066943117,11.906054011982,11.9061191106793,11.9058131064817,11.9053054281521,11.9048305934012,11.905790296711,11.9058940683359,11.9058373097977,0,11.9054695057347,0,11.905788051401,0,0,0,0,0,11.9057635766523,0,0,11.9049371682482,0,11.9057108360223,0,11.9055787952129,0,11.9060715404697,0,11.9057699683487,11.9047798698056,0,0,0,11.9055837818344,11.9063848931814,0,0,11.9059337624438,11.9058339059888,0,11.9050043361072,0,11.9055686550457,0,11.9057727922992,0,0,11.9059367931936,0,0,0,0,0,11.9039685120129,11.9043561064529,11.9046935294682


==> simulations/results_large_profile_conn10.csv <==
k,networktrigger,networksize,average,error,diameter,strconnected,ratio1,ratio2,ratio3,ratio4,ratio5,ratio6,ratio7,ratio8,ratio9,ratio10,ratio11,ratio12,ratio13,ratio14,ratio15,ratio16,ratio17,ratio18,ratio19,ratio20,ratio21,ratio22,ratio23,ratio24,ratio25,ratio26,ratio27,ratio28,ratio29,ratio30,ratio31,ratio32,ratio33,ratio34,ratio35,ratio36,ratio37,ratio38,ratio39,ratio40,ratio41,ratio42,ratio43,ratio44,ratio45,ratio46,ratio47,ratio48,ratio49,ratio50,ratio51,ratio52,ratio53,ratio54,ratio55,ratio56,ratio57,ratio58,ratio59,ratio60,ratio61,ratio62,ratio63,ratio64,ratio65,ratio66,ratio67,ratio68,ratio69,ratio70,ratio71,ratio72,ratio73,ratio74,ratio75,ratio76,ratio77,ratio78,ratio79,ratio80,ratio81,ratio82,ratio83,ratio84,ratio85,ratio86,ratio87,ratio88,ratio89,ratio90,ratio91,ratio92,ratio93,ratio94,ratio95,ratio96,ratio97,ratio98,ratio99,ratio100,ratio101,ratio102,ratio103,ratio104,ratio105,ratio106,ratio107,ratio108,ratio109,ratio110,ratio111,ratio112,ratio113,ratio114,ratio115,ratio116,ratio117,ratio118,ratio119,ratio120,ratio121,ratio122,ratio123,ratio124,ratio125,ratio126,ratio127,ratio128,ratio129,ratio130,ratio131,ratio132,ratio133,ratio134,ratio135,ratio136,ratio137,ratio138,ratio139,ratio140,ratio141,ratio142,ratio143,ratio144,ratio145,ratio146,ratio147,ratio148,ratio149,ratio150
0,0,100,5.83,26.9464283347534,3,1,10,10,10,3,5,2,6,2,10,3,1,6,3,3,8,3,6,7,6,5,2,6,1,6,4,2,4,3,7,5,3,6,1,6,10,6,10,1,4,5,6,3,10,10,8,7,6,7,4,8,6,5,9,7,4,6,7,3,9,3,8,2,7,9,9,7,5,8,5,1,5,9,10,1,1,6,8,2,5,8,8,7,6,2,6,7,8,10,9,4,8,10,7,6,8,7,3,4,8,10,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1,0,100,5.83,5.35668751791028,3,1,6.34322998469492,6.04982887397645,6.76024417917488,5.49948037102879,5.8522526878248,5.64650130762206,6.81561364250864,5.40986850630562,6.01139206175641,4.81472984891177,5.84199397577543,5.77830913089778,5.36373341119876,5.28526073845547,6.02807888945769,5.44102948226788,4.89537498288626,5.86886364589099,5.22376163629238,5.71943604036345,5.31712564119425,6.22108920541961,5.19978137807649,6.05109353131176,5.45297888580951,5.99301902605438,5.16632932960226,5.08313011723003,5.61286090893578,6.03865139071015,5.74478769816617,5.13997443229088,4.73872937329487,6.14234559277328,6.3661279964366,5.75743426055989,5.72500090740834,5.97951310947419,6.02549146665057,5.73788091703172,5.73208249352652,5.36421546556108,6.49220595926333,6.142712929995,6.56145244002069,6.55516848075186,5.68432185100116,6.01130246662083,5.99610956690857,5.87990889558828,5.99141696695998,5.45445483005394,5.47579808728722,5.48637457096231,5.72800835597169,5.30699436099191,6.2857208530968,4.80214267146251,6.22980946318155,7.22087116463541,5.64512739830182,5.79736533284383,5.42793171250492,6.99857785723948,5.73217784609186,5.77116889169054,5.35145102778667,5.73743060536538,5.76938096952276,5.86298064078594,6.02892131651312,6.96003235287734,6.77774400802138,5.405658318863,5.97955785323756,5.536955475839,5.27082926672025,5.40584651058302,6.78233486798517,6.08526503957679,6.70173070111445,5.75159052547185,5.94150000208601,6.10142960845658,6.92779213447167,6.27644712197089,5.28218360116451,6.46804907329443,5.51974500425815,5.06808712319875,6.40071328941718,5.27193639483369,5.19131000441271,6.53881513640211,5.83378217591437,5.30140146403791,6.00107975406809,6.52322138900772,5.47143294317728,6.8705879805062,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2,0,100,5.83,1.18517925355159,3,1,5.87035388298719,5.73449006316726,5.9142991511319,5.65430751733841,5.8413140129116,5.64449130482142,5.94551635358583,5.7990577058136,5.86240127671036,5.69949603739157,5.95819616644866,5.88779105370922,5.73249416477352,5.88731729044787,5.80296386470056,5.67901974016044,5.57133563938502,5.83603313651215,5.86322126721056,5.77470401269342,5.70176642441022,5.89059795608737,5.63457713130569,6.02523292763924,5.78463566492863,5.79465136093007,5.85493137812589,5.65731955083981,5.72999989619529,5.73676282972122,5.8282923139758,5.83451943692374,5.62181849846001,5.82150965172494,5.79893818040589,5.93687398268703,5.85898106167314,5.87566343424059,5.98049775554767,5.63343380613355,5.90984491442167,5.6889703618743,5.92339067918965,5.92702852289157,5.71304212492772,5.94004298713036,5.89865859348578,5.90972182963061,5.80049508881671,6.09747101016396,5.79664130824836,5.73280740379189,5.97055889252517,5.62210818424055,6.05564777421525,5.70215219080556,5.93046873374478,5.6671000622893,5.77815277654679,6.10586263258531,5.92996727080891,5.74948502803724,5.81320330504436,5.95006925336319,5.83903083647822,5.84602304338642,5.78580988383268,5.78267719512259,5.85676345895556,5.73796205133727,5.91054636431822,5.81056649921176,5.95165278093977,5.72279181705561,5.63017846102895,5.85503210565323,5.85126585384375,5.83083853637608,5.92022382827939,5.70632419668948,6.10975115134829,5.81603262610709,5.86597016097067,5.89751579796201,6.13654996336376,5.89375300482056,5.91732913038713,5.92449190191244,5.8087652744256,5.7730509229805,5.94771540649695,5.68020960862629,5.76079919635132,5.99409044252244,5.80591970245011,5.64527442827622,5.84237701549929,5.96241847481289,5.70047872916494,5.85746874123089,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3,0,100,5.83,0.242602725637196,3,1,5.82637131359487,5.79712350743869,5.84615510023957,5.81282905339616,5.8285077755057,5.80910920881978,5.83337374367678,5.83653435190396,5.83210533165268,5.79358899679695,5.84811830491056,5.80626386422025,5.83025814271811,5.82972213635246,5.84444820935452,5.77116178319954,5.80210159389763,5.83200688379692,5.86434938005034,5.81208214996788,5.7925861889284,5.84632603986002,5.80417206102261,5.83777530622491,5.82440244089299,5.83909125675082,5.83310621790399,5.80405351731603,5.84426485350237,5.82454594893237,5.8398489062249,5.84587336272076,5.80511817533323,5.86530392264992,5.80790422317475,5.88736390842907,5.85459982454319,5.83159712396073,5.85914085613735,5.81709284864476,5.84613112098362,5.78089338277472,5.80468634892884,5.82684540863543,5.82240519501542,5.84505679793788,5.83898890502814,5.86125808097581,5.81564352808815,5.87035818130879,5.84031318417099,5.80699226525039,5.84671811352441,5.80386941324961,5.88817724204988,5.83406380171798,5.83877573934258,5.79103666122368,5.84392508522824,5.85640478986918,5.83481064804735,5.84247287144583,5.83538155838222,5.82169261689205,5.83782355015432,5.81830866628319,5.82288623797917,5.80978531180481,5.824895152754,5.81274541996355,5.81784725595036,5.84050733472939,5.81588869908553,5.80682674866798,5.81835866342422,5.81608814771753,5.86558224447862,5.79717072024559,5.81961117052118,5.78855370806139,5.87252153913454,5.83475348236969,5.81564888723822,5.84058818374334,5.87227697427809,5.86673691039308,5.85987807830437,5.82696773744361,5.8114043303837,5.80442612279523,5.8679405196178,5.80780876677284,5.81094037025681,5.83634025405843,5.85342791280051,5.77968903197316,5.84954888411588,5.85931261148176,5.78440294670701,5.85894872055344,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
4,-1,100,5.83,0.0553031173186221,3,1,5.83157537967727,5.83404252737428,5.82677665304036,5.82974581766248,5.82889092467941,5.83016536384199,5.81876780242816,5.83084902841982,5.82913805794107,5.81810672601342,5.8308070931209,5.82723935046314,5.83184078864518,5.83016552459808,5.8299588791214,5.81787863762905,5.82316794181069,5.83173757967648,5.83973743837418,5.82754397603833,5.82579556954286,5.83535005269958,5.82808660556154,5.83690389242952,5.8266128666487,5.8300030306318,5.82954193375029,5.82825471724869,5.83256421734858,5.84135670754754,5.82650987151511,5.83228698577556,5.82682680759533,5.83829188090873,5.82164204720431,5.83866417622218,5.82945761079944,5.82725767486772,5.83526277007515,5.83101549624958,5.83572075378188,5.82230749181417,5.81863330895436,5.83050198842048,5.83415448692651,5.83605038027455,5.83623269358381,5.83807257954165,5.82771999676505,5.83415425423563,5.83848318133965,5.8285463172696,5.83541629419856,5.83164918743789,5.83508032080453,5.83271097166258,5.8281029560329,5.81775943963973,5.83314051283414,5.8273956270338,5.8274358156045,5.83524832984144,5.83459457905962,5.83117744275125,5.82791530394056,5.82813943518756,5.8303495719525,5.8279118731193,5.82980636643321,5.83007702561974,5.8276628663341,5.82841907986039,5.8254284471889,5.8233228517066,5.82679024980804,5.83300413537498,5.84145824832559,5.82535137540768,5.82082527574187,5.82132382107282,5.8438345669728,5.82311404898784,5.82746725743185,5.82785411767527,5.83790464668228,5.83465334020517,5.83102645132762,5.83380646475645,5.82599557343123,5.82037580139731,5.83249369959392,5.83001454635418,5.82353252986551,5.82982997904943,5.83622842998291,5.82383573423395,5.82988192653506,5.8387440610838,5.82223115014515,5.83436494268002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
5,0,99,5.78787878787879,0.76264405274798,3,1,5.83022207057309,5.66558538348522,5.83006032916132,5.66234555906093,5.64813320988186,5.8299321431348,5.8274240894167,5.83058378103347,5.66619226425977,5.66199031214322,5.63505566387101,5.82992233164199,5.83193938235075,5.83056631007914,5.83003614781088,5.82739560983131,5.82872083459541,5.83053161360406,5.83095598972489,5.83002956453098,5.82907441744488,5.83082671660332,5.6200757382374,5.83020114346039,5.60201749750414,5.68700508314211,5.8299922656182,5.82982308625938,5.67157948855829,5.83448681826038,5.82887029879186,5.82974874245948,5.82910988059894,5.83010762705119,5.82663218952001,5.65262874528399,0,5.82912422593038,5.65872517977848,5.63249890753924,5.83198724966379,5.82864616475039,5.82793288914636,5.82978481518731,5.83183411641634,5.62446971485472,5.83203528695762,5.83146736006645,5.8299266769902,5.82937315915196,5.83153077560813,5.82972651167528,5.83041656860619,5.8321919192417,5.82934069101844,5.83067381116111,5.82927468903146,5.82722776231563,5.83033827373047,5.83036820870049,5.82985952516996,5.83103552760433,5.83075503457763,5.63374320087535,5.83080379675252,5.82906378114602,5.82990331010684,5.82911971931535,5.83047286851845,5.83238852740513,5.83011901513315,5.82906076944463,5.82948439013424,5.8289083206256,5.8303346164487,5.83113333173443,5.83275524603254,5.67913415903927,5.82766541910315,5.68589490504327,5.62771248863943,5.82844888566805,5.62513572579027,5.82944829985949,5.82969734702309,5.83026131579618,5.82977795030091,5.83078022814273,5.67878256006009,5.82816735929153,5.65589072508593,5.63243960485148,5.82885144290527,5.82893892239898,5.83223517817222,5.82940527830833,5.82987425291135,5.65169329973512,5.82914610646239,5.83193436104861,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
6,-1,99,5.78787878787879,0.151340440854333,3,1,5.7904163020746,5.77031281059517,5.79880099581629,5.79358566919393,5.7649613442245,5.78902852442618,5.78857131266008,5.78967187442741,5.77335127516115,5.78467348061686,5.75858602204584,5.80014110700071,5.78666862550007,5.79031254893129,5.80238186426035,5.80449085735902,5.82976751753964,5.79597326847939,5.78115083385067,5.78087663035539,5.75593304077961,5.77943247562949,5.74907556366564,5.76637570059698,5.76259410804417,5.79100343841216,5.79171353790352,5.78273302514776,5.7773157912074,5.80451759550371,5.80931027355497,5.79211442421383,5.81683820610915,5.79769081801296,5.81645971486464,5.81431735992814,0,5.81403448941521,5.77258411290213,5.76512737170481,5.79695811167062,5.78105253688249,5.79319410481971,5.79616171078301,5.79990315839806,5.79983226479686,5.80457484457023,5.78020544762906,5.79872458940722,5.78984997926268,5.7924741194051,5.79691298685941,5.79023711408476,5.79036253018766,5.77081237019376,5.7956819703349,5.78494141543167,5.76451769940771,5.77886169140074,5.78301049250399,5.7840100141775,5.78764873667223,5.79271404190539,5.79880436157968,5.78266805973908,5.78104324619886,5.7875139322939,5.78113546847314,5.78532175214149,5.78212028332593,5.7686192117149,5.80635045545422,5.79677978871032,5.79363912215045,5.81147242647281,5.81852523819262,5.79462807056897,5.78822477184452,5.78202228839313,5.77747164802756,5.78719953484659,5.78805916441959,5.79558539730062,5.80095433469322,5.78735272407023,5.78535811446826,5.79744759164297,5.77402859794388,5.7865919933888,5.76314280377988,5.79015811543352,5.76422009704424,5.78087210169713,5.75563315661263,5.79673866479488,5.77280224480657,5.77745584453792,5.76424189317749,5.78100407999842,5.82003174275698,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
7,0,98,5.76530612244898,0.41016932401696,3,1,5.79062416155394,5.78690956760582,5.78606206009834,5.78674115550813,5.78837486032123,5.78399800845025,5.78491745334444,5.70094005907563,5.69960688517076,5.70156999853726,5.7851015899933,5.79235851057292,5.70278134125149,5.67880717213452,5.71341682262432,5.7916360460861,5.79309175453109,5.78498207541093,5.78601979137626,5.78514671816443,5.7870247827418,5.78104316907343,5.78964210468785,5.78743912276728,5.78561755622267,5.78680384372995,5.78964614098931,5.79567086280329,5.78598115108146,5.78821364302785,5.78805844499136,5.78705126240779,5.79675036375457,5.68763840398096,5.78816801603509,5.69617374463955,0,5.78824849022031,5.78912259927318,5.78836300785626,5.78497983959944,5.78670376565872,5.78824775914328,5.79005088957459,5.67121103701652,5.68554955484377,5.79127806455967,5.7898412569983,5.78870286901092,5.78531715856519,5.78930244760829,5.79066102887134,5.78947196125926,5.68603906922253,5.78320082257369,5.70274196791677,5.78706932439183,5.78404721814034,5.68930502917898,5.78635978622684,0,5.78330170022021,5.79177399347151,5.79314621730426,5.78837862508993,5.79031706647237,5.78792735844572,5.68164798119139,5.7941982218954,5.66979487911078,5.70046140330667,5.66194300453355,5.79038270552147,5.79334062866696,5.78952478620784,5.71270506978162,5.78859214419129,5.78391806220648,5.78529744392728,5.71103974716572,5.78551232470714,5.7906621200801,5.7879822719611,5.79057456035363,5.78441295796651,5.78423928568912,5.78905106474919,5.7920029621296,5.78889953427679,5.78530568502416,5.69650497771,5.78548484701522,5.78852536471102,5.79101084508379,5.70805574790162,5.68647782492414,5.78200361467538,5.69527953125824,5.6988651372952,5.79352748840586,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
8,1,98,5.76530612244898,0.0901359304149822,3,1,5.7633316420404,5.75638282255748,5.75802369449502,5.76614120605721,5.76525036227164,5.75799226581613,5.76971010772721,5.77232285956032,5.77494622959419,5.76834426730102,5.76025199154913,5.76267845437558,5.74921983424346,5.75009737709716,5.75046639951744,5.75738089471044,5.77187964722219,5.75934288306903,5.76378548256656,5.77866539914046,5.75106043824918,5.78105127233908,5.76427029321307,5.74998581732358,5.75727231520295,5.76819510646364,5.76964012715362,5.75089043605223,5.78051107702559,5.76440963170223,5.7659711975279,5.77559354996816,5.7841408575235,5.76384088057601,5.75995675033236,5.77113840773521,0,5.76047839975459,5.76422287746339,5.78076233356576,5.76327935485235,5.76392868314098,5.773000560415,5.75358677295272,5.74263446951568,5.76632820446845,5.77121820899212,5.7708301838866,5.75382659689536,5.75823017364816,5.7659551026323,5.77421300398584,5.77618429410194,5.76728330519003,5.7828375946801,5.76764101056688,5.7660194011255,5.77463669934615,5.75026933636179,5.7708539934299,0,5.78350218587584,5.76446020763605,5.76383870119476,5.76502648969077,5.7624770246407,5.77056661434483,5.76397832097503,5.76991526860929,5.74921442849333,5.75704065079605,5.76788298414057,5.75738780306246,5.78491556341812,5.78079214213442,5.74842838635927,5.76621761915622,5.77505670175749,5.76230437993151,5.75582750362691,5.76882904521625,5.76239795998024,5.76863357137782,5.75641421623722,5.75651158621827,5.77495895580016,5.77641427052157,5.75515812482588,5.76851863605548,5.77286668999094,5.76007602068396,5.76396895357143,5.77444492533407,5.75248323814065,5.77074345614429,5.7645095543062,5.77138616042548,5.77073150572165,5.76360216410889,5.76071087422123,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
9,0,99,6.07070707070707,6.39160983883076,3,1,5.76180741270355,5.76425099398999,6.890471778445,5.76555893824969,7.22772301318629,7.34314697471475,5.7606414095199,5.76465801498263,5.7654521761378,5.76443174186784,5.76611785438399,5.76486702374433,5.7604837555885,5.76457866830387,5.76327552322561,5.76310817812888,7.10463584021962,5.7629773039925,6.98977066430248,5.76436016425608,5.76633370368211,7.59008109058463,5.76579673795078,5.76158438639175,5.76484594261698,5.7655827680387,5.76451346082602,5.76484492482926,5.76726965180182,5.76729789874469,5.76676664747301,5.76840783339635,5.76801945839554,5.76559522672726,7.62649625676818,7.25517984624416,0,5.76477522837461,5.76262058724283,5.76802959288947,5.76716995717628,7.7037830233426,5.76803082874489,5.76146345594816,5.76444639677834,7.48822004259007,5.76568731673369,5.76573721447927,5.76452903339741,7.29845708924592,5.76723299358422,8.17143954549821,5.76704502277731,5.76800440994369,5.76454508710487,7.14960243124894,5.76386684075254,7.38772488403984,5.76670971500131,7.02336032642823,0,5.76775630004527,7.08248016416987,5.76299730777709,5.76646305416434,5.76772575610143,5.76839146754873,5.76658265673239,5.76570441056646,5.76258248551613,5.76349399864615,5.76651600513231,7.59124008128555,5.76848806933476,5.76614387547939,5.76498204126338,7.08453788595356,5.76783735776347,5.76560527666662,5.76322182818796,7.36724143027972,5.76555746921975,5.76432634599473,5.76227406085779,5.76635100396096,5.76689458529905,5.76677236826497,5.76273390366906,5.76468525845676,5.76354453887892,5.76307443783428,5.76403190063172,5.76695816104971,5.76195198596332,5.76685021049325,5.76655153498028,5.76616250209227,5.76625955596395,5.76453893531681,5.76293323079787,0,7.23508999561821,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
10,1,99,6.07070707070707,1.33942431841948,3,1,6.00382463840245,6.11794318999225,5.97405444929535,6.1858184876307,6.03945583716767,6.33500711777739,6.06260899383085,5.98617188959245,6.18417335923239,5.88885964028108,5.92903423522128,5.9904584290976,6.13246415390629,5.83781452295484,5.99400013269692,6.06477396290629,6.15207024153624,6.09349172646407,6.08107845867678,6.05802845764483,5.96591871748152,6.12817192701248,6.08578609583786,6.05634538335782,5.7654855882239,6.13818921174146,5.96048992005787,5.91298161843802,6.02260078138586,6.42214554730825,6.20451175965394,6.16740139155469,6.05793962782737,5.89844519466659,6.11739292585408,6.04720527186015,0,5.90437744912342,6.1059312478263,5.90031643228561,6.0189256141083,6.39441521766872,5.8408832743451,6.26672475929794,6.06933820775236,6.36094472102502,6.21298092973509,5.97143076342972,6.07805746674684,6.07194903564719,6.11868384549491,6.2115587492784,6.12519576589971,6.10999306486257,6.12197241152276,6.21340157125542,6.13336644044333,6.22975206148127,5.90916241774963,6.17813504402806,0,5.98082876155374,6.14264325538259,6.33528842296737,6.07660197366497,6.07635799257934,5.94611380403499,5.91812948839077,6.1228029151979,6.14524219101237,5.95618471617438,5.85178850974174,6.1404648299904,5.92167084830481,6.04978543349865,5.82130552101037,6.25912106689556,6.00766280778619,6.15877288304111,6.05339567568723,6.38718356263602,5.96528576525142,6.15834222226874,6.18991197385186,5.76494105814602,6.02937723366144,6.01754482490503,6.25454714984193,6.00084871976554,5.94694277064123,6.13694188590898,6.24058670221407,6.04842252660753,6.03418765103517,6.00641195872184,6.04308415428689,5.91398672998664,6.07394253406021,5.97669237577797,5.93997461136495,0,6.19679241265221,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
11,0,100,6.37,7.37589372196442,3,1,6.00330639072418,6.06424294071036,6.03775010902003,6.08320600072703,8.30375238951161,6.09601200259613,6.04060509654328,6.10423587257989,6.0974921031155,6.06394881309864,6.11215966721109,6.05813134456133,8.08800395130361,6.0996003241618,6.0600168120091,6.068383090502,6.038184482356,8.13987887601126,6.04324221399092,8.02970879740008,6.05555408650283,6.08280652585358,6.07070545271723,6.02354050628511,6.00170641843863,6.07095489305127,6.04933423471186,6.04607518100614,8.12192484551014,6.13512167091176,6.10631211941066,6.09910088009575,6.06679454912241,8.60096523790431,5.99468303042065,6.08143240436463,0,6.03491049339169,6.10227634993174,6.03756013544829,6.07245310287237,6.1123387760971,6.05303904172606,6.08169231027349,6.1035706354766,8.69579747772623,6.12010464412025,6.05821618628,6.07640272981801,6.0778735528553,6.0651589377012,6.10104109018331,6.06233094234926,6.0891984266251,6.06568190242542,6.08329582667238,6.08963865081301,6.07313664802088,6.08504823083381,6.10203544047484,0,8.45079681158604,8.14621263131712,6.11004177647414,6.06542966021705,6.07309809647027,6.07334711638805,6.0794693006192,6.08061473951798,6.09184509176047,6.09215734988783,6.07675838376973,6.08081304802321,6.08341346287075,6.0791479574401,6.01083159612574,6.07246917169753,6.07820903358747,6.07470552099159,8.03709000810818,6.08482659493847,6.0289203452394,6.07140347311127,6.09782716374677,6.01526192793756,6.05311506955551,6.06052075152014,6.09248014544197,6.07361582904901,6.08338027813657,6.06620855810853,6.08373899933537,6.07562064831344,6.03584081745441,6.09145112120369,6.07717802298083,6.04130778837632,8.50042191710141,6.07435802593895,6.01812091344198,0,6.05289081734376,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8.73779082252116,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
12,-1,100,6.37,1.77734613900194,3,1,6.36289293432809,6.32844995401484,6.38806424081982,6.39617972859056,6.44336896705007,6.48882764261713,6.20467749792083,6.42837599279543,6.54491108824328,6.29542526158276,6.44479577806253,6.3397476220047,6.62976822625071,6.54808465996524,6.29406398566681,6.34396190027225,6.17382856726468,6.80685816827728,6.19329686313575,6.54735617631777,6.33505002091719,6.55003440579039,6.60036527440785,6.54809417431372,6.20108755022954,6.24425027061443,6.20734138244473,6.21842648906581,6.58506727202938,6.69951916154729,6.27302993117503,6.28977470285527,6.43172898481924,6.38642171700937,6.38023799288935,6.07265905699847,0,6.31904830606583,6.2928296688047,6.51629627509459,6.49875345426408,6.20023050314878,6.20005487430161,6.20269317508567,6.64195146946665,6.83790100999626,6.20788344779253,6.25509683935324,6.44601287809805,6.35080645106805,6.32899127048966,6.48217843537682,6.16627574352269,6.07509347703266,6.16927815043255,6.39451151052858,6.36179282838722,6.31924675162929,6.21169018825493,6.27235374052891,0,6.4832555823914,6.64221243026335,6.32904425838719,6.4283984354658,6.36424212724439,6.18110823516427,6.41090349334795,6.34785808549265,6.89148881958315,6.81752999965959,6.27890319578349,6.07373882880651,6.4034467250979,6.07139600872581,6.30582945736955,6.36096613382677,6.49164241779719,6.21205601641882,6.43950679835237,6.07337028343796,6.06681084824418,6.3405708189161,6.36337778840069,6.37926526918723,6.40808142646652,6.28629944904126,6.29351291551959,6.44954453159514,6.54293388125229,6.06923751541905,6.33042938377104,6.19579375580166,6.25597222672262,6.27354507447217,6.5143708510514,6.37980934665357,6.68839951425557,6.41593523336341,6.24505542532967,0,6.16591803913432,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.69166639838372,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
13,0,99,6.33333333333333,0.955786696085063,3,1,6.36492876348677,6.37597264334878,6.28007341930653,6.35757183681426,6.33873779230157,6.40318736382065,6.33163347986993,6.15685274451307,6.40372080291651,6.1806677741488,6.38132505720423,6.33894875061436,6.40863689815153,6.41756921868463,6.33701290054436,6.37388996207206,6.33994630804905,6.46476877915362,6.30665908020894,6.381569737162,6.32222010893141,6.38089513107904,6.36990807642825,6.376607921416,6.36462313409033,6.34870273447906,6.42250915688588,6.35860280603564,6.42901623531903,6.45302845593349,6.3444687479896,6.39705399436796,6.35687280732523,6.34146022654919,6.36616397574145,6.11692540717988,0,6.35894464965612,6.15569085296939,6.39043240741794,6.44434876047807,6.35820355463235,6.29018620858244,6.32214901921306,6.4621544462187,6.41410190759544,6.12559443715244,6.36075200101112,6.36168283595491,6.13987654047567,6.38496712577288,6.31506151090446,6.33761453380076,6.32258486547276,6.2786948364696,6.36202403533102,6.33102021462961,6.37005699431669,6.32956887367944,6.19472670424135,0,6.14877182243287,6.38906168823882,6.12688190460582,6.39651119537458,6.36904794963989,6.19328649722937,6.40471840829555,6.3724417209668,6.46702640531888,6.45515535461354,6.36815632994178,6.03450527693439,6.11638447619376,6.0872958409574,6.40580041308453,6.39424578087605,6.19853490435193,6.36302470569104,6.42506218870367,6.34587797738717,6.29960854225708,6.31907156007807,6.23443043868261,6.37910816799328,6.29752088191244,6.37833602478033,0,6.36440831223789,6.44955876240057,6.12904064545778,6.42294676317492,6.34954832656671,6.34098902293118,6.35428136979345,6.46374900206591,6.15694015940311,6.38429488040874,6.37833759192795,6.32923042610038,0,6.25075976032546,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.43944143899369,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
14,0,99,6.33333333333333,0.185145351714589,3,1,6.34054579662237,6.32091774768026,6.36253068513234,6.35884416024403,6.32791406518642,6.35054135553861,6.3516677728537,6.32197066012709,6.34986340056576,6.34200246368733,6.34462413090831,6.33475595740556,6.3714290038094,6.33106360897862,6.33717875608958,6.32860610011184,6.33782331527793,6.35200576067782,6.32151612053009,6.34847484029295,6.32959568396668,6.31968603082571,6.32979509991514,6.32485258564405,6.31947438750529,6.33626900721258,6.33341385766549,6.31308480360519,6.35179917822092,6.35340118195856,6.32397757346271,6.32938680552256,6.31964000701905,6.35042088469492,6.34072163062889,6.32295880855283,0,6.34515399805834,6.32865602694375,6.33787376682689,6.36119814993698,6.3350797450839,6.31303761649684,6.32888870228999,6.39522188940582,6.30798276249558,6.32556643551208,6.33080724069223,6.33865192044334,6.32530902679473,6.35232066148602,6.31631234862212,6.29894082224167,6.34112495867193,6.31023134425827,6.35170856455823,6.30876124717323,6.32249282670181,6.31460312817372,6.29961199471091,0,6.2919620852456,6.31480354499508,6.30053653552871,6.31089352492426,6.31337756483961,6.33761361005176,6.34860325762552,6.35250610155393,6.358771906459,6.34603876764422,6.35619891236278,6.2848980053055,6.33424961412829,6.31095560994447,6.33175302598117,6.3304962393067,6.33020552137636,6.33973954381124,6.34349487844182,6.3489065916142,6.32652689512584,6.31543576104577,6.33359696631362,6.33665847303662,6.34547900686644,6.33928442659432,0,6.32896915249573,6.35406174622597,6.31497818635083,6.3348075192515,6.32064679689533,6.33580201593183,6.3397460518813,6.38424476805676,6.33327124052781,6.32519850318781,6.34112528779779,6.32683528336317,0,6.29366098279432,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.30974721398202,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
15,0,99,6.33333333333333,0.0429409870272824,3,1,6.33277175796001,6.33839010343709,6.33917270744283,6.33292300370879,6.32685849613215,6.3312879919015,6.33106999546497,6.33104040059232,6.3346581282194,6.33819569780759,6.34004765308184,6.32902319079117,6.33625264077183,6.33607293002417,6.33831580056941,6.33916013401021,6.33260245276052,6.33647842170806,6.3275796177566,6.3316036366334,6.3356687926056,6.33456788308592,6.33244662883338,6.3389874601446,6.33461315042432,6.33178858128864,6.34047345815453,6.32836405856084,6.32999964328278,6.33163105874139,6.32732469808263,6.33095028713475,6.33090063830744,6.32760796583792,6.32986745787839,6.33092288586436,0,6.33563598648553,6.33501723989623,6.33677625867705,6.3350132833047,6.33152321563894,6.32753303494349,6.3363741178348,6.34656795862481,6.3223260272657,6.33020964945967,6.32870760990255,6.33495299544935,6.33011693151555,6.33732311339835,6.32239308532918,6.33294335457187,6.32891311153639,6.33164594553997,6.33921247447918,6.33142960383175,6.33113858985049,6.33584165958672,6.32638576426575,0,6.33031433328231,6.32777828227498,6.33193058119222,6.32593756869176,6.33367766272102,6.33674551039738,6.3394763955388,6.33894169108387,6.3346110427192,6.3362444161856,6.33574150941974,6.3243177123928,6.33291848046167,6.32881678935554,6.33823737101321,6.32966900260268,6.33167233264965,6.3385381911756,6.33717548871696,6.33134651545184,6.33039779353659,6.32743651944542,6.336508661866,6.33252586011899,6.33362445886704,6.33792410442243,0,6.33462856722864,6.3331673304226,6.33567359195028,6.33239563598496,6.33384014463931,6.33764807814357,6.33562811216882,6.34153707341791,6.3364900986948,6.33209812083216,6.3362867323888,6.33363555646237,0,6.3271130092593,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.33112954291223,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
16,-1,99,6.33333333333333,0.00992714774114954,3,1,6.33367321628337,6.33486554155756,6.3346108734874,6.33259582361215,6.33284549534084,6.33326315094507,6.33571130890817,6.3325730754152,6.33260985520614,6.33374227858725,6.33422857297657,6.33341238115039,6.33345089051077,6.33443695707445,6.33441050099584,6.33530959661791,6.33447486636765,6.33411265024355,6.33274070442733,6.33288642452733,6.33353651114597,6.33247938834942,6.33283581759923,6.33490666408912,6.33363833345211,6.33301626390586,6.33584549880337,6.33429177227662,6.33170615531164,6.33169388059859,6.33225296460106,6.33252953150771,6.33263522059906,6.33218959189979,6.33271085023937,6.33318101029047,0,6.33414958226013,6.33288150706026,6.33355738476941,6.33281001173254,6.33211219746943,6.33289113194737,6.33432066080578,6.33569609165318,6.33179781825836,6.33173336392205,6.33269553742669,6.33269945030995,6.33355862861454,6.33154490309565,6.33157160884625,6.33382884427149,6.33334728042142,6.33357706815816,6.33369331483222,6.33253525636067,6.33261419841418,6.33480646804924,6.33260642354267,0,6.33315018993394,6.3324325367637,6.33260216167957,6.33240133161612,6.33288772750465,6.33350783646064,6.33321072010886,6.33472550054757,6.3313324546966,6.33324942313525,6.33453711846447,6.33247919726374,6.33389226224915,6.33327702652665,6.33420429321457,6.33185797539912,6.33274373378774,6.33526834760242,6.33317096248408,6.33331060232238,6.33256713536305,6.33257718672355,6.33430729354155,6.33283827159354,6.33309016463184,6.334714142784,0,6.33321894182621,6.33334321199196,6.33414234414194,6.33309719869612,6.33251235426583,6.33440368770649,6.333109814848,6.33316759659863,6.33515679096533,6.33335623321223,6.33429635971949,6.33409166862477,0,6.33241429346287,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.33403943003448,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
17,0,98,6.31632653061224,0.353869669976398,3,1,6.3334982294144,6.33342414941969,6.3334064434091,6.24204387445051,6.33320467764004,6.33317919136163,6.33442379809472,6.23495071002072,6.23851995713557,6.33335980925454,6.22223588707415,6.33370410321133,6.25297210749704,6.33307216311731,6.24523591819381,6.33354186310315,6.33364509304872,6.33349884207227,6.33340030963685,6.33331744496862,6.23459366537354,6.33299028010285,6.33315710973514,6.33355942974134,6.33340531124118,6.33333545885727,6.3335603600489,6.33371854372194,6.3329790783634,6.3327774586439,6.33317081222467,6.33297943034756,6.33343924150333,6.33335183254071,6.33331716127965,6.3330291681512,0,6.33368137868093,6.33329743101842,6.33335132268839,6.33321716178787,6.33306160222572,6.33346919844618,6.33363555861712,6.33346413970133,6.33333861814061,6.33294819178607,6.33328423470814,6.26283621512281,6.33368930052697,6.23451776564743,6.33319578141594,6.33340340748529,6.33322995374136,6.23124151132289,6.24158428855431,6.33345795436011,6.333154472246,6.33350723442008,6.33337745033426,0,6.333479675983,6.33329586943824,6.33317405443459,6.33296795692565,6.33320257698753,6.3332913583147,6.33318423832925,6.25227943353584,6.33304892948334,6.333097577284,6.33350803804738,6.33319821913008,6.21053373775979,6.33321921595262,6.3334264190785,6.33303571096701,6.33321455450414,6.33369048228663,6.3331863499311,0,6.24295339896718,6.33336112878157,6.33341509662872,6.33328589046034,6.33327583029904,6.25166614313234,0,6.3330852101595,6.33342306274851,6.33348012819521,6.33298596647361,6.3329903750311,6.33337690038079,6.24577875929207,6.33303042668058,6.33380425104901,6.23386227291756,6.33341264082757,6.33329786941959,0,6.33330356465232,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.33346817474778,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
18,-1,98,6.31632653061224,0.0766740029432327,3,1,6.31852056601567,6.30816246404221,6.31683548065246,6.3128365419664,6.30970677997306,6.31964821590455,6.32899650537948,6.30616995381409,6.32047937312821,6.32021316574712,6.30104749992831,6.31295437229387,6.30745300472579,6.31366445424728,6.30918085753704,6.30202877273585,6.308580915217,6.31354858663932,6.31842467960505,6.32374987620926,6.30742152351604,6.32233567991087,6.32221970575358,6.31388632498845,6.31741984088547,6.32714984523715,6.31463441635057,6.30120369724459,6.32226548178704,6.32811897186062,6.32745535357074,6.32207131276602,6.30730793091308,6.32134627784605,6.3236153470944,6.32013935337727,0,6.31221764952918,6.3108147068324,6.30724079128743,6.32410840209865,6.31013665565046,6.31934861127044,6.3161391206152,6.28459030967014,6.32426127808956,6.30985971751755,6.31443811928274,6.31611431976949,6.30966814637262,6.32025461640803,6.31228437437068,6.32908268615891,6.31493621058107,6.31414760081882,6.30973558279299,6.30569100062464,6.32863292490683,6.30834690642713,6.32106677727854,0,6.3240313297688,6.31094125344092,6.31097530175905,6.31411605163123,6.31551880313224,6.32125562954213,6.30142088246504,6.30277488512411,6.31477839565118,6.31594451717996,6.3259428445745,6.31493123163217,6.32218547745681,6.32906421573668,6.31367991796216,6.32185716499287,6.32239029470562,6.31000285413837,6.32034699318652,0,6.32536387999302,6.31957404152482,6.31076989814824,6.32280614779121,6.31625610956732,6.31395997215186,0,6.31366949182594,6.31480747747671,6.32871563295835,6.3196242762391,6.31364714354572,6.31171864780455,6.32194168559868,6.32772715565138,6.32049425437118,6.31884852237893,6.32374809034168,6.31140504339384,0,6.32595709221208,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.31191478734699,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
19,0,97,6.28865979381443,0.681153414617385,3,1,6.31482889502302,6.31632484960486,6.31601131083154,6.16197624088655,6.31591717947618,6.15210141057013,6.31276007434041,6.31510374330375,6.31846869617521,6.31473441150141,6.31632488313532,6.31557932339679,6.3128290282638,6.11764337860126,6.16529849153695,6.31282420574882,6.313645070277,6.31660935291109,6.31719530032227,6.31643857055343,6.3166410407834,6.31723842900236,6.31735590046859,6.31562780482562,6.31806872570266,6.1940445425188,6.31290004300527,6.31247595337171,6.31657977196405,6.31930474435612,6.20361159784828,6.31815574545355,6.31269901542658,6.31816231346092,6.31896727844815,6.31756258535326,0,6.31559167419883,6.31719501086947,6.31253628544363,6.31674940995268,6.31775285379117,6.31745729761871,6.3150862950567,6.31446131870663,6.3151653704698,6.31594278934288,6.31464011967296,6.31678724812957,6.31571579596343,6.31861113954811,6.0461468591211,0,6.13816939930312,6.31550077786478,6.31685907063711,6.31485124504739,6.31788317294254,6.14558536022758,6.31490302088973,0,6.31702116744975,6.31628747290152,6.31637668191527,6.3153451220172,6.31595357403384,6.18855551539267,6.31427164072406,6.31356639792165,6.31566010768374,6.31648535602018,6.07586559399945,6.315331646001,6.10597672756259,6.1322289070757,6.31568446247816,6.31803066090374,6.31602837789297,6.31529925042978,6.31699990420899,0,6.31636643345343,6.31439001246467,6.31630764043028,6.31680574795426,6.21813137951867,6.31583758162495,0,6.31675219074208,6.31145090501639,6.31830780240265,6.3152404409808,6.31822405671709,6.31749159037209,6.17143665513899,6.31762478048138,6.10865260753191,6.31670024023153,6.31553955053016,6.08281436113403,0,6.31916587976172,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.31492496500588,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
20,0,97,6.28865979381443,0.121604573225406,3,1,6.28986471433636,6.28479433241739,6.29469297719647,6.2996669154212,6.30010610817045,6.29608105128088,6.29352900669192,6.29296036582193,6.29364901845085,6.29296782176634,6.3004689680982,6.26499924117224,6.29061990196486,6.2733711749152,6.28577753980838,6.29157911993147,6.30071106932912,6.30291010722568,6.27049686367443,6.29605110485667,6.30238292153351,6.29403997287507,6.29839009726741,6.27640109513693,6.25766791652342,6.28794822675262,6.30566145482616,6.2911616089929,6.30358346705124,6.30700396614683,6.29343662376409,6.29734852828177,6.29409970287675,6.29813965238484,6.28130427247119,6.30328198303185,0,6.29676060079156,6.27969631492281,6.31566319062716,6.28130482975555,6.27790974883633,6.27430694333072,6.28172163698343,6.29944790140162,6.27402657309523,6.25723953304518,6.29180939450497,6.27729068688859,6.28942985651472,6.29641998028385,6.2698179379587,0,6.25162385054876,6.30685677478148,6.285298957351,6.28714010497891,6.29243037428265,6.28520462442917,6.30300064165318,0,6.28056709540062,6.28019810390706,6.28975660494964,6.30803668740566,6.27632267012237,6.26477176351051,6.29910870749525,6.28607440436895,6.29510124972212,6.30195419704624,6.29631380251151,6.28692438687527,6.28405685714626,6.28267583265208,6.25502643480376,6.27694527170164,6.29185115634844,6.29961090264731,6.2783009308319,0,6.28683668713043,6.26471351628897,6.28485765107539,6.27662347316065,6.2980029824622,6.29461318477232,0,6.28921658010883,6.29689906859504,6.29594534560031,6.28771616593806,6.28408476152393,6.27649181546716,6.28761002543531,6.29997304414914,6.28220103449998,6.28625404270975,6.29219677746055,6.28557046337747,0,6.29303401367408,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.30312322680566,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
21,-1,97,6.28865979381443,0.0275716513019634,3,1,6.28292126429275,6.29053974534403,6.28778832833001,6.28520224505464,6.28836313697588,6.29091371922991,6.28954044326305,6.28607707664693,6.28993013241401,6.29112248863418,6.29019364764556,6.28454318796172,6.28806257597182,6.28850480964569,6.28441917979963,6.28986804911309,6.28715872346318,6.2896202272559,6.28723231804461,6.28586954966737,6.2892989639803,6.29221591144734,6.29172944593569,6.29106916896562,6.28203349395414,6.29035062239141,6.29313250750171,6.289074305261,6.29180975328188,6.2846467023667,6.28518677029388,6.29003894522821,6.28738682872789,6.29277964038431,6.28874804333425,6.29021027193263,0,6.29163788557033,6.28860536523891,6.2911313701145,6.28946481634478,6.28727950030962,6.28217737366427,6.28810589318036,6.28855199337082,6.28746753598099,6.28718055388794,6.28944720577504,6.28432861055048,6.28815702311821,6.29303682369719,6.28878439808692,0,6.28496833048027,6.28828848105285,6.29325248915769,6.28538690845218,6.29074487387791,6.29027630184397,6.28930949307704,0,6.28630285340574,6.29204170932924,6.28793045269168,6.28898856055876,6.28999315337465,6.28965586276508,6.29002936072814,6.29046898282765,6.28516150897164,6.29027614142237,6.29247038917793,6.29432693428957,6.28882929942988,6.28143790729251,6.28756750944599,6.28657838406956,6.29125762299872,6.29073794196989,6.28758601939544,0,6.28753771318544,6.28613354915247,6.28803525341724,6.29249719132279,6.29019183522049,6.28918232595405,0,6.28469381207804,6.29049547334456,6.28757053010441,6.28817412664409,6.2875936993275,6.28491017515324,6.2891128959524,6.29486208769779,6.28724560518799,6.29194677518947,6.29027410112709,6.28430702606976,0,6.28506875240837,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.29347113295481,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
22,0,96,6.32291666666667,1.29598908846785,3,1,6.28725917984205,6.28858786992195,6.28852308852715,6.28708246093152,6.28872117323795,6.28973802810048,6.92256168141203,6.28800812125448,6.28864940510303,6.73195770437352,6.289744842775,6.28788824963576,6.2893017606021,6.28863693850416,6.28838338887499,0,6.67996342747334,6.28985857046728,6.28858207984577,6.61695723473301,6.28888285397389,6.28823025248041,6.28915661439547,6.28931305719372,6.28781931485869,6.28949189471731,6.28945210956793,6.83752667238892,6.28953837887408,6.28899887883299,6.28868220729512,6.61695438268659,6.28826113697759,6.28901472198921,6.2877023937717,6.28854615552713,0,6.28890846229049,6.28853651132628,6.2891553453869,6.28853306793636,6.28819262774758,6.28730369806369,6.2891216856705,6.2899974816454,6.28887334001914,6.28814139369325,6.28865147704526,6.2884642769145,6.28815213418535,6.28909766971295,6.28655024092848,0,6.28944460524537,6.28807185975881,6.28937919218217,6.28793299190407,6.28881296829718,6.29007360598377,6.2887210551118,0,6.28903470126353,6.28893995602594,6.28819685918363,6.28900959776882,6.28826212641573,6.28810355456839,6.28827283591297,6.28892716272846,6.2884721004899,6.28837138269939,6.28910487093188,6.28916982005515,6.93190399766091,6.28733305988338,6.28793886192656,6.28852410398179,6.2888538626123,6.2886801430359,6.28847608518913,0,6.28909919941714,6.28748661804313,6.28907968804095,6.28842004610835,6.28842022070692,6.65930626581464,0,6.28839597389261,6.28863304436303,6.28882363465875,6.28921960725616,6.28803580705066,6.28818171396231,6.28883629525712,6.28939563638572,6.28889401988953,6.28930946122847,6.28902204644765,6.28776441784929,0,6.28805131286844,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.28907039321734,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
23,0,96,6.32291666666667,0.246059781771414,3,1,6.28857576030935,6.30455278388265,6.28859733517773,6.32466922069835,6.30424566177384,6.30713242468056,6.32012982680067,6.34206441509151,6.303917466583,6.34834392581847,6.33628004119327,6.33431892622728,6.31263324595969,6.2886275831839,6.32254513740694,0,6.35224640973056,6.28895630982553,6.34050723414066,6.30582080148683,6.32225648837056,6.31338669748734,6.33600004059677,6.30756473601751,6.33578789417393,6.32007015039011,6.30861084341119,6.38112436264085,6.32550816517313,6.28880197589146,6.30325173620116,6.34265889012532,6.44625637044722,6.3323548152421,6.34925173535306,6.28855671913324,0,6.30754207121656,6.30901379877001,6.36217061629858,6.31026949162069,6.31279194264428,6.30852741848113,6.33624636127378,6.31684751892465,6.30850796983789,6.30947459750669,6.28861698536172,6.31723632744972,6.31027179958122,6.34805897106082,6.35360622030648,0,6.28870680222418,6.32537994561754,6.36616817123039,6.33343393524073,6.39077355085633,6.3574970562492,6.32999745012364,0,6.32648310440504,6.32334806652324,6.30590926817828,6.31342646638496,6.32891948292996,6.34243386871348,6.33052953327629,6.33529665527428,6.308331241085,6.32369250259115,6.31993835738221,6.33217285319532,6.34400255331591,6.30899704303499,6.32536496040271,6.30865902378075,6.3094219292697,6.3672675610084,6.30181636872978,0,6.36581798404193,6.28844620803694,6.30734971614007,6.35281062733458,6.32566582812453,6.32562954905818,0,6.3180880472389,6.32439862052711,6.28860154018322,6.30781297454031,6.34198691900146,6.30396612979659,6.35807414547466,6.31039571959994,6.33924780111656,6.31034331978674,6.3153484742294,6.32055940638099,0,6.30774180485506,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.33110592852749,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
24,0,96,6.32291666666667,0.0454264615831862,3,1,6.32224156318797,6.31722162692296,6.31682422534402,6.32217953986293,6.32812276173872,6.3314402133744,6.32449556112981,6.32870669161463,6.3194780709132,6.31894067844892,6.32122251271634,6.32356424432257,6.32481036929913,6.31918351430945,6.31947680945607,0,6.3300980105389,6.32196541614222,6.32581823444597,6.31866732802356,6.32239151604957,6.3148718537796,6.32736897373589,6.31602167268817,6.31919349229538,6.3290117267885,6.32480033825787,6.33335152954686,6.32392020668965,6.31924872934135,6.32758078428298,6.32228952849579,6.33236226321379,6.32143271570005,6.3289201369495,6.32071305290163,0,6.32017750103993,6.3189578055168,6.33221676523007,6.32349404707151,6.32394299016599,6.32031962937456,6.32237003691825,6.32245223782207,6.32229942068909,6.32039536034794,6.32481701269803,6.31987245045004,6.32384759410245,6.32956083802854,6.31788697643438,0,6.33223951613863,6.32317072692328,6.32767898926632,6.32115479040356,6.32924354041955,6.3283441798627,6.31890350375439,0,6.32706979275648,6.32144415251753,6.32173962031955,6.32436248913754,6.32357773861507,6.31594524130413,6.32898876288971,6.32779814082149,6.31451885202241,6.31788289481698,6.31836801293853,6.32778616119752,6.33427217662977,6.32835327568396,6.31821861268669,6.31758670740568,6.32218801019941,6.32126050992732,6.31769140020722,0,6.32782690014374,6.32067717527367,6.31861631119352,6.3204775953052,6.31848620485115,6.3203097956835,0,6.32235697424857,6.32489073344562,6.31631653810065,6.32026778552655,6.32732036075634,6.32110124313001,6.32861455010646,6.32473772108994,6.32261892922069,6.31694607345528,6.33032789459578,6.31619018306159,0,6.32289777951733,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.32066552994428,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
25,1,96,6.32291666666667,0.00973769039669636,3,1,6.32292473593573,6.32147509593138,6.32169649060942,6.3225198948677,6.32359941313602,6.32315332787749,6.32403574602378,6.3233606682053,6.32460066119717,6.3225127761852,6.32288289522423,6.32406649987866,6.3239028087875,6.3218771958125,6.3235409804977,0,6.32364322598047,6.3226503958771,6.32290487562506,6.32248339745561,6.3238773106479,6.32132434302781,6.32327033778469,6.32045278492619,6.32189186139852,6.32289660249424,6.32263272938631,6.32328420362788,6.32321783573304,6.32170724466439,6.3233236002529,6.32165612296223,6.32324621412553,6.3229468987741,6.32349810371616,6.3227310084677,0,6.32262673672506,6.322944351322,6.32430174687101,6.32278513270658,6.3252362042844,6.32352838110174,6.32255724215711,6.3238762873622,6.32350321665171,6.32263007159065,6.32288159050079,6.3239852105155,6.32364438933705,6.32445187210573,6.32265609677952,0,6.32432290266571,6.32116121288179,6.32331203865301,6.32294712624657,6.32314637914517,6.32320953870503,6.32277174184324,0,6.32298451798255,6.32355004257353,6.32315962870735,6.32328026907334,6.3233504559216,6.32254879952847,6.32403474540451,6.32252480086265,6.32220134580946,6.32132629012639,6.32357526585713,6.32580811512365,6.32445668658189,6.32191662707714,6.32261144173364,6.32116519477093,6.32389883064999,6.32293034320611,6.32185418620407,0,6.32329032529824,6.32362506214088,6.32328909824707,6.32020551212524,6.32122399095459,6.32210921824093,0,6.32279207745275,6.32386677201505,6.32203846952593,6.32222266977884,6.32313054492357,6.32123014769111,6.3234837190708,6.32426320309169,6.32186541753376,6.32225194872052,6.32332350227913,6.32132683822513,0,6.3242346458904,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.32364718994247,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
26,0,97,6.56701030927835,5.46312586590645,3,1,6.32300713896624,6.32257666083863,7.37894938663331,6.32285010189918,7.5728470450942,6.32292823378721,6.32271342452918,6.32289519820515,6.3232108184813,6.32309177330011,7.89553927880873,6.32315657730371,6.32310850521737,6.32265979098107,7.63649387645567,0,6.32302703617951,6.32306102116739,6.32277630081509,6.3227539225628,6.32321509607647,6.32266611032331,6.32281433119084,6.32268642209943,6.32287288794233,6.32285034304673,6.32297180998596,6.3228814423114,6.32296732053842,6.32265856673352,6.32309217331253,6.32265212457993,8.32991989495351,7.70869752177908,6.32288163532176,7.72896758424192,0,7.54885418198011,6.32297028269343,6.3231175725706,6.32242244081964,6.32324872870703,6.32308457312976,6.3228844822876,6.32345307130067,6.32339264046712,6.32285314898844,6.32287792924196,6.32327612458349,6.32321350840448,7.73449451089745,8.65342815834583,0,6.32281521822395,6.32277877445266,6.32277532247812,6.32310406490867,6.32293451719011,6.32304968343513,6.32302278725829,0,6.32275457410721,6.32304100045547,6.32309246190663,6.32289295997504,6.32272271681404,6.32259106388258,6.32325156813949,6.32281443001702,6.32301132948166,6.32274302405166,6.32318802479098,6.32354963201638,6.32323627465468,6.32257201427749,6.32271106741216,7.51468835859301,6.32292194746902,8.16270295945902,6.32272882180837,0,6.32304327394678,6.32309537628625,7.65882735106229,6.32234799822779,6.32260173507447,6.32259215237674,0,7.47072243994919,6.32305203382918,6.32262263573798,6.32288950603519,6.32290681505232,6.32265432230008,6.3225778441959,6.32305513941342,6.32267692918275,6.32292811391839,6.32298139155929,6.32299694467521,0,6.3231013032495,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.82807425556526,0,0,0,0,0,0,7.54419603172235,0,0,0,0,0,0,0,0,0,0,0,0,0
27,0,97,6.56701030927835,1.22597470118548,3,1,6.55184884655176,6.7596431481157,6.54971824159115,6.50609667307285,6.74302985093996,6.67865464724171,6.67731730001468,6.39480717790257,6.38240719700905,6.46942043546604,6.74842818094586,6.39731987123264,6.6546632362177,6.42172230059478,6.63108811588934,0,6.47778462627969,6.53435204752078,6.50987018340722,6.57534694780454,6.47753622896088,6.395412972338,6.77505050325875,6.75532477678155,6.50326219450839,6.50073902201025,6.68851691529673,6.58956402419169,6.59995650253919,6.62669839923478,6.49372695889899,6.48757361596832,6.74318035102244,6.63523090326539,6.50933281410246,6.6160094512404,0,6.58592273956857,6.51294355443995,6.56960867904518,6.39149290715664,6.40093624087246,6.50041683753141,6.68067483338302,6.51235075472586,6.65387232279577,6.70146058874179,6.51855848278435,6.47094871049938,6.57860402310344,6.5426511373,6.80170493271798,0,6.57552956312289,6.79262154114997,6.66769353765702,6.51042938508774,6.56282141351526,6.51400782534367,6.37640167947293,0,6.51288998414791,6.63014087346083,6.55397848784412,6.46557739369374,6.48241849677629,6.37388804007624,6.40641434717614,6.8027301377228,6.39982522047749,6.50880280918364,6.75667644300697,6.4260284424788,6.69896751211705,6.80509120204429,6.38939248878628,6.71682392309278,6.49442625820569,6.71940954790595,6.56719068279319,0,6.38644842199975,6.54892664354425,6.6802272140814,6.32284213344265,6.47803808289129,6.55155574142325,0,6.56191501618489,6.72338462760557,6.5535939021569,6.53518975571386,6.50180013052239,6.5849797928871,6.45435038736483,6.53266102504892,6.63673751941606,6.78201956208571,6.5131598346623,6.51319404238964,0,6.45738643834162,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.90473909941397,0,0,0,0,0,0,6.71571492465303,0,0,0,0,0,0,0,0,0,0,0,0,0
28,0,97,6.56701030927835,0.29534804742053,3,1,6.55417056806703,6.62208303057354,6.5444253218243,6.54443183109264,6.56890634264349,6.6132185333946,6.62347116504778,6.51540030384103,6.56732245130049,6.53265349921177,6.61345363714274,6.58651321360264,6.59525304287917,6.57185832321733,6.58159067217519,0,6.53388129990053,6.58829777438065,6.52711357117223,6.6144734948077,6.53320585597325,6.55888359884083,6.57679168148213,6.58433969786219,6.54766810538381,6.54031998886756,6.55564310851206,6.56493780117493,6.60253793890901,6.57906234572088,6.54337904997244,6.52691087977577,6.62116034664357,6.57742958654995,6.52614949273143,6.54419194332861,0,6.57922679777943,6.56396976891879,6.57448425761966,6.57005208212898,6.54376802050747,6.584865987553,6.6035881988046,6.58659200862014,6.58984143717491,6.57758259260227,6.55910564350859,6.55452882934221,6.58233733903654,6.53607601337508,6.62403017621007,0,6.57561452188677,6.56313565724104,6.5960733285536,6.59154221245596,6.55794575195516,6.54996648227181,6.52638815039536,0,6.57537674208675,6.61315051823564,6.51437480471807,6.54125990650408,6.5108133656322,6.54715882021487,6.53682885779047,6.59230447185783,6.57930004420501,6.58440419201941,6.59729223634319,6.49122602885982,6.52807195120344,6.59097781074416,6.52577032732191,6.59066376601272,6.5898924767263,6.58095498177518,6.59313068194566,0,6.5343232034735,6.60561080570984,6.5727301638152,6.53668766701425,6.53880044026112,6.57824840827191,0,6.54347328581027,6.6162450327705,6.52227492383131,6.55834289973453,6.53600626063402,6.54815544590599,6.56172583781818,6.58820572537999,6.57077174798773,6.61510881365866,6.56879625023227,6.52427817987674,0,6.55299258087399,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.61487463012902,0,0,0,0,0,0,6.57497711950588,0,0,0,0,0,0,0,0,0,0,0,0,0
29,0,97,6.56701030927835,0.0789205654269048,3,1,6.56097984092809,6.57320266094485,6.57433520568108,6.56602636915599,6.56201983910761,6.58218028190443,6.56986216572258,6.5583883391065,6.56849547429955,6.56426299394396,6.57933547659168,6.57422206839744,6.57036947542226,6.5726152783282,6.57321509661416,0,6.56545352305642,6.5727399120662,6.55343966908917,6.57816111450814,6.56102938884949,6.56515453133556,6.5559319507224,6.56331275143617,6.55960909549214,6.56087004481109,6.56441476797547,6.5632489447422,6.5743889666592,6.57667399480418,6.55979850818622,6.56508985840683,6.57922633698503,6.56262475056959,6.56282496529253,6.5591444732897,0,6.57302505598517,6.56569996938478,6.57819587471514,6.57235211935909,6.5538789521223,6.57039920458367,6.57035237044407,6.58150305279768,6.56830040019297,6.56685513409738,6.56783994524344,6.56893587525788,6.5722965838,6.55923985707515,6.57179266308067,0,6.56999440083105,6.56141780631998,6.57867949317488,6.57219210615211,6.5666497553615,6.5623205982182,6.55665704550989,0,6.5629110731189,6.56665829961664,6.54410440260471,6.55617770926197,6.55141430502658,6.57082700718256,6.57249805512059,6.57057260583969,6.57292000920898,6.58292136898016,6.56748640118455,6.53952457088416,6.56298612751836,6.56853716497606,6.55517232370957,6.57001787147643,6.56948385098138,6.56542255019351,6.57441658663116,0,6.56512164119488,6.57904200652658,6.56880341492692,6.56706886193356,6.56693355908439,6.56336770634323,0,6.56220629050029,6.57695620705216,6.55848159082311,6.5654119760417,6.55996444049748,6.55876977027922,6.56213475227727,6.58421570612085,6.57315758074636,6.57702872017631,6.56971358604499,6.5592405162936,0,6.55738442967472,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.56874362476971,0,0,0,0,0,0,6.56619935052118,0,0,0,0,0,0,0,0,0,0,0,0,0
30,0,97,6.56701030927835,0.0191143333742981,3,1,6.56489546215985,6.56853523717949,6.56989356906186,6.56674597203915,6.56492967411989,6.57039504415517,6.565322360301,6.56551380977729,6.56734908887423,6.56658103688775,6.56793613451674,6.56733351286242,6.5661114281006,6.56884645694206,6.56828839879157,0,6.56627166062383,6.56842073050977,6.56461148840964,6.56708861382664,6.56631815149434,6.56619801886504,6.56343147290415,6.56691357722019,6.56552217008561,6.56572079632674,6.56817808625106,6.56547391556126,6.56765726448609,6.56873500516149,6.56499267983592,6.56645889342703,6.56857938250635,6.56496726705917,6.56755802909163,6.56463826526009,0,6.56896041806221,6.5672669649468,6.56969983035612,6.56984393155112,6.56316298112264,6.56585162305702,6.56824457061193,6.57021798540165,6.56484414824054,6.56632614609089,6.56677981501752,6.56773483611422,6.56732355343812,6.56670401494015,6.56626527104438,0,6.56669167511184,6.5662352790831,6.57092747213751,6.56872976894231,6.56691879927117,6.56824404943037,6.56320133457399,0,6.56685583043889,6.56478453872636,6.56265074383279,6.56418441165972,6.56575283169676,6.56955064967247,6.5688886153805,6.56788975323031,6.56616631675248,6.57155022415603,6.56604544805171,6.56037092927902,6.56801083436508,6.5671456442382,6.5667210051232,6.56784360702513,6.56741478090376,6.56682064194693,6.568846729019,0,6.56633002033083,6.56809493254223,6.56870167871074,6.56819272050681,6.56715677670074,6.56771934268397,0,6.56566029592052,6.56690291220468,6.56841443068207,6.56654838377998,6.56553752959338,6.56586361979238,6.56777050270752,6.57127887480167,6.57119279713806,6.56830359354016,6.56813516965758,6.56647631746272,0,6.56367140014633,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.56537359415542,0,0,0,0,0,0,6.56662096238778,0,0,0,0,0,0,0,0,0,0,0,0,0
31,0,97,6.56701030927835,0.00442859436614085,3,1,6.566702989273,6.5673097928867,6.56758421375889,6.56682594491398,6.56659136375851,6.56761633753958,6.56710275155582,6.56693241088595,6.56703678447723,6.56640519024183,6.56708842130907,6.56724237398202,6.56661003450189,6.56736787802741,6.56719727736553,0,6.5671442532351,6.56721260476851,6.56665827814002,6.56677299447543,6.56712878096686,6.56653304894442,6.56619586559077,6.56701823157557,6.56679072169469,6.56666052519347,6.56753482321246,6.56706580887873,6.56680749086829,6.56749469784335,6.56655779114833,6.56655941877123,6.56721600166292,6.56668666377212,6.56706144024831,6.56647975350865,0,6.56740495382612,6.56726190285902,6.56740412764429,6.56759894805326,6.56637628414666,6.56659305731012,6.56747587273195,6.56776994999266,6.56626918072081,6.56674645869017,6.56699772421759,6.56713356957818,6.56686678016476,6.56697274606137,6.56632730977531,0,6.56718471133929,6.56695737487492,6.56777594023354,6.56715110341946,6.56661040356374,6.56775663506917,6.56617188096981,0,6.56724842956112,6.56642141421843,6.56644298125903,6.56663995106773,6.56674987636939,6.56760770330225,6.56708958385979,6.56745391554865,6.56607871756011,6.56770051309435,6.56680906976652,6.56568896103419,6.56748869145649,6.56728568610643,6.56722193009103,6.56725126497757,6.56700060486196,6.56744285655177,6.56738339301461,0,6.5666593987434,6.56692463922632,6.56760378616769,6.56730423498908,6.56699566153992,6.5675349316153,0,6.56659991497511,6.56640432073006,6.56778660344251,6.56678972484313,6.56648115640267,6.56714293403252,6.56734634416908,6.56720195439455,6.56820804564632,6.56723075293065,6.56731175723118,6.56710353891923,0,6.56645658755995,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.56677952883342,0,0,0,0,0,0,6.56704247973588,0,0,0,0,0,0,0,0,0,0,0,0,0
32,0,97,6.56701030927835,0.000987081799123594,3,1,6.5669542348587,6.56703189350328,6.56707278037033,6.56696075887577,6.56695613041019,6.56707396450673,6.56716711516361,6.56706260626564,6.56699383150929,6.56680320881727,6.56707512764276,6.56717166736209,6.56697258255365,6.56699560409237,6.56708427643875,0,6.56710886193118,6.56700140920256,6.56700224871673,6.567009408316,6.56707020185026,6.56685851064143,6.56677858973874,6.56699954325935,6.56698778861176,6.56690282743091,6.56710593466182,6.56712804148133,6.56687394114516,6.56707604070607,6.56689277391495,6.56682529890762,6.56710884619748,6.56702947744393,6.56695906552739,6.56687350836474,0,6.56709894075597,6.56711252741042,6.56709092586971,6.56707016402719,6.56692306383819,6.56697058061903,6.56714356982352,6.56712562269114,6.56687660369512,6.56695960307563,6.56705479643297,6.56703319912509,6.56705179005517,6.56694661826357,6.56687818048253,0,6.56702773767812,6.56708671989982,6.56713519971002,6.56707998787196,6.56684367639552,6.56718805161937,6.56689197573294,0,6.5670864148095,6.56693932454609,6.56692625004691,6.56695048587083,6.56693733127,6.56708353279075,6.56700739547142,6.5671402584633,6.56677364630083,6.567055391134,6.56694553126265,6.5668241102296,6.56712028751479,6.56706633548101,6.56706217560551,6.5670623393728,6.56700394681951,6.56716604774176,6.56707852257567,0,6.56691681758785,6.56699629108681,6.56707065121512,6.56709461466043,6.56699128095908,6.56716141756594,0,6.56692171739163,6.56688726164235,6.56716655341856,6.56689316667765,6.5668457796186,6.56703512178877,6.56707477886367,6.56687275650802,6.56721596276089,6.5670638238809,6.56707191165175,6.56699413538167,0,6.56694710904799,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.5670261397394,0,0,0,0,0,0,6.56706735686311,0,0,0,0,0,0,0,0,0,0,0,0,0
33,0,97,6.56701030927835,0.000229613554255303,3,1,6.56700545437044,6.56700238169616,6.56701301148209,6.56701471656351,6.56701802793763,6.56701248264823,6.56705170717658,6.5670232694578,6.56699315142985,6.5669731119457,6.56703728951725,6.56705950286215,6.56701459994849,6.56699029782758,6.56703117403552,0,6.56704418189167,6.56699858839553,6.56701315021945,6.56702126546541,6.56701665426231,6.56697835612869,6.5669484276222,6.56700531104811,6.56700068789916,6.56698072323377,6.56701934922549,6.56704840832319,6.56698029384066,6.56701266019988,6.56698406478237,6.566969244238,6.56706688737074,6.56702490082224,6.56698293285428,6.56698033503864,0,6.56703211775764,6.56703471490854,6.56704240327517,6.567011311177,6.56697949670797,6.56700615911615,6.56703808553256,6.56702726044697,6.56698996706319,6.56701513569017,6.56703736537798,6.56700909932016,6.56704853399525,6.56699299243585,6.56701446194873,0,6.56699582495487,6.56704295501329,6.56703951125564,6.56704958986996,6.56697530554015,6.56703265028557,6.56699610308493,0,6.56702490593395,6.56700387047256,6.56699508508146,6.56700623942757,6.566994466024,6.56700925911986,6.56701613905586,6.56703678086118,6.56697818692373,6.56701124574533,6.56697711154974,6.5669850165812,6.56702141022551,6.56701232053175,6.56700814120466,6.5670204921868,6.56699936892422,6.56704075401074,6.5670100594485,0,6.56699706923431,6.56702586375352,6.56701034795048,6.56703759041484,6.56699930184413,6.5670353647136,0,6.56699470020477,6.56699940672417,6.56701975911002,6.56696830108018,6.56697258235643,6.56700344945967,6.56701745111211,6.56696066520612,6.56703248899939,6.56701362174616,6.56702325356642,6.56700761449802,0,6.56700502269307,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.56701463538258,0,0,0,0,0,0,6.56703773325092,0,0,0,0,0,0,0,0,0,0,0,0,0
34,0,97,6.56701030927835,5.41069681450978e-05,3,1,6.56700952709529,6.56700599634222,6.56701047347687,6.56701539600029,6.56701517313951,6.56701199528703,6.56701650460858,6.56701194672892,6.56700342347672,6.56700537697259,6.56701648590953,6.56701871103073,6.56701041962883,6.56700394949827,6.56701469984402,0,6.56701709836637,6.56700668288428,6.56700912685764,6.56701150681356,6.56700890005286,6.56700725387224,6.56699841586122,6.56700638146751,6.5670046079962,6.56700296065546,6.56701165998449,6.56701940427439,6.56700844722507,6.56700948732412,6.56700479165155,6.56700264729913,6.56702965909491,6.56701345138925,6.56700200681846,6.56700712858068,0,6.56701585203167,6.56701458704459,6.56702185346303,6.5670095120641,6.5669993159909,6.56700658747851,6.56701350416358,6.56701263670319,6.5670064395363,6.56701532369827,6.56702017913668,6.56700935923647,6.56701993902234,6.56701074676495,6.56701735978668,0,6.56700559542465,6.56701795638397,6.56702043594276,6.56702034340875,6.567006054172,6.56700947808216,6.56700763921884,0,6.56701263313717,6.56700916691686,6.56700572495038,6.567012016569,6.56700692378509,6.56700830124293,6.56701542312758,6.56701596339912,6.56700591414843,6.56701195546536,6.56699990095905,6.56700804161648,6.56701155893199,6.56700979669575,6.56700666839628,6.5670142145345,6.5670070004906,6.56701420848712,6.56700630761971,0,6.56700910636544,6.56701594708189,6.56701147770505,6.56701515115467,6.56700631907352,6.56701038920428,0,6.56700850489789,6.56701032244967,6.56700742339839,6.56700229325021,6.56700280472896,6.56700625235931,6.56701176784593,6.56700272805951,6.56701187534834,6.56700827216978,6.56701260474697,6.56701181775937,0,6.56700783035878,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.56700977798836,0,0,0,0,0,0,6.56701911371333,0,0,0,0,0,0,0,0,0,0,0,0,0
35,0,97,6.56701030927835,1.23373190375997e-05,3,1,6.56700939883574,6.56700950444958,6.56701032397786,6.56701176548622,6.56701121773776,6.56701176120485,6.56701031650373,6.56701044901846,6.56700858981694,6.56700916899481,6.56701158177922,6.56701103527047,6.56700966313089,6.56700855278358,6.56701107201474,0,6.56701142117043,6.56700961638323,6.56700924677911,6.56701019889358,6.567009949353,6.56701022202424,6.56700884871135,6.56700866650404,6.56700806926398,6.56700856478797,6.56701090528976,6.56701227620964,6.5670107103875,6.56701097377666,6.56700932638746,6.56700869449387,6.56701491283726,6.56701053226397,6.56700822567185,6.5670102599848,0,6.5670115042402,6.5670110803997,6.56701349760375,6.56700982538386,6.5670079095414,6.56700842048942,6.56701093219875,6.56701083999675,6.56700929405402,6.56701201144005,6.56701263146428,6.56701036199775,6.56701116095038,6.56701145642597,6.56701202990415,0,6.56700998421169,6.56701141758997,6.56701283167929,6.56701183340887,6.56700992200129,6.56700965058653,6.56700940229039,0,6.56701066980288,6.56700989065956,6.56700924254802,6.56701118480878,6.56700961014,6.56701004341128,6.56701217310481,6.56701172505094,6.56700900721536,6.56701087067791,6.56700832268869,6.56701075061261,6.56701123949148,6.5670103127911,6.56700905908823,6.56701157041513,6.56701012557254,6.5670103790144,6.56700928938102,0,6.5670101741755,6.56701103723027,6.56701133048259,6.56701034306359,6.56700897628033,6.56700933691281,0,6.5670104056426,6.56701033598945,6.56700944386514,6.56700980209283,6.56700875336148,6.5670089121336,6.56701066335006,6.5670102178825,6.56701037641913,6.56700961296751,6.56701102963963,6.5670110437015,0,6.56700928507001,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.56701033872678,0,0,0,0,0,0,6.56701258885531,0,0,0,0,0,0,0,0,0,0,0,0,0
36,0,97,6.56701030927835,2.93909655392028e-06,3,1,6.56700984547852,6.56701021801146,6.56701026384412,6.56701055935034,6.56701038064316,6.56701084317909,6.56701004855928,6.56701034561247,6.56701002778392,6.56700993214695,6.56701067606865,6.56701033163692,6.56701006854894,6.56700987458187,6.56701039418196,0,6.56701045383322,6.56701021549142,6.56700993289066,6.56701030077494,6.56701035463166,6.56701020050872,6.56701018437261,6.56700983663824,6.56700968789713,6.5670099077899,6.56701046092993,6.56701068501295,6.56701046561417,6.56701063221815,6.56701013233606,6.5670098890979,6.56701127684254,6.56701027478413,6.56700980450379,6.56701024442077,0,6.56701056215153,6.56701048020123,6.56701105442833,6.56701007647183,6.56700996978712,6.56700979477337,6.56701058325764,6.5670104115155,6.56701013418316,6.56701070545996,6.56701071293599,6.56701040495103,6.56701017569084,6.56701055902001,6.56701063921471,0,6.56701043802499,6.56701033857018,6.56701078877196,6.56701054900625,6.56701021834627,6.56701025891356,6.56701008243873,0,6.56701032970248,6.56701028684294,6.56701012063698,6.56701058010501,6.56701019027038,6.56701031862514,6.56701071526901,6.56701067192293,6.56700988564185,6.56701045458787,6.56701015753305,6.56701063553219,6.5670107002772,6.56701031617479,6.56700995472717,6.56701052085506,6.56701046679615,6.56701025050757,6.56701026345313,0,6.56701026256509,6.56701031883166,6.56701066348914,6.56701010005275,6.56700984502482,6.56700999062005,0,6.56701043313278,6.56701035610676,6.56701013755343,6.56701045349144,6.56700996614983,6.56700987949594,6.56701031513998,6.56701060587684,6.56701029974283,6.56701024879004,6.56701065668337,6.56701045266051,0,6.56700995175969,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.56701050391151,0,0,0,0,0,0,6.56701082469162,0,0,0,0,0,0,0,0,0,0,0,0,0
37,-1,97,6.56701030927835,7.24095326906338e-07,3,1,6.56701016483826,6.56701027858241,6.56701029205838,6.56701033052151,6.56701031225061,6.56701045715789,6.56701022556131,6.56701032759205,6.56701028259477,6.56701020452708,6.56701042991055,6.56701031590864,6.56701026094552,6.56701021205967,6.56701031087784,0,6.56701031650833,6.56701030537259,6.56701021584311,6.5670103281768,6.56701035641754,6.56701022807919,6.56701029018868,6.56701020274651,6.56701018249586,6.56701022930603,6.5670103210908,6.56701036297071,6.56701035868492,6.56701038186942,6.56701028338957,6.56701019122705,6.56701052279125,6.56701029538275,6.56701019274418,6.56701023944276,0,6.56701037176856,6.56701034409729,6.56701048234983,6.56701022404306,6.56701025903419,6.56701021795142,6.56701039121193,6.56701032320438,6.56701030831854,6.56701037417529,6.56701038466277,6.56701034767912,6.5670102584334,6.56701032728744,6.56701037261601,0,6.5670103409085,6.56701028277185,6.56701039913201,6.56701037853083,6.56701027011734,6.5670103292796,6.56701026301057,0,6.56701028778013,6.56701033517343,6.56701026447132,6.56701037518017,6.56701028465571,6.56701030871798,6.56701038465402,6.56701038166986,6.56701021612168,6.56701035528758,6.56701034696271,6.5670104040259,6.56701041260198,6.56701029718905,6.56701020116683,6.56701031364676,6.56701036668837,6.56701029696142,6.56701034262099,0,6.56701030050145,6.5670103199787,6.56701040767528,6.56701025443668,6.56701017066007,6.56701023022,0,6.56701035091944,6.56701036389666,6.5670102743329,6.56701035726277,6.56701022798233,6.56701019766225,6.56701026344826,6.56701042741903,6.56701031060435,6.56701033757317,6.56701044391437,6.56701031044177,0,6.56701020130833,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.56701039427375,0,0,0,0,0,0,6.56701040348601,0,0,0,0,0,0,0,0,0,0,0,0,0
38,0,96,6.60416666666667,0.824414716736583,3,1,6.56701027652627,6.56701029500362,6.56701030690874,0,6.5670103125411,6.56701034803387,6.56701028901885,6.79243709674688,6.56701031353406,6.80890643971317,6.56701034037546,6.56701031197306,6.56701030369016,6.56701028930772,6.56701030689366,0,6.56701030421602,6.56701031343251,6.56701028923311,6.56701031674516,6.5670103263768,6.82837028082079,6.81898370560934,6.56701029021454,6.56701028996739,6.56701029478436,6.56701030672718,6.56701031148511,6.56701032778986,6.56701032099923,6.56701030679837,6.56701027936001,6.56701035589144,6.56701030504909,6.56701028369224,6.5670102788937,0,6.56701032515414,6.78902547497125,6.5670103504148,6.56701028828339,6.56701029694539,6.56701029413124,6.56701032581601,6.56701031173677,6.56701031685925,6.80653045500181,6.56701032947336,6.56701032101348,6.5670103054921,6.56701030881961,6.56701031931657,0,6.56701030702093,6.56701030413721,6.77231326173544,6.5670103309996,6.56701029682534,6.56701031792927,6.56701029658851,0,6.5670102979511,6.56701031864908,6.81591554087291,6.56701032173164,6.8270388684226,6.75508943529837,6.83162292279901,6.74539237448853,6.5670102953396,6.56701032619038,6.56701032866095,6.56701032466825,6.56701033183618,6.56701030132982,6.567010278936,6.56701030005429,6.56701031846704,6.56701030512624,6.73175718907424,0,6.56701030751564,6.56701032083569,6.56701033578786,6.56701030319971,6.56701027649706,6.56701029230157,0,6.73353702713786,6.5670103336508,6.56701030379864,6.56701031654416,6.77018442996927,6.76055275796543,6.56701028826361,6.56701034762932,6.56701031328179,6.56701032559674,6.56701034704076,6.56701030096545,0,6.56701027833207,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.56701033103754,0,0,0,0,0,0,6.74350385090514,0,0,0,0,0,0,0,0,0,0,0,0,0
39,1,96,6.60416666666667,0.16668727352483,3,1,6.58862653408359,6.60350317549324,6.6032199029889,0,6.60242710082357,6.59569439858534,6.59645713908937,6.63189014292536,6.5950709381861,6.58666067203909,6.62281206052896,6.57967651875707,6.58263662186454,6.60575515193891,6.615529192283,0,6.62239523824833,6.60092151415641,6.59097781852487,6.60500848786992,6.60814670417632,6.62125943709843,6.6162967447705,6.59654143938635,6.62908212030363,6.56701030702966,6.60228766183217,6.62363540670165,6.5991076243035,6.59607730767111,6.61411389212634,6.596142944221,6.60914188475575,6.59589812030619,6.59799187739049,6.61167661682613,0,6.58440320385414,6.58757845738689,6.62212711791931,6.59058816355981,6.61864742113169,6.60423752403173,6.60179518947746,6.59179425773491,6.58200296326522,6.58792820884528,6.58093963872209,6.59388309751199,6.57646316226197,6.57922429957875,6.61866172264263,0,6.62329248727278,6.57928175021028,6.57671722620032,6.59110204394787,6.6212363642079,6.63386115208128,6.62439496999808,0,6.60735237394907,6.5927076861277,6.62391649288112,6.61940604541051,6.62940167646181,6.60758991932645,6.61380269003261,6.60313052473962,6.56701030752428,6.59611663063935,6.62172012464432,6.61964337558946,6.61682253929744,6.62136944072272,6.59898892192566,6.61162553951307,6.59780234837648,6.61378381612628,6.61553978049542,0,6.60178336812499,6.59713572242778,6.63019982159726,6.59116347608687,6.59628803604933,6.59624803478521,0,6.62662401979512,6.64596033494108,6.61226396951356,6.64867727620413,6.61101066155811,6.6195732693703,6.59268407635467,6.5785082102154,6.60913597259946,6.5763197003057,6.62597493965934,6.59648886094631,0,6.60811959111185,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.63188865406928,0,0,0,0,0,0,6.60445952793074,0,0,0,0,0,0,0,0,0,0,0,0,0
40,0,97,6.82474226804124,4.41139320009142,3,1,6.60536849447563,6.60303693145105,6.60053003369068,0,6.60147664891602,6.60812727109348,6.60857683048637,6.60689723560759,6.60142660630196,6.60398097862104,7.67529910140414,6.60456940926506,6.60787862470658,6.59596643189961,6.60386361713977,0,6.6049454069917,6.60182663500123,6.60541856892713,6.60756861301228,6.6071023972149,6.60582656404434,6.60494030233733,7.68402808156424,7.90867206620724,7.41193584395543,7.5917129501256,6.60472714617886,6.60326664337184,6.60141713624758,6.607455622204,6.5991561973223,6.60259018961037,6.60719358246229,7.81724079444257,7.56902680468604,0,7.44128627832088,7.68090197084791,6.60250155649888,6.59727312516025,6.60853947752582,6.6082126052851,6.60582497773133,6.59104576641364,6.60557268683496,6.60211787506045,6.60074420234978,6.60415206010476,6.604863835677,6.59965388484913,8.14027301744976,0,6.60127604061193,6.60837619867696,6.59863714017903,6.60474025040542,6.61213249311266,6.60262886221669,6.61035419565586,0,7.66440870301006,6.60630420836844,7.8334533068557,6.60413815247479,6.61359696592191,6.6042678438568,7.88116634107014,6.60539211201369,7.83447035302887,6.59970348490139,6.6137225614228,6.61273395235842,6.60865828360893,6.60812888620391,6.60313618494053,6.60112049475568,6.60722489096545,7.8408089010275,7.42166843446003,0,6.60215610447329,6.61186225974434,6.60174932385222,6.60310425783181,6.60280386657761,6.59705040489073,0,6.60078838356336,6.61507725936065,7.68134425078538,6.60559973856863,6.60406573266532,6.60659768836347,6.59738080271587,6.60638343527983,6.60568513432555,7.61762284785454,6.60745229631367,6.59759039688257,0,6.60239012346711,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.54155726186475,0,0,0,0,0,0,0,0,0,0,7.62830214863482,0,0,0,0,0,0,6.60086624042723,0,0,0,0,0,0,0,0,0,0,0,0,0
41,1,97,6.82474226804124,0.874781585418732,3,1,6.98602834210371,6.73929779310554,6.72702183751652,0,6.85816444243846,6.71676539384438,6.95912749746321,6.77071396325073,6.86126930972847,6.90236946231289,7.00992934762895,6.78582430304427,6.80824653986393,6.9575211907517,6.6867854455426,0,6.66262127157831,6.87868603141975,6.96774418202578,6.87292594276233,6.76182104001628,6.66802482697254,6.77255029173678,6.95426171852649,6.84380949441589,6.89569081766565,6.8754953857798,6.8165313840729,6.84340237943214,6.6709786924696,6.79953410053322,6.74143790070321,6.81889330601432,6.82171162066688,6.79848517819593,6.94447442931849,0,6.81213568716491,7.01098339222331,6.72359617458723,6.70083822741172,6.68508005394921,6.78697959219287,6.81212509183788,6.67284899249376,6.89536147635173,6.83999401980822,6.82113822395231,6.78595369916048,6.89666225108492,6.77558095128204,6.83056983989449,0,6.71993678388691,6.92721939244062,6.87510626058563,6.88204490581061,6.94106086943713,6.89587352358122,6.75748127632057,0,6.85305743280294,6.88139354747772,6.86042674822393,6.92831330349101,6.77603304319211,6.85692186565338,6.80245267418852,6.85289621440651,6.86457087339033,6.86673914513692,6.6711219429101,6.81356459974846,6.86695056645229,6.72786541485422,6.74912377762661,6.77458993851943,6.7835074111676,6.86276337457014,6.87513713593968,0,6.69052540387388,6.76978002244706,6.71116691108456,6.7911843489702,6.81269590878909,6.81474797034641,0,6.86374848485895,6.96058299344699,6.91848809981161,6.76295636897384,6.805343355225,7.08618786074011,6.78266712174333,6.7769625313526,6.81728218078694,6.91471199166323,6.74439156792085,6.66793412400539,0,6.94850634442641,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.73721540834665,0,0,0,0,0,0,0,0,0,0,6.8487605301453,0,0,0,0,0,0,6.73416261430758,0,0,0,0,0,0,0,0,0,0,0,0,0
42,-1,98,7.16326530612245,6.92090290018846,3,1,6.84540546105571,6.81960175099812,6.83229368638774,0,6.83372452966667,6.8551379274827,6.86244628870921,6.82782313185212,6.84580055362686,6.82264603041681,6.82310753450357,6.82281981975819,6.86092384799148,6.8516326219558,6.81173420238909,0,8.45519440805608,6.84205202447079,6.8538500867971,8.20516082184492,6.78729739577894,6.86310823079944,8.85713061912544,6.82483071821126,6.83252754484775,6.80185152935233,8.34813501765469,6.82242892868944,6.81785097873663,6.80718767835859,6.82619786488906,6.80536159732575,6.82473532155642,6.84347333867862,6.8198565847155,6.83401460500037,0,6.79470959872649,6.83725558791548,8.69086287225266,6.82958445926955,6.82155527576969,6.79872196447666,6.80394549124014,6.80887785341172,6.84387371177054,6.81616031543592,6.83664851306056,6.82683852950143,8.60144878111904,6.82657681161068,6.80127742224659,0,6.81985240698312,6.82649735416717,6.83584651643846,6.82277886383193,6.82993715558119,8.72283607882002,6.82344227051547,0,8.48427734362421,6.82711241642668,8.67521727593735,6.82089851294186,6.81792974330152,6.8187312409903,8.77217837951678,6.80052083187345,6.82969715032437,6.81991142092469,6.8115085394308,9.00683442960679,6.81330657295611,6.81014137511038,8.23807258047732,6.82335986163354,6.80156566363884,8.71576127248012,8.10660749207258,0,8.40536796740496,6.83636747039447,6.80032591584987,6.84740157339035,6.83983721991167,6.84098375089202,0,6.82986130894091,6.84984748012898,6.82435367762985,6.81857459863417,6.80310395018227,6.82564382921632,6.83564812901329,8.49162809175232,9.03105629731059,6.81530928640164,8.3767730882476,6.809943775683,0,6.85716303967484,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.82158659228745,0,0,0,0,0,0,0,0,0,0,6.79669800676087,0,0,0,0,0,0,6.81840571942009,0,0,0,0,0,0,0,0,0,0,8.66138783906198,0,0
43,0,97,7.22680412371134,1.95980254643059,3,1,7.43371400705523,6.99586372910638,7.11362919384735,0,7.65323688649869,7.14323131010768,7.53129587589226,7.09931558331134,7.4049377257906,7.09748314506354,7.17364048765478,7.35235001582821,7.00875993566068,7.15943095601372,6.95729719649264,0,7.56313603792537,7.26128410898051,7.13798467954075,7.18691407661766,7.77055659136396,7.05472258536604,7.35127990459582,6.89875531880497,6.93058999310514,7.26851747154525,7.28093745059275,7.20386045371403,7.43340606621346,7.15713826331849,7.21585420000239,7.25418791108983,7.52458507426023,7.02302521849323,7.1317992611175,7.21593976079219,0,0,6.91563126314427,7.16754441927165,7.09459158214341,7.07194347539369,7.11135376760308,7.357558298885,7.06603108513876,7.22459838373922,7.46659924503131,6.94608868670364,7.2767088417117,7.3955533253257,7.03941548906119,7.06321205798743,0,7.03471673324983,6.99488255763062,7.75606330698113,7.32880185339772,7.36994400339595,7.42039816766805,7.14042515120678,0,7.39102513156996,7.18936030297924,7.21320089856137,7.45120609897885,7.10347439853465,7.13711898206936,7.26312570616062,7.41650797273574,6.90820292018633,7.28818891956415,6.94447245066927,7.66105819698245,7.36254059231353,6.81661350461286,7.24763169103356,7.24479539985339,7.11021670721114,7.19680078853104,7.08017823260589,0,7.26275181943325,7.22493400223037,7.53255109761144,7.04767894291932,7.22437108862345,7.48638187206795,0,7.22650576488527,7.28450573809412,7.42523554396044,7.02378282032524,7.01129156921566,7.20830733256426,7.06847324046429,7.33075934237264,7.15255353583979,7.0694878825928,7.4335792919402,7.34850241051054,0,7.50961918798077,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.9184179358686,0,0,0,0,0,0,0,0,0,0,7.33741207401384,0,0,0,0,0,0,7.04966607258095,0,0,0,0,0,0,0,0,0,0,7.56111025365102,0,0
44,1,97,7.22680412371134,0.456382282722091,3,1,7.17747612263292,7.20706488878455,7.22337252145101,0,7.27325114972828,7.32218135753072,7.25140854553512,7.25016144225263,7.28690919232804,7.19887308589032,7.15377515818543,7.23134416587317,7.18860297779969,7.11876491803131,7.19001264731024,0,7.26837150374854,7.2359504944931,7.22850904388384,7.21659212942978,7.27202140132475,7.35015816601729,7.30711199840914,7.17236202146906,7.18713091871204,7.226326289875,7.24420441503804,7.25084417439323,7.28459622100683,7.23232808498922,7.25167615919993,7.20021706459743,7.30309757593792,7.2796559528809,7.17517354451292,7.12179445349988,0,0,7.22969850888298,7.31257583211631,7.16272625595617,7.28636538670595,7.14215032571513,7.20308128597932,7.23135317230809,7.30840382309826,7.20191191082731,7.28095564701592,7.25877493628503,7.28302980770726,7.22050366603063,7.10384809019394,0,7.18124840783318,7.22176997326094,7.30586332523682,7.25078172757655,7.19885162464599,7.24326257035047,7.22052022778941,0,7.25361213858416,7.25728746650377,7.20566482164429,7.25015229663718,7.21410783823179,7.18477580386201,7.28014632086999,7.2729759551889,7.13076560476349,7.21988425894499,7.21956901291067,7.28890215531414,7.2943709698963,7.17806483572992,7.19389550607356,7.19422196740939,7.21688573328661,7.2215219021309,7.20353604732625,0,7.23036683045452,7.21964358170456,7.23755778671269,7.19865098626285,7.22784161553417,7.21480331022555,0,7.22308294190979,7.20841151611683,7.18558329818796,7.24085912766821,7.18066123667476,7.17546171616803,7.24313256969033,7.24744749903991,7.19094659515079,7.2373826881876,7.22903572491784,7.25502567505232,0,7.21972897317583,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.24298018170213,0,0,0,0,0,0,0,0,0,0,7.23286457321595,0,0,0,0,0,0,7.22240361402513,0,0,0,0,0,0,0,0,0,0,7.15930514728776,0,0
45,-1,98,7.5,5.2056916912464,3,1,7.20877074276119,7.21498828074088,7.22169794318421,0,8.44188751185974,7.23687376260565,7.22482323807292,7.23545752490505,7.2423673231741,8.76787300884928,7.2266620916555,7.23029729862881,8.33531663775723,7.20221410505119,7.21137042472676,0,7.22945311343451,7.23029324722686,7.22389216803072,7.22691498906243,7.24373468986021,7.23700817787854,7.22630578713526,8.55783706389153,7.21973306214516,7.22893051436832,7.22517463421605,7.22492769728455,7.24098227242381,8.86156865588154,8.21759649563526,8.33989274950427,7.23487966140472,7.22584161477047,7.21081574563643,7.20346046992691,0,0,7.22978969347521,7.23942272131697,8.60902415930483,7.25103773576687,7.21651671083869,7.23125830990143,7.2384584501923,7.23565227932116,7.22491916612228,7.24254911912664,7.22943173979811,7.22781685323322,7.2337940106571,7.22066080370002,0,8.78191771302751,7.21846101894171,7.22994917261531,7.22375221907898,7.23291121586051,7.235675756065,7.23767453030901,0,7.22664054255767,8.33486098622809,7.23079149024947,7.23421793142449,8.90674909189319,7.2264676885364,7.23919918448492,7.23764728324395,7.22857484430453,7.23271300916968,7.21387208722787,7.23511750340833,7.24461756632239,7.19883170369896,7.2142770796591,7.22511577198777,7.23333667333648,7.22850217725422,8.20966671006792,0,7.21947559454707,7.22211938691778,8.53144231240399,7.22422820419415,7.2259053013606,8.537109955806,0,7.22389772290708,7.22739876729527,8.63890560599993,7.2385190227522,8.55154175024306,7.21162304347379,7.22436426362734,7.22984135077592,7.20814594663231,7.22814607881079,7.23684822259706,7.22271945554701,0,8.61565836000377,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8.56228584159514,0,8.42696294930898,0,0,0,0,0,0,0,0,0,0,7.2338664888324,0,0,0,0,0,0,7.22985996432565,0,0,0,0,0,0,0,0,0,0,7.2070863377051,0,0
46,0,97,7.55670103092783,1.75573636995085,3,1,7.48167490104288,7.48003331042295,7.36887627559542,0,7.50177869595194,7.86138519433558,7.40666204483992,7.83061286293039,7.28200337689187,7.8200716948621,7.43363591924682,7.46771914740118,7.46490498720336,7.42517544722451,7.8332516284874,0,7.51228518795463,7.40886558474731,7.52641639711078,7.38371796771737,7.88773502924559,7.56347927337287,7.92244195708257,7.77327919749441,7.52221902946509,7.68458079554002,7.66402343791324,7.48217047111843,7.6264507148593,7.91976070655361,7.71289420127015,7.41141993625286,7.53359656287543,7.60013995054427,7.47511276321496,7.64725549560003,0,0,7.41758626561994,7.30724870091154,7.52196970345973,7.47793098409557,7.54064963170723,7.35909299512901,7.63209865724342,7.80677646339385,7.38534466969413,7.63403281876662,7.63764902318934,7.35932724719458,7.42784459279589,7.52375706823473,0,7.46845921833569,7.76084775339692,7.46273086577579,7.4695647192081,7.44698487724114,7.44534415880077,7.34837056954504,0,7.46613125878919,8.0333450804544,7.52548007556511,7.55854950183544,7.56734001433491,7.46556344393449,7.76972758870165,7.71456176044522,7.67260837545591,7.34330039044266,8.09885549813241,7.48698895172455,7.44416137211028,8.01426479691527,7.53339632811186,7.51472486490771,7.52789202891937,7.56007639465694,7.61994148458614,0,7.33396964439802,7.44269075250019,0,7.38344141048262,7.31763110128947,7.50081198185397,0,7.49706288169401,7.46294840485026,7.58048455346568,7.63162006481863,7.62098852158942,7.56993923815789,7.53821937506916,7.3544130647319,7.56132933208278,7.73696664917946,7.4164402607227,7.32439106386661,0,7.58312539681287,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.96183362034583,0,7.63041646847709,0,0,0,0,0,0,0,0,0,0,7.91621439480386,0,0,0,0,0,0,7.43387210096861,0,0,0,0,0,0,0,0,0,0,7.39945688997978,0,0
47,0,97,7.55670103092783,0.395844771017242,3,1,7.52325273008394,7.57659270445061,7.52696587396304,0,7.57237163340113,7.58461243747846,7.51502956215756,7.55476452418931,7.54582966280865,7.62528440230155,7.56245603402127,7.6135312207673,7.5848504647941,7.50934780380277,7.54630549615003,0,7.56304795800853,7.55692191795471,7.53485036041193,7.60856493375351,7.57269392600718,7.49590876475264,7.56241011027438,7.65823832955856,7.59793249110708,7.53766280191595,7.4932435947675,7.61260477595088,7.59167788550126,7.62281806797584,7.56566588041483,7.51737628056955,7.55258648145162,7.57779026363255,7.50722954397486,7.55610569968002,0,0,7.56095580648693,7.47890679269358,7.58241122151279,7.58213186977765,7.56019085696889,7.61097208921066,7.58479301010512,7.60039634966784,7.59842014934895,7.60537369108295,7.50483031369585,7.55607886603047,7.50133863885451,7.60427297293756,0,7.56345612449279,7.52444468689313,7.50389769687735,7.57224251974843,7.53469047983303,7.53988522306253,7.4871539319445,0,7.51065711416508,7.64049502583829,7.53879851916174,7.56992167904581,7.51866687477428,7.561556749535,7.56591738469828,7.52830315186777,7.63263011457735,7.5402238878806,7.56350653077978,7.52030431552367,7.5652930942248,7.60501218125118,7.53261496686684,7.52383199086082,7.5790260790555,7.50940928440273,7.5869200873103,0,7.5391303582697,7.6167208583128,0,7.49767585957547,7.49914196075821,7.5700657231708,0,7.53572208255266,7.61337208700908,7.52542528805173,7.62108161714748,7.61242219230949,7.55725234894799,7.51197451133849,7.56987751492938,7.49469147922692,7.58229152234624,7.50330816246736,7.52668433756182,0,7.58837405816742,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.53460922987824,0,7.55293325659726,0,0,0,0,0,0,0,0,0,0,7.62955452589778,0,0,0,0,0,0,7.55135245099763,0,0,0,0,0,0,0,0,0,0,7.51907142968573,0,0
48,0,97,7.55670103092783,0.0940715037257621,3,1,7.55441107049665,7.55279760301279,7.55994448874631,0,7.55218056452264,7.56411759973905,7.54232602607102,7.55968165513614,7.55162513197603,7.57606504393737,7.56051141458612,7.55353825554626,7.56913515352443,7.55993626172304,7.55566087958299,0,7.55167280778616,7.56086271936572,7.54936945484241,7.57626901085885,7.5554180035012,7.55894945544842,7.54856730494853,7.55753256904071,7.56327143605443,7.55178202719005,7.54263294771984,7.55954673208705,7.57557656260792,7.55814833881635,7.55122773165466,7.54349241894276,7.57199662822709,7.55863120622477,7.55170785389128,7.55699454548987,0,0,7.54969930044875,7.5599524967929,7.55786817181902,7.55849451803167,7.5692632115908,7.55802217082684,7.55994301378648,7.57058788040931,7.55698432306714,7.56699855477606,7.55410120107253,7.54275623685711,7.55328099562472,7.56836330918894,0,7.54002928611106,7.55828686742761,7.55317192175843,7.56289640340166,7.56341668363671,7.54972645455577,7.55188382325566,0,7.55394924288938,7.56583280723751,7.53488840988041,7.5499048493731,7.54419076511951,7.56463045164606,7.56619310522464,7.54949454263147,7.585757548177,7.56871496263071,7.55776891316913,7.53293409549444,7.54979477231431,7.57658604557851,7.54274007645734,7.54705558479573,7.55085725074529,7.55100595200248,7.56488660201922,0,7.55599166599666,7.57286198707464,0,7.55371810527937,7.54988730147599,7.54390816860282,0,7.55621134087634,7.5704542677889,7.54603760684079,7.55682892448756,7.57021746286691,7.56167373559083,7.55562856890883,7.57241520506719,7.55430845265612,7.55800708503256,7.55229638167041,7.54952365394657,0,7.54811961470185,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.55260743527292,0,7.54640361198583,0,0,0,0,0,0,0,0,0,0,7.56298548283578,0,0,0,0,0,0,7.55497412432405,0,0,0,0,0,0,0,0,0,0,7.55866247597057,0,0
49,0,97,7.55670103092783,0.0224480199605413,3,1,7.55774069042102,7.55807023140332,7.55924505768682,0,7.55484320542762,7.55995903076843,7.55158691695872,7.55719576143083,7.55688454019268,7.56167883742603,7.55529867502147,7.55331699686249,7.55803105561491,7.56124626764553,7.55726164660429,0,7.55627388829783,7.55811810666628,7.55392786622951,7.55844463427266,7.5571692791683,7.55763593582436,7.55492619945153,7.55597334890631,7.55677995894673,7.55452121737463,7.554982923768,7.55459875365895,7.55724798602607,7.55806055823944,7.55673174134237,7.55543285501343,7.55819048886735,7.55388885732056,7.55992773970607,7.55691808032592,0,0,7.55374245370628,7.55712111735285,7.55980575431291,7.55415722791082,7.55731734986394,7.55682324715264,7.55860686397025,7.55671660183761,7.55652409805126,7.55652092360891,7.55735157562459,7.55510598939784,7.55710359716883,7.55873248606768,0,7.5552668802659,7.55693205921424,7.55599721127071,7.55330075800877,7.55859027164708,7.55514977376698,7.55285235230459,0,7.55556916713759,7.55490273601599,7.55187370266465,7.55286167475754,7.55542297432308,7.56080330979702,7.56031585367065,7.55464387696366,7.55873108675333,7.56088082443048,7.55766606847251,7.55093247522361,7.55893593388322,7.56117481878352,7.55682631077758,7.5547407940459,7.55608499461014,7.55531687282111,7.55726594033629,0,7.55649031150398,7.56012447262031,0,7.55837220747859,7.55704180953691,7.55551007343827,0,7.55590637490226,7.55776133983387,7.55669108348072,7.55673200877106,7.55872736053927,7.55667180106101,7.55641178997549,7.5636212256634,7.55837063543113,7.55618198781447,7.55821532940384,7.55636580680153,0,7.55529266663739,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.55606958606236,0,7.5533681330544,0,0,0,0,0,0,0,0,0,0,7.55604730759417,0,0,0,0,0,0,7.5539915495787,0,0,0,0,0,0,0,0,0,0,7.55900082367629,0,0
50,0,97,7.55670103092783,0.00521878178876175,3,1,7.55684293128789,7.55741384156496,7.55745103408766,0,7.55613898611752,7.55678153461895,7.55620782965669,7.55611486508833,7.55683691438227,7.55704584521538,7.55580328226915,7.55604545851853,7.55665235262238,7.55759824559465,7.5568507472152,0,7.55696505447931,7.55706506970127,7.55625882140017,7.55630880232374,7.55694374944502,7.55678730940126,7.55635517795867,7.55652561855276,7.55680145497391,7.55622908518033,7.55665550540376,7.55637695976937,7.55641135869652,7.55648175511077,7.55660928078863,7.55604502981187,7.55611051569927,7.55577983151014,7.55761507893899,7.5564216972344,0,0,7.55612041546063,7.55584356215256,7.55786867475873,7.55686624618078,7.55684868801129,7.55691436000673,7.55728532191274,7.55628540612127,7.55615460791262,7.55605408642411,7.5569818735029,7.55621906157521,7.55647560956037,7.55635821820872,0,7.55707544366631,7.55617694844728,7.55704055009499,7.55589560675001,7.55704616306242,7.55720358779476,7.55623192255458,0,7.55690949381327,7.55626382027168,7.55634629846252,7.55599256462244,7.55685373690103,7.55812524384157,7.55643746766692,7.55695834772373,7.55611995165517,7.55731760180298,7.55709449643934,7.5557826021199,7.55751288293207,7.5576888570307,7.5575834373354,7.55661188955359,7.55655925812614,7.55693502042613,7.55732089023545,0,7.55681741867457,7.55666101803908,0,7.55668969045884,7.55698867509724,7.55712883239779,0,7.55604628235845,7.55619589284728,7.55739486440242,7.5570516273835,7.55692763026858,7.55722046250424,7.55674118380359,7.55773581752775,7.55740041979796,7.55655160936503,7.55668464030312,7.55748700879524,0,7.55651017030215,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.55666217329721,0,7.55568966872534,0,0,0,0,0,0,0,0,0,0,7.55643374766789,0,0,0,0,0,0,7.55611413662899,0,0,0,0,0,0,0,0,0,0,7.55682719430887,0,0
51,1,97,7.55670103092783,0.0012512245663729,3,1,7.55677154615452,7.55686204694923,7.55683843326488,0,7.55661715611047,7.55665545961543,7.55677751391184,7.55673658364956,7.55675947163823,7.55655931597996,7.55649045356159,7.55676575438117,7.55666716359505,7.5568438046125,7.5567648018142,0,7.55688275588509,7.55681683900547,7.55669441857383,7.55664727652723,7.55676206213895,7.55665685865125,7.55651976484447,7.55670247849431,7.55664751085213,7.55660520371522,7.55666824115761,7.55669578167753,7.55643139597027,7.55670258917975,7.55673059074195,7.55652816571525,7.55658501597016,7.55656850986207,7.55683914433745,7.55654617988728,0,0,7.55659843072733,7.55645414714419,7.55681459683183,7.55687540194265,7.55685909320063,7.55685115233773,7.55686533883234,7.55668234413049,7.55656593691337,7.55652856605646,7.55681145095729,7.55667359002215,7.5564731298198,7.55647135680718,0,7.5567817539313,7.5566920561251,7.55660929693352,7.55661099248344,7.55656928657301,7.55681448715572,7.5567278040376,0,7.55678973672123,7.55656499883978,7.55674345139334,7.55650661493759,7.55675643897766,7.55687185146092,7.55647330088749,7.55685349320698,7.55650470248326,7.55672820553816,7.55664110266752,7.55650487683716,7.55689254339779,7.55690074864382,7.55685718422044,7.55666019073288,7.55667727328525,7.55680953520635,7.55685113378075,0,7.55672848669139,7.55672731682261,0,7.55673900639486,7.55681094833546,7.55690909340481,0,7.55666782574984,7.55654188688078,7.55687917311487,7.55666590999553,7.55670753895228,7.55694532503825,7.55661664770065,7.55655187663813,7.55684167302004,7.55666916560604,7.55670327094803,7.55682268624752,0,7.55678484637591,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.55677705973496,0,7.55654514736087,0,0,0,0,0,0,0,0,0,0,7.55659711401512,0,0,0,0,0,0,7.55654307927039,0,0,0,0,0,0,0,0,0,0,7.55678250751839,0,0
52,0,98,7.80612244897959,5.25168999037669,3,1,7.55672552359943,7.55669928559522,7.55671091434766,0,7.55669815569477,7.5566421377368,9.28883181322373,7.556727263593,7.55671347813467,8.97116750451003,7.5566596369417,7.55673514856892,7.55669461659035,7.55669927002982,7.55672704542356,0,8.7994775145889,7.55668763564988,7.55670247299472,8.5506513745461,7.55670175532784,7.55670362312105,7.55665605411793,8.70263397198179,7.55670258302809,7.55666949113317,8.67600257683554,7.55670142470027,7.55663378826468,8.9923782221625,7.55670804803993,7.55668300513625,7.55670427518588,8.70024987366704,7.55672260133453,7.556662473886,0,0,7.5566929345114,7.55667083549781,8.76712728981735,7.55672990914858,7.55676855426325,7.55671967976767,7.55669258942033,7.55670723935194,9.10667736863642,7.55668898297019,7.55669790571198,7.55674813326064,7.5566290933413,9.29340486881671,0,7.55668857567839,7.55671838799453,7.55667338100352,7.55671294701635,8.8283067726633,7.55669227278589,7.55674599433278,0,7.55671872259489,8.54763298848155,7.55673647603169,7.55666224843381,8.98966351261238,7.55669907292672,7.55667017386274,7.55673462083838,7.55666764648371,7.55670618018008,9.53423510832686,7.55666167884048,7.55672187709575,7.55673293353028,7.55672709920825,8.63178035442983,7.55668655855765,7.55673678315582,7.55671182494467,0,7.55670387958786,7.55673192295858,0,7.5567231683074,8.34369913112173,7.55676533115668,0,8.54847503373204,7.5566975098365,7.55673036198416,7.55665733812754,7.55670647767171,7.55672402600165,7.55668354492858,7.55661384783034,7.55671620795814,7.55669351301465,7.55669155520616,7.55670025314951,0,7.5567305368613,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.55671384564295,0,7.55669987953981,0,0,0,9.01899003983018,0,0,0,0,0,0,7.55668623533972,0,0,0,0,0,0,7.55669813813444,0,0,0,0,0,0,0,0,0,0,7.55670905091095,0,0
53,1,98,7.80612244897959,1.26882999996522,3,1,7.76935771274692,7.88906512506842,7.60046778127886,0,7.60095277238905,7.86118235026307,7.99709116094335,7.62818108578027,7.66649196719185,7.87920550732083,7.72852630293718,7.81891551652438,7.68882779934041,7.72472616985207,7.76169935892101,0,7.78835792076458,7.74492577180604,7.6114113582333,7.84286779655065,7.67150658436664,7.90724862630473,7.83678231374123,8.0481110381724,8.11019965560247,7.88439840965039,7.79677227761626,7.69891566364443,7.80975145020617,8.00330017429652,7.80920992452793,7.7582505646873,8.0090654996101,7.97674133826828,7.8971886858903,7.85325361901453,0,0,7.74548821964631,7.80483329542043,7.82268104888965,7.62698941982885,7.87652817246474,7.92284424411022,7.80544703678579,7.69260091213282,8.05149331298326,7.74863153670551,7.85927153892939,7.61491102732629,7.6529423399465,8.07488839911179,0,7.62757580969849,7.73317351901688,7.87143604480981,7.82584927368992,7.96158392688358,7.67556244203432,7.658634665614,0,7.85879279246388,7.79478794825391,7.785957700083,7.73632167821611,7.98361883837044,7.77804404120227,7.75964812757077,7.81559172781942,7.81351046999843,7.77673277827924,8.20796847207707,7.76659496390198,7.84319693229045,8.10421238489922,7.80240507208534,7.89451177250005,7.86072716402844,7.66464457368667,7.74946977890285,0,7.91190659005489,7.70113753124904,0,7.90181550141854,7.7978567820233,7.73942069095223,0,7.88830797277008,7.79893327957904,7.60606861817634,7.93919126399671,7.89392863915362,7.92691548493923,7.91418050370965,7.73444657447905,7.98830694721447,7.55669679270041,7.76785183582483,7.84782624739984,0,7.66965034342812,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.82581092708249,0,7.85992972186119,0,0,0,7.76009926223992,0,0,0,0,0,0,7.75737068928917,0,0,0,0,0,0,7.83409998222078,0,0,0,0,0,0,0,0,0,0,7.5567011622555,0,0
54,0,99,8.08080808080808,5.07934203129992,3,1,7.84334376024073,8.74486411367865,7.78009201906715,0,7.76415766142046,8.97340307866079,7.81430975933646,7.77537064012305,8.81107714717462,7.83575911532061,7.80928481238291,8.94283899379148,7.76011590527068,7.78238520997811,7.83424320950324,0,8.79508887712566,8.59620005896413,7.76391097914952,8.65065197066995,7.75718151616792,9.13884030195302,7.804757238331,7.81958300957351,7.91173325261149,7.83885656203007,7.77574968086305,7.7958687473717,7.82440508430339,7.83643594699594,7.8204723723342,7.80014022015474,7.83094231688394,7.8051796859253,7.84217736898747,7.82724572597294,0,0,8.86800595676594,7.8120287432038,7.80225976179241,7.79893039828885,8.94549840891064,7.80640013800655,7.7578461565177,7.79960351620576,7.81097857485354,7.81570017922148,7.80737431964968,7.75223366775233,8.79506461821249,7.82336034046141,0,7.81780095229392,7.77962173654879,7.80663021014253,7.79904251963833,7.84897958429367,7.72672841397488,7.79813509584086,0,7.80549329523731,7.79792804030534,7.7683341913713,7.81421700066991,7.79381949923697,7.84966228923115,7.80568701331261,7.82615426056033,7.78096026860785,7.80599636787301,9.45433278193996,9.0598280378073,9.44635147681846,7.88492629517094,7.79170111934692,7.81107949690074,7.83763066961675,7.77375893962414,7.79943903160837,0,8.77745997653649,9.01220416964422,0,9.15082308330011,8.44729500730266,8.75606901111453,0,7.80560162960516,7.78137226076494,7.80328392569681,8.99973642765934,8.85171671944888,7.85604694189705,7.80772325588735,7.81611929666417,7.78654163674601,7.78940026514781,8.72063721915932,9.38154111709053,0,8.88488398962681,0,0,0,0,0,0,0,0,0,0,0,0,9.32294042300125,0,7.82145286315131,0,7.79019140215865,0,0,0,7.78400736085098,0,0,0,0,0,0,7.8092512872429,0,0,0,0,0,0,7.82183643081925,0,0,0,0,0,0,0,0,0,0,7.7917695017142,0,0
55,0,99,8.08080808080808,1.11093922026646,3,1,7.94902302732131,7.9658304676233,8.11387327828931,0,8.04573240301262,8.03277128264595,7.961825121502,7.9256079029305,8.16614654298561,7.97828530217536,8.08394121601118,8.03291675369864,7.96709451678799,8.00844998708568,8.07558639556806,0,8.20362347325829,8.0326974447289,8.0478012942453,8.09668172705214,8.06484552997374,8.18402590370169,7.94799182187365,7.95434903870054,8.15781862105556,8.17307922103609,8.01476881487299,7.93526406784613,7.93857373186465,7.96820512720451,8.01783999784626,8.20909693634528,8.1124530606916,7.92467704352003,8.22976708537881,8.11133726675295,0,0,8.05202409622799,8.13790919725677,8.15974445704548,8.22150598227125,8.38292754697084,8.09441977153135,8.04328586751036,8.16390394731208,7.90966432610355,8.11044688619943,8.08717041164686,7.9919196631208,8.07056578910979,8.01835701168788,0,8.04125515913149,8.08131807566566,8.17850387877476,8.07202159779676,8.19233916021499,8.0841736441791,8.38429574090199,0,8.0570505999063,8.03951879412127,8.05501295441807,7.90762741176013,8.1352114932199,8.22736443594939,8.08362599766882,8.2415739943471,7.96992644839673,8.16361731391039,8.36150250550195,8.22019532770046,8.00883517344132,7.97039426099853,8.04201464299625,8.10170719511324,7.87547910719358,8.0941589183774,7.98126698363535,0,8.16958292851832,7.9472358448127,0,8.42289649841289,8.14013900007651,8.10215150040954,0,7.95765884452849,7.91470870673789,8.17358885759037,8.09957068287251,8.21407461880746,8.07238068324474,8.06721335239008,8.07598951290788,7.88043903224454,8.19210348527866,8.01527531793805,8.09006795962928,0,8.16419700140419,0,0,0,0,0,0,0,0,0,0,0,0,8.19163638286888,0,8.08048599724058,0,8.07428361288266,0,0,0,8.30266119414465,0,0,0,0,0,0,7.98962855249507,0,0,0,0,0,0,8.01290139589236,0,0,0,0,0,0,0,0,0,0,8.02960750377992,0,0
56,0,99,8.08080808080808,0.261389614910278,3,1,8.06222168746194,8.05561060543599,8.0778564577882,0,8.07826230855493,8.07759832139207,8.04814330689394,8.09408216875688,8.08339601353967,8.07678404410768,8.04106381488238,8.06435474566215,8.04051661833333,8.05598119913337,8.07027794464437,0,8.11024141702686,8.07895314853441,8.13305274866281,8.06582485349666,8.05665611287685,8.06960196368776,8.06411943469332,8.09757598642015,8.05907399777999,8.12117254525068,8.07420429902571,8.03360418011155,8.05006376373722,8.09038398832533,8.11950515067893,8.11029879566646,8.07100050033522,8.07000358409564,8.13121253465644,8.10623897133927,0,0,8.09654752831565,8.03945007088545,8.10578793766457,8.08926423595718,8.09406470537202,8.12050341562685,8.08346405371643,8.08997703805482,8.10072781133234,8.10390286346695,8.0639245205399,8.11294993274613,8.06930633017383,8.09574126374618,0,8.0795292003504,8.12848061710567,8.08793456666994,8.06523002695597,8.08591009772717,8.09761880142493,8.07703395420293,0,8.06264587422377,8.05702783197063,8.09537612017902,8.06106335102924,8.11156450216917,8.08315790180028,8.0601169735311,8.08122567928819,8.03617566020016,8.04819225192531,8.09801173432805,8.08936320838643,8.07378650557903,8.09035399696717,8.06630694011058,8.09571164069442,8.06713446348666,8.06919949021552,8.03498505123387,0,8.08763692367505,8.07519643502655,0,8.13042349357025,8.08981891129284,8.09309157915038,0,8.07845364614567,8.01565973289663,8.11418811828804,8.07463662610388,8.12669513548945,8.09629145487163,8.07947782793713,8.05411818121318,8.06720132754666,8.0692233316139,8.06202486739245,8.08138021755568,0,8.11634253456013,0,0,0,0,0,0,0,0,0,0,0,0,8.13041779614715,0,8.10771140973875,0,8.11573867967011,0,0,0,8.11713119508066,0,0,0,0,0,0,8.01355735032793,0,0,0,0,0,0,8.03064162753681,0,0,0,0,0,0,0,0,0,0,8.06178436974175,0,0
57,0,99,8.08080808080808,0.0638417760427949,3,1,8.07981970831415,8.07476804612238,8.07116267866826,0,8.07862208907522,8.07481060618657,8.08457959041704,8.0783981870078,8.08295859249811,8.08098260441579,8.06935104969433,8.07514280068402,8.07087625558871,8.06943567821102,8.07666305822584,0,8.08102125403632,8.07285169077945,8.08836427356135,8.07826157504783,8.0757859860884,8.0837916995667,8.08236502536635,8.08473757926183,8.08331720003409,8.08445692493071,8.0789155493834,8.07672160142888,8.08023408855494,8.08505117822143,8.08717982625744,8.08399406497994,8.07205366511531,8.08206426257357,8.08434381654119,8.09095671196372,0,0,8.08861869886093,8.07171797840369,8.09009772132512,8.09012301433179,8.08667625793968,8.08329479705801,8.07410450522887,8.0859134130277,8.08911206173128,8.08466230862327,8.07535258056811,8.08263960083906,8.08064528908626,8.08887239321971,0,8.08729747173009,8.07808020269442,8.08320792917455,8.07850286386861,8.07851279166194,8.08205726245974,8.0837453653636,0,8.08200483832716,8.08241481761621,8.09056967387519,8.08079581129115,8.08838395005066,8.07954697705637,8.07450977524017,8.07797159480312,8.07695595714917,8.07142150641766,8.08861543972844,8.07963189686578,8.08045147287215,8.09586267357069,8.07442769775093,8.08657753849559,8.07617149697392,8.07729285064349,8.07296442899131,0,8.07821691615236,8.08143254893264,0,8.080417621989,8.0813212359732,8.08709749958724,0,8.07307269114167,8.06971303594238,8.0897985233753,8.08281360283292,8.09212875844512,8.08387621386697,8.08423361794585,8.0693292219149,8.07378870389006,8.07820591813427,8.06962329559498,8.08302044566337,0,8.09343105062399,0,0,0,0,0,0,0,0,0,0,0,0,8.09756353670404,0,8.08844884465117,0,8.08533273564501,0,0,0,8.0874159063607,0,0,0,0,0,0,8.07202769448085,0,0,0,0,0,0,8.08307140796636,0,0,0,0,0,0,0,0,0,0,8.07036229238485,0,0
58,0,99,8.08080808080808,0.0161317280246815,3,1,8.08056405847469,8.07974037205318,8.07803342147409,0,8.08062516611086,8.07942595878329,8.07968926539798,8.08154283194159,8.08012650828231,8.08109629658546,8.07999107474184,8.08125235562205,8.07845743282959,8.07902443438468,8.08014876728585,0,8.08109470203504,8.07849165731826,8.08264620671291,8.08184731551526,8.07970125246781,8.08281626668457,8.07818464725141,8.08107616949444,8.08107058714747,8.08072833446264,8.07877145425542,8.08096620694991,8.08110895165808,8.08346740394659,8.08211307102212,8.08220130095611,8.08142091824481,8.08237370098356,8.0802942751377,8.08441048568723,0,0,8.0820355486142,8.07805708653738,8.08114410234003,8.08239270423749,8.08343319066516,8.08063608356582,8.08008143965266,8.08213556485508,8.0835214380409,8.08151229948148,8.08052903117487,8.07991721983444,8.08142491333321,8.08359206819391,0,8.08153607530092,8.0798719213958,8.07947435761198,8.07939948232381,8.08118875751211,8.07994235526907,8.08139163728959,0,8.08058581688779,8.0810442610663,8.08076855224606,8.08001243042143,8.08085564807899,8.08131277557533,8.07957625642755,8.07914930921486,8.08104682323758,8.07845402213379,8.08200937361473,8.08119313452827,8.0803622980401,8.08422020868507,8.07870859877604,8.08314631252398,8.08093369719408,8.07954689895861,8.07909074787367,0,8.0793185870626,8.08256829627726,0,8.08139347516257,8.08063882189538,8.08094599137822,0,8.08025609011834,8.07816115175439,8.08099882265454,8.08225139576888,8.08408531855044,8.0816663477314,8.0806683210937,8.07769338903741,8.07721548103106,8.07895594872262,8.0781867684279,8.08071827154904,0,8.08471824383728,0,0,0,0,0,0,0,0,0,0,0,0,8.08432351849613,0,8.08314380768346,0,8.08297724950516,0,0,0,8.08190017621299,0,0,0,0,0,0,8.0801013030021,0,0,0,0,0,0,8.08170862701628,0,0,0,0,0,0,0,0,0,0,8.07978970093754,0,0
59,0,99,8.08080808080808,0.00421481365102414,3,1,8.08071701952849,8.08048463120305,8.08028742711435,0,8.0807988042533,8.08076704603465,8.08008350398285,8.08080844500402,8.0801204464215,8.08122016994478,8.08069331562477,8.08042523152964,8.08052829051937,8.08021756908235,8.0808695933068,0,8.08083445562675,8.07990185425536,8.08112483725668,8.081092597265,8.08016224740371,8.08134253730667,8.08046719773938,8.08092320280631,8.08108967711783,8.08074476465501,8.08027808229976,8.08060018813649,8.08079194412586,8.08143066673997,8.08112835986728,8.08116107763693,8.08117681327752,8.08105307746878,8.08100142735943,8.08182695201581,0,0,8.08084229118073,8.08040270999962,8.08094338736052,8.08086602377669,8.08135058763597,8.08074746709584,8.08013556677002,8.08120793085984,8.08148505737763,8.08085437340969,8.08056328456758,8.08052618169086,8.08097382874759,8.08174261730475,0,8.08093750047038,8.08065536857464,8.08050537983009,8.08043811466837,8.08125241240281,8.08040622136432,8.08094117563619,0,8.08071160228543,8.08086390119684,8.08082940207922,8.0806356683123,8.08095565008058,8.08091638636499,8.08068512690661,8.08053614818285,8.08106054619414,8.08038599586971,8.08108988831332,8.08073660097126,8.0809346746992,8.08203631176087,8.08027464131269,8.0814861838522,8.08098906697062,8.080415093648,8.08065389009393,0,8.0805835951132,8.08108757223007,0,8.08081930341885,8.08054835790105,8.0806698304606,0,8.0806033189415,8.08023293786991,8.08094440570867,8.08126197608675,8.08173521473996,8.0805627568365,8.08097446825584,8.08047037801244,8.07978002901742,8.08044909832812,8.08012237948144,8.08084395313437,0,8.08161722897073,0,0,0,0,0,0,0,0,0,0,0,0,8.08130234827675,0,8.08126919551641,0,8.08147735900721,0,0,0,8.08076140423408,0,0,0,0,0,0,8.08080791724538,0,0,0,0,0,0,8.08120113756335,0,0,0,0,0,0,0,0,0,0,8.08063740920104,0,0
60,0,99,8.08080808080808,0.00107345838055046,3,1,8.08080881054036,8.08081338734409,8.08066238616551,0,8.0807992972159,8.08083766682876,8.08055779060432,8.08076863522524,8.08061127739107,8.08089238103114,8.08083889331352,8.08070143987667,8.08070441207156,8.08075612419026,8.08081693556479,0,8.08075096462576,8.08063312963866,8.08086377235716,8.0808837546472,8.08064757612698,8.08085916608109,8.08076244987599,8.080829638082,8.08079998743784,8.08081266831771,8.08065027116004,8.08076886928451,8.08084394151488,8.08096243851108,8.08087675732605,8.08087982926804,8.08091462832208,8.08080346650413,8.08090544778501,8.08108636767143,0,0,8.0808073553266,8.08064474753335,8.08082364363386,8.08082721744052,8.08089148440718,8.08082689759398,8.08067998679566,8.08086553053282,8.0809765193256,8.08077020934722,8.08075602437575,8.08068115982782,8.08086328321606,8.08108154519743,0,8.08086360847063,8.08075075233299,8.08075710846571,8.08070055120944,8.08096946344164,8.08071423601175,8.08074227280627,0,8.0807891579936,8.08085018848735,8.08082616738442,8.08079248071467,8.08080053711454,8.08089179511567,8.0807272725004,8.08075087085865,8.08091475151777,8.08072953624493,8.08080353469379,8.08079586025674,8.08080911097696,8.08114464322109,8.08067654470094,8.08096519034673,8.08084963983502,8.08072265232839,8.08085965673106,0,8.08074301691544,8.08087803057662,0,8.08074754341627,8.08069914142804,8.08074774543665,0,8.08076876517549,8.08064167532363,8.08083624257785,8.08091145471643,8.08105593440474,8.08080310943267,8.08081058601428,8.08080450409468,8.08057299189677,8.08070163487142,8.08067097650137,8.08083023967968,0,8.08103803191481,0,0,0,0,0,0,0,0,0,0,0,0,8.0808608717848,0,8.08093471985891,0,8.08094956264761,0,0,0,8.0807799169848,0,0,0,0,0,0,8.08082894108764,0,0,0,0,0,0,8.08086497537975,0,0,0,0,0,0,0,0,0,0,8.08086752403078,0,0
61,0,99,8.08080808080808,0.000250778204923684,3,1,8.08079898267448,8.08081666808065,8.08078633757814,0,8.08080482212072,8.08083573937716,8.08075394739682,8.08080396567513,8.08076676394278,8.08081577991658,8.08081765592596,8.08078062209189,8.08078819868872,8.08081374178536,8.08080708545892,0,8.08079313286192,8.08076864768745,8.08081130606069,8.08083549038649,8.08076930706269,8.08081089937638,8.08081587188902,8.08080943422681,8.08079582842398,8.08079723220084,8.08077100092305,8.0807980537196,8.08080692657471,8.08083708284739,8.08082227509143,8.08081103204666,8.08083034370143,8.08079851346203,8.08083786860594,8.08086738450555,0,0,8.08080620209168,8.08077392018804,8.08081165867054,8.08082274219012,8.08082822200322,8.08081087896247,8.08077241925313,8.08083497598343,8.0808389748173,8.08078999135063,8.08079580278123,8.0807787942731,8.08080865675839,8.08086728085859,0,8.08083737700223,8.08077576404784,8.0807996250136,8.0807844336391,8.08083465523207,8.08078871285745,8.08079198462174,0,8.08080063801459,8.08082155831848,8.08080961233933,8.08080344497968,8.08079921943917,8.08082688522087,8.08078850294641,8.08079608769535,8.08082228427927,8.08080454008808,8.08080427691246,8.08079559287315,8.08080954241116,8.08089857776985,8.08076957023973,8.08083825605673,8.08081903627644,8.08079225608876,8.08084469517203,0,8.08078977630995,8.08083041220079,0,8.08078235686333,8.08077572152673,8.08078686268904,0,8.08080411835314,8.08078945757653,8.08082353328487,8.08083269258311,8.08086138630608,8.08080384742147,8.08080620503271,8.08083050039497,8.08076232258587,8.08079321194274,8.08078009845667,8.08080798341183,0,8.08087187870488,0,0,0,0,0,0,0,0,0,0,0,0,8.08080277846116,0,8.08083425243628,0,8.08082352350849,0,0,0,8.08081018636237,0,0,0,0,0,0,8.0808148922835,0,0,0,0,0,0,8.080811305935,0,0,0,0,0,0,0,0,0,0,8.08082981859444,0,0
62,0,99,8.08080808080808,5.66746353907684e-05,3,1,8.0808053250638,8.08081254599053,8.08080387979393,0,8.08080556948743,8.08081591374864,8.08079809499797,8.08080849059123,8.08080202473296,8.08080755813689,8.08080967227859,8.08080280487046,8.08080438922365,8.08081280132883,8.08080816524549,0,8.08080484599631,8.08080104160571,8.08080782712653,8.08081548741344,8.0808011697036,8.08080710975646,8.08080763993025,8.0808073763615,8.0808024154253,8.08080199989045,8.08079793371847,8.08080441212583,8.08080650383346,8.08081517774235,8.0808101775775,8.08080703807164,8.08081282203334,8.08080323918937,8.08081768969652,8.08081611346352,0,0,8.08080758672547,8.08079919232374,8.0808104515056,8.08081426869881,8.08081357565959,8.08080955882788,8.08080204318723,8.08081393920239,8.0808124348198,8.08080308572302,8.08080737535385,8.08080326039871,8.08080495385711,8.08082201214963,0,8.08081456267134,8.08079953130891,8.08080803707512,8.080804727931,8.08081430469063,8.08080604553336,8.08080390029748,0,8.0808040726433,8.08081216291773,8.08080755481772,8.0808046389187,8.08080725855575,8.08081423036682,8.08080171642013,8.08080350060338,8.08081046860258,8.08081028680382,8.08080670162082,8.08080472861096,8.08080674932644,8.08082704901775,8.08079895432066,8.08081475417112,8.08080887829034,8.08080474586039,8.0808203435766,0,8.08080294747954,8.08081656941291,0,8.08080324478967,8.08080053007336,8.08080361878763,0,8.08080744002595,8.08080872975835,8.08081395192518,8.08081268033379,8.08081906383646,8.08080763458992,8.08080496820638,8.08081559141668,8.0808008328545,8.08080359113441,8.08080535463018,8.08080615802201,0,8.08082260707846,0,0,0,0,0,0,0,0,0,0,0,0,8.08080770760787,0,8.08081047437881,0,8.08080838578911,0,0,0,8.08081061757379,0,0,0,0,0,0,8.08080795990703,0,0,0,0,0,0,8.0808061880746,0,0,0,0,0,0,0,0,0,0,8.08081333458965,0,0
63,1,99,8.08080808080808,1.31242618062897e-05,3,1,8.08080760734385,8.08080922611308,8.08080764673872,0,8.08080718005831,8.08081073004455,8.08080669864145,8.08080823823539,8.08080705203726,8.08080739823479,8.08080777724071,8.08080721362407,8.0808072683372,8.08080959871193,8.08080821090988,0,8.08080805326265,8.08080664005462,8.08080746228727,8.08080965918825,8.08080701882381,8.08080814592448,8.08080722195286,8.08080759677431,8.08080656016915,8.08080621889316,8.08080561307685,8.08080681933837,8.08080731304483,8.0808096426158,8.08080861609589,8.08080748836068,8.08080918733192,8.08080690661639,8.08081035602605,8.08080874064698,0,0,8.08080775081004,8.08080575179851,8.08080888836301,8.08080973579307,8.08080953921414,8.0808084946897,8.08080710343145,8.08080916885889,8.08080893464684,8.08080692194014,8.08080825401459,8.08080771336379,8.08080699614095,8.08081098850348,0,8.08080904827306,8.08080604562681,8.08080850468155,8.08080805377802,8.08080918180603,8.08080796791188,8.08080769909423,0,8.08080666485181,8.08080869553121,8.08080815793215,8.08080695309001,8.0808080971935,8.08080969516242,8.08080648623563,8.08080691182642,8.08080792430619,8.08080934211228,8.08080829459023,8.08080663039929,8.08080769336622,8.08081245640065,8.08080603155614,8.08080965702041,8.08080776027019,8.08080761793944,8.08081114148326,0,8.08080673395627,8.08081086543166,0,8.08080769124554,8.0808065382603,8.08080686930479,0,8.08080758060851,8.08080888071163,8.08080992685841,8.08080902015123,8.0808099999395,8.08080812074373,8.08080698028187,8.08080997452736,8.08080698432573,8.08080685728069,8.08080804043242,8.08080771535792,0,8.08081098986929,0,0,0,0,0,0,0,0,0,0,0,0,8.08080865953893,0,8.08080842761404,0,8.08080774074569,0,0,0,8.08080903037554,0,0,0,0,0,0,8.08080712595997,0,0,0,0,0,0,8.08080759779548,0,0,0,0,0,0,0,0,0,0,8.08080871588413,0,0
64,0,100,8.39,6.23476744661864,3,1,8.08080792446897,9.32880811532354,8.08080806279257,0,8.08080781859915,8.08080873800141,9.96730630120814,8.08080806685966,8.08080788388801,8.08080789319849,8.08080796162037,8.0808080065019,8.08080783739648,8.08080847250551,8.0808081637101,0,8.08080817292073,9.16935901442057,8.08080785779734,8.08080833944838,8.08080786245731,9.82280683894019,8.08080759509869,9.36454109904276,8.08080778900212,8.08080762280896,8.08080749935608,8.08080771458493,8.08080777214936,9.66585693364471,8.0808082390245,8.08080792255747,8.08080836000364,8.08080784620275,8.08080855429378,9.45608197031613,0,0,8.0808080724181,9.58339758977728,8.08080835860146,8.0808084815333,8.08080843294739,9.66557783135513,8.0808078649843,8.08080810950919,8.08080833663693,8.08080787401088,8.08080816920503,8.08080809937179,9.4121181385857,8.08080870910132,0,8.08080821187163,9.57632144736455,8.08080827370487,8.08080819526222,8.08080836365955,8.08080814913581,8.08080812688602,0,8.08080763640588,8.08080810733483,8.08080812413983,8.08080772215703,8.08080815322,8.08080859011967,8.08080764822256,8.08080781626298,9.73005308763351,8.08080852912938,8.08080819815902,9.81666271613656,10.1788842507204,8.08080899102447,8.08080763649687,8.08080853886658,8.08080792111034,8.08080802319214,9.10178416117738,0,8.08080782533856,8.08080888079649,0,8.08080820704152,8.9544906171833,8.08080781666956,0,8.08080789508841,8.08080823440901,8.08080865912886,9.59187580575393,8.08080844823021,8.0808081858136,8.08080778893572,9.43663486557317,8.08080781160571,8.08080768072161,8.08080813601068,10.1070561243807,0,8.08080864119231,0,9.49381226186971,0,0,0,0,0,0,0,0,0,0,8.08080838301132,0,8.08080819926562,0,8.08080800061801,0,0,0,8.08080828091163,0,0,0,0,0,0,9.61872903737196,0,0,0,0,0,0,8.08080808234313,0,0,0,0,0,0,0,0,0,0,8.08080808862209,0,0
65,0,100,8.39,1.197178925966,3,1,8.29054323356971,8.40922993814107,8.33113603849437,0,8.41028649133149,8.30096234336615,8.46727415665079,8.15672163361561,8.28392953805814,8.25179978957791,8.45661110352509,8.21353007729527,8.35604321962314,8.65106385340002,8.25927741506737,0,8.31743520639784,8.44693399272015,8.23461423812549,8.38479147725488,8.29630365953799,8.47800611820417,8.49532596595571,8.38668024077573,8.22785014617486,8.39492294554908,8.49188006028303,8.23704345079863,8.40081338243336,8.50166693571367,8.32971959031604,8.37188162157578,8.18065352034619,8.40106102780667,8.08080817788094,8.47146042421775,0,0,8.26077212198723,8.29676750301687,8.31991239184254,8.35952247304879,8.37895193813529,8.3065754209535,8.27532025264735,8.65397813746898,8.30213302608339,8.47407895071486,8.33631955177451,8.20707496566243,8.40759624506146,8.16274146736004,0,8.59482406700667,8.50441527553809,8.22228880553136,8.58797346116964,8.32041871279432,8.40155010025654,8.65091948287573,0,8.53570516823322,8.61920733717682,8.37862059423673,8.48102435056872,8.55490696764617,8.52691446736154,8.41891605883326,8.54554713850637,8.50266204039797,8.39994616896705,8.6616946804486,8.48532672343034,8.27666639251356,8.2554116691488,8.42972798721453,8.27975447892239,8.26931917493504,8.31793857744667,8.45877208273337,0,8.34324381953944,8.35237537095603,0,8.43108967979347,8.3284875457288,8.34425181207894,0,8.42295847950583,8.26183988033329,8.34644989772389,8.52279674459568,8.3842180168294,8.26326796416612,8.35902225864593,8.53187274656234,8.42137777064643,8.51748525669279,8.47407928353554,8.44120919091717,0,8.39876551571461,0,8.4488181109383,0,0,0,0,0,0,0,0,0,0,8.34416393738567,0,8.36342181582793,0,8.28171166106311,0,0,0,8.58559239027822,0,0,0,0,0,0,8.44347813283206,0,0,0,0,0,0,8.46100454589404,0,0,0,0,0,0,0,0,0,0,8.42305333433781,0,0
66,0,100,8.39,0.257256853888627,3,1,8.35247538051595,8.37155912857633,8.40619347793726,0,8.36905600773635,8.37456924582271,8.38514095918053,8.4080944989507,8.39033285723647,8.35832247394846,8.4095425300124,8.39596742424802,8.37700877131843,8.41627828325922,8.39623726782924,0,8.40554456415546,8.41104288871122,8.41317100926672,8.36102504672404,8.38570905604609,8.36101403743654,8.41199316642838,8.40596335541523,8.38266282251163,8.39223587026682,8.37056115080811,8.35188271691902,8.38773668857826,8.44840141404799,8.41693492609672,8.40371677014333,8.38101967390318,8.41079754047513,8.3915382100843,8.40212049949931,0,0,8.35430620788681,8.36869392588744,8.38715845894098,8.33863715360885,8.39366786852135,8.36533537711751,8.41283942400027,8.41933664983469,8.40659657804207,8.39911667928039,8.41752176622108,8.4071292642608,8.35464051202876,8.39443479683319,0,8.39823049548714,8.4130323956697,8.37109060169281,8.40059185496053,8.33932844447399,8.38814815185073,8.3740557121587,0,8.36943825968786,8.40069209500287,8.35780513529701,8.38615913732711,8.41986779037751,8.38916932296399,8.37025284419945,8.37005890916714,8.42412755259234,8.37466098685847,8.45211326996254,8.42594248212924,8.38386016668137,8.32423804208331,8.41326404953001,8.39839956480316,8.40712604157726,8.36121651122431,8.3652447043623,0,8.42444711549007,8.36783015532103,0,8.40680985470519,8.37256967786004,8.38605493810403,0,8.46214493208186,8.38500331077613,8.39403190768979,8.40855238077236,8.36856923267642,8.34672062554261,8.3596745070107,8.41085107396771,8.42443015592401,8.38498279791314,8.42443169160166,8.38732623181992,0,8.35970810417318,0,8.44319796549254,0,0,0,0,0,0,0,0,0,0,8.39039538201715,0,8.40617694024448,0,8.36445409904397,0,0,0,8.37760556230804,0,0,0,0,0,0,8.3852905925333,0,0,0,0,0,0,8.34599088862086,0,0,0,0,0,0,0,0,0,0,8.38159507837997,0,0
67,-1,100,8.39,0.0616908670663349,3,1,8.39545587776337,8.39157139641238,8.39117996283719,0,8.3856281137689,8.38580531831245,8.39301938782769,8.38226974315416,8.39231296219324,8.39025390980407,8.3841126044376,8.38234058476097,8.38658948284828,8.3758861510279,8.38996372877406,0,8.38542887018245,8.3933707636821,8.38901162784511,8.38308749718661,8.39199904561087,8.38097270725957,8.39957565127765,8.3975449594392,8.40311550068705,8.39144951843686,8.38727157354294,8.38718448210379,8.39922951516087,8.4010963941614,8.39370791737777,8.39189368425145,8.38382672381657,8.38889977677807,8.38992447193475,8.38321816615289,0,0,8.38281050854307,8.3997715826575,8.38729163035177,8.384648069711,8.38922986735476,8.38663364146949,8.3851879205824,8.39385674736713,8.38767423408286,8.39515096912986,8.38978601466614,8.39197954312338,8.39315970077749,8.38199139479233,0,8.38836510501409,8.39320608430605,8.38973984940419,8.40168616891833,8.37564278645416,8.38512407898602,8.38503819824491,0,8.38405631324596,8.38997381286678,8.39450671171866,8.394430597656,8.39223716913257,8.38521450903302,8.38647398645484,8.38727106577134,8.3995385949927,8.39062339010949,8.40552703686998,8.38550510027669,8.4005927917767,8.39187941124711,8.39411783986698,8.38659020391484,8.38408069883488,8.37890916931379,8.38899524739557,0,8.39669149504741,8.38090496443325,0,8.38458717082884,8.39074385565344,8.39184710648197,0,8.39268923141519,8.3954267576775,8.39383766899093,8.39875787282906,8.38891657555798,8.39364672664303,8.38366292366548,8.39513655819008,8.39868024877351,8.39459194862318,8.39094470269156,8.3982620301616,0,8.37956071137393,0,8.40399877170361,0,0,0,0,0,0,0,0,0,0,8.39240115481659,0,8.38887849951765,0,8.38479805525449,0,0,0,8.38139471449635,0,0,0,0,0,0,8.39001505732878,0,0,0,0,0,0,8.39355911749418,0,0,0,0,0,0,0,0,0,0,8.38266267706159,0,0
68,0,99,8.39393939393939,0.0921774561838205,3,1,8.3903240789677,8.39090068879211,8.39087944599914,0,8.39035175854805,8.3881104202288,8.38983850653007,8.38949830007144,8.39111472414469,8.39040974425433,8.41249903618218,8.41498711164864,8.3888700230794,8.3898577319074,8.38791825469588,0,8.40998090318077,8.39077711039314,8.40767840933966,8.39010388733636,8.39173849380528,8.39063105007065,8.38948397383163,8.39065183196783,8.39193629680606,8.39017395688141,8.38998120307865,8.42389917692241,8.41243996902469,8.39121348579219,8.38912435076463,8.40781606577183,8.42454032213628,8.39001459672274,8.38777205604065,8.389327544889,0,0,8.38822364064329,8.4143950420744,8.38960664985142,8.39044366387119,8.39088485427361,8.38947892499205,8.41954919274903,8.38889823653534,8.38850069740317,8.39179712582089,8.38896736226782,8.38789029524294,8.39300439240085,8.38829582852171,0,8.38862670382261,8.39153158859633,8.41235356040677,8.39132182277088,8.38774574038524,8.3890439752913,8.38948225379358,0,8.38995276757214,8.38950167657945,8.38796842212411,8.39019990498274,8.38779590864811,8.41118530244865,8.38998603088018,8.41051121157315,8.39213183762574,8.39111256098741,8.39230351622284,8.38959421275823,8.39048182459546,8.38882370250164,8.39122262247898,8.38821004754733,8.38953831500536,8.41460731151417,8.38979832282964,0,8.3897857100039,8.39014384147393,0,8.39154225137193,8.40375212601512,0,0,8.39040265112794,8.38907342216265,8.3889612370529,8.38987012744264,8.38964294211796,8.39258230302509,8.38904830006227,8.39138261619973,8.39097548803215,8.41374302276112,8.39077031637625,8.39119758543205,0,8.38861335476555,0,8.39157171694309,0,0,0,0,0,0,0,0,0,0,8.3900661213964,0,8.3907088683068,0,8.40784925017384,0,0,0,8.38931375360263,0,0,0,0,0,0,8.41450435005052,0,0,0,0,0,0,8.39052444975785,0,0,0,0,0,0,0,0,0,0,8.39046988395943,0,0
69,-1,99,8.39393939393939,0.019339289423702,3,1,8.39173409399444,8.39290550513692,8.39467180962009,0,8.39418681792911,8.39576549777857,8.39176878443065,8.39583362322567,8.39055412313665,8.39218540092414,8.39578019639085,8.39296733137765,8.395996193292,8.39311165029686,8.39308287124457,0,8.39575597189285,8.39429581276118,8.39509463986714,8.39479817371441,8.39405824774429,8.39360150239746,8.39293378674473,8.39394494182936,8.39317804132225,8.39469871420692,8.39677237076014,8.39711348533703,8.39500270623181,8.39215239162488,8.39382688749644,8.39232623721145,8.39644697863155,8.39387677917432,8.39279511948278,8.39182460548286,0,0,8.39274959325432,8.39997361575827,8.39510019195745,8.39119361092306,8.39266996282855,8.39453006398655,8.39377037372723,8.39247215518539,8.38955544634007,8.39645952575684,8.39044189301317,8.39396257230987,8.39622559203304,8.39359049438215,0,8.39572790532516,8.3963083871957,8.39677595477802,8.39489181409175,8.39407181784034,8.39622939710391,8.39198491709856,0,8.39694463401161,8.39295453025736,8.39231093345823,8.39335757716312,8.39225259601095,8.39131816658953,8.3979508053826,8.39514914277012,8.39419671886627,8.39394282927088,8.39035042322502,8.39190936287786,8.39840101982554,8.3950569653466,8.39335109245756,8.39329782110545,8.39479124159491,8.39315359505236,8.39348562746483,0,8.39419644903341,8.39167061739176,0,8.39429354690202,8.39457333531201,0,0,8.39228715748851,8.3968891202333,8.39327489278114,8.39264567290843,8.39185518975335,8.39218470179529,8.39799293266604,8.3951419470735,8.39550091859478,8.39704966481482,8.39493680748601,8.39000020415493,0,8.39223803013828,0,8.3926719964646,0,0,0,0,0,0,0,0,0,0,8.39353533373231,0,8.3928910805353,0,8.39460213491491,0,0,0,8.39284766792218,0,0,0,0,0,0,8.39439619682113,0,0,0,0,0,0,8.39248680879309,0,0,0,0,0,0,0,0,0,0,8.39529834186459,0,0
70,-1,98,8.42857142857143,0.86905048386106,3,1,8.39382973807843,8.39398975752138,8.39377459272977,0,8.3938427090188,8.39439257483676,8.39390864880604,8.39401865216872,8.39402299162113,8.6292386819779,8.39426481493031,8.39428604047482,8.39446045018336,8.39457519597859,8.39379945574226,0,8.39442261052117,8.39432113771307,8.39396282225109,0,8.39439436181574,8.63821497326464,8.39359430211026,8.39336962820046,8.39293735796589,8.39391999141048,8.39458995905623,8.39440912030592,8.39415623975377,8.3940607528148,8.39351474999059,8.55966151898602,8.75015605371253,8.39358828648239,8.6256587729673,8.39365674590689,0,0,8.39370632965713,8.39451208316467,8.5891695882242,8.39365572633028,8.39334997246218,8.39391784232783,8.39469187698783,8.39359355570869,8.39384779906928,8.39388441216383,8.3941037807985,8.39405018524128,8.39447986999986,8.68957384422045,0,8.39455465798513,8.39378464621819,8.62961704137156,8.39384330271487,8.60175147231359,8.39411115687119,8.39325397243772,0,8.3944656287561,8.3940336925765,8.39379115747057,8.39422567139282,8.39397287030797,8.59377226937547,8.39449082686527,8.39389085125062,8.39416418897643,8.59031503905875,8.39324486063952,8.39446537647634,8.3941078287445,8.39351149994688,8.39442906402278,8.39341867931724,8.39424386611014,8.39388832544511,8.39366563784888,0,8.39375582269395,8.39407637079612,0,8.65487710118577,8.51644387620395,0,0,8.39349720264143,8.39398556588871,8.39342037197639,8.39322978845352,8.58153740123179,8.39347173186414,8.59373284325295,8.58387995427173,8.3944876393202,8.39414462755007,8.39421795908316,8.67948757530684,0,8.39356778193824,0,8.39423335841274,0,0,0,0,0,0,0,0,0,0,8.393985653124,0,8.39323820864327,0,8.39354767460068,0,0,0,8.39383428292888,0,0,0,0,0,0,8.39411196734014,0,0,0,0,0,0,8.39362689489578,0,0,0,0,0,0,0,0,0,0,8.39389040848896,0,0
71,0,97,8.44329896907217,0.362209018362942,3,1,8.42233480483242,8.43380286947541,8.48950915982063,0,8.40826604628769,8.44442950573653,8.41624556984724,8.44046544002928,8.48923290823486,8.40327226384727,8.40130197293032,8.40360233919743,8.40055661867047,8.43317754662476,8.42992021206537,0,8.44204025300457,0,8.4375194877713,0,8.41143311039642,8.42926954969808,8.54683328702703,8.41148074422014,8.40311322987612,8.4394776598227,8.51018826340385,8.44736008028804,8.42036094786945,8.44156739722765,8.44054704760442,8.42738922369472,8.42903099090215,8.42050452698336,8.45397056109726,8.43687129125898,0,0,8.43027783491507,8.49853315892587,8.45877682044345,8.44341599303852,8.40645659266041,8.41824727311571,8.44693912897312,8.51755089297797,8.41387933985492,8.43483876164248,8.43509312877746,8.40244719128899,8.43796043434115,8.40866773427524,0,8.46388598090564,8.40519967218428,8.46677643886854,8.40761738028563,8.45066347242864,8.43928438826849,8.49922872699295,0,8.43294123875566,8.42081507153676,8.52458404006979,8.4349418890577,8.52386054415703,8.46300243849199,8.40250897492678,8.54690988841735,8.40310652633575,8.50046655322567,8.54081861609282,8.42098129238132,8.43734812855028,8.47348457624684,8.42595090216938,8.44803068669196,8.42011963068849,8.42303160662146,8.44068399776154,0,8.41828135882499,8.40472741367446,0,8.44915435778247,8.48361157360122,0,0,8.41097345376082,8.51339334444969,8.44644194554075,8.44601687516399,8.45829131173662,8.44573013763441,8.44661074024312,8.42951853002744,8.54797440844173,8.491148631116,8.4361358758932,8.4456706944819,0,8.43205454736922,0,8.39394772781662,0,0,0,0,0,0,0,0,0,0,8.43486286906925,0,8.45209272992295,0,8.42911667458689,0,0,0,8.4553075347439,0,0,0,0,0,0,8.49459285311527,0,0,0,0,0,0,8.40833989743006,0,0,0,0,0,0,0,0,0,0,8.4152413494579,0,0
72,0,97,8.44329896907217,0.0713458294988358,3,1,8.43178187236493,8.44140930742735,8.43764653082668,0,8.43914079676903,8.43984413318235,8.43286174758696,8.44776669862304,8.45672621982101,8.4288583972443,8.43924294476209,8.44969041066224,8.44169649860823,8.44408605949125,8.43442950843294,0,8.44851885917419,0,8.44783191540836,0,8.44273113940087,8.43864887634165,8.43205321325139,8.44462430902174,8.44227022529431,8.4419234762695,8.45022243885073,8.45265333508562,8.44586978532588,8.44605686495321,8.44955202541202,8.4509039668132,8.43508268182151,8.44463370212936,8.45065048211032,8.43712846986485,0,0,8.44308004123665,8.42862539588729,8.45948538051991,8.44983501237804,8.44150479601286,8.45117876255983,8.45505440462379,8.44476236500765,8.43669589432744,8.4422046752269,8.4380381465475,8.44180077325615,8.43562505983913,8.43995925117472,0,8.44691966235115,8.43050875749408,8.44391666079114,8.43530066439887,8.43819904047211,8.4418688716074,8.44613686497405,0,8.45063555681137,8.44623152151488,8.45006767022005,8.43550018259615,8.45117001318141,8.44146745783109,8.4340522825775,8.43716331357426,8.43212857291711,8.43897866872286,8.45458365469019,8.4488178560493,8.42991831433307,8.43588732501529,8.44865428529346,8.4500884461629,8.44945711299607,8.43601346093985,8.4419503551477,0,8.43703306774322,8.44129976663448,0,8.45512347924568,8.44583586942809,0,0,8.43544677694801,8.4519538845296,8.45161558720392,8.44067687890113,8.44409092607944,8.44470728992861,8.44829135790314,8.43805280741922,8.44803433891596,8.44986119538842,8.44915706479545,8.43139309881305,0,8.44451598801405,0,8.45614545460474,0,0,0,0,0,0,0,0,0,0,8.4503730133405,0,8.45364638420779,0,8.44418727812276,0,0,0,8.45510095175002,0,0,0,0,0,0,8.4426236870719,0,0,0,0,0,0,8.4368946556654,0,0,0,0,0,0,0,0,0,0,8.42863033846221,0,0
73,0,97,8.44329896907217,0.0139491043918882,3,1,8.44307972969981,8.44175784177276,8.44239781259308,0,8.44169530350187,8.44351117562467,8.44425412201455,8.4448650482304,8.44388380938267,8.44379756392088,8.441365132528,8.44197357523421,8.44457343228231,8.44161524620086,8.4432422028569,0,8.44503509402585,0,8.4431710036089,0,8.44346748068721,8.44513157721843,8.43975187208603,8.44457746092481,8.44356739125574,8.44475875135326,8.44248335543016,8.44350873517997,8.44355811114747,8.44705854300971,8.44444313227752,8.44388584130796,8.44098162533682,8.44473146404792,8.44362282748975,8.44360789866071,0,0,8.44358429857976,8.44218624923738,8.44549709372009,8.44345170990213,8.44349528802528,8.44556737120419,8.44475331734802,8.44334359535003,8.44245936831799,8.44382601524375,8.44193829222325,8.44239410582581,8.44432797612968,8.44194125087041,0,8.44229062616433,8.44174449350863,8.44475198998697,8.44253878916208,8.44265348735193,8.44122221445605,8.44492923693913,0,8.442770227877,8.44516241670629,8.44332274610291,8.44382736302846,8.44471974471287,8.44167487390877,8.44213586124793,8.44110425054444,8.4439066915614,8.44154140349253,8.44513453309364,8.44320625832923,8.44413484894916,8.44413320082882,8.44258813712508,8.44464769228964,8.44390779344583,8.44088208524597,8.44300509119315,0,8.44205758690611,8.44221123471545,0,8.44420784585635,8.44356369322422,0,0,8.44118520861632,8.44331347661422,8.44507224142494,8.44284806908515,8.44389759118278,8.44459701409084,8.44439317919745,8.44210017166574,8.4400081229684,8.44327326147787,8.44198788380063,8.44254744276842,0,8.44316657627287,0,8.44303581124851,0,0,0,0,0,0,0,0,0,0,8.44526968481599,0,8.44564740453976,0,8.4443730772818,0,0,0,8.44456491931392,0,0,0,0,0,0,8.44245900025532,0,0,0,0,0,0,8.44359099384537,0,0,0,0,0,0,0,0,0,0,8.43879622451854,0,0
74,0,97,8.44329896907217,0.00336473534735032,3,1,8.4432037378079,8.4433163476847,8.44293153029574,0,8.44295204659536,8.44327403901826,8.44265074051242,8.44335518557598,8.44308401070898,8.44394471821746,8.44320414946588,8.4429967524226,8.44337956204594,8.44347638507258,8.44356365532311,0,8.44332243776677,0,8.44303877878971,0,8.44303953976106,8.44370876040296,8.442462835687,8.44376901522621,8.4434493741973,8.44341203479504,8.4431472599153,8.44349093012262,8.44327176870481,8.44398425652183,8.44335467073083,8.44355509991662,8.44324896759798,8.44358523572064,8.44292999482291,8.44377356092823,0,0,8.44344435147653,8.44265187157159,8.44332369323777,8.44329040228867,8.44317204865556,8.44363032663788,8.44378347994741,8.4432683642791,8.44373441494925,8.44350798646418,8.44302016139001,8.44260143867631,8.44366855565335,8.44336936017674,0,8.44319302636356,8.44308374528603,8.44304970051648,8.44292993696083,8.44350707664013,8.44275355917086,8.44362807832773,0,8.44281667833036,8.4437176473337,8.44334235325294,8.44335285604357,8.44372690694106,8.44348258469881,8.44336273452538,8.4430056468524,8.44381712181906,8.44298170304105,8.44397903826547,8.44320508945197,8.44293464414958,8.44360996590744,8.44324750872777,8.44339294859046,8.44328135429885,8.44287883551895,8.44321291082501,0,8.44302927315199,8.4433535907144,0,8.4434948977425,8.44311450157719,0,0,8.44320014657544,8.44271985529836,8.44348319755501,8.44344104432251,8.44384819693237,8.44352637959903,8.44331483791825,8.44296929909652,8.44239795168414,8.44300052585755,8.44290435806833,8.44312877578336,0,8.44358110528796,0,8.44309300992746,0,0,0,0,0,0,0,0,0,0,8.44368518421812,0,8.44384760695166,0,8.44371343010836,0,0,0,8.4434896181677,0,0,0,0,0,0,8.4431737305519,0,0,0,0,0,0,8.44367322795148,0,0,0,0,0,0,0,0,0,0,8.44285779898041,0,0
75,0,97,8.44329896907217,0.000786909996243811,3,1,8.44323535514556,8.44328617888882,8.44327772112264,0,8.44322818397744,8.44329124824367,8.4431193816767,8.44326391585318,8.4431189045122,8.44341256150031,8.44334269573833,8.44320211735499,8.44332770079586,8.44335453431641,8.44338758604948,0,8.44328990309521,0,8.44328773453302,0,8.44318136544837,8.4432997288013,8.44326801797046,8.44342780767855,8.44342476561512,8.44332103462271,8.44325305476785,8.4433564974559,8.4432547719465,8.44331825164183,8.44331311266967,8.44328638222508,8.44335477982471,8.44332094714051,8.44331661070438,8.44351779964517,0,0,8.44329795194436,8.44318930876134,8.44329400520759,8.44321742117024,8.44333785936905,8.44337805579154,8.44333440703709,8.4432812967587,8.44339294236455,8.44331441598021,8.44320907102732,8.44310306223221,8.4432844918539,8.44344776401103,0,8.44332868386893,8.44325075410396,8.44319930711855,8.44314865380369,8.44336002981408,8.4432003144571,8.44334945392606,0,8.44317952370534,8.44336282474688,8.44329885522013,8.44327302646517,8.44339980536576,8.44331454946324,8.44328854243821,8.4433027095661,8.44338488938897,8.44328065659641,8.44348540674945,8.44329767430279,8.44319183233047,8.44345778873464,8.4432745934101,8.44334291335252,8.44332622449177,8.44323296220202,8.44329053475197,0,8.44333916568256,8.44325636843149,0,8.44328993659742,8.44318469962969,0,0,8.44333673565765,8.44322820114041,8.44336255312735,8.44338824223633,8.44344651548605,8.44333403477455,8.44333559835335,8.44326676186206,8.44315507165257,8.4432439193258,8.44322537961784,8.4432832867074,0,8.44335125529856,0,8.44321660133784,0,0,0,0,0,0,0,0,0,0,8.44330048617716,0,8.44345497868185,0,8.44332776396053,0,0,0,8.44330626406675,0,0,0,0,0,0,8.4433185835209,0,0,0,0,0,0,8.44331063449881,0,0,0,0,0,0,0,0,0,0,8.44327291016388,0,0
76,1,97,8.44329896907217,0.000192164078598887,3,1,8.44331253744303,8.44331031332541,8.44328883165177,0,8.44328043757307,8.44330035364718,8.44326682418725,8.44327750886671,8.44326898026741,8.44332323125065,8.44330389977091,8.44327406244244,8.44330529555716,8.44330203729854,8.44332285827461,0,8.44328384855316,0,8.44330400158962,0,8.4432726568713,8.44326938959463,8.44331277834255,8.44332449009635,8.44331808227943,8.44330458664507,8.44327679866005,8.44330692256852,8.44329411632016,8.44329198431314,8.44330653715474,8.44328660034929,8.44330616528098,8.44328148609052,8.44333621670352,8.44333330213646,0,0,8.44329500328502,8.44328424243331,8.44329271272142,8.44328111267973,8.44331523960721,8.44332386750908,8.44329054076649,8.44330341388739,8.44330987816043,8.44329742656231,8.44328169351768,8.44326214779637,8.44327751001627,8.44333395492977,0,8.44331470468164,8.44329436864975,8.44327611416194,8.44327045852395,8.44331089400822,8.44326693868337,8.44329313317386,0,8.44327473562821,8.44331140058438,8.44330672050949,8.443280792069,8.44331791757066,8.44331046088811,8.44328540666882,8.44329468935488,8.44331468929807,8.44329443622196,8.4433408969765,8.44328827270396,8.4432659663877,8.44335980778953,8.44328452053009,8.44329899044867,8.44329750474369,8.44326972482576,8.44330924488511,0,8.44331439993156,8.44330119910029,0,8.44327808706871,8.44327698857588,0,0,8.4433019151771,8.44330924484181,8.44332248130419,8.44331184389242,8.44334354623595,8.44332569176312,8.44329268506793,8.44330677335961,8.44329022379871,8.44330283755475,8.44328874781915,8.44328816186763,0,8.443331544518,0,8.44330196923177,0,0,0,0,0,0,0,0,0,0,8.44328840631243,0,8.44331767553505,0,8.44329888827805,0,0,0,8.4432962831681,0,0,0,0,0,0,8.44330281411557,0,0,0,0,0,0,8.44327904104335,0,0,0,0,0,0,0,0,0,0,8.44331563847621,0,0
77,-1,98,8.61224489795918,3.58203477843333,3,1,9.27132541510961,8.44330486883001,9.03105545096141,0,8.44329494020239,9.28455472677344,8.44329420618096,8.44329432966672,8.44329811861203,8.44330220797556,8.44329537743628,8.44329652004449,8.44329830220786,8.44330330946367,8.44330172023943,0,9.2399437091149,0,8.44329650719683,0,9.34315148328568,8.44329789673867,8.44330088712426,8.4433032226496,9.35331124961985,8.44329650582951,8.44329288742507,8.44329870775144,8.4432988751797,8.44329517327009,8.44329979462854,8.44329360908938,8.44329599156805,8.4432914443161,8.44330937650593,9.15017264460542,0,0,8.44329723574296,8.44329550695145,8.44330148907752,8.44329873167159,8.44330690681191,8.44330485499609,9.49719837426167,8.44330055994245,8.44329776047935,8.44329739481438,8.44329447481782,8.44329397216374,8.44329249829678,9.60590499709456,0,8.44330209528502,8.44329527533526,9.38269801265303,8.44329644564854,8.44329868785058,8.44329165639177,8.44329857092624,0,8.44329672004083,8.44330032064425,8.44329985145035,8.44329156819962,9.38472259563303,8.44330236542628,8.44329782527287,8.44329317389812,8.44330334827938,8.44330150869317,9.69704165658249,8.44329448435428,8.44329107003955,8.4433138760263,8.44329635378674,8.44329617752815,9.12899650810835,8.44329335874269,8.44330530994537,0,8.44330123388797,8.44330441622895,0,9.49839794728053,8.9613611504086,0,0,8.44329680429037,8.44330227228909,8.44330449306768,9.22386965386088,9.20141940593534,8.44330625539929,8.44329500898009,8.44330569752015,8.44330068186148,8.44330218967681,8.44329771215411,9.55565858087318,0,8.44331118556903,0,8.44330219655787,0,0,0,0,0,0,0,0,0,0,8.44329697682858,0,9.21298011422942,0,8.44329806286033,0,0,0,8.44329904289262,0,0,0,0,0,0,8.44329797580917,0,9.31378626902982,0,0,0,0,8.44329148498409,0,0,0,0,0,0,0,0,0,0,8.44330278470373,0,0
78,0,97,8.68041237113402,1.76129583872717,3,1,8.73739218196314,8.86885034597202,8.56365164725339,0,8.7438139138436,8.61351601776084,8.44329848411871,8.80075231253579,8.51716011313022,9.14181999423401,8.58695934192297,8.53940825861119,8.60453715391297,8.5050672453242,8.68868459930711,0,8.55272319836466,0,8.86045392161296,0,0,9.000728301234,8.48307900648209,8.97780400927461,9.0434957741171,8.70840498838383,9.00649628466343,8.55386357842471,8.85864977210719,8.57910436303063,8.66031116363655,8.56370058448168,8.57367269700952,8.77458997610601,8.65068350887592,8.64828554534686,0,0,8.55308724329744,8.57609348780393,8.75486596961504,8.65720103692782,8.63111520437258,8.65303013529188,8.59692921237817,8.66407482948568,8.53694394857835,9.10739288222864,8.58239128672436,8.51378791651092,8.50096663524615,8.65307681747328,0,8.58403451782803,8.94719943650948,8.757795300757,8.92434247808534,8.69603189280269,8.54318413658018,8.6199382428914,0,8.53162931362929,8.56214900007029,8.57700943541416,8.60620536092893,8.74856916120979,8.6365864290371,8.47760752126549,8.51516090181012,8.98229489558631,8.52481797315559,8.79436933141912,8.51733402321131,8.48368353585528,9.02551631853902,8.91244912249754,8.56862771349573,8.87204606201345,8.50041668394676,8.60931400804884,0,8.59779606215307,8.86731439952877,0,8.73935914121833,8.67671668897529,0,0,8.46523446096701,8.54664188083768,8.73820980838685,9.03697168469303,8.96970930186579,8.71768222659574,8.53370710289768,8.66266648491903,8.51164977086705,8.53349603438113,8.54520022042213,9.17577750592588,0,8.60495600752887,0,8.6551190875171,0,0,0,0,0,0,0,0,0,0,9.11116826857969,0,8.70275796473766,0,8.52957816219561,0,0,0,8.57862103224385,0,0,0,0,0,0,8.95025933176379,0,8.66496366356533,0,0,0,0,8.5376322090009,0,0,0,0,0,0,0,0,0,0,8.58889281255436,0,0
79,0,97,8.68041237113402,0.333531251568129,3,1,8.69532099841608,8.67410783526376,8.65945040842208,0,8.68699259063493,8.6636563508266,8.66358695660624,8.63490116641031,8.64489523071621,8.76172603881143,8.64945980631475,8.6991270994877,8.7114350539182,8.67122063152432,8.67132892648956,0,8.6771955425991,0,8.68984219758208,0,0,8.72431872865872,8.67369523879266,8.68194949392026,8.67254728471603,8.70250400662982,8.69571148394269,8.68766971424012,8.71414785844511,8.71976036832066,8.67907223951833,8.6644438268617,8.60078536128601,8.69867563132163,8.61036677265625,8.70803553609329,0,0,8.6476649973018,8.65075981846756,8.70171901061586,8.73315853457116,8.7204931588771,8.6414952409147,8.65893287694709,8.67347742309796,8.6403969742473,8.71787109335481,8.66863964129688,8.60995276893177,8.67216489193625,8.66359455264712,0,8.688356746896,8.72132669988186,8.64948405771537,8.63997338554731,8.70629572851993,8.6229150726764,8.70425351523974,0,8.71746769176646,8.68445753123151,8.67004321461881,8.70013480591005,8.63712054566699,8.7293796618781,8.64359307381347,8.68819362346252,8.75630482343662,8.67965569641484,8.65496960078188,8.67329483228438,8.62939209583195,8.74136948884718,8.6769512295193,8.66160329806789,8.72136909550647,8.64013528521117,8.68503972656792,0,8.70645550133228,8.67587930646336,0,8.70475349306962,8.68566941503966,0,0,8.63034127938465,8.58676636258365,8.67025331114486,8.69448455420311,8.72077151511669,8.74356690766619,8.64292939398748,8.6913879762913,8.65441396507588,8.67381631141516,8.67777746646491,8.72642247973029,0,8.71726541137556,0,8.6551104071423,0,0,0,0,0,0,0,0,0,0,8.69542035859265,0,8.72269444337018,0,8.64913388385731,0,0,0,8.66823476014568,0,0,0,0,0,0,8.69552268892902,0,8.67555639854096,0,0,0,0,8.65374669259862,0,0,0,0,0,0,0,0,0,0,8.69392362899986,0,0
80,0,97,8.68041237113402,0.0670085701057704,3,1,8.67151964942938,8.67860915536382,8.68468592111787,0,8.68066287874418,8.67489523203706,8.66005777986179,8.68867004308249,8.67864430606105,8.69721879865483,8.67737633519032,8.67754231384809,8.68193314163218,8.68817159803077,8.68849315959988,0,8.68642877246645,0,8.67967088554426,0,0,8.67885613211877,8.68341214965175,8.67818115571394,8.67356053241229,8.68260331018157,8.67676715586052,8.67671443875238,8.67488361349815,8.68610189503479,8.68591227811173,8.68802940778436,8.66199020480633,8.68132180410412,8.67765564464819,8.68800277829356,0,0,8.67511737549169,8.67585471513085,8.6833232570569,8.6805130744361,8.68307409103066,8.6756179330928,8.67994597712272,8.67924369911786,8.67623120761644,8.67912353209217,8.68482507154247,8.67524348456082,8.67465163506786,8.67873013746262,0,8.68226282125951,8.68018954164454,8.67094096576116,8.66937126877574,8.68068866682892,8.66813492542743,8.67484257122674,0,8.68634193679814,8.68153061369263,8.67208066432982,8.68294991038989,8.67507861357985,8.68900397524687,8.68340402083212,8.66926923621582,8.69377349728556,8.67936454545799,8.66829745597692,8.68328449844957,8.67505365652143,8.68630812252286,8.68323493088686,8.67812296897815,8.69224543798866,8.67054037911502,8.68852097000281,0,8.68773056325945,8.67627753939224,0,8.68211173571295,8.68398280401809,0,0,8.68487920285976,8.66126336957331,8.68383663940245,8.67897325086376,8.69036129549182,8.67712159656974,8.67888159366256,8.68137326265446,8.67651489952659,8.67846361729289,8.68279726922691,8.67399615123253,0,8.68886190167823,0,8.67726724887669,0,0,0,0,0,0,0,0,0,0,8.67933304406872,0,8.69178896176528,0,8.68083531416468,0,0,0,8.67377948053401,0,0,0,0,0,0,8.67866493716425,0,8.68508340634322,0,0,0,0,8.67113508590999,0,0,0,0,0,0,0,0,0,0,8.68908227752742,0,0
81,0,97,8.68041237113402,0.0135973325277218,3,1,8.67881387352228,8.68176086552864,8.68098015582321,0,8.68045994816516,8.6787245260449,8.67654347836314,8.68220395904242,8.68006281180235,8.6825360492771,8.67875557022053,8.67774188718556,8.67909663748728,8.68160750142663,8.68146472052398,0,8.68061358736248,0,8.67952799872746,0,0,8.67793049195207,8.68433725025806,8.68246420933314,8.67994575604691,8.68122225532398,8.68065563000162,8.68098738953462,8.68001164399393,8.67987504711875,8.68051998619781,8.68201035623745,8.677077614197,8.6785630045795,8.68306085059484,8.68077120751836,0,0,8.67965941844922,8.67954752240195,8.68074935960468,8.6802750599612,8.67988511521085,8.67951878536364,8.67954931963009,8.68097044295281,8.67822330140812,8.67850358898771,8.67963227366496,8.67924435607088,8.67945641986765,8.68133369596588,0,8.68086131903,8.67809951089607,8.67925357570344,8.67956723215583,8.67940608168501,8.67918316109561,8.67825125929731,0,8.68133715253299,8.68116346851156,8.68236509329624,8.68295838799142,8.68265615025695,8.67963717660865,8.68034662642687,8.67878077272187,8.68137830801661,8.68093035433441,8.67861174823351,8.68122864661418,8.68101245392851,8.68247501942856,8.68206325049033,8.67949241025162,8.68099877061457,8.67982309498303,8.68217808005798,0,8.68095729941227,8.67899157402197,0,8.68008877855758,8.6804726569587,0,0,8.68113192213407,8.67939498680465,8.68176820853378,8.68147711775104,8.68229226948299,8.68034913936825,8.68009851155015,8.67961327149811,8.68122945758914,8.6807297664813,8.67993620184305,8.68046088713624,0,8.68177440010045,0,8.68022908549754,0,0,0,0,0,0,0,0,0,0,8.67987651646009,0,8.68131722965139,0,8.68039590360054,0,0,0,8.67990554476641,0,0,0,0,0,0,8.6821573818873,0,8.68004383878424,0,0,0,0,8.6793440519981,0,0,0,0,0,0,0,0,0,0,8.68101051647694,0,0
82,0,97,8.68041237113402,0.00306954104636595,3,1,8.68027830607159,8.68062253348122,8.68027909583508,0,8.68050486328367,8.68002829800541,8.68047814710831,8.68094118716394,8.68074139289981,8.68025502038064,8.67999231960014,8.68015393716529,8.68028849051401,8.68053289957772,8.68017396017023,0,8.68023426791787,0,8.68023387375596,0,0,8.68005624070967,8.68108036713805,8.68072582398807,8.68023216914247,8.68051447665629,8.68040474989809,8.68110175650026,8.68077895891217,8.68008975126805,8.68032287892243,8.68040802908398,8.68005012104811,8.68027373735673,8.68097238493609,8.68018175021385,0,0,8.68031471370204,8.67987933249878,8.68038529677217,8.680916269067,8.68060955506953,8.68018118558026,8.68003402728513,8.68084284474159,8.6797866266965,8.68012453097546,8.68010925163213,8.68004924301426,8.68035057340089,8.68063864463418,0,8.68035191663493,8.67984125848226,8.67997868406167,8.68021253647279,8.68027029751638,8.68017479640685,8.68043557938222,0,8.68053977466208,8.68076028023926,8.68073509584075,8.68106879760411,8.68059214735442,8.67986233773523,8.68011683216341,8.68014099202711,8.68040787785619,8.68047228265972,8.6801547666883,8.68075579190942,8.68026145988931,8.68064903838347,8.68062114269315,8.680286829637,8.6804231215833,8.68061854561788,8.68081672151689,0,8.68031498133175,8.68037060877588,0,8.68049534148716,8.68046283965079,0,0,8.68048365780456,8.68091896023355,8.68050943148784,8.68050141224214,8.68076027953057,8.68079685076698,8.68030271729315,8.68014768018332,8.68046785382739,8.68075056844438,8.680213278644,8.68017581609541,0,8.68076681340171,0,8.68024637966979,0,0,0,0,0,0,0,0,0,0,8.68039228393181,0,8.6805382434749,0,8.68010124156436,0,0,0,8.68093145865419,0,0,0,0,0,0,8.68123956447709,0,8.68029659811563,0,0,0,0,8.67989846231262,0,0,0,0,0,0,0,0,0,0,8.68035251729625,0,0
83,0,97,8.68041237113402,0.000690806009726614,3,1,8.68038382777513,8.68037942745154,8.68037039009084,0,8.68043122336937,8.68039723465199,8.68049892617538,8.68056711152642,8.68052856211405,8.68040606837593,8.68032545453864,8.68036153366643,8.68051859062458,8.68044308202648,8.68034037234547,0,8.68045406670867,0,8.68034439187847,0,0,8.68043615765993,8.68047424362663,8.68040119624546,8.68034412065478,8.68040646766148,8.68036439262239,8.68051874716332,8.6805019111129,8.68038291581179,8.68043022419745,8.68043622060475,8.6803110534512,8.68044991138536,8.6804962804057,8.68033005364204,0,0,8.68039970531863,8.68031260989849,8.6804404158813,8.6805435641528,8.68048844056313,8.68037452193823,8.68036840337026,8.68052468210458,8.68034831596015,8.68036402093649,8.6803733676919,8.68039510938599,8.68040034601007,8.68041711096075,0,8.68032592679108,8.68031678613395,8.68029602011741,8.68035726846984,8.68040794031901,8.68034702850474,8.68049632130654,0,8.68037363707329,8.68051820366088,8.68038605690827,8.68048302040911,8.68046597512838,8.68026114649815,8.68042420639873,8.6803358946314,8.68041475659797,8.68040260850234,8.68043442504391,8.68045008262619,8.68035267170105,8.68039070548472,8.6803854239978,8.68039731903395,8.68040709887476,8.68040289937083,8.68048412490982,0,8.68040786152,8.68044517631718,0,8.68050643975829,8.68046542401588,0,0,8.68042290473545,8.68060933162527,8.68039856313339,8.68033519821761,8.68046130004955,8.68043377849241,8.6803757065825,8.6803611871916,8.68032183143407,8.68050358954117,8.68037789155725,8.68024960951532,0,8.68050500225616,0,8.68037486683995,0,0,0,0,0,0,0,0,0,0,8.68036854367787,0,8.6804045893422,0,8.68039446347795,0,0,0,8.68055198866523,0,0,0,0,0,0,8.68051127062532,0,8.68042889325126,0,0,0,0,8.68028968803134,0,0,0,0,0,0,0,0,0,0,8.68034114371845,0,0
84,0,97,8.68041237113402,0.000145896244916466,3,1,8.6804104436627,8.68040517254782,8.68040307692837,0,8.68040695402914,8.68042031693087,8.68041060050938,8.68043522748791,8.68043010264474,8.68042914372882,8.6803940526857,8.68039004096607,8.68043668585713,8.68043265175713,8.68040789366364,0,8.68042892877256,0,8.68039131995395,0,0,8.68043837565934,8.68041147826829,8.68041635927923,8.68040894053945,8.68041741676749,8.68039762001626,8.6804079509166,8.68043794079302,8.68040592669669,8.68041353904212,8.68042939605266,8.68039245434373,8.68041886690305,8.6804294199429,8.68040652849319,0,0,8.6804115024099,8.68039571135689,8.68042412945043,8.68042657885098,8.68041275782321,8.68041170453371,8.68042779168039,8.68042120956355,8.68041448638423,8.68039735649251,8.6804098782126,8.68041291870563,8.68041599929489,8.6804219751317,0,8.6803784066996,8.68038474478669,8.68040120542351,8.68039504302754,8.68042562380734,8.68040157614151,8.68042742035706,0,8.68039091808541,8.68043376370368,8.6804065218961,8.68041316082847,8.68044244295638,8.68039169723611,8.68043159584889,8.68039480596065,8.68042120616107,8.68041546937881,8.6804346826794,8.68040911582532,8.68039995787276,8.68039547012522,8.6804105156437,8.6804168273938,8.68040790458158,8.68039946978677,8.6804149731554,0,8.68041368104575,8.68041922211443,0,8.68043622882944,8.68042478504223,0,0,8.68040914729551,8.68044773206245,8.68040139979535,8.68040563322232,8.68041575615773,8.68040688845066,8.68040379674986,8.6804062962358,8.6803781605725,8.68041535618409,8.68040080259885,8.68037880719995,0,8.68041555628973,0,8.68040973482235,0,0,0,0,0,0,0,0,0,0,8.68040473710069,0,8.68040904173658,0,8.68042481825993,0,0,0,8.68042704463425,0,0,0,0,0,0,8.6804179692612,0,8.68041437785328,0,0,0,0,8.68039382117038,0,0,0,0,0,0,0,0,0,0,8.68038667591691,0,0
85,0,97,8.68041237113402,3.26802895848644e-05,3,1,8.6804136655167,8.6804124040655,8.6804111751916,0,8.68040947156959,8.68041634705432,8.68040850421977,8.68041187672961,8.68041249593093,8.68041744623969,8.68040887611196,8.68040655772678,8.68041658858647,8.68041749173858,8.68041282780618,0,8.68041333493489,0,8.68040814307013,0,0,8.68042041902062,8.68041117692452,8.68041660570659,8.68041565980466,8.68041647122069,8.68041024514333,8.68040942788817,8.6804183033133,8.6804111147002,8.68041221848954,8.68041611982201,8.68040860394347,8.6804113686075,8.68041518655477,8.68041386833483,0,0,8.6804123820924,8.68040827875771,8.68041363849134,8.68041357019535,8.68040940127504,8.68041448702829,8.68041733506702,8.68041220273004,8.68041479378529,8.68040804562878,8.68041178841679,8.68040838461423,8.68041421921862,8.6804128776792,0,8.68040788566122,8.68040563976681,8.68041117992469,8.68040468042793,8.68041839268375,8.68041138079933,8.6804154598786,0,8.68040771469065,8.68041392926071,8.68041287149365,8.68041142678992,8.68041841734935,8.68041161750924,8.68041674885336,8.68041156451942,8.68041425206918,8.6804151768292,8.68041728277402,8.6804089903941,8.68041132384676,8.68041106668401,8.68041328949873,8.6804144412086,8.6804121208864,8.68040857414682,8.68041154241486,0,8.68041303899664,8.68041179553811,0,8.68041332100218,8.68041503160467,0,0,8.68041086308646,8.68041497815983,8.68041086868975,8.68041728644485,8.68041371107202,8.68041354252839,8.68041193591217,8.68041433149532,8.68040344686117,8.6804116433225,8.6804074657179,8.68041078745284,0,8.6804096461208,0,8.68041014000819,0,0,0,0,0,0,0,0,0,0,8.68040895634335,0,8.68041341977883,0,8.68041482520446,0,0,0,8.68041278794864,0,0,0,0,0,0,8.68041268514359,0,8.68040935628523,0,0,0,0,8.68040893559554,0,0,0,0,0,0,0,0,0,0,8.68040517916835,0,0
86,0,97,8.68041237113402,7.81540440769012e-06,3,1,8.68041297939968,8.68041284340648,8.68041208907529,0,8.68041150187847,8.68041300294184,8.68041123594957,8.68041176944716,8.68041213817613,8.68041353486638,8.68041200364717,8.68041148460836,8.680413496613,8.68041382838578,8.68041264170047,0,8.68041140168991,0,8.68041228217564,0,0,8.68041385962254,8.68041201015395,8.68041343117694,8.68041323899639,8.68041345884632,8.68041197423069,8.68041166601405,8.68041303750806,8.68041211740453,8.6804125818624,8.68041295492342,8.68041107044752,8.68041172712249,8.68041296097401,8.68041275651405,0,0,8.68041259484337,8.6804110589647,8.68041269769646,8.68041291226084,8.68041191480903,8.68041338677756,8.68041313628094,8.68041217608791,8.68041305924453,8.68041121089481,8.68041253139906,8.68041064450082,8.6804121675292,8.68041152801944,0,8.68041256084173,8.68041134302327,8.68041152105795,8.68041025048192,8.68041389533278,8.68041254593277,8.68041300769964,0,8.68041176338284,8.68041241346202,8.68041243663934,8.68041174152018,8.68041324985297,8.68041332899401,8.68041261171911,8.68041280009398,8.68041297708509,8.68041309001429,8.68041263667831,8.68041111459754,8.68041197276355,8.68041292056912,8.68041274497123,8.68041255185271,8.68041271684255,8.68041121323881,8.68041262455926,0,8.6804125762537,8.68041165079621,0,8.68041160181068,8.68041275642949,0,0,8.68041238014954,8.68041180209548,8.68041267020392,8.68041345434653,8.6804131602248,8.68041317814467,8.6804130063785,8.68041304870778,8.68041068639594,8.68041220506072,8.68041137055034,8.68041225221828,0,8.68041204231432,0,8.68041139259448,0,0,0,0,0,0,0,0,0,0,8.68041112684413,0,8.68041276006736,0,8.68041249477942,0,0,0,8.68041238121779,0,0,0,0,0,0,8.68041212105939,0,8.68041128045054,0,0,0,0,8.68041126577372,0,0,0,0,0,0,0,0,0,0,8.68041133922328,0,0
87,0,97,8.68041237113402,1.87745191374697e-06,3,1,8.680412633414,8.68041256054867,8.68041237864284,0,8.68041218780841,8.68041236576173,8.68041218265935,8.68041239171416,8.68041229704479,8.68041261963325,8.68041229041823,8.68041230956518,8.68041263633001,8.68041282279618,8.68041252101073,0,8.68041210987639,0,8.68041250482754,0,0,8.68041253549167,8.68041235530361,8.68041255504326,8.68041252950832,8.68041249812351,8.68041222502677,8.68041214196769,8.68041227278954,8.68041224638114,8.68041245970482,8.6804124270388,8.68041193791769,8.68041219659599,8.68041261662637,8.68041246270107,0,0,8.68041246223073,8.68041203433661,8.68041250869739,8.6804124779093,8.68041243984992,8.6804125540322,8.68041247241221,8.68041232098189,8.68041249929758,8.68041209917322,8.6804124648703,8.68041207378076,8.68041210749433,8.68041211301606,0,8.6804126168273,8.68041215176982,8.68041201232227,8.68041195073346,8.68041250762906,8.68041241943414,8.68041246054685,0,8.68041231498755,8.68041239644427,8.68041241195914,8.68041212954654,8.68041250120035,8.68041266908227,8.6804123306754,8.68041245075973,8.68041254924547,8.68041247948204,8.68041228442072,8.68041198627061,8.6804122197893,8.68041272438662,8.68041250647467,8.68041233511233,8.68041248004053,8.68041211280353,8.68041254706942,0,8.6804124180669,8.68041223931075,0,8.68041209860378,8.68041237272815,0,0,8.68041248271127,8.68041216826182,8.68041251063184,8.68041244071257,8.68041259662767,8.68041253574889,8.68041256833627,8.68041242976612,8.6804122392448,8.6804122964199,8.68041226955921,8.68041228013299,0,8.68041253078887,0,8.68041209658577,0,0,0,0,0,0,0,0,0,0,8.68041209459234,0,8.68041244217996,0,8.68041231172973,0,0,0,8.68041239420999,0,0,0,0,0,0,8.68041222095091,0,8.68041201798715,0,0,0,0,8.68041205422601,0,0,0,0,0,0,0,0,0,0,8.68041236547887,0,0
88,0,97,8.68041237113402,4.53645221474726e-07,3,1,8.68041245742199,8.6804124319915,8.68041239270729,0,8.68041234102163,8.68041231596963,8.68041236212166,8.68041239702803,8.68041235252274,8.68041242550291,8.68041233256312,8.6804123908582,8.68041240814958,8.68041247256486,8.68041242871593,0,8.68041233483529,0,8.68041240484614,0,0,8.68041237415116,8.6804123752695,8.68041240178668,8.68041239939972,8.68041235838881,8.68041233191347,8.68041232524954,8.68041230881801,8.68041232335937,8.68041237771119,8.68041236947507,8.68041225855194,8.68041231421508,8.68041246117979,8.68041237944072,0,0,8.6804123818017,8.68041228671158,8.68041240763518,8.68041238574108,8.68041243076395,8.68041237226181,8.68041236161744,8.68041235891066,8.68041238358841,8.68041231175749,8.68041239373458,8.68041234784227,8.68041228242557,8.68041233244135,0,8.68041242546309,8.68041231963245,8.68041227523632,8.68041231739352,8.68041236502301,8.68041236838868,8.6804123965966,0,8.68041236329042,8.68041237666044,8.68041241137181,8.68041230838803,8.68041239343164,8.68041242657957,8.68041235883451,8.68041237258955,8.68041241376346,8.68041238941543,8.68041233087881,8.68041229328859,8.68041232789792,8.68041248475777,8.68041242993038,8.68041237102487,8.68041237429509,8.68041233704436,8.68041242413116,0,8.68041238437487,8.68041237970861,0,8.68041228935444,8.6804123638293,0,0,8.6804124020412,8.68041235476963,8.68041241564336,8.680412356887,8.68041241544705,8.68041241032986,8.6804123860514,8.68041234853797,8.68041239800782,8.68041234899575,8.68041235846469,8.68041235175968,0,8.68041245835649,0,8.68041232226139,0,0,0,0,0,0,0,0,0,0,8.68041234445738,0,8.68041237373883,0,8.68041235091918,0,0,0,8.68041238006371,0,0,0,0,0,0,8.68041233767379,0,8.68041226787,0,0,0,0,8.68041230542882,0,0,0,0,0,0,0,0,0,0,8.68041239988188,0,0
89,0,97,8.68041237113402,1.07787356742517e-07,3,1,8.68041239006744,8.68041238735192,8.68041237932745,0,8.68041237017318,8.68041235172217,8.68041237781456,8.68041237697081,8.68041236642114,8.68041237966722,8.68041235560536,8.68041238304519,8.68041237193045,8.68041238857468,8.6804123813783,0,8.68041237037178,0,8.68041237373016,0,0,8.68041237309585,8.68041237146877,8.68041237483446,8.6804123740893,8.68041236117083,8.68041236373359,8.68041236838427,8.68041235246992,8.68041235799417,8.68041237053928,8.68041237020316,8.680412350637,8.68041235805645,8.68041239619932,8.68041236949516,0,0,8.68041236884029,8.68041234984423,8.68041237589181,8.68041237372535,8.68041239170354,8.68041236727749,8.68041235811732,8.68041236692273,8.68041237303756,8.68041235784803,8.6804123726019,8.68041237273866,8.68041235058591,8.6804123702218,0,8.68041237261094,8.68041236586664,8.68041234590405,8.68041237083069,8.68041236791504,8.68041236499624,8.68041238218285,0,8.68041237063631,8.68041236891771,8.68041238677401,8.68041235827827,8.68041237269743,8.68041237571125,8.68041236835458,8.68041237104313,8.68041237604939,8.68041237650806,8.68041235708463,8.68041236075503,8.68041236040353,8.6804123982596,8.68041238696894,8.68041237551908,8.68041236545663,8.68041237232714,8.68041238346278,0,8.68041237689341,8.68041238239102,0,8.68041235422612,8.68041237179137,0,0,8.68041237640234,8.680412374377,8.680412382607,8.68041236028264,8.68041237782649,8.68041238422256,8.6804123684162,8.68041235426396,8.68041238321445,8.68041236715158,8.68041236568482,8.68041236917862,0,8.68041239881796,0,8.6804123631716,0,0,0,0,0,0,0,0,0,0,8.68041237202381,0,8.68041237248702,0,8.68041237299351,0,0,0,8.68041237268576,0,0,0,0,0,0,8.6804123644076,0,8.6804123489568,0,0,0,0,8.68041236024243,0,0,0,0,0,0,0,0,0,0,8.68041237790631,0,0
90,0,97,8.68041237113402,2.58236010141992e-08,3,1,8.68041237353771,8.68041237373935,8.68041237272454,0,8.68041237218859,8.68041236647499,8.68041237411711,8.68041237262883,8.68041237019563,8.68041237192151,8.6804123670921,8.68041237381708,8.68041236957066,8.68041237345695,8.6804123714185,0,8.68041237219979,0,8.68041237017307,0,0,8.68041237341049,8.6804123715539,8.68041237099098,8.68041237139071,8.68041236868352,8.68041236972278,8.68041237158423,8.68041236704945,8.68041236758641,8.680412370913,8.68041237179004,8.68041236889523,8.68041236932022,8.6804123779117,8.68041237088331,0,0,8.68041237072662,8.6804123663842,8.68041237171386,8.68041237175143,8.68041237618012,8.68041237065056,8.68041236506148,8.68041236936797,8.68041237162885,8.68041236879117,8.68041236961301,8.68041237186734,8.68041236725109,8.68041237311876,0,8.6804123694489,8.68041237189091,8.68041236530612,8.68041237276134,8.68041237158669,8.68041236808636,8.68041237503073,0,8.68041237148988,8.68041237047867,8.6804123753409,8.68041236891496,8.68041237157429,8.68041237040297,8.68041237119873,8.6804123721516,8.6804123697441,8.68041237276275,8.6804123670963,8.68041237014186,8.68041236839676,8.6804123760614,8.68041237372784,8.68041237358736,8.68041236919207,8.68041237383963,8.68041237341799,0,8.68041237306188,8.68041237494152,0,8.68041236948289,8.68041237227255,0,0,8.68041237126182,8.68041237286793,8.68041237374673,8.68041236705668,8.68041237209751,8.68041237443693,8.68041237066145,8.68041236425169,8.6804123729138,8.68041237067605,8.68041236868336,8.68041236986573,0,8.68041237808305,0,8.6804123691569,0,0,0,0,0,0,0,0,0,0,8.68041237148722,0,8.68041237210561,0,8.68041237393813,0,0,0,8.68041237122596,0,0,0,0,0,0,8.68041236968543,0,8.68041236764073,0,0,0,0,8.68041237011204,0,0,0,0,0,0,0,0,0,0,8.68041237176828,0,0
91,0,97,8.68041237113402,6.39941960501963e-09,3,1,8.68041237105285,8.68041237123109,8.68041237117137,0,8.6804123714564,8.68041237032338,8.68041237172381,8.68041237165174,8.68041237091773,8.68041237108112,8.68041237043094,8.6804123712653,8.68041237038116,8.68041237122707,8.68041237076379,0,8.68041237154154,0,8.68041237085429,0,0,8.68041237205565,8.68041237145143,8.68041237092185,8.68041237113107,8.68041237088135,8.68041237076064,8.68041237121886,8.68041237054325,8.68041237028585,8.680412371135,8.68041237163483,8.680412371178,8.68041237109704,8.68041237282631,8.68041237128877,0,0,8.68041237129136,8.68041237018548,8.68041237112953,8.6804123713275,8.68041237202841,8.68041237116321,8.68041236921438,8.68041237046798,8.68041237139003,8.68041237090497,8.68041237031483,8.68041237117148,8.68041237054835,8.68041237204289,0,8.68041237070221,8.68041237157615,8.68041236996849,8.68041237149079,8.68041237183226,8.68041237026565,8.68041237211803,0,8.68041237125329,8.68041237104958,8.68041237217218,8.68041237085652,8.68041237160709,8.6804123707894,8.68041237142885,8.68041237170046,8.68041237015197,8.6804123713266,8.68041237017701,8.6804123710581,8.68041237045228,8.68041237188375,8.68041237125505,8.68041237213494,8.68041237076869,8.6804123720943,8.68041237139951,0,8.68041237148949,8.6804123720137,0,8.68041237130816,8.68041237159164,0,0,8.68041237089163,8.68041237175419,8.6804123716244,8.68041237013771,8.68041237139388,8.68041237183472,8.68041237120888,8.68041236911814,8.68041237108909,8.68041237102346,8.68041237018152,8.68041237031556,0,8.68041237272438,0,8.68041237059562,0,0,0,0,0,0,0,0,0,0,8.68041237119874,0,8.68041237143416,0,8.68041237231014,0,0,0,8.68041237122904,0,0,0,0,0,0,8.68041237087364,0,8.68041237062458,0,0,0,0,8.68041237119384,0,0,0,0,0,0,0,0,0,0,8.68041237106655,0,0
92,0,97,8.68041237113402,1.62815891654271e-09,3,1,8.68041237098034,8.68041237105074,8.68041237102213,0,8.68041237118603,8.68041237107651,8.68041237116531,8.68041237127628,8.68041237107518,8.68041237109368,8.68041237106246,8.6804123710232,8.68041237092093,8.68041237104924,8.68041237097298,0,8.68041237123574,0,8.68041237112224,0,0,8.68041237142606,8.68041237127202,8.6804123710732,8.68041237112051,8.68041237115309,8.68041237102992,8.6804123711268,8.68041237112199,8.68041237098006,8.68041237115765,8.6804123713112,8.68041237121536,8.68041237120427,8.68041237148237,8.68041237121911,0,0,8.68041237121637,8.68041237096828,8.68041237109215,8.6804123712222,8.6804123712318,8.6804123711807,8.68041237060655,8.68041237094698,8.68041237127503,8.68041237111331,8.68041237085192,8.68041237109011,8.68041237108156,8.68041237143084,0,8.68041237109962,8.68041237121116,8.68041237092115,8.68041237115032,8.68041237146726,8.68041237097211,8.68041237132547,0,8.68041237116144,8.68041237112955,8.6804123714149,8.68041237112357,8.68041237135592,8.6804123710447,8.6804123712406,8.68041237131645,8.68041237080561,8.68041237108738,8.680412370956,8.68041237113537,8.68041237098801,8.68041237127502,8.68041237104042,8.68041237145801,8.68041237111454,8.68041237133317,8.68041237113917,0,8.68041237114779,8.68041237130675,0,8.68041237120634,8.68041237124105,0,0,8.6804123710252,8.68041237133036,8.68041237118927,8.68041237095912,8.68041237122088,8.68041237123673,8.68041237120504,8.68041237068856,8.68041237101973,8.68041237109405,8.68041237082477,8.68041237082386,0,8.68041237148469,0,8.68041237100472,0,0,0,0,0,0,0,0,0,0,8.68041237118639,0,8.68041237120582,0,8.68041237148425,0,0,0,8.68041237118466,0,0,0,0,0,0,8.68041237113091,0,8.68041237103988,0,0,0,0,8.6804123711843,0,0,0,0,0,0,0,0,0,0,8.68041237106852,0,0
93,0,97,8.68041237113402,4.08270286533801e-10,3,1,8.68041237107925,8.68041237110213,8.68041237107784,0,8.68041237113959,8.68041237115918,8.6804123711083,8.68041237116266,8.68041237111878,8.68041237112177,8.68041237114279,8.68041237109179,8.68041237109369,8.68041237110592,8.68041237108246,0,8.68041237115164,0,8.68041237114314,0,0,8.68041237121617,8.68041237117325,8.68041237111561,8.68041237112808,8.68041237114746,8.68041237110286,8.68041237112739,8.68041237116414,8.68041237112042,8.68041237114373,8.6804123711804,8.68041237115523,8.68041237116289,8.68041237118911,8.68041237115864,0,0,8.68041237115483,8.68041237111051,8.6804123711114,8.68041237116736,8.68041237113538,8.68041237115482,8.68041237100842,8.6804123710959,8.68041237118865,8.68041237112059,8.68041237106112,8.68041237110407,8.68041237113754,8.68041237121362,0,8.68041237114872,8.68041237112569,8.68041237109903,8.68041237111945,8.6804123712489,8.68041237111251,8.68041237116416,0,8.68041237114028,8.68041237114253,8.68041237120623,8.68041237113876,8.68041237120087,8.6804123711174,8.68041237115702,8.6804123711801,8.68041237105787,8.68041237110711,8.68041237111063,8.68041237113995,8.68041237110366,8.68041237117176,8.68041237108651,8.68041237122249,8.68041237114884,8.68041237115312,8.68041237113314,0,8.68041237111782,8.6804123711712,0,8.68041237113306,8.68041237114773,0,0,8.68041237110028,8.68041237118765,8.68041237112378,8.6804123711129,8.68041237115915,8.68041237113695,8.68041237115883,8.68041237105775,8.68041237108676,8.68041237111968,8.68041237105464,8.68041237104344,0,8.68041237120891,0,8.68041237110342,0,0,0,0,0,0,0,0,0,0,8.68041237115547,0,8.68041237115095,0,8.68041237121658,0,0,0,8.68041237114877,0,0,0,0,0,0,8.68041237115557,0,8.68041237111388,0,0,0,0,8.6804123711472,0,0,0,0,0,0,0,0,0,0,8.68041237110958,0,0
94,0,97,8.68041237113402,9.91899802184136e-11,3,1,8.68041237112006,8.68041237112625,8.68041237111704,0,8.68041237113418,8.68041237114998,8.68041237111904,8.68041237113851,8.68041237113032,8.68041237113118,8.68041237114176,8.68041237112506,8.68041237113011,8.6804123711313,8.68041237112126,0,8.68041237113596,0,8.68041237113654,0,0,8.68041237115368,8.68041237114244,8.68041237112799,8.68041237113306,8.68041237113726,8.68041237112399,8.68041237113059,8.68041237114712,8.68041237113717,8.68041237113686,8.68041237114442,8.68041237113802,8.68041237114144,8.6804123711405,8.68041237113852,0,0,8.68041237113702,8.68041237113287,8.68041237112541,8.68041237114327,8.6804123711314,8.68041237114047,8.68041237110918,8.68041237112934,8.68041237114996,8.68041237112655,8.68041237111956,8.6804123711217,8.68041237113627,8.68041237115075,0,8.68041237114249,8.68041237112339,8.68041237112903,8.68041237112743,8.68041237116609,8.68041237113112,8.68041237113774,0,8.68041237113436,8.68041237113955,8.68041237114952,8.6804123711351,8.68041237114978,8.68041237113245,8.68041237113889,8.68041237114378,8.68041237112086,8.68041237112768,8.68041237113291,8.68041237113584,8.68041237112709,8.68041237114429,8.68041237111929,8.68041237115547,8.68041237114246,8.68041237112989,8.68041237113653,0,8.68041237112675,8.68041237114322,0,8.6804123711268,8.68041237113282,0,0,8.68041237112591,8.68041237114753,8.68041237112651,8.68041237113446,8.68041237113929,8.68041237112888,8.68041237114016,8.6804123711261,8.68041237111904,8.68041237112998,8.68041237111784,8.6804123711098,0,8.68041237114917,0,8.68041237112638,0,0,0,0,0,0,0,0,0,0,8.68041237113799,0,8.68041237113744,0,8.68041237114999,0,0,0,8.68041237113694,0,0,0,0,0,0,8.68041237114388,0,8.68041237112936,0,0,0,0,8.6804123711361,0,0,0,0,0,0,0,0,0,0,8.68041237112725,0,0
95,0,97,8.68041237113402,2.3601574689268e-11,3,1,8.6804123711311,8.68041237113274,8.68041237113033,0,8.68041237113376,8.68041237113987,8.68041237112838,8.68041237113442,8.68041237113324,8.68041237113369,8.68041237113692,8.6804123711328,8.68041237113464,8.68041237113519,8.68041237113163,0,8.68041237113378,0,8.68041237113421,0,0,8.68041237113771,8.68041237113548,8.68041237113242,8.6804123711342,8.6804123711346,8.68041237113098,8.68041237113263,8.68041237113788,8.68041237113595,8.68041237113466,8.68041237113606,8.68041237113458,8.68041237113511,8.6804123711346,8.68041237113412,0,0,8.68041237113409,8.68041237113476,8.68041237113147,8.68041237113619,8.68041237113289,8.6804123711359,8.68041237113025,8.6804123711338,8.68041237113778,8.68041237113129,8.68041237113182,8.68041237113014,8.68041237113439,8.6804123711366,0,8.6804123711367,8.68041237112984,8.68041237113354,8.68041237113228,8.6804123711418,8.68041237113354,8.68041237113406,0,8.68041237113337,8.68041237113604,8.68041237113687,8.68041237113406,8.68041237113718,8.68041237113446,8.68041237113518,8.68041237113579,8.68041237113263,8.68041237113353,8.68041237113425,8.68041237113408,8.68041237113232,8.6804123711364,8.68041237113057,8.6804123711386,8.68041237113687,8.68041237113137,8.68041237113581,0,8.68041237113204,8.6804123711362,0,8.68041237113058,8.68041237113266,0,0,8.68041237113249,8.68041237113727,8.68041237113179,8.68041237113532,8.68041237113467,8.6804123711318,8.68041237113519,8.68041237113489,8.68041237113016,8.68041237113312,8.68041237113147,8.680412371128,0,8.68041237113666,0,8.68041237113229,0,0,0,0,0,0,0,0,0,0,8.68041237113399,0,8.6804123711343,0,8.68041237113647,0,0,0,8.68041237113423,0,0,0,0,0,0,8.68041237113691,0,8.68041237113254,0,0,0,0,8.68041237113409,0,0,0,0,0,0,0,0,0,0,8.68041237113243,0,0
96,0,97,8.68041237113402,5.5474955752536e-12,3,1,8.68041237113349,8.68041237113398,8.68041237113348,0,8.68041237113389,8.68041237113573,8.6804123711324,8.68041237113398,8.68041237113389,8.68041237113404,8.68041237113486,8.68041237113401,8.6804123711345,8.68041237113483,8.68041237113367,0,8.68041237113376,0,8.68041237113391,0,0,8.68041237113453,8.68041237113422,8.68041237113369,8.68041237113417,8.6804123711341,8.68041237113323,8.6804123711336,8.68041237113494,8.68041237113455,8.6804123711341,8.68041237113431,8.68041237113403,8.680412371134,8.68041237113408,8.68041237113372,0,0,8.68041237113393,8.68041237113438,8.68041237113339,8.68041237113451,8.68041237113366,8.68041237113459,8.68041237113367,8.68041237113399,8.68041237113474,8.68041237113324,8.68041237113379,8.68041237113298,8.68041237113403,8.68041237113418,0,8.68041237113468,8.68041237113289,8.68041237113402,8.68041237113371,8.68041237113568,8.68041237113398,8.68041237113384,0,8.68041237113366,8.68041237113456,8.68041237113446,8.68041237113396,8.6804123711345,8.68041237113434,8.68041237113431,8.68041237113429,8.68041237113406,8.68041237113432,8.68041237113397,8.68041237113385,8.68041237113361,8.6804123711345,8.68041237113338,8.68041237113482,8.68041237113473,8.68041237113326,8.68041237113478,0,8.68041237113361,8.6804123711345,0,8.68041237113291,8.68041237113354,0,0,8.68041237113382,8.68041237113479,8.68041237113359,8.68041237113448,8.68041237113395,8.68041237113348,8.68041237113422,8.68041237113485,8.68041237113327,8.68041237113388,8.68041237113381,8.68041237113265,0,8.68041237113435,0,8.68041237113363,0,0,0,0,0,0,0,0,0,0,8.68041237113372,0,8.6804123711339,0,8.68041237113419,0,0,0,8.68041237113395,0,0,0,0,0,0,8.68041237113466,0,8.68041237113347,0,0,0,0,8.68041237113392,0,0,0,0,0,0,0,0,0,0,8.68041237113374,0,0
97,0,97,8.68041237113402,1.29970216652632e-12,3,1,8.68041237113394,8.68041237113409,8.680412371134,0,8.68041237113398,8.68041237113445,8.68041237113367,8.680412371134,8.68041237113402,8.68041237113404,8.68041237113423,8.68041237113409,8.6804123711342,8.68041237113435,8.68041237113399,0,8.68041237113393,0,8.68041237113396,0,0,8.68041237113405,8.68041237113404,8.68041237113396,8.68041237113406,8.68041237113402,8.68041237113384,8.68041237113392,8.68041237113419,8.68041237113411,8.68041237113401,8.68041237113402,8.68041237113399,8.68041237113395,8.68041237113404,8.68041237113386,0,0,8.680412371134,8.68041237113413,8.68041237113389,8.68041237113413,8.68041237113393,8.68041237113419,8.68041237113404,8.68041237113397,8.68041237113412,8.68041237113383,8.68041237113403,8.68041237113379,8.680412371134,8.68041237113394,0,8.68041237113418,8.68041237113379,8.68041237113404,8.68041237113399,8.68041237113433,8.68041237113406,8.68041237113395,0,8.6804123711339,8.68041237113414,8.68041237113406,8.68041237113399,8.68041237113406,8.68041237113415,8.6804123711341,8.68041237113406,8.68041237113407,8.6804123711342,8.68041237113395,8.68041237113393,8.68041237113392,8.6804123711341,8.68041237113394,8.68041237113412,8.68041237113415,8.68041237113389,8.68041237113427,0,8.68041237113396,8.68041237113413,0,8.68041237113374,8.6804123711339,0,0,8.68041237113402,8.68041237113421,8.68041237113398,8.68041237113412,8.68041237113393,8.68041237113394,8.68041237113406,8.68041237113432,8.68041237113394,8.68041237113401,8.68041237113408,8.68041237113371,0,8.68041237113403,0,8.68041237113392,0,0,0,0,0,0,0,0,0,0,8.68041237113389,0,8.68041237113393,0,8.68041237113395,0,0,0,8.680412371134,0,0,0,0,0,0,8.68041237113412,0,8.68041237113384,0,0,0,0,8.68041237113397,0,0,0,0,0,0,0,0,0,0,8.680412371134,0,0
98,0,97,8.68041237113402,3.13294157735536e-13,3,1,8.68041237113401,8.68041237113405,8.68041237113404,0,8.68041237113401,8.68041237113411,8.68041237113397,8.68041237113402,8.68041237113403,8.68041237113402,8.68041237113407,8.68041237113405,8.68041237113408,8.68041237113412,8.68041237113403,0,8.680412371134,0,8.680412371134,0,0,8.68041237113401,8.68041237113402,8.68041237113401,8.68041237113403,8.68041237113402,8.68041237113399,8.680412371134,8.68041237113404,8.68041237113402,8.68041237113401,8.68041237113401,8.68041237113401,8.68041237113399,8.68041237113403,8.68041237113396,0,0,8.68041237113402,8.68041237113405,8.680412371134,8.68041237113404,8.680412371134,8.68041237113407,8.68041237113404,8.68041237113399,8.68041237113403,8.68041237113398,8.68041237113404,8.68041237113398,8.68041237113401,8.68041237113398,0,8.68041237113406,8.68041237113399,8.68041237113403,8.68041237113403,8.68041237113407,8.68041237113405,8.68041237113401,0,8.68041237113399,8.68041237113404,8.68041237113402,8.68041237113401,8.68041237113402,8.68041237113407,8.68041237113404,8.68041237113403,8.68041237113403,8.68041237113409,8.68041237113399,8.68041237113399,8.680412371134,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113401,8.68041237113409,0,8.68041237113402,8.68041237113405,0,8.68041237113396,8.680412371134,0,0,8.68041237113403,8.68041237113407,8.68041237113403,8.68041237113403,8.68041237113398,8.68041237113402,8.68041237113403,8.6804123711341,8.68041237113404,8.68041237113403,8.68041237113406,8.68041237113396,0,8.68041237113401,0,8.680412371134,0,0,0,0,0,0,0,0,0,0,8.68041237113398,0,8.68041237113399,0,8.68041237113398,0,0,0,8.68041237113402,0,0,0,0,0,0,8.68041237113402,0,8.68041237113397,0,0,0,0,8.68041237113401,0,0,0,0,0,0,0,0,0,0,8.68041237113403,0,0
99,0,97,8.68041237113402,9.21311203675397e-14,3,1,8.68041237113403,8.68041237113404,8.68041237113403,0,8.68041237113403,8.68041237113404,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113404,8.68041237113404,8.68041237113405,8.68041237113403,0,8.68041237113402,0,8.68041237113402,0,0,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113401,0,0,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113401,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113401,0,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,0,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113404,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113404,8.68041237113401,8.68041237113401,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113404,0,8.68041237113403,8.68041237113403,0,8.68041237113401,8.68041237113402,0,0,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113401,8.68041237113403,8.68041237113403,8.68041237113404,8.68041237113403,8.68041237113402,8.68041237113404,8.68041237113401,0,8.68041237113402,0,8.68041237113402,0,0,0,0,0,0,0,0,0,0,8.68041237113402,0,8.68041237113401,0,8.68041237113401,0,0,0,8.68041237113402,0,0,0,0,0,0,8.68041237113402,0,8.68041237113401,0,0,0,0,8.68041237113402,0,0,0,0,0,0,0,0,0,0,8.68041237113403,0,0
100,0,97,8.68041237113402,5.59481909619692e-14,3,1,8.68041237113403,8.68041237113403,8.68041237113403,0,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,0,8.68041237113403,0,8.68041237113403,0,0,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,0,0,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113402,0,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,0,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,0,8.68041237113403,8.68041237113403,0,8.68041237113402,8.68041237113403,0,0,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113402,0,8.68041237113403,0,8.68041237113402,0,0,0,0,0,0,0,0,0,0,8.68041237113402,0,8.68041237113402,0,8.68041237113402,0,0,0,8.68041237113403,0,0,0,0,0,0,8.68041237113402,0,8.68041237113402,0,0,0,0,8.68041237113403,0,0,0,0,0,0,0,0,0,0,8.68041237113403,0,0
101,0,97,8.68041237113402,5.79974387353648e-14,3,1,8.68041237113403,8.68041237113403,8.68041237113403,0,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,0,8.68041237113403,0,8.68041237113403,0,0,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,0,0,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,0,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,0,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,0,8.68041237113403,8.68041237113403,0,8.68041237113403,8.68041237113403,0,0,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,0,8.68041237113403,0,8.68041237113403,0,0,0,0,0,0,0,0,0,0,8.68041237113403,0,8.68041237113403,0,8.68041237113402,0,0,0,8.68041237113402,0,0,0,0,0,0,8.68041237113403,0,8.68041237113403,0,0,0,0,8.68041237113403,0,0,0,0,0,0,0,0,0,0,8.68041237113403,0,0
102,0,97,8.68041237113402,5.75331240096291e-14,3,1,8.68041237113403,8.68041237113403,8.68041237113403,0,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,0,8.68041237113403,0,8.68041237113403,0,0,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,0,0,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,0,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,0,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,0,8.68041237113403,8.68041237113403,0,8.68041237113403,8.68041237113402,0,0,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,0,8.68041237113403,0,8.68041237113403,0,0,0,0,0,0,0,0,0,0,8.68041237113403,0,8.68041237113403,0,8.68041237113402,0,0,0,8.68041237113403,0,0,0,0,0,0,8.68041237113403,0,8.68041237113403,0,0,0,0,8.68041237113403,0,0,0,0,0,0,0,0,0,0,8.68041237113403,0,0
103,0,97,8.68041237113402,5.79430065894118e-14,3,1,8.68041237113403,8.68041237113403,8.68041237113403,0,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,0,8.68041237113403,0,8.68041237113403,0,0,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,0,0,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,0,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,0,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,0,8.68041237113403,8.68041237113403,0,8.68041237113403,8.68041237113402,0,0,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,0,8.68041237113403,0,8.68041237113403,0,0,0,0,0,0,0,0,0,0,8.68041237113403,0,8.68041237113403,0,8.68041237113402,0,0,0,8.68041237113403,0,0,0,0,0,0,8.68041237113403,0,8.68041237113403,0,0,0,0,8.68041237113403,0,0,0,0,0,0,0,0,0,0,8.68041237113403,0,0
104,0,97,8.68041237113402,5.96602078806067e-14,3,1,8.68041237113403,8.68041237113403,8.68041237113403,0,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,0,8.68041237113403,0,8.68041237113403,0,0,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,0,0,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,0,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,0,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,0,8.68041237113403,8.68041237113403,0,8.68041237113403,8.68041237113403,0,0,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,0,8.68041237113403,0,8.68041237113403,0,0,0,0,0,0,0,0,0,0,8.68041237113403,0,8.68041237113403,0,8.68041237113402,0,0,0,8.68041237113403,0,0,0,0,0,0,8.68041237113403,0,8.68041237113403,0,0,0,0,8.68041237113403,0,0,0,0,0,0,0,0,0,0,8.68041237113403,0,0
105,-1,97,8.68041237113402,6.09422443119756e-14,3,1,8.68041237113403,8.68041237113403,8.68041237113403,0,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,0,8.68041237113403,0,8.68041237113403,0,0,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,0,0,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,0,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,0,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,0,8.68041237113403,8.68041237113403,0,8.68041237113403,8.68041237113403,0,0,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,0,8.68041237113403,0,8.68041237113403,0,0,0,0,0,0,0,0,0,0,8.68041237113403,0,8.68041237113403,0,8.68041237113402,0,0,0,8.68041237113403,0,0,0,0,0,0,8.68041237113403,0,8.68041237113403,0,0,0,0,8.68041237113403,0,0,0,0,0,0,0,0,0,0,8.68041237113403,0,0
106,0,96,8.70833333333333,0.510915770528999,3,1,8.68041237113403,8.68041237113403,8.68041237113403,0,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.77621320474892,8.80508099099336,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113403,8.77136320803649,0,0,0,8.68041237113403,0,0,8.68041237113402,8.68041237113403,8.68041237113403,8.68041237113403,8.75650436986799,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113403,8.87207435009356,8.68041237113403,8.68041237113403,8.68041237113403,0,0,8.68041237113403,8.79690387786708,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113402,8.68041237113403,8.68041237113402,8.68041237113403,8.770243020578,8.823713129739,0,8.68041237113403,8.78226568773285,8.79430824761118,8.81147419378509,8.78768827119355,8.68041237113403,8.68041237113403,0,8.68041237113403,8.68041237113403,8.79695018783126,8.68041237113403,8.79402049882931,8.68041237113402,8.79947777260557,8.79294379081279,8.79203106896017,8.78809828036339,8.68041237113403,8.7952751330814,8.82114247674434,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,0,8.76709296291746,8.68041237113403,0,8.68041237113403,8.74233744990209,0,0,8.75496860090543,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113403,8.68041237113402,0,8.68041237113403,0,8.68041237113403,0,0,0,0,0,0,0,0,0,0,8.83694371870158,0,8.77380511540978,0,8.68041237113403,0,0,0,8.79455409508398,0,0,0,0,0,0,8.68041237113403,0,8.78598489189593,0,0,0,0,8.68041237113403,0,0,0,0,0,0,0,0,0,0,8.68041237113403,0,0
107,-1,96,8.70833333333333,0.0919677097573798,3,1,8.69546496298439,8.7047113264154,8.70419481335662,0,8.72065257520356,8.72324365932417,8.69344938520445,8.69819455304719,8.69785276015851,8.72258440433961,8.70225847179038,8.7111497166462,8.69455511616196,8.71992313134009,8.69342172020792,0,0,0,8.69614232771332,0,0,8.69919972601827,8.72213225748652,8.70922306516878,8.71724788166945,8.70910962179388,8.72065927573851,8.71641971738949,8.7059426808092,8.70194813266672,8.71410547392763,8.71211867989864,8.72764231412245,8.7050125530665,8.70463977159742,8.70172078088261,0,0,8.69781341087807,8.71631320603564,8.71504601050413,8.70284987503693,8.70720953860952,8.70747247711306,8.71661822159393,8.70167859510143,8.7167173830121,8.71747080813291,8.69972630865085,8.69688656642866,8.70774216810219,8.73020442889643,0,8.72127934140128,8.69563895094099,8.70355712931884,8.70641583987504,8.7205934351006,8.703144171631,8.70217073433863,0,8.70256811239796,8.70909175304318,8.70882675959349,8.71331345909024,8.73268897092791,8.69809637809574,8.71475291428476,8.71536028085859,8.68735939207644,8.71509666304973,8.72458938241075,8.71850488644445,8.71319664771713,8.70571095679295,8.70370688175093,8.70428457440101,8.70728878755067,8.70499959527877,8.69326065175705,0,8.71109172090718,8.71144316569156,0,8.72422708673428,8.71235866676715,0,0,8.70773829069395,8.70720275590014,8.69055099112081,8.7113756553718,8.71505137603315,8.70935990561055,8.71499142528181,8.69789970814263,8.71114877746514,8.7007345469387,8.70407562039617,8.70595713370281,0,8.71085699620778,0,8.71586357544032,0,0,0,0,0,0,0,0,0,0,8.71771007806256,0,8.71393769342551,0,8.71063197042553,0,0,0,8.72007340415269,0,0,0,0,0,0,8.70350455366014,0,8.72494987238949,0,0,0,0,8.71208623012837,0,0,0,0,0,0,0,0,0,0,8.69930513807788,0,0
108,-1,95,8.74736842105263,0.852216325134935,3,1,8.70682358021585,8.70520047153094,8.8304511481846,0,8.70647515552028,8.70983606304918,8.70868820781511,8.91879770248623,8.70896699203199,8.70844741651744,8.89277176721414,8.70809382525794,8.70712477320486,8.70379028449584,8.87498039711426,0,0,0,8.70880741436054,0,0,8.70861421756982,8.70912301153771,8.70891802101887,8.71376563625392,8.71132519001095,8.70768011515877,8.70745070770599,8.7114872265316,8.70675111237778,8.70843457210387,8.70600869291755,9.08513272413734,8.70896116686926,8.71188039346269,8.71018998359783,0,0,8.70864107269841,8.92678959395673,8.7107469941767,8.71055784883997,8.70983685887768,8.8951026770411,8.93795180945592,8.70761971444538,8.70735324904231,9.01723192635804,8.70776769349633,8.8770934710946,8.70837490697088,8.71090582678803,0,8.70991127137383,8.70671066884753,8.71028268532424,8.70478981208983,8.71259331196701,8.89428472567298,8.70659253857103,0,8.70928582918047,8.70864572697958,8.70539575729203,8.70823770944179,8.71160170289334,8.70691810265205,8.93016426367648,0,8.70469975928766,8.704355831905,8.71202527508717,8.71122858916545,8.7086942078144,8.70947010488771,8.70811661330047,8.86058683543972,8.86586431387768,8.70758129077515,8.70654122588001,0,8.71040356390056,8.91226784903318,0,8.70877740324234,8.70919307613421,0,0,8.84257178827086,8.95244055522,8.70729134928109,8.71336893883411,8.71156129760275,8.70840141863991,8.89833807096132,8.70919336412277,8.70783554478696,8.70627911683672,8.70558644065624,8.70843441529768,0,8.87752412355506,0,8.87266943447316,0,0,0,0,0,0,0,0,0,0,8.70997409369372,0,8.70899764638037,0,8.70831503253478,0,0,0,8.92321481486531,0,0,0,0,0,0,8.71106615287793,0,8.70904790284502,0,0,0,0,8.70592082388871,0,0,0,0,0,0,0,0,0,0,8.70351664156618,0,0
109,0,94,8.81914893617021,1.56247401128786,3,1,9.17003976406637,8.76492978540574,8.74949501828424,0,8.75119472013179,8.7808887693629,8.772846409111,9.22315623490362,9.11699700232485,8.76422612107756,8.74417695714607,8.73857622043433,8.7497462966736,8.71700535665855,8.74505567554808,0,0,0,8.74751926655519,0,0,8.7613573324268,8.73102409219835,8.7544488965582,8.72658678278964,8.73348162167511,8.77496760209159,8.76685760379258,8.76036958260405,9.16368990424898,9.00923733781589,8.73576254517782,8.72506410881238,8.7327339530409,9.23669262209183,8.7349194501052,0,0,8.72991221008357,8.76429551415758,8.73984948295016,8.74118190827355,9.12273385745395,8.79289000001948,8.74608241211415,9.21542980209834,8.79400342120138,8.75069543209062,9.00111550779,9.18333977486766,8.75211002513162,8.77358249230728,0,8.74091952690924,8.74648270519195,8.75659809540437,8.74168352084926,8.77145905174599,8.74724733621489,8.75044531094056,0,0,8.74485870996524,8.7416580764156,9.15863678043202,8.76633449773803,8.73109386198968,8.76533302059904,0,8.73839210700387,8.74049215140721,8.76277078991622,8.76424295235807,9.35647769084132,8.77459104061383,9.07218139912862,8.74861135182069,9.10184411391443,8.73357989763818,8.73591213361058,0,8.73733340782347,8.77781788183452,0,8.70815974234676,8.73734943174878,0,0,9.03536844239154,8.77993757888758,8.72442844201197,8.73112646398319,8.73093872116477,8.7379952534491,8.73714053019545,8.77049406162144,8.75618606716609,8.73814013149905,8.73466639941101,8.76300726643663,0,8.73758903761277,0,8.76644761341049,0,0,0,0,0,0,0,0,0,0,8.77458067333095,0,8.71420661795577,0,8.75772848356067,0,0,0,8.75024240844076,0,0,0,0,0,0,9.26883686361895,0,9.17278237776961,0,0,0,0,8.76932385597877,0,0,0,0,0,0,0,0,0,0,8.71777313471958,0,0
110,-1,94,8.81914893617021,0.330804543985143,3,1,8.87150287214934,8.78173241499183,8.83994533005497,0,8.86136747904362,8.77350741714065,8.82585542359196,8.83559317808365,8.88094721820719,8.83659350546558,8.77134174548547,8.81850702611241,8.83768681507947,8.74746304081957,8.79536293343222,0,0,0,8.79798211297606,0,0,8.80341703593233,8.79698599113059,8.75897516759504,8.85192044101304,8.77500761765226,8.80696237313831,8.87588650146737,8.88356060460891,8.79358188501319,8.82032717495898,8.81131554823714,8.83342268125111,8.85255556485821,8.81953090075186,8.81038296869166,0,0,8.81066947620696,8.80001598381289,8.80729453650639,8.89461035184319,8.84363979515228,8.75588377174758,8.83786588687595,8.90307876279013,8.81500029721276,8.79886625351778,8.83775521917848,8.82594597168139,8.84306849367344,8.81346315259511,0,8.76340100604519,8.75998736296435,8.81882964299471,8.82241732241812,8.79691203559626,8.80413690320853,8.85665029803875,0,0,8.84636818365619,8.81751237536553,8.87728184353087,8.84204940709601,8.78163101439506,8.79622101147535,0,8.82462766717752,8.78784093226881,8.83736137046486,8.80379724188942,8.86290940778461,8.79762220119251,8.82739014410685,8.79073465438299,8.82283575598169,8.82769957688602,8.85474021608218,0,8.82545449153497,8.81315423488124,0,8.83940074388638,8.84043503059381,0,0,8.81700595788685,8.82789041489998,8.77595064125409,8.81370793975282,8.8299729031579,8.8139105964896,8.76508051784319,8.78227997430853,8.77229973620927,8.8310204159553,8.77542876671512,8.88989195947679,0,8.82498010591603,0,8.81136112928766,0,0,0,0,0,0,0,0,0,0,8.79887542385151,0,8.81800205743535,0,8.77659597256137,0,0,0,8.85313859043194,0,0,0,0,0,0,8.89520411479502,0,8.79529960914874,0,0,0,0,8.87319258948218,0,0,0,0,0,0,0,0,0,0,8.80456161124913,0,0
111,-1,93,8.86021505376344,1.02569854831371,3,1,8.8233253782697,8.81153111663184,9.01786531014876,0,8.83213500927458,8.81434064736588,8.80788429358093,9.2100524051896,8.81991162326003,8.83043987846059,8.81619372232058,8.81359216255324,8.82604693615836,8.81556085005916,8.81354300364692,0,0,0,9.05321668267463,0,0,8.82735418804041,8.81672809242462,8.8214750826881,8.81499641065958,8.81808837132977,8.821764378569,8.82214744265675,8.82889499768273,8.81620770759467,9.02095564084386,8.82172701912297,8.83764746690528,8.82773556814207,8.8141648552255,8.8172918378055,0,0,8.81156990768938,8.82557159020615,8.8180892730171,8.82857931997919,8.81861209936112,8.81237096767215,8.82580639500086,8.83438677884398,8.81674838563424,8.82057925902073,8.82326179233726,8.81728867690893,8.82715938303286,8.81997855305642,0,9.08910585038261,9.1031618915485,8.80580944260643,8.80695290224442,8.82086757330389,9.11448096434066,8.82472762325847,0,0,8.82291674217002,8.81047629205197,8.82029240337475,8.82314086907336,0,8.82107831653988,0,8.82449827131464,8.82048305661608,8.81529634779235,8.81785194005249,9.28443888239905,9.18561566870989,8.81868977981044,8.81837669318871,8.81960418773886,8.82228496109794,8.99171412552128,0,8.8153331441682,8.82079522699651,0,8.83203942018517,8.82569384857166,0,0,9.05268599456303,8.826341277948,8.80692829109075,8.81521984560386,8.8154273017504,8.82439357948484,8.80916896169013,8.81344222265154,9.17086195089072,8.81887888138368,9.04148944659707,8.81879768115791,0,8.81417672766726,0,8.81585174399726,0,0,0,0,0,0,0,0,0,0,8.81135505331646,0,8.82081291889074,0,8.82154462507423,0,0,0,8.81884522605541,0,0,0,0,0,0,8.833642488527,0,8.81319653267818,0,0,0,0,8.81992851144455,0,0,0,0,0,0,0,0,0,0,9.11122747599546,0,0
112,1,92,8.8804347826087,0.554921639667455,3,1,8.86996779178919,8.85905203741639,8.85078640483364,0,8.869629946667,8.86232183673373,8.87472857538402,8.85885310195296,8.8336554152552,8.85302895768505,8.84532516623648,8.98978931116618,8.85716167627291,8.85620108557477,8.94305057201231,0,0,0,8.97960231844957,0,0,8.82170378848895,8.89215130953118,8.84495261296144,8.86700569968924,8.8302104821795,8.85088732427923,8.86232697445554,8.83424129633421,8.84797106426143,8.85931810980298,8.8431395384491,8.84904915969317,8.85802218235388,8.85714153065433,8.8404047573139,0,0,8.81789680452062,8.856822804468,8.87156378658843,8.8702734093548,8.9869531266526,8.83567024995167,8.82021351582431,8.86015432452245,8.87071307943986,8.84201446165601,8.93270670467086,8.88349379063377,8.8579159612153,8.88847561870554,0,0,8.84888223186356,8.84941498062597,9.02647322049223,8.83554435855236,8.87522278368363,8.8564387726982,0,0,8.87941401497586,9.0323350066653,8.86226875818614,9.03102262358296,0,8.85939675852879,0,8.97211576835057,8.8318350257961,8.85976207966741,9.01367811390574,8.89526166928717,8.88977832509699,8.98378612758012,8.85994002994856,8.94790693950742,8.88364323749579,8.92550353008657,0,8.84220954402406,8.89332892885381,0,8.84823077060519,8.84570292220519,0,0,8.94432115109351,8.8981355221069,8.85756170886194,8.83182055311199,8.83151568298012,8.85340788250384,8.84897272558204,8.85892768228392,9.08410046754306,8.88093193533348,8.8785860329131,8.81788926231486,0,8.86072159465007,0,8.98682177910197,0,0,0,0,0,0,0,0,0,0,9.03341052637271,0,8.84516623298321,0,8.83285097656856,0,0,0,8.97922874650071,0,0,0,0,0,0,8.8895052874081,0,8.86877744688601,0,0,0,0,8.87664264917933,0,0,0,0,0,0,0,0,0,0,8.91352534040016,0,0
113,-1,93,9.0752688172043,3.92122186375172,3,1,8.88922985254933,8.87555521147242,8.88043870477408,0,8.89249007396799,8.87187424675662,9.89787204728469,8.86991575739269,8.87777943136803,8.88426266779024,9.76689063714265,9.89752472644054,8.86969333766851,8.88432538345825,8.87495124127989,0,0,0,8.85920398395043,0,0,8.87494363677076,8.89112823624402,9.59315777892288,8.88604606841557,8.86738316353419,9.69397027622339,8.90308156586257,8.87585624772549,8.88856800856732,9.53445068053356,8.87819992079253,8.8932817495492,8.88114490207494,8.86168192658556,8.86703041492828,0,0,8.87042981655426,8.8929483118507,9.68592541997724,8.86673313264061,8.88719105276647,8.87545069563759,9.94561989972916,8.87266103872952,8.87347750344469,8.87396595890046,8.86554008498894,8.87972325658762,8.8853415320213,8.89447533965648,0,0,8.88337236469869,9.82225642359434,10.0931174800022,8.87958808890919,8.86125354157496,8.87103377764118,0,0,8.88037129700593,8.89953123943532,8.89685339702304,8.8810629311261,0,8.87246843749094,0,8.88464389198036,8.8869236258015,10.1366454087537,8.89314695838712,10.3566302384293,10.0800284673952,8.88294638114189,8.87772874163768,8.87043810753931,8.87017199281172,9.46710456872674,0,8.88918765513385,8.89608098409308,0,9.92543777761332,8.88545660326718,0,0,8.88797899144702,8.89365616522346,8.86370420380238,8.87401614950075,8.87286793937857,8.87401308757267,8.87317728947495,8.87021715164642,8.89232482626592,9.79232252043547,8.88227421752823,10.0672095947893,0,8.88933593640746,0,8.9000154383298,0,0,0,0,0,0,0,0,0,0,8.88786588800422,0,8.89431425775958,0,9.6095521068877,0,0,0,8.86373084471663,0,0,0,0,0,0,8.89568573774089,0,9.83556639348079,0,0,0,0,8.89106613196651,0,0,0,0,0,0,0,0,0,0,8.87522729544975,9.48346413068673,0
114,0,92,9.06521739130435,0.91318953551921,3,1,0,8.97203919924881,9.01745509938662,0,8.91917675185071,9.10681408579385,9.07621118631339,9.08633116931809,8.93265527223658,8.91761202436091,9.13517880389371,9.20563872338065,8.97217078987481,9.11576855109759,9.08370536716164,0,0,0,9.12539174617663,0,0,8.80892159825699,8.93562399305046,9.14756175310547,9.17729105881108,9.03798303515223,9.16465503251385,9.02564897324966,9.04228735045353,9.03720668454742,9.03345742465964,8.91905289389224,9.08139062591405,9.13673242342488,9.03357817872253,9.15014284125561,0,0,9.12195025605059,9.13062926941344,9.07286493157617,9.09599195605199,9.13290511276144,9.04186290904092,9.21162523454858,9.02924065367622,8.86378189714702,9.33784345684319,9.04655511756672,9.04934120434001,9.04466460623634,9.18685121688581,0,0,9.13174131019795,9.17653819848234,9.28338900395619,8.92865455115938,8.96666702231456,8.94599832628364,0,0,9.08163675821348,8.93391660092252,9.07060641023575,9.0963576496902,0,9.05166878627353,0,9.0335468608185,8.97041235006078,9.15673863663904,9.00459619674716,9.174563851186,9.20203889481371,8.97823198572355,9.04222121241883,9.07899921061012,9.02704500916044,8.99629339812318,0,9.02217875088516,9.11512178457369,0,9.26949433852161,8.9403601156874,0,0,8.99366986670104,9.12922499823523,9.04830012965868,9.08189607606254,9.13395823331329,9.21664067537347,9.0186428847408,8.99013544399955,9.30356850109276,9.0582895481215,9.07891012644471,9.037954533891,0,8.97374660840215,0,9.03474474319931,0,0,0,0,0,0,0,0,0,0,9.01771618842848,0,9.09720870734949,0,9.06303645770686,0,0,0,9.00331061075367,0,0,0,0,0,0,9.09072948254911,0,9.19186100918974,0,0,0,0,9.10449160842306,0,0,0,0,0,0,0,0,0,0,9.14361102421593,9.12379953548825,0
115,0,92,9.06521739130435,0.208840950127565,3,1,0,9.03171794023677,9.06100116219911,0,9.03627315407034,9.05695627991712,9.05113021085123,9.06292345211791,9.06238255965381,9.08909416385828,9.06587913853356,9.08318142275732,9.07217454128759,9.03715152566122,9.10924937114285,0,0,0,9.0707023586283,0,0,8.99899417485184,9.01295134611684,9.06154652337675,9.10071861083086,9.04924839798147,9.06926969400851,9.06712660587665,9.0619485414618,9.07495045268464,9.06363203190124,9.03049415215358,9.08325696375165,9.07729867584314,9.04603491625569,9.07987156489504,0,0,9.06725419335241,9.08749184457185,9.07318797880884,9.05220124564109,9.08990781590033,9.06326380698816,9.07474667790181,9.06955291639804,9.0535364178263,9.12410946135243,9.06804905988782,9.07919818494937,9.07474243553199,9.0995306741612,0,0,9.09218377998015,9.10201436274883,9.08841687817177,9.04710233307961,9.03575289541094,9.03535913146048,0,0,9.04983402205623,9.03167555125288,9.06319431155419,9.04991531545634,0,9.07736142406904,0,9.07402301806981,9.02850040772744,9.08996648745412,9.04307868350156,9.05499951037706,9.09936583647313,9.06403285941628,9.05429401549728,9.07457728386028,9.05574898974608,9.05354444741172,0,9.05552583901572,9.09895892006763,0,9.07523767391736,9.04508187920342,0,0,9.02726632033509,9.05288400192692,9.10028295606542,9.05707013621045,9.07632717357669,9.07249411859223,9.03702396798005,9.08281877749099,9.08867630104627,9.07054264042889,9.06722669308865,9.07362611289083,0,9.06733779848772,0,9.08296375702012,0,0,0,0,0,0,0,0,0,0,9.07972568318212,0,9.07332096326598,0,9.04553799893586,0,0,0,9.04226732983241,0,0,0,0,0,0,9.0566197040383,0,9.08081769103098,0,0,0,0,9.08503042580502,0,0,0,0,0,0,0,0,0,0,9.08369519090911,9.08202087076775,0
116,1,92,9.06521739130435,0.0515742075713373,3,1,0,9.0635923645676,9.06638585296971,0,9.06569538550695,9.06114981209612,9.0543539367481,9.06008492155635,9.06121236394766,9.07296684558437,9.06461931052178,9.0682912001944,9.06214756350227,9.06397658844087,9.07319385571265,0,0,0,9.06292794215195,0,0,9.05663867315151,9.05444554146188,9.0658896782702,9.0678151343026,9.0581730162758,9.06717195469635,9.07405066644513,9.06234826096942,9.06655002274479,9.06457011158213,9.05551834107061,9.0738558207737,9.06672329335133,9.05513293414598,9.06816717397801,0,0,9.06222521841173,9.0701151674894,9.06404864016336,9.06024833411503,9.0660149481374,9.06950460947214,9.07523711863158,9.06335546924277,9.06218950411259,9.07581051710924,9.06776043487531,9.06929377765413,9.06766872894421,9.07239315894303,0,0,9.07220153919327,9.072582824902,9.07055495239838,9.06170174991883,9.06490460026355,9.05472799199151,0,0,9.05991927338671,9.05849939124537,9.06609091686833,9.05766988278189,0,9.06497836896654,0,9.06883514656074,9.06318103555676,9.06708591709696,9.06515421092278,9.06572830293831,9.07123682317777,9.06574586239009,9.06014235926753,9.06442032133212,9.06028096684038,9.06387091678233,0,9.06567788512911,9.07235814351566,0,9.07038644215504,9.06080884976206,0,0,9.05780887856473,9.05526997971535,9.06879259909829,9.06046529552973,9.06484515335853,9.07263584539561,9.06015586680745,9.06637997005636,9.06656796475255,9.06437243701244,9.06572576837011,9.07599835876789,0,9.0685257766073,0,9.07299439812934,0,0,0,0,0,0,0,0,0,0,9.07082361380072,0,9.06802774575151,0,9.06435558120993,0,0,0,9.05848331493323,0,0,0,0,0,0,9.06133979717947,0,9.07102711796584,0,0,0,0,9.07289324490911,0,0,0,0,0,0,0,0,0,0,9.0739548523062,9.06640759393543,0
117,1,93,9.33333333333333,5.4033321944176,3,1,0,9.06455079316367,9.06631050413056,0,10.0823797689925,10.2257093433877,9.06399612278253,9.0642137138205,10.2566950626771,9.06543403778023,9.06439623300249,10.3643452616667,9.06468338981242,9.06471270895802,9.06697259059445,0,0,0,10.1395924083311,0,0,9.06456471810829,9.0639868482508,9.0656054466835,9.06549401764526,9.06373436424409,9.06594728488446,9.06741611451677,9.06418937560212,9.06441577659314,9.06375081247861,9.06230459575365,9.06824592992941,9.06521381622748,9.06422023439949,9.066403942659,0,0,9.06447839434714,9.06672559501548,9.0649059625686,10.4552806739709,10.3426137180363,9.06681395874823,9.06625251186613,10.4626134625968,9.0635942821756,9.06757609643981,9.06532646695556,10.2923169937792,9.0655247083545,9.06701905786519,0,0,9.06564759779841,9.0666051057207,9.06508612042508,9.06385266339993,10.3933727638152,9.0643568197462,0,0,9.06422305662688,9.06413102321411,9.06587120618664,9.06356654125549,0,9.06542958257259,0,9.06523175722843,9.06556181447549,10.5907329793743,9.0664335661749,10.8612952956453,9.06583666592825,9.06547862899249,9.06465231188225,10.2094039711596,9.06570093186806,9.06501928497725,0,9.06551150899254,9.06697573381544,0,9.06680857283589,9.06461293724236,0,0,10.1214743987278,10.6662157488614,9.06552665963673,9.06544940545878,9.06424305125759,9.06642710657958,9.06450567327056,9.06554754491594,9.06539908544204,10.2477617755583,9.0653289152187,9.06812070622582,0,9.06468260601189,0,10.2307755624699,0,0,0,0,0,0,0,0,0,0,11.0165392972537,0,9.06590582561795,0,9.06438606058955,0,0,0,9.06431292113413,0,0,0,0,0,0,9.06533191913996,0,9.0664946762074,0,0,0,0,10.0595959519986,0,10.866447167729,0,0,0,0,0,0,0,0,9.06675149535034,9.06522158818935,0
118,0,94,9.65957446808511,7.10659267584517,3,1,0,9.22014886561951,9.29797119495799,0,9.48866965588735,9.40264176038828,9.42969723263121,9.28198136239377,9.55413770948633,9.40632097164246,9.31885510511497,9.49752904155727,9.47034915749782,11.248380739313,11.0035835234584,0,0,0,9.38901156517023,0,0,9.45202281448164,9.23115037387406,9.23154613618137,9.44843785925837,9.31541335912614,9.17218745659735,9.15481436406474,9.35807412125624,9.28906464812741,9.31292260356273,9.33123929952121,9.34150880783233,9.3172015920815,11.5421968363961,9.21930984726601,0,0,9.40332943663983,11.6242346036017,9.33066650205448,9.4921397277613,9.67514360048931,9.43501319994199,11.3091352954941,9.46970518255995,9.33170384802842,12.1470929148316,9.3306798142795,9.55415058148618,9.51499575070971,9.45616524753681,0,0,9.31835904953371,9.26678131199993,9.29250020242658,9.35009179652462,9.49942561001217,10.9243802077203,0,0,9.2417325986,9.15221645189671,9.19648650100336,9.23045080095561,0,9.21825286549281,0,9.47802624519509,9.26735100209391,9.50764270680883,9.20559308212444,9.51487153728042,9.314757072524,9.20625456456144,10.8894186859802,10.9489914553199,9.39170985310849,9.24730913346347,0,10.9483336920487,11.5239762995707,0,9.35489286861616,9.36274133580947,0,0,9.29077290284904,9.336678017962,9.12934358418495,10.8969525385296,10.9575947532515,9.19016414634715,9.26350240978031,9.25503169337891,9.26035157206223,9.23316899435459,9.23054276230132,9.28666613788803,0,11.0405341490138,0,11.3322856639892,0,0,0,0,0,0,0,0,0,0,9.45124214140876,0,9.24453797869716,0,9.3626760708507,0,0,0,9.13510829245383,0,0,0,0,0,0,9.49412020218275,0,9.26281906216878,0,0,0,0,9.4185865335065,0,9.4525729690595,0,0,0,0,0,0,0,0,9.32972324061297,9.2229078603472,11.3765729600445
119,0,94,9.65957446808511,1.62705027834312,3,1,0,9.61449135364531,9.46708761289396,0,9.69362346712554,9.65991364614479,9.55096811990995,9.4755089633368,9.58251494662976,9.58519238354063,9.60638081307397,9.50336781236449,9.66774223800657,9.65236397451717,9.99347961225757,0,0,0,9.60460373888622,0,0,9.62226224132229,9.30115932079597,9.51004413857839,9.60843367173628,9.58501430850296,9.65840624329998,9.51061792312704,9.70216385725331,9.81664501763058,9.61525364131178,9.77574096111227,9.31414791219624,9.39927086504702,10.1572392973479,9.76099259088133,0,0,9.51799111834343,9.94671775071145,9.48946734402198,9.80068737960832,9.8006803523414,9.85897821298717,9.72998765004959,9.70209696447782,9.96932108602162,9.77081720081352,9.74591369974527,9.62673788519059,9.72539266995159,9.71012984784079,0,0,9.79438787263448,9.41016775977517,9.70214897022804,9.72525096290711,9.4863478714817,9.93677672467977,0,0,9.38910590528249,9.56697160483188,9.58480321466737,9.53400801835203,0,9.70321550865768,0,9.83145006272903,9.61717416933064,9.48362728130029,9.78481317283208,9.49276105113459,9.81312251801577,9.70336098418297,9.84689856857951,9.82696854914301,9.47153041008215,9.65633473050572,0,9.89010718251801,9.76258712595364,0,9.32868685842669,9.64210799447591,0,0,9.51815825206966,9.49899777713518,9.91523984625277,9.88821672247799,9.89331292886084,9.57635850945341,9.48594130418366,9.75201008260716,9.44471557102986,9.40514001991237,9.56646008736179,9.67242693199487,0,9.90158381599449,0,9.79122997903433,0,0,0,0,0,0,0,0,0,0,9.76652925897154,0,9.60302671244266,0,9.77164119667485,0,0,0,9.74596052804649,0,0,0,0,0,0,9.73191086470443,0,9.28575441465621,0,0,0,0,9.70563067983763,0,9.58803153259804,0,0,0,0,0,0,0,0,9.48559125974761,9.52947846184769,9.70319571249077
120,0,94,9.65957446808511,0.34301011295504,3,1,0,9.64815438521879,9.62382277394438,0,9.68742550012521,9.63250549112714,9.61710605042616,9.64531451754434,9.6757516139085,9.67042622569326,9.65653402808232,9.63920985377168,9.63160352967331,9.67953017009594,9.66482477557524,0,0,0,9.64345737324747,0,0,9.71577756651495,9.61684633862198,9.63270631757274,9.58837379724856,9.66853912955615,9.65873401325631,9.603697657271,9.69445321377668,9.65441026813077,9.68691741794587,9.70075419846363,9.66113530831938,9.65175240637534,9.70662744632952,9.69837717669856,0,0,9.70186353737619,9.65924354845182,9.617996661269,9.67816827157506,9.66564673541318,9.69281220210347,9.61421439083006,9.68644886884099,9.72427478946263,9.62034572486318,9.66823434027008,9.65839212971554,9.68330180324317,9.69761346566986,0,0,9.67926386134699,9.58933062877267,9.71636150575239,9.66234447811898,9.63084845990668,9.68728989544553,0,0,9.65029732433499,9.68442213340219,9.6748552674524,9.63682376777712,0,9.65960299072666,0,9.65892112978719,9.70072935577842,9.62827855550752,9.69085572494262,9.60123527018075,9.67673276094871,9.63623851491656,9.66427704503902,9.69739792048612,9.64702764500694,9.68053428553227,0,9.6791419040607,9.69146655558658,0,9.60562256733072,9.62209313559178,0,0,9.67903066963085,9.54863334868902,9.69711496129777,9.63627712290131,9.68270673925006,9.63522121575501,9.6654746060081,9.64809802226562,9.55644045966653,9.63106563923992,9.64326609917542,9.67226891340075,0,9.74376851540302,0,9.6505029738568,0,0,0,0,0,0,0,0,0,0,9.69099183455373,0,9.66357560791672,0,9.6882914441456,0,0,0,9.71164961029951,0,0,0,0,0,0,9.66974607626418,0,9.61975764551995,0,0,0,0,9.67690431384789,0,9.60802962268454,0,0,0,0,0,0,0,0,9.65512547922512,9.63501410156116,9.62263091070393
121,0,94,9.65957446808511,0.0776233964460573,3,1,0,9.65106238240957,9.65949897791012,0,9.66927995944693,9.65683716474037,9.65515326333179,9.67016935098583,9.65821945378629,9.65448892494495,9.66054742584398,9.65172006847961,9.64583260879679,9.66136447853525,9.65306471019651,0,0,0,9.66188008065708,0,0,9.6717142190279,9.66986418932037,9.65657476341807,9.64974881962668,9.65859843185816,9.6534440779564,9.64873677558074,9.66880254756916,9.65476520207263,9.65803536365726,9.66920915903886,9.6713076504824,9.66722698960148,9.66914560539841,9.66992350087749,0,0,9.6728148639611,9.66543680223849,9.65002656944696,9.65480466392171,9.65826535640228,9.65431488835086,9.64599003790468,9.66896651745371,9.66741183843093,9.65982166262903,9.65661287149448,9.65498954523743,9.66493797199015,9.67407166501198,0,0,9.65126070513416,9.65122011624931,9.66011841976202,9.66283659760013,9.656634461358,9.66605895104882,0,0,9.66720528639084,9.66985958361921,9.66353616105484,9.66029270143811,0,9.66492453016427,0,9.65334014830871,9.67178179495803,9.65333272449834,9.67302836025506,9.65685094484196,9.65845304101478,9.64474823408621,9.67219286784188,9.66130010813306,9.66253357977425,9.66129045377536,0,9.65884505408393,9.66383741732739,0,9.65954515555265,9.65807898512519,0,0,9.66924038074998,9.65103898059015,9.6590722144811,9.66126683938526,9.65703507592375,9.65287632337524,9.65897955469129,9.65026677423266,9.64422843650776,9.66015629976951,9.65494798508704,9.65503522160281,0,9.67378891569783,0,9.65113896668365,0,0,0,0,0,0,0,0,0,0,9.67074902836118,0,9.65491196615708,0,9.65905946277375,0,0,0,9.67606957312334,0,0,0,0,0,0,9.66749807819806,0,9.64307088445481,0,0,0,0,9.66517391346955,0,9.64751711090848,0,0,0,0,0,0,0,0,9.65568885203549,9.65136335364974,9.64516849998335
122,-1,94,9.65957446808511,0.0196795939492414,3,1,0,9.65937761892361,9.65810932489604,0,9.66039741846736,9.66165698680856,9.65842366289262,9.66100948958393,9.65955788005052,9.65686029090458,9.66039407482972,9.65718501106613,9.65784120635583,9.65770591462233,9.65654680037609,0,0,0,9.66173308068075,0,0,9.66205126290392,9.66301174879582,9.65907933658175,9.65707478620221,9.65973718886301,9.65771658629603,9.65798521531463,9.66294480236609,9.66143437275056,9.6589181995745,9.66248451161055,9.66241970500411,9.6603431033936,9.66046909093109,9.65915887054611,0,0,9.66087009314351,9.65998621643814,9.65787019644663,9.65971113573407,9.65771631709641,9.65881600350406,9.65412326538272,9.66162219927209,9.66283088439928,9.65910712034912,9.65854526565764,9.65754588927649,9.66187294132009,9.66125841123738,0,0,9.65862220654742,9.6578814769229,9.65834142088207,9.66307757961312,9.66007538583616,9.6608893638345,0,0,9.66094012394552,9.66302868451909,9.66146276982901,9.66162391037661,0,9.66002109556803,0,9.65863458605829,9.6607597193007,9.65806567001226,9.66234219897869,9.65936703359301,9.66006885659308,9.65691605128043,9.66428266333723,9.65908083067265,9.65905744591789,9.6591829048784,0,9.65678027092827,9.65886521675692,0,9.65827660177771,9.66044722930056,0,0,9.66129310714686,9.66198177557181,9.65898344708507,9.66102338457351,9.65834074762028,9.6579076624409,9.66023648071419,9.65956024501136,9.65843600741839,9.6598183098086,9.65848285444741,9.65542996040592,0,9.66088502977989,0,9.6585960809993,0,0,0,0,0,0,0,0,0,0,9.66350909718061,0,9.65654294178704,0,9.66095769861029,0,0,0,9.66246570419888,0,0,0,0,0,0,9.6627309307871,0,9.65651724612976,0,0,0,0,9.66020017612284,0,9.65806156343208,0,0,0,0,0,0,0,0,9.65776671260856,9.65762001747378,9.65568176122345
123,0,93,9.37634408602151,7.76152115847388,3,1,0,9.66000461193053,9.65913664440818,0,7.06513942202218,9.66064847098797,9.65926474961385,9.65965952844578,9.65982291420115,9.65869284142131,9.66006876684327,9.65934149077674,7.31375942484637,9.65949207952582,9.65824679710081,0,0,0,9.65969925248065,0,0,9.66061981480629,9.66022944037584,9.65909693154659,9.65910053405525,9.65958828702914,9.65911694120555,9.65931779602037,6.83243391855823,9.66047027986638,9.65960834116468,9.66029433467849,9.65998724728624,6.84292938939164,9.65906996394932,9.65939648785115,0,0,9.65976612858842,9.6593054960098,9.65939767428813,9.6597942763305,9.65909537929392,9.65962199844679,9.6584685799256,5.89815180262791,9.66069801245229,9.65870293651551,9.65924102148715,9.65896590473003,9.66032876144903,9.65994740433611,0,0,9.65913314765495,9.65940177772355,9.65934354884758,9.66035127617496,9.65994203165674,9.65958325737595,0,0,7.35940880795214,9.66030940522016,9.65993255507388,9.65982517657073,0,9.65947445807975,0,9.65967055563789,9.65981369928011,9.65960507885671,9.65998276160753,9.65967647082343,9.65977840929286,9.65901987541752,9.66037163662875,9.65963208116523,9.65936278315321,7.55099104484565,0,9.65887640452865,9.65914877447774,0,9.65905280621679,9.65962144453318,0,0,9.65987025851275,9.66007817732725,9.65904058366461,9.65957787464024,9.65918419977227,9.65863984403391,9.66016362608741,9.66006110028227,9.65921613241819,6.50295557696498,9.65953750641719,9.65862146229185,0,9.65944912020927,0,9.65914573717929,0,0,0,0,0,0,0,0,0,0,9.66009146581602,0,9.65929797056365,0,9.65999286936755,0,0,0,9.66000637563897,0,0,0,0,0,0,0,0,9.65942831758364,0,0,0,0,9.65966408411668,0,9.65954823660558,0,0,0,0,0,0,0,0,9.65893264424759,7.56967025538536,9.65866762553427
124,0,93,9.37634408602151,1.86442110496134,3,1,0,9.35176814094137,9.38337839740676,0,9.41785806046716,9.18234466919441,9.35318760028876,9.17664713225684,9.33490758688326,9.50629210329851,9.14937547163676,9.20412373900948,9.17252854778842,9.11220899600265,9.35062263901314,0,0,0,9.48861474132015,0,0,9.19680615952575,9.15412036866598,9.11681805557078,9.53342942343019,9.45157145446622,9.53109653635282,9.45034348312162,9.1423710976198,9.17369659001275,9.41448676750438,9.50336033610281,9.34418481295161,9.5500639696872,9.65944005575351,9.65954139443605,0,0,9.41559568686997,9.28375968122459,9.20634900476597,9.50328098461593,9.65949552056753,9.52253737862923,8.8720362450773,9.2318284695436,9.48842592692121,9.43898466712996,9.26399952773933,9.46382866299319,9.36958048908261,9.47234907116392,0,0,9.51493870406318,9.21811647878006,9.12775530645731,9.53659314609542,9.51438920459792,9.557519324704,0,0,9.15412364309465,9.51428816942882,9.36286594733618,9.48741104723108,0,9.22051751778712,0,8.63959850521168,8.9928474996946,9.4770488397567,9.65955904430573,9.1336253288694,9.47818156851094,9.45611351649038,9.35335897989707,9.2500222865651,9.51366536926417,9.29688635675333,0,9.65945655622531,9.35731624820896,0,9.3307007810171,9.44201255979354,0,0,9.29507450126407,9.28330444646622,9.65942412918317,9.41450303149791,9.65944763692297,9.44566970808863,9.51874430223262,9.32858183772399,9.45979802052267,9.14240175908341,9.24994593602036,9.46490112149422,0,9.53097353206499,0,9.25981340058753,0,0,0,0,0,0,0,0,0,0,9.6594926634194,0,9.65954250432252,0,9.33135009868996,0,0,0,9.65966017480468,0,0,0,0,0,0,0,0,9.5078222625474,0,0,0,0,9.566183518676,0,8.99691827192899,0,0,0,0,0,0,0,0,9.27757028807509,9.15444044321639,9.65942522600428
125,0,93,9.37634408602151,0.461286340746557,3,1,0,9.35153283555126,9.32270892106015,0,9.45340073732624,9.31340148103532,9.39227876138287,9.38797970857786,9.40197393854209,9.39401866297522,9.31814192677409,9.32830884310378,9.33531321544174,9.31792949263685,9.3628697378703,0,0,0,9.41263337880847,0,0,9.40263396894342,9.42977487390741,9.36834616334998,9.38020838192412,9.40333718022859,9.3338945536498,9.38501056175514,9.34173750717638,9.3420333517989,9.40758217440655,9.37439326033659,9.37411407074388,9.44278457782744,9.45406505348397,9.40237098925597,0,0,9.40253318015552,9.34099367737181,9.34935223624514,9.37140442232505,9.42025257226603,9.38895448740361,9.30924858023787,9.40057476019128,9.40848884598104,9.36749171518314,9.37129219805042,9.36984903862352,9.36011577899384,9.44329530534001,0,0,9.39413756749721,9.36414331531161,9.34701389973616,9.40630930656648,9.3705730702627,9.4188523748817,0,0,9.39600010968163,9.42118883004734,9.35096159207393,9.43898619695106,0,9.29015021645096,0,9.24986924104171,9.31401242840205,9.40488789072788,9.4177513568796,9.27052011463167,9.36339381873382,9.31770363335053,9.3968710438139,9.38435728612863,9.38740720741916,9.32023271251981,0,9.42149996896763,9.43315332353632,0,9.39057706091743,9.36995861839075,0,0,9.35302472078229,9.2810957722928,9.41813818915439,9.3401234092016,9.44629736530627,9.41475405617257,9.36563542492762,9.26139074486908,9.28296262572479,9.35612541842963,9.35501995776731,9.40540781160463,0,9.52993053189241,0,9.39407126939881,0,0,0,0,0,0,0,0,0,0,9.4055553000921,0,9.41791839738103,0,9.41196330167096,0,0,0,9.41054124687746,0,0,0,0,0,0,0,0,9.40632329753062,0,0,0,0,9.36496256045703,0,9.28351294756309,0,0,0,0,0,0,0,0,9.41855958587012,9.36051956148255,9.34649857359935
126,1,93,9.37634408602151,0.107004502888647,3,1,0,9.36597709865639,9.35914698124138,0,9.39001091151721,9.36818500830068,9.38004594210875,9.37594440151182,9.37676219152277,9.3745769247554,9.36231371354299,9.35817383611496,9.36480924980426,9.34739274592337,9.37587268553914,0,0,0,9.38023910253894,0,0,9.39866039200611,9.38974266937433,9.38265688684303,9.3801249668565,9.37838925743192,9.36431857034638,9.36759073168806,9.3831712870725,9.37624099147595,9.38209574663248,9.38310966981021,9.37986587370236,9.38324090020521,9.39101297257315,9.38940557339782,0,0,9.38094428035371,9.37393193222248,9.37064675481278,9.38820278586334,9.38119081415072,9.37628439073392,9.35878271109867,9.39503374479514,9.38416126927781,9.37876732771355,9.36672337252623,9.38037671371537,9.3657816800253,9.39549561048695,0,0,9.37528108800852,9.36776438327043,9.36196509301912,9.38748399632592,9.36281417847815,9.39508166327147,0,0,9.38070713426039,9.40196499501787,9.37256166976694,9.38136327763753,0,9.37627058672215,0,9.37437360904395,9.36483140923717,9.3785717987241,9.38845646377074,9.35814340738584,9.38497964737813,9.35373156769183,9.38992159418283,9.37416869443317,9.37608559726517,9.37465347326304,0,9.37230420073024,9.37598912797729,0,9.37842507713221,9.38105124817156,0,0,9.36667876091385,9.37140229876147,9.37661760954966,9.38593997424689,9.38715011057828,9.38229952160748,9.37327529878546,9.35689643507732,9.35609816087876,9.36931419169171,9.36353933760526,9.3713683940112,0,9.39976913562523,0,9.37657702334613,0,0,0,0,0,0,0,0,0,0,9.39309147984261,0,9.3813665305902,0,9.39491041992622,0,0,0,9.38470484956925,0,0,0,0,0,0,0,0,9.36836833823434,0,0,0,0,9.37608051874964,0,9.36869820416667,0,0,0,0,0,0,0,0,9.3718044882817,9.3715454898671,9.35987701176866
127,0,94,9.63829787234043,4.80718863002671,3,1,0,9.37477670352662,9.37218218461875,0,9.37605141719827,10.3721918015242,9.37458945376896,9.37714496637148,9.37633506302857,10.7168222086586,9.37633680383406,10.4858151086876,9.37226518709558,9.37153709584606,9.37268414268793,0,0,0,9.37800182997702,0,0,9.38424022618767,10.6810748771696,10.2001029492395,9.37373929086059,9.37897857949189,10.2846171783176,9.3733088159604,9.3807261567246,9.37975371056092,9.37870610837217,9.38087495443585,11.5055465438068,9.37569513565642,9.37471611787421,9.37977890918959,0,0,9.37761052644409,9.37157878521269,9.37563509679639,9.3793585342379,9.37598342937576,9.37654308022704,9.36987826968855,10.6666641879783,9.38043016041356,9.37508293749614,9.37276644519768,9.37535236327224,10.3001430873954,9.38123287139311,0,0,10.4537415913019,9.37296971918588,9.37481164032507,10.4666987272318,9.37361535362135,9.37979089548116,0,0,10.1885082109456,10.6655593604752,9.37750199240456,10.6561030933965,0,9.3773004335705,0,9.37927758163571,9.37538068941341,9.3754027312955,9.37802322711338,9.37424543185338,9.37932972371532,9.37050156045664,9.37923649272851,9.37684017194463,10.4542065244386,9.37591305703222,0,9.37147250960682,9.37757969798098,0,9.37496939641824,9.37700479813905,0,0,10.2700354103329,9.37654406880997,9.37535374274316,9.37792679896799,9.3796146038589,10.2409105345707,9.37557411880077,9.37583181553935,10.8916425457557,10.4653262829914,10.2596019194733,9.3731911649165,0,10.3413554503845,0,9.37555830019767,0,0,0,0,0,0,0,0,0,0,9.37940375345899,0,9.37782576483455,0,9.38138121041728,0,0,0,9.37602545368953,0,0,0,0,0,0,0,0,9.37584563503482,0,0,0,0,9.37562298025576,0,9.37673910184368,10.3226706004812,0,0,0,0,0,0,0,9.37435675611087,10.1200226927411,9.3694965056538
128,-1,94,9.63829787234043,0.919273121646796,3,1,0,9.58502977900019,9.5833307606914,0,9.65584946277924,9.75072993501984,9.80377486946738,9.5408519740466,9.74405027085891,9.55130443113013,9.75998481137093,9.87658332619424,9.63347350758952,9.6145364009274,9.51664359454867,0,0,0,9.59734637879406,0,0,9.56694884859771,9.83906279091608,9.60610560948278,9.72062712986539,9.58231714189483,9.65817318905514,9.78621145443221,9.61744939143956,9.56842892397944,9.64904347221188,9.64097920899218,9.67453368812214,9.66078700195377,9.56283081999268,9.64871670568627,0,0,9.58888990991119,9.5225430492519,9.7485007213501,9.70199665615005,9.6732453695506,9.63192887283884,9.70637232792775,9.6413589776642,9.49694884376189,9.7098672017766,9.54670622497424,9.66575339795004,9.52300342514409,9.74431328011324,0,0,9.71067612253925,9.8651202405815,9.71550227463615,9.79667259873258,9.6905970343255,9.59855919638981,0,0,9.78679640345911,9.60518385835194,9.54877529009037,9.61605655427044,0,9.57356732579739,0,9.66143464492896,9.62380423155875,9.7263743525112,9.79096473962827,9.72707327618001,9.72029263967446,9.50733381608311,9.53855948352625,9.55068210569533,9.6311788643451,9.6262444035234,0,9.58060555082837,9.48202531912175,0,9.49281464313541,9.59806741883649,0,0,9.615075251644,9.80370626169471,9.57393235804859,9.57381386122027,9.62748057077115,9.57769930143642,9.66294298285465,9.70357288513211,9.88645430449504,9.68990480115126,9.72026591014933,9.50659999600549,0,9.50700502814172,0,9.61037906398352,0,0,0,0,0,0,0,0,0,0,9.53518869085654,0,9.60651754887879,0,9.57919065610012,0,0,0,9.45664501820523,0,0,0,0,0,0,0,0,9.59720519451964,0,0,0,0,9.68331826678293,0,9.69233581145735,9.69913927369985,0,0,0,0,0,0,0,9.49309731953146,9.65843000960503,9.5871601284228
129,0,93,9.67741935483871,0.790538183430169,3,1,0,9.64502610307808,9.64323064187053,0,9.79170168920601,9.67555424530533,9.6349227543793,9.6402649838433,9.65804037279872,9.64866502317716,9.64611984673632,9.6758384511093,9.8226923017574,9.63724601698429,9.63248033661775,0,0,0,0,0,0,9.6020045704678,9.65144086445346,9.62642539927087,9.64966729782105,9.65252955571808,9.6219495252786,9.63158961727572,9.6358501348908,9.88107889759153,9.80706918281774,9.62950396299406,9.67370546821716,9.66426952355466,9.62484501303138,9.62668548692119,0,0,9.62751591167646,9.64118603487744,9.84625333978831,9.65903761975065,9.65545845817602,9.63894411636516,9.65757104490499,9.65501054130913,9.61892899866603,9.65637346723719,9.65174640745359,9.6431115747684,9.81765435228046,9.62903923521684,0,0,9.6608927169248,9.68153457380212,9.67757859826817,9.63245105434573,9.63580085057075,9.61773130021043,0,0,9.65335096397516,9.85812765906603,9.61874259202225,9.6092060753981,0,9.63847046511288,0,9.8981591683728,9.6097921001025,9.64133091177325,9.58999204379241,9.63734852391977,9.90816672185806,9.61005086673538,9.78117185777605,9.62745760639324,9.62940587001017,9.62019715471208,0,9.62357729220903,9.6526470309837,0,9.63166382029573,9.76373274526154,0,0,9.61641234155303,9.68776463586108,9.63548582507574,9.63134386769728,9.6326195991079,9.64189707557117,9.85304628404676,9.67809389613653,9.66802501785092,9.64543692349058,9.65922467451259,9.59441948072036,0,9.80899220353577,0,9.63846293618426,0,0,0,0,0,0,0,0,0,0,9.92648415498351,0,9.82627038078092,0,9.78919961668231,0,0,0,9.60343568710148,0,0,0,0,0,0,0,0,9.6763057029613,0,0,0,0,9.64280472570585,0,9.6490853048067,9.80141051725374,0,0,0,0,0,0,0,9.87342658828239,9.63958186768359,9.65233474051082
130,-1,93,9.67741935483871,0.152364280995827,3,1,0,9.70550571784483,9.67715813078628,0,9.6856977575805,9.68120279368111,9.6508702132104,9.66663072094048,9.66079609073855,9.69814612275795,9.68979579209548,9.68133699403564,9.68261795933274,9.72903325897235,9.66643152013324,0,0,0,0,0,0,9.68430883339553,9.66693960827536,9.67592200483567,9.66472228094846,9.67323003661178,9.70144507182327,9.68051160259569,9.66514584086917,9.69826859162017,9.66067147981353,9.68994606411084,9.65922220819029,9.66865005094566,9.66588143805368,9.69941467404819,0,0,9.66801216339598,9.65533237098657,9.69008953967255,9.67490016281493,9.66117715025139,9.6661980713582,9.70324612763069,9.65799265424205,9.67637681982573,9.66266175524036,9.66238302487866,9.66832836244225,9.69286038298925,9.68752285758041,0,0,9.66955716158306,9.66116403447907,9.64948095781295,9.66539875433343,9.6681058292931,9.65064403046542,0,0,9.70327926366414,9.68205706608644,9.66028492882849,9.66809854934738,0,9.69584312495235,0,9.69215970334266,9.6639800587478,9.67190512527946,9.70129993056249,9.68281709669413,9.69521475427591,9.70050075540441,9.68079132822289,9.66624150275521,9.69760960779167,9.69139786546516,0,9.65509540927193,9.67927460324456,0,9.66007677495773,9.66452474218588,0,0,9.66594657866476,9.66816982639732,9.6689320973102,9.6696951837616,9.67937073844828,9.67054555192018,9.69162624167181,9.68149810098635,9.68437030787106,9.67078935793423,9.68299678176331,9.65764603747204,0,9.68744200895391,0,9.65952061942348,0,0,0,0,0,0,0,0,0,0,9.67204775953195,0,9.69985295494719,0,9.70634841767363,0,0,0,9.65880375027402,0,0,0,0,0,0,0,0,9.69925923625198,0,0,0,0,9.69191034135353,0,9.69493775145858,9.68180566159378,0,0,0,0,0,0,0,9.68424995879979,9.67090301510541,9.65752489544105
131,0,92,9.41304347826087,5.06271037866893,3,1,0,9.68042314494221,9.68162252319151,0,9.67857403389792,8.64474288234816,9.6778459275903,9.67316589259731,9.67171915532465,8.26564866453972,9.68212074254077,8.53096476948018,9.68188733363503,9.68051017963525,9.67832008350761,0,0,0,0,0,0,9.67168045055359,8.31872691691331,8.81621699253965,9.68188605555407,9.67873847671405,8.70912218507449,9.68016425172591,9.66977074744338,9.67686088438074,9.67569867675473,9.67331974777977,7.34771420219083,9.67526135020865,9.67790473372937,9.68117444233358,0,0,9.67602686672248,9.66751407748896,9.67672762998596,9.67334882815928,9.67742783071439,9.67806109355347,9.6813729743493,8.3560968399105,9.67665183305225,9.67011527263321,9.67546552323248,9.67460140971707,8.6408002282395,9.68052741629925,0,0,8.56829121130357,9.68017063527611,9.67535941576629,8.56434570605982,9.67851179796925,9.67547860986136,0,0,8.83824031529388,8.18494633335024,9.67791230410143,8.33014557112337,0,9.67691713555461,0,9.67659798611285,9.6750125474691,9.67753430479289,9.67889067286353,9.67388918687925,9.67907831446455,9.68219902402623,9.68015243508846,9.67933595330319,8.53320288606211,9.67960819498176,0,9.67685840381225,9.6741390118163,0,9.6693988279572,9.67358925003852,0,0,8.74047454449687,9.68196743363516,9.68121549698615,9.67959742891292,9.67635255840153,8.77320484138219,9.68016141950786,9.67576729747867,8.05525033171924,8.5387396050716,8.75221748542436,9.67572173473767,0,8.60068261881022,0,9.67235510276877,0,0,0,0,0,0,0,0,0,0,9.67016044771601,0,9.68184240746146,0,9.67727589045286,0,0,0,9.67557889601203,0,0,0,0,0,0,0,0,9.67895611142014,0,0,0,0,9.67640096498712,0,9.68195740572681,0,0,0,0,0,0,0,0,9.6790243145039,8.91262130798162,9.67573339785214
132,-1,92,9.41304347826087,0.941200066484352,3,1,0,9.46437669401869,9.46508285517508,0,9.37284565267681,9.32168725297748,9.23094771454292,9.50017063081519,9.29827877959466,9.55275782707175,9.27398904621031,9.18832662781701,9.40394109754384,9.42612927672486,9.5350884527418,0,0,0,0,0,0,9.47610899898818,9.23767565231506,9.47280488378626,9.33067781324396,9.46318099153128,9.41012760343908,9.25303655081269,9.42753086581651,9.45935927789642,9.37979781110676,9.4049065899641,9.44945010345698,9.38465027334559,9.48295254175849,9.39275237534231,0,0,9.46105447341299,9.52892118602521,9.26537114349893,9.34565721862417,9.36818305606486,9.41461552656761,9.32430825375457,9.44788181136885,9.55638527961017,9.34289329551735,9.49735966294798,9.37291889581127,9.55737404371438,9.2913858201327,0,0,9.36868685066763,9.17681031807407,9.33426018239238,9.26967588110042,9.35747591036141,9.44736267409197,0,0,9.2709970311887,9.46682401069464,9.49767828927832,9.47749659726882,0,9.47463832319693,0,9.35291873604291,9.42386972149469,9.31635702811773,9.24006765113899,9.31243174350029,9.2931103905425,9.54053040468217,9.50134378626428,9.49591561373673,9.44425254233193,9.42123241956601,0,9.46963713999875,9.57195729871988,0,9.55633589580354,9.4375193152216,0,0,9.46777290124409,9.23424740953854,9.47987861195404,9.4778317085957,9.42604473533712,9.50404695824813,9.364599356286,9.34628378559632,9.18394327776576,9.39595432059725,9.35074133327435,9.54366811960316,0,9.57459574502104,0,9.43162386982168,0,0,0,0,0,0,0,0,0,0,9.49244674916537,0,9.42221516303675,0,9.45949080653488,0,0,0,9.59439997289743,0,0,0,0,0,0,0,0,9.44874500469169,0,0,0,0,9.36212003419649,0,9.34168269270771,0,0,0,0,0,0,0,0,9.54330249537787,9.4087348770576,9.4629419629403
133,1,91,9.43956043956044,0.715659810926592,3,1,0,9.40264221475971,9.40608071269099,0,9.44397690590099,9.37614347928973,9.42225249412923,9.70166330324578,9.58415195646526,9.40018748231572,9.40820249244662,9.38096245940721,9.39408838815199,9.40938607190171,9.41769991141468,0,0,0,0,0,0,9.44658369608507,9.40835697338242,9.42592519839636,9.40698681249807,9.39576936774338,9.42984388979514,9.42577389474277,9.5999435148254,9.61962864900751,9.53533944664304,9.57697510887955,9.38166508645114,9.38639965374435,9.42641405328605,9.42286109686651,0,0,9.42439839316559,9.40945784669409,9.6076284225243,9.39443077155842,9.39881548913661,9.4130210534803,9.61187302381629,0,9.42762340818877,9.3994049687429,9.53667753383244,9.59813244074034,9.40897926061542,9.42721407339038,0,0,9.39534997372354,9.37747596964026,9.3766691795069,9.42780968054375,9.41835153131738,9.4337382564651,0,0,9.40002417567657,9.45303014394857,9.43018597541451,9.44629212214196,0,9.40906352333759,0,9.69751682452923,9.44478835504046,9.41291939131276,9.46554106891205,9.41443816082661,9.41136817844773,9.43653131825344,9.43217517314436,9.4206032220826,9.42371202407571,9.43118146091708,0,9.42915059060623,9.3921909996381,0,9.41686815900028,9.41965996561615,0,0,9.43855827560362,9.36459806519999,9.41644451398146,9.41774806512625,9.42012589396777,9.41046470988776,9.4114761417754,9.37318535740802,9.39167470933562,9.40964915947238,9.39743481487124,9.4555734381748,0,9.4271945613273,0,9.58511177061215,0,0,0,0,0,0,0,0,0,0,9.47655027368209,0,9.41876042119446,0,9.42389165190069,0,0,0,9.44359520930629,0,0,0,0,0,0,0,0,9.36882968315792,0,0,0,0,9.40784810415029,0,9.70333624359366,0,0,0,0,0,0,0,0,9.39454416603083,9.41471511383158,9.39911125782353
134,1,92,9.67391304347826,4.68683068145571,3,1,0,9.41904996767081,9.44630934355492,0,9.44557468990461,9.44166831701135,9.4386786674948,9.46762250810704,9.43604999393205,9.44151030167134,10.451125702259,9.43242877799475,10.3310398984635,9.42381919613837,9.42168833027504,0,0,0,0,0,0,10.8653032277749,9.43358041118463,9.43546852789169,10.5776205245137,9.44140566804047,9.44055999302701,9.44006875603324,9.46304884887784,9.44219526757967,9.43303759412448,9.44228848258949,9.42637942530818,9.45409567064372,9.42014935027936,9.45552095572812,0,0,9.42410543309827,10.6480384906335,9.44044385118529,9.4538146443504,9.43256722050934,10.5317046232463,9.43174656995908,0,9.42178725719716,9.43148055530527,9.42496613175507,10.5317381507573,9.47228114849829,9.41536554578718,0,0,9.42119282850669,9.42432158568028,9.431932053799,9.42652900583711,9.45925724986342,9.44897493078811,0,0,9.45202041614943,10.8689333846816,10.5928168518381,9.43308060261906,0,9.46380171272431,0,9.44370534476853,9.46014802034211,9.43567239747223,9.44761659085298,9.506244089914,10.873498805259,9.44965542273142,10.3476954923632,9.4639530200246,10.5605146370195,9.43142223436607,0,10.2906198936699,9.42622099892879,0,9.4259660318956,9.45563332186217,0,0,9.44559819589558,9.46284018573004,9.41545123039116,9.44898799926625,9.42560414429141,9.43780606631309,10.594663760188,9.45090403053165,9.42740406470286,9.4449853741263,10.3228971213056,9.44924511923349,0,9.42048725284322,0,9.42818688222235,0,0,0,0,0,0,0,0,0,0,9.46960368250673,0,10.5224002139616,0,9.4321789894455,0,10.819555312632,0,10.8034507146551,0,0,0,0,0,0,0,0,9.41733326158534,0,0,0,0,9.46239484246263,0,11.2091163318506,0,0,0,0,0,0,0,0,9.42248779093865,9.44065338406459,9.43211831710227
135,-1,93,9.86021505376344,3.44514885532966,3,1,0,10.4543671741141,9.6095465558626,0,9.75880035175299,9.65731029131703,9.73699723495543,9.71860562918991,9.68866538346471,9.75038181388369,9.77559081428474,9.71614274884638,10.3343547671336,9.76821847918749,9.60759639579842,0,0,0,0,0,0,9.79404398717918,10.4727609019057,10.2419942504207,10.4704748433265,9.77385513712488,9.6957219786369,9.72102009597811,9.66218855545955,9.85461832825145,10.2375324165066,9.81735487470127,11.1339420767854,9.55624386893715,9.56067712100109,10.1757433853288,0,0,9.58750257474975,9.69710344363972,9.57068458180291,9.50941042714864,9.78351138578795,9.70223345523637,9.59860962193756,0,9.67871935550583,9.51223684531718,10.2712957625267,9.78732580372688,9.65246917536652,10.7762021433311,0,0,9.69420603103756,9.67736913496665,9.57475427715666,9.92589443719344,9.64255854824068,10.4326691688954,0,0,9.7306609464387,9.73736518279394,9.68529593877618,9.6605600536159,0,9.71643797030123,0,9.57146479205897,9.63490848379651,9.73037328591812,10.7740525680107,9.64831101991146,9.825913431744,9.6152654675019,9.81476460286833,9.61547916140727,9.68292673620583,9.66841622487788,0,9.58928978406249,10.5377063878266,0,10.4692197658635,9.84306905639907,0,0,9.65631376031307,9.78066891842526,10.2951787666663,9.57810007864316,10.2209975363431,9.68910644200213,9.55223724357869,9.64992289539871,9.6095382913051,9.56052182098328,9.68897647243764,9.56438333605949,0,10.4605182067967,0,9.59984699441201,0,10.6287132364768,0,0,0,0,0,0,0,0,9.81751755767585,0,9.61654905970063,0,9.57954757274559,0,9.71320704595618,0,9.78905799803587,0,0,0,0,0,0,0,0,9.72123795659839,0,0,0,0,10.380005568151,0,9.75819874548716,0,0,0,0,0,0,0,0,10.9264005540546,9.80369478567347,9.61035841885434
136,0,92,9.91304347826087,1.16382068524264,3,1,0,9.92651722350586,9.85839582705525,0,9.87215075846976,9.84703150155988,9.79483810681489,9.64457491104502,9.77476257420754,9.82620792520807,9.70220126661227,9.74596206731068,9.77931826703324,9.77201198084632,9.96125387543448,0,0,0,0,0,0,9.82656297413317,10.0294618764963,9.82718654171142,10.0327240353975,9.81251905820511,9.82533560300353,10.1277534295177,10.0824197609108,0,10.0388745424273,9.79171098975123,10.1337754889876,10.0377464079033,9.76680615695303,9.960641337962,0,0,9.77210248307544,9.72415310865829,9.91585941261395,9.80980419441874,9.86078793752858,9.80065610341096,9.78416571941378,0,10.055446543027,9.95363341671079,9.81671863205271,9.90320639440965,9.81025132528209,9.89551697000879,0,0,9.88037211440428,9.86887815544571,9.98848822868863,9.92133262655089,9.78482317645083,9.90890245820835,0,0,10.0747029678697,9.91775363974866,10.100968023035,9.89472600522429,0,9.79090526582405,0,9.76772738897876,9.88028527534383,10.0505592330184,9.98251955071317,9.84896860590586,9.92115736831884,10.0209509091238,10.0248235598472,10.0488232349956,10.0395131167159,10.0443829584697,0,9.86195542135912,9.86220191438547,0,9.81625615508309,9.83605933207587,0,0,9.83450516044151,9.91647383090691,10.0476078763734,10.0485852078741,10.0708503246404,9.87930282349991,10.033896310937,9.90507587704056,9.83276460553065,9.90410215260956,10.0317641486133,9.79259697412614,0,9.93701230252843,0,9.81768128946116,0,9.76646854529875,0,0,0,0,0,0,0,0,10.2190189917713,0,10.0531774826244,0,9.97071241266343,0,9.99797805247304,0,9.85456228265966,0,0,0,0,0,0,0,0,10.0884734833954,0,0,0,0,10.0679777835699,0,10.2472693419354,0,0,0,0,0,0,0,0,10.0234876407682,9.97634728432188,9.77877998115266
137,0,92,9.91304347826087,0.230496674622863,3,1,0,9.91089842650834,9.92982498034601,0,9.90715062949896,9.95178489140061,9.88388661956409,9.90998995822915,9.88526299935072,9.92013218768383,9.95668601924672,9.91030578175596,9.87035897809677,9.85427567022293,9.90260687421322,0,0,0,0,0,0,9.92003257354675,9.92710910044175,9.90797892174641,9.90401747965916,9.9244979200079,9.8962467847079,9.94721652728136,9.91504826561744,0,9.93901011065736,9.89790045012991,9.98381442901858,9.90775234201833,9.90662050258985,9.91583743272821,0,0,9.88888140147915,9.90177694715341,9.92009289955559,9.91333638562528,9.91334836448565,9.92361277659489,9.89161257937764,0,9.91672933968948,9.90307572781568,9.87643626304575,9.90010985486695,9.91957826917235,9.92151303019304,0,0,9.89890285661698,9.8954453343017,9.9105111235441,9.90282772758636,9.88503597750729,9.88150552556607,0,0,9.89649318409102,9.90761880627579,9.90177863661263,9.89343861862988,0,9.8840303580065,0,9.9178629778456,9.93858321020833,9.95780992754306,9.8994436957314,9.96156792129964,9.92814364802463,9.85610615551498,9.88564661400517,9.90900700098951,9.92627444581684,9.9260821991903,0,9.92628136789563,9.90578974061745,0,9.93932445318159,9.92058066781099,0,0,9.91750267444776,9.94821878243433,9.90653502711673,9.90425119273406,9.92380697567201,9.91005591683334,9.87741545182288,9.93118931115822,9.85649450141681,9.95225957063164,9.92080154096084,9.94202849340509,0,9.92120497447378,0,9.92684281077902,0,9.91061570082877,0,0,0,0,0,0,0,0,9.9095821021512,0,9.9382603983538,0,9.92853211508242,0,9.96449887658777,0,9.8790361066155,0,0,0,0,0,0,0,0,9.94890246708422,0,0,0,0,9.91752148085751,0,9.92552924189088,0,0,0,0,0,0,0,0,9.92269699217457,9.94728528171899,9.90390659417545
138,0,92,9.91304347826087,0.0540956257578529,3,1,0,9.91051762014166,9.91505232249186,0,9.90929041849974,9.91565650972168,9.90810533397545,9.91102185831232,9.91197887057545,9.91386576679274,9.92354030642918,9.90684437386608,9.90889632611882,9.90802558446014,9.90011804496643,0,0,0,0,0,0,9.91911380802423,9.91124907644549,9.91797190041012,9.91375540118213,9.91442119246745,9.91420649852904,9.90536458195584,9.91502706645217,0,9.91218142878657,9.90928165176332,9.91574490973896,9.90404915843894,9.91661619362478,9.91356598686578,0,0,9.91246266858278,9.91854440646689,9.92334208825113,9.91397532612994,9.9187798713144,9.91670742283893,9.90590551236646,0,9.89926261228421,9.91466415112025,9.90231687858109,9.91492408607392,9.91593817709728,9.91699781599085,0,0,9.91163226684741,9.92413995045927,9.91409461755821,9.91440206669591,9.91071262590068,9.90955263355854,0,0,9.9100003125427,9.91254922291225,9.90415897197014,9.91550750778172,0,9.90868673845776,0,9.90957989568812,9.91819154598321,9.9229580228473,9.90811972006455,9.92329320284016,9.91967409928874,9.90200048673736,9.9070927199174,9.90494813296259,9.917162419085,9.91643741880346,0,9.90973915999721,9.91258971048367,0,9.92257075360281,9.91238750976781,0,0,9.90529081402793,9.92362852602596,9.90839767816967,9.9080782463359,9.91673442373416,9.91523340278597,9.91154455623939,9.92388391321261,9.91658457442275,9.92033168808613,9.91103606445911,9.91143548910164,0,9.9084142911479,0,9.91638955781868,0,9.9204367866249,0,0,0,0,0,0,0,0,9.91122892856796,0,9.91345395252829,0,9.9142213617252,0,9.9141949659773,0,9.91342737835997,0,0,0,0,0,0,0,0,9.9201172797634,0,0,0,0,9.90757403477393,0,9.92347146976327,0,0,0,0,0,0,0,0,9.91552588983607,9.9141819407886,9.91997280104337
139,0,92,9.91304347826087,0.0120157574383615,3,1,0,9.91272766276338,9.91276758413783,0,9.91186243957338,9.9141136081733,9.91282398823251,9.91231187558544,9.91377882929483,9.91224216132196,9.9123838192782,9.91164859905532,9.91259761627797,9.91467598036472,9.91154485995294,0,0,0,0,0,0,9.91349682569286,9.91111004038703,9.91310019753231,9.9128712795274,9.91285289462515,9.91367206197619,9.91105912675974,9.9130206263295,0,9.91293194021126,9.91213589705579,9.91007670280644,9.91144751334503,9.91355445382674,9.91376363855497,0,0,9.91150564000301,9.91242264348107,9.91465013761443,9.91307248532906,9.9147332114563,9.91220908622662,9.91450715556912,0,9.91048221351601,9.91398373934787,9.91214667329966,9.9129936822336,9.9130419294024,9.91280762991735,0,0,9.91360388443663,9.91592210661769,9.91208129623535,9.9138016165011,9.91368966164007,9.91271237333097,0,0,9.91273255422433,9.91174055987443,9.91156391208955,9.91367059082181,0,9.91230941066623,0,9.91148201271228,9.91080896725964,9.91506832551409,9.91221094226917,9.91375911467048,9.91411665428416,9.91254523556637,9.91307862650974,9.91257331632624,9.91333841150852,9.91242028427175,0,9.91145966205844,9.91473599269754,0,9.91422172623469,9.91357662797681,0,0,9.91060523630072,9.91357400360556,9.91408814331329,9.91305797849974,9.91410062764613,9.91445455231241,9.91157209008989,9.91492102122854,9.91585421139781,9.91339347451071,9.91283219760229,9.91180255036167,0,9.91371598589925,0,9.91382270919994,0,9.91472318414552,0,0,0,0,0,0,0,0,9.91450329576171,0,9.9141553246583,0,9.91155733732387,0,9.91348957410471,0,9.91401665582412,0,0,0,0,0,0,0,0,9.9145561691168,0,0,0,0,9.91123997520251,0,9.91550766343349,0,0,0,0,0,0,0,0,9.91375503651824,9.9134018399568,9.9154442448898
140,0,92,9.91304347826087,0.00295770253470571,3,1,0,9.91303784710011,9.9128428714911,0,9.91286734335734,9.91329443371665,9.91302169274651,9.91237259383944,9.91312198241939,9.91308374428032,9.91254072265158,9.91306712066529,9.91328040578368,9.91322903885636,9.9133612851367,0,0,0,0,0,0,9.91326066061268,9.91241344911838,9.9130786873494,9.91314581158874,9.91271191276238,9.9130636760363,9.91281146864972,9.91248723416489,0,9.91321901964692,9.91284742285199,9.91231105344803,9.91312613881186,9.91300272867696,9.91314315933824,0,0,9.91254852515047,9.91253998877321,9.91350798693165,9.91332788956297,9.91324906298392,9.91320849800323,9.91373650265657,0,9.91294362648552,9.9131391579346,9.91317479892602,9.91334492334663,9.91264117689931,9.91289422438705,0,0,9.91300398787402,9.91341230809649,9.91272928106951,9.91313896464755,9.91328951169893,9.91310828832326,0,0,9.91296250113305,9.91276411039522,9.91274137304071,9.91319219548705,0,9.9125885871233,0,9.91262826490614,9.91235636449929,9.91341265772472,9.91284683870023,9.91299961268029,9.91315432618074,9.91325460648702,9.91318581707152,9.9132420965012,9.91275963141891,9.91287155058919,0,9.91305154467239,9.9134115802684,0,9.91315559684106,9.91309918543196,0,0,9.91237687511001,9.91259473587685,9.91363453066373,9.91323454091024,9.91320014471004,9.91311504765678,9.9128155107876,9.91310772138059,9.91295901959882,9.91291607657789,9.91272180655476,9.91309491416445,0,9.91349559111425,0,9.91334972221893,0,9.91317925432805,0,0,0,0,0,0,0,0,9.91319251486532,0,9.91339130681509,0,9.91291862609458,0,9.91326687436768,0,9.91281372083342,0,0,0,0,0,0,0,0,9.91347235322928,0,0,0,0,9.91296557534062,0,9.91341648481665,0,0,0,0,0,0,0,0,9.91282047097329,9.91316125421144,9.91365059368292
141,1,92,9.91304347826087,0.000760215779146177,3,1,0,9.91304533640045,9.91299264125187,0,9.91306059394429,9.91304321885874,9.91298844957059,9.91291891727513,9.91297408726276,9.91307346835188,9.91294894164865,9.91309989791617,9.91310271600783,9.91303377946335,9.91319919488539,0,0,0,0,0,0,9.91313334629079,9.91285799882461,9.91309002671141,9.91306437775641,9.912998057803,9.91298871421202,9.91299563837899,9.91292054481193,0,9.91305504402516,9.91298933604963,9.91300526685291,9.91310680904764,9.91303982706299,9.91310598322569,0,0,9.91301519928061,9.9129279109573,9.91308981379642,9.91311465220695,9.91309135681494,9.91317431671145,9.91323228323604,0,9.91306157672282,9.91310619531942,9.91311139279731,9.91310985649005,9.91293077601455,9.91305917560238,0,0,9.91301964273464,9.91307250831346,9.91300360941957,9.91303817827525,9.91301331888207,9.91310949822907,0,0,9.91303685827659,9.91305814356912,9.9129692633169,9.913021974674,0,9.91289268003357,0,9.91309960714585,9.91299804306444,9.91300821139393,9.91292496654872,9.91296350766412,9.91311150605119,9.91301528361141,9.91309333134143,9.9130826646919,9.91294086594725,9.91304248942013,0,9.91307242524545,9.91313799005276,0,9.91304002007274,9.91301990995753,0,0,9.91290886806073,9.91283475564365,9.91310875563444,9.91312074477585,9.91312408627518,9.91309983913126,9.91298524314495,9.91294347305809,9.91287110721287,9.9129321656156,9.91294688920229,9.91318812019266,0,9.9131214400661,0,9.9130435754304,0,9.91302713320587,0,0,0,0,0,0,0,0,9.91305918437868,0,9.91314102837527,0,9.91309544794962,0,9.91311708840311,0,9.91291470595045,0,0,0,0,0,0,0,0,9.91306050504875,0,0,0,0,9.91309737350948,0,9.91314825275061,0,0,0,0,0,0,0,0,9.91300108456645,9.91306785475195,9.9131382190464
142,1,93,10.0537634408602,2.70988469310803,3,1,0,9.91303603153082,9.91303235161124,0,9.91305325901599,9.91303278614917,9.91301426947456,9.9130289676076,10.6037668947946,10.816585242253,9.913037839926,9.91304742026761,9.91304464996174,10.6774853432593,9.9130895167813,0,0,0,0,0,0,9.91306044541324,9.91300287656123,9.91305899267343,9.91303764596897,9.91303808090496,9.91303249732351,9.91302964213535,9.91301979238523,0,10.4540950423345,9.91303988999264,9.91305259976217,9.91304049691717,9.91304491406078,10.4797675584018,0,0,9.91305554633083,9.9130273212231,9.91303825729223,10.6836250340161,10.6119421408874,9.91306268184649,9.91306083263763,0,9.91305126660857,10.9071481421712,10.4160269965282,10.5864253742556,10.5822278635698,9.91305419933403,0,0,9.91304240076708,9.9130259826929,9.91303519902547,9.91303447445655,9.91300762762889,9.91307097079677,0,0,9.91304044124047,9.91306388330582,9.91302991928857,10.7417362230476,0,9.91303242852213,0,9.91308428397361,9.91306005823339,9.91301759357393,9.91300919541339,9.91301234594477,10.7657553665124,10.5750973931861,9.91306192120108,9.91305694633705,9.91302786041808,9.91305068223376,0,9.91304030373777,9.91306990310071,0,9.91303576292955,9.9130283903501,0,0,10.507358602274,9.91299993145186,9.91305899824279,9.91306098388565,9.91307122976171,10.4986813725157,9.91303294526019,9.91301791436195,9.9129907757277,9.91302437651946,10.4853253012911,9.91306869807611,0,9.9130583103707,0,9.91302326577243,0,9.91301862130383,0,0,0,0,0,0,0,0,9.91305628899919,0,9.91306978253769,0,9.91306424500182,0,9.91304979341951,0,9.91302566305887,10.5737059652568,0,0,0,0,0,0,0,9.91302318837565,0,0,0,0,9.9130636322306,0,9.91306331708686,0,0,0,0,0,0,0,0,9.91304442226327,9.91305136004831,9.91303592895547
143,1,94,10.1914893617021,2.74962732032667,3,1,0,10.0446600356725,10.1015910938684,0,10.1320981464317,10.5712042262205,10.0671171539976,10.0204929429902,10.0694047025982,10.1267154898557,10.6434115549804,10.0521982984207,10.1273785903661,10.1163220881023,10.7022179687839,0,0,0,0,0,0,10.0269509983637,10.0894542612765,10.0106030121324,10.8018880647556,9.9913120329634,10.018442920088,10.0849550195765,10.0495556736744,0,10.099050809819,10.0608094044491,9.98175797022094,10.0611455135394,10.8097658432467,10.0525269592288,0,0,10.006672111775,9.96332590190417,9.9502659941707,10.1777098261309,10.2068862679473,10.0109764323079,10.0017836588916,0,9.99977722659174,10.1445130377052,10.5572102945202,10.1080759441668,10.0824029735589,11.0368846515085,0,0,10.027659926058,9.98773147830085,9.95585748120365,9.97424383196636,10.0586724671032,10.5858163097383,0,0,9.98925911681292,9.99401662699395,10.0311827707866,10.0790637778854,0,9.98851245492425,0,9.96759386522967,9.98840543721043,10.1611118227761,10.0416164703825,10.087945172522,10.1497288483269,10.1226151445877,10.6014638423772,10.0816953415952,10.0921898973036,10.448683703978,0,10.0908011896854,10.1625695048306,0,10.7235431249114,10.0560037465146,0,0,10.0792005003346,10.0182953396203,10.0515677778152,10.6725027442862,10.0228123354052,10.0774389576931,9.95950136553411,10.0414709519821,10.0291868322754,10.7525027765315,10.0393491164505,10.1855648130418,0,10.0621485621494,0,10.035445100937,0,9.95686419755211,0,0,0,0,0,0,0,0,11.2511190353371,0,10.0429212556698,0,10.5409437539763,0,10.8714808894617,0,10.7916998812738,10.1019855926314,0,0,0,0,0,0,0,10.0164623995911,10.5671018385692,0,0,0,10.1005793400538,0,10.0510405529683,0,0,0,0,0,0,0,0,10.0386805892662,9.98093470141099,10.6731186779143
144,0,95,10.5052631578947,5.5691956899427,3,1,0,10.1951410671495,10.1373391940119,0,10.1277681890703,10.2428732095565,11.4947884334193,10.0848964546674,11.4137809152929,10.2021826405044,10.2888800036159,10.2086982818844,10.2062811718445,10.1594723844088,10.2115941398506,0,0,0,0,0,0,11.7253883849308,10.0842743708324,11.1836505873361,10.237561164291,10.1854930707341,10.1376939958614,10.1550794831357,10.1288018169473,0,10.1404716786008,10.1508284393953,10.187691298194,11.3099589801102,10.2298048406728,10.1185493323279,0,0,10.2767220085976,10.1677200632135,10.1672558830191,10.2054062197425,10.1165416634594,10.2632068578933,11.6476099990972,0,11.7395105254679,10.1443148500535,10.1674965945378,10.2208116354233,10.1443622039605,10.3232094905672,0,0,10.2700223109637,10.2220442349503,10.3169779655441,11.5299254417265,10.1700476343128,11.2054775848189,0,0,10.1245058821578,10.270189730134,10.2227375899967,11.6224283944468,0,10.0827000014807,0,10.2208398159221,10.2280406286562,10.1315915767897,10.1162909702505,10.1421634027261,11.6879551818533,11.2433881585595,10.3070797682856,11.3525095327828,10.1876739436321,10.2556705970091,0,11.2091670906694,10.2325231775658,0,11.5075739217328,10.2247755468537,0,0,10.1648223941074,10.1980825704174,10.2183684636808,10.2545548203494,10.2549735342957,10.2494824420322,10.0781283012446,10.1676872093792,10.136463152102,10.184570384445,10.1920501389042,11.8789093432937,0,11.3697687397764,0,10.1825209347544,0,11.754040465435,0,0,0,0,0,0,0,0,10.261100581407,0,10.1890980321277,0,11.2685343259777,0,10.2371310384002,0,10.1994107527761,11.3083429321844,0,0,0,11.3200270459468,0,0,0,10.1142809959053,11.1572413302469,0,0,0,10.1414715722149,0,12.2484464736423,0,0,0,0,0,0,0,0,10.2243674320516,10.2024961156909,10.2554434801622
145,0,95,10.5052631578947,1.1770820494578,3,1,0,10.3301196988081,10.3762443413695,0,10.4840273823267,10.4906270979653,10.3653264531809,10.3175789031011,10.4818299140051,10.4911394082446,10.5437257087086,10.5603045022093,10.5154157478434,10.4570097939494,10.5399450564154,0,0,0,0,0,0,10.6638643975813,10.4575052260541,10.5020955632229,10.6057802153499,10.4341926420244,10.4936541730622,10.2873545808895,10.5897806208602,0,10.6227786532791,10.498221492394,10.4550735485243,10.4914811167073,10.5494629687451,10.6977443933377,0,0,10.4258069142122,10.500728532491,10.3263797757112,10.6606728694376,10.6645964463949,10.3166559857537,10.3713631068134,0,10.4274324670536,10.6160543657896,10.568540940581,10.536443376591,10.3432769433042,10.709245300719,0,0,10.4080046581781,10.3892047941573,10.3859641675928,10.6311425232498,10.3794704346071,10.7656262313546,0,0,10.3829442259467,10.6645681241396,10.4573153906307,10.5838533928604,0,10.5158214335379,0,10.6779960831262,10.4286848626125,10.414034333051,10.4949558347999,10.2703321087105,10.6019452500767,10.4452775184523,10.6981446883404,10.6905215969002,10.3342433193056,10.409887881569,0,10.5882531018281,10.3719173830659,0,10.5727474253156,10.4198408003255,0,0,10.6289272380739,10.3546254984602,10.4489783197372,10.5493009291927,10.4664092527021,10.5630754222174,10.4559106540571,10.3484885720842,10.4697294227631,10.3891837771871,10.4106427087118,10.6333633076172,0,10.6123559340383,0,10.4566018848574,0,10.6483883807773,0,0,0,0,0,0,0,0,10.8196624603303,0,10.7056056920417,0,10.4953297154891,0,10.4048720712334,0,10.4153062731363,10.5490060607532,0,0,0,10.4710385915063,0,0,0,10.4398805547857,10.5017714574825,0,0,0,10.5272521430161,0,10.8461739504614,0,0,0,0,0,0,0,0,10.5870582027286,10.4771162423255,10.4279356391403
146,0,95,10.5052631578947,0.257082070605761,3,1,0,10.5130130380024,10.497991365141,0,10.5121892717452,10.5143833548908,10.4620054502836,10.4609775228634,10.5052476367681,10.5540773730417,10.4868366220811,10.5120724231522,10.4877735087153,10.4689769992228,10.506568255751,0,0,0,0,0,0,10.5075697691559,10.5173794770344,10.4890498477943,10.4996415411119,10.5021253446116,10.4818573109218,10.469706540169,10.5281399187564,0,10.5213317510078,10.5617794594243,10.4767973176335,10.4865610464083,10.5020177699428,10.5270361610877,0,0,10.4999547201832,10.5079018446776,10.4612467848076,10.5359895816898,10.519999944881,10.4908006656383,10.4328869808196,0,10.526151032623,10.5216941788462,10.4977960318611,10.4997921853687,10.5111597232767,10.5503748001487,0,0,10.5062993151233,10.4816061636384,10.4801628145245,10.5364168348513,10.4563048943009,10.5047218815667,0,0,10.500707791338,10.5295198522974,10.508857247627,10.5220223714357,0,10.493114126719,0,10.525240714618,10.4953593030722,10.4907204621623,10.5345789830566,10.5271210075942,10.532362894554,10.4845990833695,10.5327818271924,10.5509365115483,10.4626254379663,10.5215413407516,0,10.49838062985,10.5184036234414,0,10.4761159066746,10.5180027291647,0,0,10.5055614629364,10.49169382349,10.517676134036,10.5196531614549,10.5394708529422,10.5111901042548,10.4488349083439,10.5077142993292,10.4844450482178,10.5008457214159,10.5037960498434,10.5233930532115,0,10.5220964200414,0,10.5081659360124,0,10.4803276034718,0,0,0,0,0,0,0,0,10.5477226091378,0,10.5323764694639,0,10.5258326281992,0,10.4742907416619,0,10.4330068316908,10.5534161850548,0,0,0,10.4820958458644,0,0,0,10.4675635100588,10.4876278219793,0,0,0,10.5240835871111,0,10.4912963242225,0,0,0,0,0,0,0,0,10.5302451523047,10.5163242841699,10.4646149810765
147,1,95,10.5052631578947,0.0523425004363235,3,1,0,10.50943622501,10.5035976169101,0,10.5066417879862,10.5043698189352,10.4891671867839,10.5027088515215,10.5053104400332,10.510451011102,10.5065753383979,10.5011865195718,10.4944852259783,10.5070030984228,10.4961860725777,0,0,0,0,0,0,10.5099714250819,10.5166679125818,10.5032327221009,10.5010459349876,10.5090670051951,10.50360568105,10.4983058722918,10.5147333577422,0,10.5099827556601,10.5171868775461,10.5064501302506,10.5014337453196,10.4995415896702,10.5064917678061,0,0,10.5045718021408,10.5017545548684,10.5008489247771,10.5138918694341,10.512901615199,10.5070973746557,10.4875549757561,0,10.5037580900725,10.5058506077917,10.5007641151241,10.4973233948705,10.51466590868,10.509108444525,0,0,10.5007340764029,10.5036637960054,10.5056151324921,10.512440566323,10.5038722863193,10.500810214923,0,0,10.5063271471882,10.5094029068654,10.5108160898164,10.5066506691273,0,10.5040725992432,0,10.5100025086435,10.5100487788794,10.5016965253448,10.5079674780882,10.5025569906366,10.511791373404,10.5063467003705,10.5062892724951,10.5089633003539,10.5065944628388,10.5159734023448,0,10.502177761726,10.5060086660355,0,10.5014148771145,10.5030399454179,0,0,10.5039349885724,10.4999451416431,10.5067592175977,10.5024275529685,10.5057674256213,10.5061350090153,10.5049754468219,10.5080353603643,10.4987993907269,10.5095028358763,10.5045962151108,10.5028239434841,0,10.5089885090918,0,10.5061168474003,0,10.5017504994226,0,0,0,0,0,0,0,0,10.5011691029211,0,10.5088971491221,0,10.5104358825894,0,10.4997869199683,0,10.4991978631375,10.5149870332498,0,0,0,10.5017787789255,0,0,0,10.5036374723746,10.5054729630717,0,0,0,10.507444369503,0,10.4963513204832,0,0,0,0,0,0,0,0,10.50637508316,10.5037775707428,10.4952688815594
148,0,96,10.7395833333333,3.92532335312176,3,1,0,10.5052278368885,10.5062596354063,0,10.5064491128037,10.5060945611242,10.5033558543792,11.7695331672221,10.5056623787985,10.5060222568263,10.506339722724,11.3528995690251,10.50432180035,10.5069247841053,10.5023667326345,0,0,0,0,0,0,10.505544014076,10.5086525716478,10.5046275635184,10.5044404709203,10.5062809591127,10.5044761359891,10.5050767563286,10.5071354969406,0,10.5055536498935,11.16959852676,10.504522885634,10.5053816233148,11.3527462431764,11.1363734007309,0,0,10.5048641335905,11.3910576324515,10.5042087273575,10.5068805157854,10.5062960378767,10.5048626210935,11.4245496442614,0,10.5045204592736,10.5049199262597,11.0448589069156,11.2463029859885,11.2627515544848,10.5062408646574,0,0,10.5042326812895,11.3800752394948,11.5569369491407,11.280364972785,10.5056908802569,10.5036484746091,0,0,10.5057296651166,10.5051407938711,11.3469141159836,10.5057145565094,0,10.505406132174,0,10.5044156877826,11.4139270255334,10.5037094339802,11.4364493916094,10.5049148330647,10.505619728068,10.5049155309308,10.5059719033555,10.5054798027723,10.5061999386092,10.506621519308,0,10.5042902371417,10.5057598683976,0,10.5051363727702,10.5059662829262,0,0,11.1715657973658,11.5665220699707,11.2251446173845,11.1744944398093,11.177071847167,10.5054999183433,10.5056989965082,10.5064201906267,11.6981737115323,11.3266150381368,10.5048594763667,10.5033505946287,0,10.5058288207083,0,10.5034179819448,0,10.5039086131759,0,0,0,0,0,0,0,0,11.7835687679649,0,11.2997627379446,0,10.5049170142664,0,10.50417196451,0,10.5055789535637,10.5068801171627,0,0,0,10.5050545674851,0,0,0,10.5039004617874,10.5064728058608,0,11.1288389532941,0,11.1456879892069,0,11.661917027508,0,0,0,0,0,0,0,0,10.5048418113971,10.5041625198032,10.5029681972385
149,-1,96,10.7395833333333,0.829211687875272,3,1,0,10.6605693773081,10.6399502588364,0,10.7661286078965,10.7849053474353,10.6451998903975,10.8314637271214,10.7729167501882,10.6556601732442,10.6547958431474,10.8377925733786,10.7620239419241,10.6773696779661,10.7070523970279,0,0,0,0,0,0,10.6750781593891,10.7706553711206,10.6455939148725,10.6367383474532,10.6938513819244,10.728393453961,10.9196568713817,10.7212025623076,0,10.7909005337409,10.740943600747,10.8175675575181,10.8116977293255,10.7676367030339,10.7134607629082,0,0,10.8203294871824,10.7616002668366,10.7891984935872,10.7794351203514,10.7127926195692,10.6927997124172,10.6750905263008,0,10.505276161114,10.7702068963818,10.6569286085904,10.730087920221,10.9784613298777,10.6587440254356,0,0,10.7272377067086,10.7497529849499,10.9609896959556,10.6850018320497,10.8695715339796,10.6979143539947,0,0,10.7211560491161,10.8154132598635,10.8392152990449,10.7348889328186,0,10.6653700059452,0,10.6211930536731,10.7394911684485,10.896153224686,10.8196983184049,10.7594582348719,10.6549370151067,10.6624355631948,10.692696288391,10.7103161537763,10.6521878931922,10.7208475403281,0,10.5973510154264,10.7242428706964,0,10.7084189514425,10.6601824787767,0,0,10.7409374105061,10.8118585184942,10.8577805894801,10.7369440376039,10.7639578843112,10.6062309128813,10.8725281797624,10.7199889156803,10.8939242053153,10.7291944025971,10.7369617928824,10.6778335127607,0,10.8286737874596,0,10.7565134174638,0,10.7519515566063,0,0,0,0,0,0,0,0,10.8843888225784,0,10.736416573042,0,10.6884996215571,0,10.6985878868029,0,10.9197537906741,10.7605222305811,0,0,0,10.6992345759653,0,0,0,10.7748973017228,10.6660147896519,0,10.822036087761,0,10.897205451587,0,10.6979034848877,0,0,0,0,0,0,0,0,10.6343541892592,10.8292955338578,10.7728589621859
150,0,95,10.7894736842105,1.26228616269037,3,1,0,10.7197641076267,10.7298542318468,0,11.0572562137036,10.7424067238921,10.7426918440018,10.7768315358301,10.7386325950161,10.7285931470521,11.0289143972492,10.7576402163325,11.0055389981546,11.0916736243627,10.725689672756,0,0,0,0,0,0,10.7178978287092,10.7299552246191,10.7267368297556,10.7181141554484,10.7147140807613,11.0262301308376,10.7750246723836,10.7195910377929,0,10.723458013435,10.9929279696255,10.7683257137246,10.783461700185,10.7409565106637,10.9930564450259,0,0,10.7424245176249,10.7404012723851,10.751203918409,10.7486529523621,10.7271749998153,10.7394404254128,11.1379103876923,0,10.7317315585555,10.7663129271291,10.7297748599275,10.7337306727398,0,10.7491274162389,0,0,11.0739194049389,10.755242939492,10.7535112676934,10.7289344727009,11.1165099231142,10.7395592418155,0,0,10.7653413809889,10.7261374612004,10.735586267248,10.7286580056712,0,10.7065628982922,0,10.7205369752766,10.7173618300485,11.2351550741099,11.1400380044188,10.7440136570792,10.7162953963465,10.7234114218575,10.7428023391292,10.7095511980605,10.7313483388922,10.7327831726915,0,10.7165528559096,10.7490465888431,0,10.7717767404043,10.7111642106028,0,0,10.9897563193108,10.745921497319,10.7396781766078,10.7232619969308,10.7415356030168,10.7148684550784,11.0998087204609,10.7265093301194,10.7248820196233,10.7367933395905,10.7597498240037,10.7226005624785,0,10.7477261081392,0,10.7362632945344,0,10.7170409342836,0,0,0,0,0,0,0,0,10.7727842608913,0,10.7383883123786,0,10.7297870673493,0,10.7313764488681,0,11.1467785830703,10.7482345595905,0,0,0,10.726257611508,0,0,0,10.7592581277109,10.7500649354121,0,10.7373560061871,0,11.0166786390854,0,10.7197059916822,0,0,0,0,0,0,0,0,10.7119482219548,10.7400839222182,10.758339890333
151,0,95,10.7894736842105,0.264881284365753,3,1,0,10.805128373405,10.7752728340878,0,10.8083865285091,10.825415033396,10.8504195457077,10.790043371073,10.7619210647802,10.7880287582894,10.7840466892339,10.7843800448261,10.8442117972614,10.7893450537959,10.8342744466284,0,0,0,0,0,0,10.7477346336971,10.8550393656217,10.8103514115055,10.8010371271442,10.8117662953863,10.7951519412712,10.7856139771168,10.7699820285189,0,10.7702683117142,10.7485295579189,10.7807141668727,10.8581252605816,10.8196084759846,10.8087924064983,0,0,10.7892166875781,10.7769074683147,10.784300744947,10.7534393323789,10.7784914616891,10.8079198317452,10.8260788959742,0,10.8197575221363,10.7650344835761,10.8016381516495,10.8038134403783,0,10.8198383677278,0,0,10.7861319860197,10.8020391585473,10.7982117484113,10.7674349409547,10.7925110634515,10.7647079447846,0,0,10.8641354019361,10.7574356359573,10.8042389207093,10.7911510337352,0,10.7514175079798,0,10.7743791659997,10.7328285839399,10.8511246955489,10.7950258241302,10.7640414228066,10.7744789046205,10.827129289602,10.8101425786777,10.7913500219186,10.7843859019953,10.7522500367697,0,10.7821106688318,10.7815393313088,0,10.7758734297819,10.7655685488876,0,0,10.791803130002,10.8051748375537,10.770760769623,10.7942925737607,10.7608789098259,10.7677584167767,10.8048043427547,10.7808305864964,10.7856553024326,10.7646465346358,10.7899664737876,10.7708004679108,0,10.7765394557671,0,10.8037811952824,0,10.7870308222535,0,0,0,0,0,0,0,0,10.766379904559,0,10.7529543813544,0,10.7754356263843,0,10.8157391108522,0,10.7818852814375,10.7528666804504,0,0,0,10.7357004776944,0,0,0,10.8143143842508,10.7829855168735,0,10.7584192718963,0,10.7866395727177,0,10.7576592222351,0,0,0,0,0,0,0,0,10.8224100850268,10.7757235219745,10.8086069608066
152,0,95,10.7894736842105,0.066548949402355,3,1,0,10.8023204348166,10.7885410334447,0,10.7844773335948,10.7915591910039,10.7949168370994,10.7759816362308,10.7923950452624,10.7868623159611,10.7912965768463,10.7953705312892,10.7968751933429,10.7836302010783,10.8022227763022,0,0,0,0,0,0,10.7811494196393,10.7986133592453,10.7944589017062,10.7963847290354,10.7892080265017,10.7880599659211,10.7963560180274,10.7914916584606,0,10.7846064029611,10.7820035592868,10.801180635226,10.7854345919247,10.7841972696738,10.7843633894929,0,0,10.7960974586705,10.7956127965728,10.7773712486306,10.7885223942254,10.7826484747445,10.7959459224401,10.8009010062981,0,10.7942660108697,10.7890289886101,10.7919778799389,10.7916549920194,0,10.7859995040695,0,0,10.7906626188035,10.7905539749511,10.7930946992835,10.7801557336048,10.7871697825996,10.7863458516374,0,0,10.7916247303343,10.7923961072718,10.7869917208279,10.7735692337392,0,10.7920719886776,0,10.8059481938405,10.7878518168161,10.7956397673972,10.7843107022245,10.7800216787459,10.788345850152,10.7847710170061,10.7855523740992,10.7853422285289,10.7884679926065,10.7953896505401,0,10.794856076692,10.7931926993292,0,10.7780780889528,10.784172856598,0,0,10.7934580085928,10.7935696993587,10.7811170022113,10.7979616650483,10.7921779055144,10.7894328354842,10.7840195895028,10.7988943005215,10.7896444887257,10.7853548393596,10.7946885016963,10.7942409705687,0,10.7857057250608,0,10.8010509289938,0,10.7845175889321,0,0,0,0,0,0,0,0,10.7737287550344,0,10.7777926527034,0,10.7870767152132,0,10.798361806403,0,10.7865163735687,10.7692510678072,0,0,0,10.7915859397492,0,0,0,10.7874243897337,10.7916491342282,0,10.7846883081686,0,10.7926604544028,0,10.7883134375846,0,0,0,0,0,0,0,0,10.7918631233661,10.7868367168495,10.7967081625951
153,-1,95,10.7894736842105,0.0148743219843601,3,1,0,10.7908415760016,10.7913432578677,0,10.789731134965,10.7891626362849,10.7911110750753,10.7881929767403,10.7894611721777,10.7880917629045,10.7915577281926,10.7895501997195,10.789331085051,10.7902866359271,10.7910903719973,0,0,0,0,0,0,10.788151564114,10.7883846398861,10.789056743963,10.790032866025,10.789482804285,10.7903617833875,10.7892270698966,10.789507830331,0,10.787433797553,10.7881701405976,10.7900918697573,10.7870012136532,10.7890704579305,10.787814402535,0,0,10.788770936374,10.7930237575036,10.7882494780986,10.7869846533704,10.7897066493215,10.7904754802047,10.7916992742301,0,10.7889930739719,10.7887096657367,10.7891107939291,10.7889582627011,0,10.7888560903341,0,0,10.7913640147306,10.7888314996108,10.7914388451009,10.7879907670968,10.7895778523807,10.7902041257601,0,0,10.7886492529853,10.7867352069356,10.7881486987523,10.7849471952895,0,10.7920032446634,0,10.7929421598601,10.7928172591755,10.7896381402879,10.7884579455705,10.7889550724156,10.7885186082228,10.78756141481,10.7876046619051,10.7891000932686,10.7903961035962,10.7901675393758,0,10.7909345100607,10.7902692685147,0,10.7886389889453,10.7887214919103,0,0,10.7905448702246,10.791057054624,10.7885314623154,10.7893903133733,10.7886814020205,10.7888398765439,10.7889944006799,10.7929258128545,10.7892804152505,10.7902962089947,10.792178022508,10.7895005262421,0,10.7877360829036,0,10.7901390728959,0,10.7890854598867,0,0,0,0,0,0,0,0,10.7870623551714,0,10.7882314539982,0,10.7878968917101,0,10.7932500602237,0,10.7904378563897,10.7880847676376,0,0,0,10.7919508186157,0,0,0,10.7892722657873,10.7894080800486,0,10.7885645634237,0,10.7888849588297,0,10.7896969074296,0,0,0,0,0,0,0,0,10.7915012245391,10.7895918770784,10.7902012556818
154,-1,94,10.7978723404255,0.194987021822331,3,1,0,0,10.8331814374417,0,10.7893935570064,10.7893641298307,10.8462519236003,10.788990278608,10.78962829642,10.7894147912213,10.7897363139013,10.7893907153465,10.7893531026833,10.7896459838641,10.7894922160635,0,0,0,0,0,0,10.7892283983048,10.789070113314,10.7893550809257,10.7893230209303,10.7895512510655,10.7898144777914,10.7888143470919,10.7893590186102,0,10.7893782555255,10.7891389951302,10.7891616973501,10.7890520277047,10.7896444564256,10.7890709144483,0,0,10.7892659603656,10.7901203366678,10.8503408559127,10.7885667851683,10.8408759954207,10.7894677327017,10.7899247368251,0,10.7894018580047,10.7892099014443,10.7894434644862,10.7899262754151,0,10.7890204589458,0,0,10.7901318762715,10.7896027848141,10.7899048520051,10.789256946367,10.7897078666346,10.828952682218,0,0,10.7890012988498,10.7889614832854,10.7892407960549,10.7892943427197,0,10.790056942928,0,10.7892213647159,10.8467480252245,10.7896165304276,10.7895458820328,10.7894543689042,10.7893309964736,10.7895768618408,10.7890506437449,10.8351834839685,10.8486661256335,10.8251280624201,0,10.8314166825016,10.7894129151759,0,10.7896105215309,10.7895005631808,0,0,10.7896605491033,10.7894609747668,10.7894887917197,10.7890057190767,10.7890045356459,10.7892517247069,10.7896443215859,10.7900588287726,10.7902070964315,10.8414516560294,10.7899439262583,10.7892915274662,0,10.789161009152,0,10.7900065059282,0,10.7901456952592,0,0,0,0,0,0,0,0,10.7892046609959,0,10.7891254962915,0,10.7892039348065,0,10.8542647934586,0,10.8557848354727,10.7894439454264,0,0,0,10.8352508879473,0,0,0,10.7896504441143,10.8274420822733,0,10.7891899860387,0,10.7889466407861,0,10.863990930831,0,0,0,0,0,0,0,0,10.7897206558439,10.7892270852766,10.7898544990667
155,0,93,10.8172043010753,0.458810973106216,3,1,0,0,10.7962088502916,0,10.7987307154457,10.7980451228766,10.8006967236112,10.9837656515209,10.9093461037902,10.7983891748106,10.8053976207088,10.7959567746878,10.7932516375677,10.7942670572593,10.7971129381008,0,0,0,0,0,0,10.7950919715909,10.7920971862956,10.7967718969344,10.7943382749162,10.7976088370244,10.7993292636707,10.9982409636372,10.7949283248029,0,10.7990610355716,10.7977994069324,10.7893282338126,10.9093630634876,10.8026051316016,10.7956181281176,0,0,10.9004304966293,10.7979015262217,10.8022136218217,10.7917894439581,10.7999228842973,10.796880046361,10.7955940880565,0,10.7976070998768,10.7894578890022,10.8739152883644,10.8002490111187,0,10.7976420224288,0,0,10.8038752598725,10.791625945277,10.7974770622256,10.798726304934,10.8005061663779,10.7953729741074,0,0,10.7931875790069,10.7961218197621,0,10.7999707871012,0,10.795686960413,0,10.796133038939,10.8007658191676,10.7997512409474,10.9342853920584,10.8024221513104,10.7997837782189,10.7939249738032,10.7984667568981,10.79863509771,10.7996271015067,10.8814465109169,0,10.9039678771701,10.7936071910576,0,10.9218735490506,10.8857795787094,0,0,10.9019859010809,10.7987090046767,10.7944174608052,10.7912763436633,10.7955745014206,10.7981950942898,10.7956370572798,10.7894787696626,10.8037112983654,10.8018522527117,10.7956317578898,10.7921850495069,0,10.796943176179,0,10.8032097154303,0,10.8110034901064,0,0,0,0,0,0,0,0,10.804245973425,0,10.797351209657,0,10.8017680509486,0,10.7959226783325,0,10.9737255521581,10.8026723369022,0,0,0,10.8035558849436,0,0,0,10.7944963632758,10.8028874945816,0,10.8824115655308,0,10.79494016224,0,10.8079435526593,0,0,0,0,0,0,0,0,10.9254309230546,10.8795659089573,10.7993659649293
156,0,93,10.8172043010753,0.100469083389758,3,1,0,0,10.8053779218007,0,10.819242116489,10.8085739651241,10.8206727259691,10.8544735415914,10.82001238422,10.8115041437204,10.8119093792673,10.812637267653,10.8162082814903,10.8180924243412,10.809987257176,0,0,0,0,0,0,10.8084561265597,10.8340061280158,10.82484746498,10.8152760397248,10.8174976680227,10.8229355326231,10.8210484931505,10.8093888723908,0,10.806112029482,10.8175081785211,10.820593803841,10.8135416538939,10.8250122159175,10.8103002736733,0,0,10.8129438801249,10.8420848514998,10.8301159163102,10.8085300176569,10.8181149215894,10.8103309854508,10.8122546651569,0,10.8037180924056,10.8096539086285,10.8147875872488,10.817909356908,0,10.815242170459,0,0,10.797304934982,10.8174529744906,10.8246182027879,10.8114616453389,10.8240677929959,10.8257341735492,0,0,10.8202456876879,10.8341385792486,0,10.8415485192244,0,10.8281892112852,0,10.8033558257045,10.8276090898744,10.8260430379923,10.8279990740801,10.8276166400535,10.8119882041778,10.8160066284416,10.8172304692503,10.8072680883744,10.810589808206,10.8147814426219,0,10.8146769741105,10.803255698909,0,10.8434298480786,10.8200275893386,0,0,10.8329193622516,10.8362930964802,10.8091784825299,10.8127155261357,10.8049892525471,10.8145473463783,10.8153112558907,10.8069125768746,10.8253019500625,10.8202394494604,10.8244138220567,10.8161302784239,0,10.8129501855074,0,10.8160916210948,0,10.8004230463536,0,0,0,0,0,0,0,0,10.8293921725047,0,10.8101656644707,0,10.8176025163382,0,10.8021221397249,0,10.8412972219455,10.806063757245,0,0,0,10.8081966022684,0,0,0,10.8335506906541,10.8104934700852,0,10.8122951364152,0,10.8185916367253,0,10.8219316267003,0,0,0,0,0,0,0,0,10.8237282417991,10.8135386186605,10.823169809561
157,1,93,10.8172043010753,0.0197911369492192,3,1,0,0,10.8162936176715,0,10.8175676093426,10.8172419871229,10.8210396479898,10.8188609470404,10.8176528054378,10.8135463234492,10.8138437505009,10.8186695232583,10.8164995323199,10.8157287843439,10.8162046480198,0,0,0,0,0,0,10.8151290261692,10.8178680535236,10.8159135865796,10.8173950477886,10.8178080136333,10.8174986352315,10.8193028829161,10.8203237851763,0,10.815386429544,10.8170793536524,10.8155007338498,10.8169666576054,10.8172752289273,10.8151835195467,0,0,10.8165756517852,10.8168546792911,10.8177942553041,10.817101238086,10.8168593766299,10.8138306284342,10.8166588151003,0,10.8163252934057,10.8186848662214,10.8150405774718,10.8160390203022,0,10.8171906934117,0,0,10.8148796493835,10.8176425564274,10.8154123444728,10.8167721216379,10.8177705929835,10.8185348890564,0,0,10.8186089202822,10.8181266761009,0,10.8220932644586,0,10.81852490581,0,10.815441566478,10.8137422846407,10.8231445060197,10.8230366332066,10.8188237863135,10.8154815047937,10.8186950234341,10.818028559389,10.8184419555649,10.8172004286113,10.8168564533947,0,10.816446469081,10.8167077212233,0,10.817762027958,10.8177883500272,0,0,10.8175275388681,10.8211266410593,10.8148518615018,10.8185418247196,10.8183177877838,10.8161357934001,10.8163641127154,10.8173037069534,10.8211438068136,10.8148756904834,10.8193275411043,10.8168711528777,0,10.8152278029245,0,10.8199102030106,0,10.8143766970832,0,0,0,0,0,0,0,0,10.8218111993276,0,10.8180763690628,0,10.8175104266272,0,10.817900723781,0,10.8216175412802,10.8146975224909,0,0,0,10.8152773245783,0,0,0,10.819738677181,10.8157609183091,0,10.8160027805983,0,10.8156723509918,0,10.8189958535312,0,0,0,0,0,0,0,0,10.8140845958578,10.8165312996818,10.8195501784193
158,0,94,10.9574468085106,4.18111919260131,3,1,0,0,10.8170102151614,0,10.8167677875907,10.8174907712059,10.8175546435725,10.8169163994264,10.8171381505207,10.8171120377666,10.817089677494,10.8172460186108,10.8171206174786,10.8164654573229,10.8169410678863,0,0,0,0,0,0,10.8173366669794,10.8169452856324,10.8170527614059,10.8176348263962,12.087856559937,10.8172335865128,10.8171410154135,10.8174100151024,0,10.8176709630737,10.8173805265671,10.8163499901508,10.8170180160726,10.8171396001065,10.8166962031169,0,0,10.8167272683815,10.817387375366,10.8172304628398,10.8172588940021,10.8175649996026,10.817399935003,10.8172580358317,0,10.8175860650901,10.8167737140438,10.8169953038895,10.816678859292,0,10.816895820486,0,0,10.8171567791734,10.8168716461146,12.8241658597906,10.8170565875821,10.8170399849978,10.8173892647638,0,0,10.8172468546028,10.8170255831733,0,10.817500413422,0,10.8173753644513,0,10.8174002439223,12.710263994931,10.8188897752951,10.8176224052541,10.8177553461164,10.8165808691712,10.8173232186813,10.8169989486087,10.8176537609339,10.816861558205,10.8170102510012,0,10.8178630939945,10.8168331120468,0,10.8169905628637,12.0492894168833,0,0,12.3327159583377,10.8173378329544,10.8172658496462,10.8171658151827,10.817414694355,10.8168122021704,10.8171435824869,10.8172687463384,10.8163919769241,10.8174121407974,10.81725722577,10.8173748644484,0,10.8172883050335,0,10.8183602373118,0,10.8170766638125,0,0,0,0,0,0,0,0,10.8170818459766,0,10.8177596362065,0,10.8172620754276,0,10.8178134076635,0,10.8174618226517,10.8165977342838,0,0,0,10.8176837558094,0,0,0,10.8181087382161,12.1433457256326,12.8138517645211,10.8172698367951,0,10.816725275342,0,10.8172993988891,0,0,0,0,0,0,0,0,10.8160860189009,10.817526104419,10.8174819462689
159,0,94,10.9574468085106,1.15526838827887,3,1,0,0,10.9083173323412,0,10.9030678459144,10.9853586883846,10.954080785248,10.9818165265801,10.9032861715825,10.9273544537277,10.8995592165256,10.9168206078424,10.8171330639334,11.0758650400692,10.8904630482502,0,0,0,0,0,0,10.9752812816203,11.0618936366087,10.9819556585286,11.0999051116166,11.2166587868294,10.9496176040955,10.8169581339226,10.9193167346343,0,10.9618994454668,11.0808943660987,11.0063365461335,10.915270575441,11.1373151812302,10.8172503403509,0,0,10.9940843921171,11.0483062439395,11.1148925155201,10.8171360801394,10.9437109121864,10.8173305314461,10.8172661633841,0,10.9106004614682,10.9493561022414,10.8763707410991,10.8950852516324,0,11.0639934127451,0,0,10.9279514420764,10.8171956159063,11.2126870948935,10.8172939815376,10.8171101065786,10.8872124031836,0,0,10.8172089535438,10.8171332959394,0,11.0939394663728,0,10.8172112328901,0,10.8173062851217,11.1956683184982,10.9959154220498,10.8172605527539,11.0054266659593,10.9453202341455,10.935492196189,10.9593989065918,10.8172290657949,10.9363075915274,10.9618122862708,0,10.8943854433569,10.9147308978454,0,11.2712888477829,11.150202055417,0,0,11.1979842258296,10.9673344042029,10.8170887855845,10.8855883250353,10.886076493377,10.8172415828804,11.1824260663184,10.817211293017,11.1273602480944,10.9999458516843,10.9915003232103,10.817295455188,0,10.8937475896475,0,10.9019290717298,0,10.9498837083918,0,0,0,0,0,0,0,0,11.1047141249799,0,10.8172457043579,0,11.049038135225,0,10.929652555315,0,11.1014382117928,10.9942764204687,0,0,0,10.9758914023611,0,0,0,10.9667237602273,11.0691810323993,11.3184719759208,10.9497677696463,0,10.8957485257433,0,10.8172707315619,0,0,0,0,0,0,0,0,10.8170801844807,10.8938764600125,11.0016379297785
160,1,94,10.9574468085106,0.290398274853044,3,1,0,0,10.9360031487585,0,10.9208979811483,10.9286624266214,10.9763723009101,10.9901245339626,10.9686696862752,10.9551100795684,10.9441091829128,10.9257472466699,10.9023972493048,10.9602308448014,10.9350884367964,0,0,0,0,0,0,10.9500808337645,10.9808752893654,10.9530331020175,11.0242995792175,11.0214408494986,10.9368387230996,10.9299099962569,10.984996644039,0,10.9391285883396,10.9903575365173,10.9311793799804,10.9461875614072,11.009401389375,10.9518082206067,0,0,10.9895258925062,10.9504815012249,11.0120378803817,10.9276318402613,10.9568975827656,10.9036132164033,10.9156709822114,0,10.9505457429665,10.9632859839657,10.9234601355422,10.9315784443439,0,10.9920131292781,0,0,10.950196587671,10.9626431729865,11.0102625466808,10.9609649463497,10.9134831522036,10.9336815921104,0,0,10.9290823810414,10.9273732295218,0,10.9904577715029,0,10.9173831939753,0,10.8969003430479,10.9801469717657,10.9721177291601,10.9278470331764,10.9705395381193,10.9716339984639,10.9772152453552,10.9992952672019,10.9338056889686,10.9604260582905,10.94133813958,0,10.9498452461764,10.9295111821858,0,11.0121947521523,11.0157277051567,0,0,10.9930130037003,10.9513687588286,10.942325806317,10.9668805460188,10.9804932959426,10.947228726095,11.0033863673002,10.9215389888251,11.0017803319755,10.9705262279589,10.9471956347605,10.944569255106,0,10.9586630751089,0,10.9466003012567,0,10.9391818773436,0,0,0,0,0,0,0,0,11.0019319756263,0,10.9314406399171,0,10.9717864459282,0,10.9553216997179,0,10.9926659293962,10.9382973193006,0,0,0,10.9610429152125,0,0,0,10.9468646387514,10.9840089329251,11.0123932891198,10.945711338087,0,10.9209248504719,0,10.9790425298065,0,0,0,0,0,0,0,0,10.9181995085597,10.9339885639515,10.9453370637781
161,0,95,11.2315789473684,5.11722093617487,3,1,0,0,10.9485679514077,0,10.9464383447922,12.0865255367893,10.9562057017656,10.9701650516845,10.9581321144781,10.9572370937461,10.9503512452445,10.9485965656468,10.9440046842526,12.3335717099518,10.949380203838,0,0,0,0,0,0,10.9600562524162,10.9625790963833,11.9004368884606,10.9730487054942,10.9710373606832,10.9545266201015,10.959067947464,10.9608166331763,0,10.9563074945797,12.0103903914019,10.947047412123,10.9563499524329,10.9680597573774,10.9545064354673,0,0,12.1246733074464,10.9561958402884,12.4934048527149,10.9589871608562,10.9593653563677,12.1887936335528,12.4530451319396,0,10.9616787302802,10.9525476688365,10.9488159474209,10.9491509710998,0,10.9632109607633,0,0,10.9592863462242,12.2503580164417,12.3037756548238,10.9610941268096,10.9531827413017,11.9908596891644,0,0,10.946837429653,10.9514747740396,0,10.9627917162772,0,10.9484637526958,0,10.9425920800862,12.2266852533461,10.9641004469205,10.9471426716128,10.9607795464079,10.9666122299159,10.9596033031817,10.9687696680416,10.9539235034055,10.9550570343899,10.9556514948225,0,12.0911269476328,10.9469046814005,0,10.9706114901908,11.8067061097039,0,0,10.9587539513233,12.5320623554142,10.9571273842362,11.9733172067313,10.9638191765664,10.9610989763834,10.9672201205872,10.9463879230758,10.965225496926,10.9625720767209,11.9719899103844,10.9545240444967,12.0445549815654,10.9657712528809,0,10.9548225678926,0,10.9510012566931,0,0,0,0,0,0,0,0,10.9694545133928,0,10.9553685324656,0,10.9637402550688,0,12.5811587269878,0,10.9726334527639,10.9497685077437,0,0,0,10.9593578663811,0,0,0,10.9567156728849,10.9611400045412,10.9630857840122,10.9540927988477,0,10.9521343969269,0,12.8600982898662,0,0,0,0,0,0,0,0,10.9522987467357,10.9595151654843,10.9523581260486
162,0,95,11.2315789473684,1.13820477362148,3,1,0,0,11.0774811720026,0,11.0868309529227,11.3509453221026,11.1158009668727,11.5588109973688,11.3430787908569,11.1160468222419,11.2201361034049,11.1656123466915,11.3772355036627,11.4211564993104,11.2639095339761,0,0,0,0,0,0,11.2999507580983,11.0726957532653,11.1622748108121,11.1252638943681,11.3094224391392,11.171128161387,11.0807000307199,11.3940000501807,0,11.3172344475428,11.4235122721395,11.0892056959705,11.1968165101684,11.2093106696181,11.2315214069586,0,0,11.2499260399476,11.3077908458474,11.4633224318671,11.251059092913,11.2356498927069,11.2582830840718,11.2560890172608,0,11.0455017100202,11.140420496683,11.3070693192312,11.246620637254,0,10.9599203054924,0,0,11.2726540062901,11.3704994702172,11.1648603027392,11.1797509575275,11.3850776527873,11.3130633570247,0,0,11.2008187919677,11.0405972609088,0,11.2135510500458,0,11.1243990470919,0,11.1618764648417,11.2231012452373,11.3440347354325,11.1428040035318,11.1838607642394,11.3167569406618,11.2139254293998,11.2550610619814,11.2270410976047,11.1991114431871,11.0699573935081,0,11.2793347266441,11.1492719227009,0,11.276287267037,11.2615663826247,0,0,11.2279396718567,11.2547597126975,11.328185824296,11.2783424998615,11.1944403775602,11.1857832542542,11.4640853355544,11.3198798911492,11.2659539368003,11.1594656982611,11.4150333925311,10.9565889712208,11.173904223128,11.0135153891978,0,11.1485065249861,0,11.2938904599103,0,0,0,0,0,0,0,0,11.255166283163,0,11.1700385891069,0,11.1980130177071,0,11.3211511671542,0,11.4567260225773,11.2614777467985,0,0,0,11.3234191472715,0,0,0,11.3569178488242,11.1520433818375,11.0278389489555,11.1087390009783,0,11.1537905259449,0,11.4247858602899,0,0,0,0,0,0,0,0,11.0343210645014,11.2101583830408,11.2180207211641
163,0,95,11.2315789473684,0.248713955203243,3,1,0,0,11.2430608488439,0,11.2161068454545,11.2399350741092,11.247910202422,11.2779333707464,11.2564462638507,11.2301183370017,11.2110130701409,11.2361395416796,11.2654019444922,11.2444109027571,11.2619976496521,0,0,0,0,0,0,11.235296861707,11.2028391678856,11.2217896807708,11.2305336864927,11.2314029754748,11.2056815391812,11.2370882142553,11.2233199980859,0,11.2339927263995,11.2561535870213,11.1785271352303,11.2708144184493,11.2143133301154,11.2264498908747,0,0,11.2350629859241,11.2165048750402,11.2555053245793,11.2316576885026,11.241237071899,11.2268753189907,11.2799124644389,0,11.251131547577,11.2192468679926,11.2515451803261,11.2569248434857,0,11.2106478754678,0,0,11.1906544024123,11.2452262396964,11.1646293160858,11.211504015269,11.2909735845143,11.2279257975975,0,0,11.241668289221,11.2226144499833,0,11.2526755514754,0,11.2469180255551,0,11.2053314297552,11.1907873013159,11.2777337574402,11.2080742997206,11.2708884446774,11.237436561154,11.2657748936909,11.2376786897057,11.2585018754161,11.2064585885389,11.2078318838541,0,11.2317224075412,11.2329763676182,0,11.2323289606232,11.2186938299868,0,0,11.202517758684,11.1882498964812,11.2526853295665,11.2242783685546,11.2312684896939,11.1989863875481,11.2413993107464,11.2459714174883,11.1880621946044,11.2409646977093,11.2334742145002,11.2374118247607,11.2586065725687,11.2271112180909,0,11.2288395468728,0,11.2148997791345,0,0,0,0,0,0,0,0,11.2180008246115,0,11.2210961940339,0,11.2217324753687,0,11.2215793361461,0,11.2636560733198,11.2021459312452,0,0,0,11.2657956901167,0,0,0,11.2562736483012,11.2207928193062,11.1372117371876,11.2218265925047,0,11.2367299757177,0,11.2292291764883,0,0,0,0,0,0,0,0,11.2118131747888,11.2277556576541,11.263353662721
164,0,95,11.2315789473684,0.0637429985905541,3,1,0,0,11.2350885693105,0,11.2349754183506,11.229708136877,11.2314299982136,11.2299398573733,11.2251656120595,11.2318416709162,11.2296838457316,11.2353456419074,11.2381674008844,11.2303954917078,11.2428611850861,0,0,0,0,0,0,11.2296260389431,11.2233811641404,11.2373667396483,11.2333872370961,11.2209595530711,11.2318025693499,11.2376366402108,11.2273979442994,0,11.2268766076096,11.2299583247098,11.2302817809531,11.2383771892809,11.2297174388737,11.2284431696688,0,0,11.2330415278068,11.2287023998266,11.2295586325228,11.229845749545,11.230743703849,11.2387742314083,11.2488504072627,0,11.2420462054956,11.2272974557487,11.2386810322123,11.2339805308925,0,11.2291535130377,0,0,11.2233113732756,11.2342284426274,11.2125097905611,11.2336173541352,11.2453600349313,11.2385082019741,0,0,11.232015141398,11.2365304521916,0,11.2302604626972,0,11.2306873787375,0,11.2375426056092,11.222540847232,11.2323767559508,11.2266955399059,11.2290180912863,11.230246327527,11.238752426043,11.2366015071903,11.2382168545715,11.2244072122309,11.2299355950612,0,11.2406075880569,11.2306346590007,0,11.2268872812125,11.2238194577562,0,0,11.220876581914,11.2253390927354,11.2293211441971,11.2359888942723,11.2321779359898,11.233521565021,11.2307461398034,11.2246182053378,11.2183459559332,11.2279579096095,11.2244452765565,11.2445029400476,11.2437657786188,11.2328637453701,0,11.2367792834139,0,11.2297925720855,0,0,0,0,0,0,0,0,11.2306399008541,0,11.2309295742677,0,11.2310342846074,0,11.2394849403544,0,11.230048549917,11.2223750060697,0,0,0,11.2324212546543,0,0,0,11.2286982361504,11.2247631127981,11.2114658275102,11.2318650524743,0,11.2352292495951,0,11.2412023783906,0,0,0,0,0,0,0,0,11.2300323660233,11.2296565813071,11.2435800949925
165,-1,95,11.2315789473684,0.0153541846275039,3,1,0,0,11.2311087167244,0,11.2334841626476,11.2326261685407,11.2318009789993,11.2306076856434,11.2302440059944,11.2307718533488,11.2319329776625,11.2333246560627,11.2342347642499,11.2314061392008,11.2343208762933,0,0,0,0,0,0,11.2317162115597,11.2289705383805,11.2326539370535,11.2300665428979,11.2289636689307,11.2325576572741,11.2327182371802,11.2308505454931,0,11.2303772808169,11.2306852761469,11.2315987046927,11.2309923555867,11.231487884094,11.2325339156879,0,0,11.2322321699093,11.2329169139952,11.2294432126006,11.2314713529936,11.2309880737471,11.2349144700399,11.2344103419496,0,11.2334685611859,11.2302166198024,11.2328535528863,11.2317904601179,0,11.2296347623052,0,0,11.2317893518914,11.2308982812013,11.2286681178043,11.2315151257307,11.2317086177121,11.2339160589105,0,0,11.2315398502273,11.233393078854,0,11.2292883986223,0,11.2322505663538,0,11.2355641153044,11.2312539003815,11.2296649251551,11.2322415941432,11.2300283849237,11.2324521990712,11.2310034411568,11.2319257669422,11.2340543577588,11.2298651273036,11.2316084470542,0,11.2338155075046,11.2320485235035,0,11.227999481159,11.2294938915179,0,0,11.230485854239,11.2311415906864,11.2310667481812,11.2329888862473,11.2323608671639,11.2326081757763,11.2310660820359,11.2304509681311,11.2286737246918,11.2292595840144,11.2311821882415,11.233563742486,11.2336851465987,11.2311784359762,0,11.2317766910549,0,11.231964262812,0,0,0,0,0,0,0,0,11.2306303877187,0,11.2324956789685,0,11.2314364258573,0,11.2327958767648,0,11.2306867429777,11.2309551085026,0,0,0,11.2304554582139,0,0,0,11.2293940466053,11.2293262585727,11.2274988160525,11.2317069626035,0,11.2324688724127,0,11.2342954189242,0,0,0,0,0,0,0,0,11.2320343580482,11.2321009051939,11.2317817128816
166,0,94,11.2872340425532,1.24797664514027,3,1,0,0,11.2314896491484,0,11.2319498528481,11.23166604607,11.5939296888053,11.2313495277561,11.2316324055937,11.2314503827579,11.2319009288526,11.2320893787535,11.4863658249674,11.2318645040076,11.4934416993426,0,0,0,0,0,0,11.2315039197631,11.2311405019563,0,11.2307997841484,11.2310692488572,11.2319117748608,11.231570895916,11.549085941494,0,11.2315645155641,11.2315038175036,11.2315253343531,11.2312413784126,11.2313509772501,11.4754210855686,0,0,11.2319889139604,11.2319529529908,11.2311965509905,11.2315039202227,11.5652675636618,11.2321173450012,11.2319527780705,0,11.2316114824891,11.6495871286701,11.2317284199853,11.2315754628042,0,11.2311083466789,0,0,11.5715404310506,11.2313084772485,11.231356487181,11.2314079775237,11.2314587128879,11.2320151394304,0,0,11.4817811559666,11.2318280430288,0,11.23117680324,0,11.2322943870926,0,11.7027654925262,11.2317417849819,11.2315152120895,11.2320903867335,11.2312390857905,11.56526248729,11.2313099048024,11.2312609164885,11.2319851864887,11.2313854421109,11.2317689118957,0,11.231790415005,11.2317960495941,0,11.2306604950848,11.2308759218543,0,0,11.4776126845361,11.2315536280619,11.231722699005,11.2315160999331,11.4747738365936,11.4788012746289,11.570136112938,11.2317355721165,11.6793916452995,11.2312193782487,11.231911041472,11.2314912442525,11.2316691643917,11.2315863444085,0,11.2315670216613,0,11.2317478454882,0,0,0,0,0,0,0,0,11.2311562335649,0,11.2316449906712,0,11.2314459996566,0,11.2313836015112,0,11.2316749526435,11.4948528404575,0,0,0,11.2313144150801,0,0,0,11.5688155502134,11.2310952907842,11.2309312069648,11.2315213407566,0,11.231933376825,0,11.2314308710225,0,0,0,0,0,0,0,0,11.2320022554001,11.231706703302,11.2313521515706
167,0,94,11.2872340425532,0.260911413003004,3,1,0,0,11.3314148854377,0,11.256624797421,11.2825883812406,11.2980627464325,11.2700062453453,11.2840543380042,11.302167499074,11.2824421048926,11.2966811912654,11.2740044602884,11.3109291728366,11.3352734885617,0,0,0,0,0,0,11.2675430520786,11.2838459342999,0,11.2865241194744,11.2602060537587,11.2745243025228,11.3329207240832,11.2684165684342,0,11.2828231206119,11.2647736174767,11.2607502945408,11.279878628699,11.291634759167,11.3259881349791,0,0,11.2745706565854,11.2707393663365,11.2824455209118,11.2747227691024,11.3482516676141,11.265553727795,11.3169238096902,0,11.30674728558,11.316055261424,11.2829579051796,11.2894746417335,0,11.3483312414438,0,0,11.2911045325358,11.2584202432664,11.2851197124635,11.2423546306269,11.244790640506,11.2405922180203,0,0,11.3117365689746,11.2479392279968,0,11.2937063397234,0,11.3478601656636,0,11.3453574781742,11.2782814929533,11.3390010323954,11.2474551382649,11.2900082075119,11.331511900283,11.3247011143654,11.2608883693248,11.3070432084505,11.2598588782681,11.2572619376793,0,11.2740217451392,11.3202632978235,0,11.2704490953665,11.2742683535026,0,0,11.2955629559921,11.2696529494077,11.2794693489968,11.2626424903017,11.2993924253769,11.2539138048887,11.2639684267577,11.3041751216118,11.3008790360059,11.308792656109,11.284835903556,11.3132339144736,11.3454630848706,11.3117481231805,0,11.292550033656,0,11.2620042827229,0,0,0,0,0,0,0,0,11.2522041361493,0,11.3015774678322,0,11.2582133667379,0,11.2859246701513,0,11.2567803872626,11.3109911258354,0,0,0,11.2765920992419,0,0,0,11.3045527905397,11.2798684963222,11.3113865282514,11.2837337128616,0,11.2732255875795,0,11.26503495173,0,0,0,0,0,0,0,0,11.3178652255026,11.2964839390453,11.2709726020872
168,1,94,11.2872340425532,0.0594928279622315,3,1,0,0,11.297791816975,0,11.28092981754,11.2779462101231,11.2762435230874,11.2742688492993,11.2801668101041,11.2946442630888,11.2814595919568,11.287516730738,11.2819039779875,11.2894267037128,11.2908755646923,0,0,0,0,0,0,11.2774801576523,11.2792206927259,0,11.2886730753374,11.2797192753115,11.2890366269794,11.2978306763079,11.2854778516941,0,11.2856018263966,11.2816912323289,11.293182432474,11.2783240347527,11.2933412333386,11.2863448101685,0,0,11.2854351550613,11.2865501168762,11.2928357067841,11.282486830255,11.29654348515,11.2932849740938,11.2938074963145,0,11.2829541329664,11.2918750470138,11.2872276803841,11.2867639392175,0,11.2951274870996,0,0,11.2851531172645,11.2902751695891,11.2946403430555,11.2818733206368,11.2811926912212,11.2814608898974,0,0,11.2796728086803,11.2823654351017,0,11.2824694132294,0,11.2865444647047,0,11.2905186104813,11.2926684009647,11.2919484427165,11.2793324155254,11.2836163809543,11.2948591005716,11.2968108061036,11.2854633057542,11.2830571530809,11.2844404175079,11.2846859937506,0,11.2984109435725,11.2893669990126,0,11.286622038153,11.2911588703404,0,0,11.286400709467,11.2921404168742,11.2856456222798,11.2900378010705,11.2849815086349,11.2934383689028,11.2830464270035,11.2873422911469,11.2927737112015,11.2885282485911,11.2831997532784,11.2982787219272,11.2893181423419,11.2874431827443,0,11.2970459683175,0,11.2860480803753,0,0,0,0,0,0,0,0,11.2826350352502,0,11.2838700816166,0,11.2794575405839,0,11.3012288160043,0,11.2795155378167,11.2874221956537,0,0,0,11.2824659924887,0,0,0,11.2865533763708,11.2919154438517,11.3006715769393,11.2875971251984,0,11.2832740211031,0,11.3018153249382,0,0,0,0,0,0,0,0,11.2872807798548,11.2821985601993,11.2937980226149
169,-1,95,11.5684210526316,5.84993132901391,3,1,0,0,11.2876329836094,0,12.6357221612477,12.4305993531307,12.9713190546109,11.2878024347048,11.2874579029933,11.2862338621949,11.2844719234866,11.2867664674971,11.2860678522127,11.2886441217404,11.2870262065587,0,0,0,0,0,0,11.2877088718925,12.87365796318,0,11.2870113206188,11.2873707329616,11.2872354546136,13.7237892633246,11.2870838996215,0,11.2861534459225,11.2858845456769,11.2873284447588,11.2849628627216,11.2899638458209,11.2865517927348,0,0,11.2855841594105,11.2890143676679,11.2873476849191,11.2869763350296,12.8735227997891,11.2890965659352,11.2869379469892,0,12.771527692636,11.2879305286022,11.2874590199942,12.5176749016275,0,11.2869577676011,0,0,11.288151185846,12.5887071279863,11.2887704656684,11.2849375875826,12.8476987849716,11.2866068868154,0,0,11.2840272468256,11.2853864736381,0,11.2855036459447,0,11.2858596814727,0,11.2860302855868,11.2887561702864,11.2864363651115,11.2862481839146,11.2880874143146,11.2896474049682,11.2883090153868,11.2871789919864,11.2871012659317,11.2875133208068,12.3139521258216,0,11.2885998124048,11.2886116194998,0,11.2885788937487,11.2894253352152,0,0,11.2876325968725,12.8567346380338,12.4243433367486,12.3151456404657,11.2867498842166,11.2897034487872,12.8570172673476,11.2864860085895,11.2886738625736,11.2871885066681,11.2873754160887,11.2879355332657,11.2862094738715,11.2867251818054,0,11.2877993927949,0,11.288491098814,0,0,0,0,0,0,0,0,11.2884479142487,0,11.2870938004816,0,11.2860817319092,0,11.2883635254806,0,11.288546182805,11.287735406573,0,0,0,11.287692647677,0,0,0,12.8806273326954,12.2676326880735,12.7705448788181,11.2882942397955,0,11.2865563893136,0,11.2907665151253,0,0,13.1387594109458,0,0,0,0,0,11.2869995809847,11.2868290608252,11.2874874579081
170,0,94,11.6702127659574,2.38971257105834,3,1,0,0,11.5006142896315,0,12.2035668764547,11.7705951697032,11.8127133347645,11.6199468127051,12.1471655662734,12.0728314609406,11.7223875775887,11.5396877905003,11.7251886447761,11.356018477732,11.5656611313739,0,0,0,0,0,0,11.6783949885813,12.2109994027533,0,11.9455378039537,0,11.466468989856,11.792415184852,11.6920081400142,0,11.9513772802012,11.8223716857272,11.7020771449749,11.5201291365495,11.5557614151232,11.4939639144661,0,0,12.0478143007671,11.5237534756905,11.3744189721814,11.7127390869102,11.4324152457129,11.552210834061,11.504265058872,0,12.1596500490136,11.391755952241,11.6344689909844,12.1639666221763,0,11.4401835859584,0,0,11.6745512699641,11.6056677278501,11.8419759791751,11.422842907958,11.872324308185,11.5064161309263,0,0,11.5274133852854,11.3730018371419,0,11.424604804885,0,11.4405911203117,0,11.4155346913915,11.8224966894065,11.5648831293018,11.366222322852,11.2874465430395,11.3524670140798,11.3411160029252,11.4346173386187,11.4114658990755,11.4451647500852,11.6162863951363,0,11.934559346218,11.6530131390538,0,11.6928149009821,11.5992524019101,0,0,12.1253746640734,11.7266984320374,11.5241859386867,11.7128065435444,12.0651163482518,11.463259163059,12.3126944943138,11.5867579277557,11.3744104183997,11.9378966855452,11.5898921672251,11.6055089444648,11.6410515304383,12.0053607242176,0,11.9441794480712,0,11.6990632185712,0,0,0,0,0,0,0,0,11.5782834357279,0,11.3460533344226,0,11.8788059347844,0,11.5920425202662,0,11.377288775975,11.4065579691292,0,0,0,11.9981305118603,0,0,0,11.7503172648865,11.7842112256901,11.8251865068881,11.9718129471409,0,11.435526755358,0,11.2875167983676,0,0,11.6492268985372,0,0,0,0,0,11.3657450493467,11.5116770281422,11.7509686033263
171,0,94,11.6702127659574,0.5022174444637,3,1,0,0,11.6757011265992,0,11.7005388105121,11.6520764099922,11.7774185333952,11.7848590499995,11.722076340099,11.6283166801361,11.6650625013758,11.5947491505704,11.6615539285664,11.5980371709369,11.6368271992927,0,0,0,0,0,0,11.7544071433503,11.7217142110432,0,11.7292132457877,0,11.6102011958375,11.6486434705132,11.7844144767492,0,11.61258727426,11.6773402445299,11.6303292794858,11.6468950952534,11.7760409820645,11.7205891200958,0,0,11.7425937659414,11.7594021438928,11.650426097635,11.692975522433,11.6391970315726,11.6218584490913,11.68696521303,0,11.6338341360865,11.6467792153527,11.6432755170868,11.6607934218041,0,11.6768027675888,0,0,11.699572158607,11.6903477114944,11.7260998172651,11.6684611773502,11.7455738457774,11.6749637784646,0,0,11.6763341673315,11.5576324142826,0,11.5905966035574,0,11.6839402278472,0,11.668513453111,11.7388983735498,11.6649335539017,11.6583923760276,11.657414483251,11.6167637406051,11.5733871755749,11.674799095118,11.5924397166336,11.6882527775359,11.6408471131007,0,11.6167773101761,11.6542972483778,0,11.7089180418353,11.6946439879521,0,0,11.7108312151455,11.7031817363593,11.630999092087,11.7392700042852,11.7166906801018,11.6331352060904,11.7127969592996,11.662066296891,11.6931322418592,11.6705738351114,11.6690456248894,11.7101724569479,11.7395229101278,11.6512967276736,0,11.5710480281182,0,11.7420713080921,0,0,0,0,0,0,0,0,11.7150647033945,0,11.596876712296,0,11.6450822892139,0,11.7241733270896,0,11.6903590404149,11.6550751490879,0,0,0,11.6850148821497,0,0,0,11.5569168360232,11.6446520083772,11.7536413291416,11.6292706229219,0,11.6227937306531,0,11.6138111502304,0,0,11.6105559624044,0,0,0,0,0,11.6513621910874,11.6750115312298,11.6446731486403
172,0,94,11.6702127659574,0.104680094045195,3,1,0,0,11.6620156496503,0,11.6487997250028,11.6787496978873,11.6825514542836,11.6766893773497,11.672484985635,11.6642792747247,11.6611452113597,11.6572395830913,11.6751594607486,11.6621641270072,11.6607612679893,0,0,0,0,0,0,11.6775636647836,11.6702642492206,0,11.6596746983772,0,11.6639332343252,11.655708979041,11.6748602820184,0,11.6755621248441,11.6805180274186,11.6621177822738,11.666123408946,11.67041765635,11.6605257730588,0,0,11.68034922573,11.6693866123978,11.6814346307246,11.6803012619647,11.6550544027785,11.6640705620332,11.664586613823,0,11.6769363593475,11.6722474647249,11.6700187019242,11.6722479212959,0,11.6549139864686,0,0,11.6803185384432,11.6601933032115,11.6956883463316,11.6733914165546,11.6871994420525,11.6840650123793,0,0,11.6625352272951,11.671344860296,0,11.6691450991628,0,11.681025850921,0,11.6584192646142,11.6749747018254,11.6752390657927,11.6654578866011,11.6667041401691,11.6692283398729,11.6681428141002,11.6744391313168,11.6586879694141,11.6819594409051,11.6602180667434,0,11.6515083837648,11.6744699012773,0,11.6837409351438,11.6832184153212,0,0,11.6739740214775,11.6700325930059,11.673227844086,11.6727377787829,11.6753233616655,11.6610153057361,11.6749523588615,11.6796310196485,11.6844391650794,11.6701193481245,11.685599218363,11.650796601123,11.6827676212167,11.6770284830595,0,11.6631122527803,0,11.6664234031545,0,0,0,0,0,0,0,0,11.676817117109,0,11.6489412383231,0,11.6631242359572,0,11.6780538399688,0,11.7083087298342,11.6609718080993,0,0,0,11.6682470336424,0,0,0,11.6624973471297,11.6705649695181,11.6803028557047,11.6547688493023,0,11.6593214221996,0,11.6588226469695,0,0,11.6449541687935,0,0,0,0,0,11.6740525299148,11.6855810079536,11.6578850169526
173,1,94,11.6702127659574,0.0243228203629054,3,1,0,0,11.6691516035927,0,11.6651747003466,11.6703476409739,11.6735809080206,11.6719430072981,11.667625201806,11.6672696466631,11.671095525165,11.671835689984,11.6691789903038,11.6725701630179,11.6680376458335,0,0,0,0,0,0,11.6721332008307,11.6672659816088,0,11.6676055655143,0,11.671022086778,11.6659432811294,11.6707488051252,0,11.6722359257502,11.6744663536904,11.6683141070705,11.6742681186779,11.6666635274038,11.6696220487561,0,0,11.6707099041864,11.6671273319283,11.6781004677747,11.6687577332727,11.6677389574207,11.6709890318787,11.6698814245014,0,11.6740632052464,11.6684076251504,11.6705019676658,11.6717395298623,0,11.670081255529,0,0,11.6693768337879,11.6715960118118,11.6734002035435,11.6711596462506,11.6753547795611,11.6712921248399,0,0,11.6697966470735,11.6697921346293,0,11.672528736094,0,11.6672643168236,0,11.6657454248119,11.6708498419497,11.6750513753928,11.6712311011808,11.6741605946046,11.6705522706356,11.6715226194666,11.6714508365143,11.6679246243012,11.6713892248729,11.6679458877138,0,11.6696401454109,11.6690394622596,0,11.6739920150446,11.6717210669136,0,0,11.6700627680526,11.667149879404,11.6686986066455,11.6672885473143,11.6685412863825,11.6656642136178,11.6721888168134,11.6709825545207,11.6723938579899,11.6696085875478,11.6730919445555,11.6705107616296,11.672159363528,11.668336761335,0,11.6682123961624,0,11.6668995337021,0,0,0,0,0,0,0,0,11.6730028233531,0,11.6693616990991,0,11.6706226889704,0,11.6682316685118,0,11.6739097044713,11.6700502248917,0,0,0,11.6705839403052,0,0,0,11.672448570186,11.6710483382041,11.6678643734144,11.6649625739726,0,11.6697261990075,0,11.6699025401628,0,0,11.6681744663738,0,0,0,0,0,11.665491765515,11.6706214738777,11.6701444437081
174,-1,95,11.7684210526316,1.97042571489499,3,1,0,0,11.670293618428,0,11.6695037671318,12.0299125153933,12.1959091719431,11.6707307492757,12.1386421295581,11.6692336268407,11.6703056763012,11.6707369186507,11.6696937039979,11.670612213704,11.670405094175,0,0,0,0,0,0,12.1719308317645,11.6696616950147,0,11.6706018305961,0,11.6701563981275,11.6698007722677,12.1540080054018,0,11.6703343962165,11.6708389036815,12.4697365948532,11.6718369951306,11.6698971128102,11.6704252568695,0,0,12.0719356411728,11.669898874297,11.6712815410474,11.669234361152,11.6703844123537,12.0725480827225,11.6705511957973,0,11.6709392805045,11.6703025292199,11.9815456100162,11.6700660108654,0,11.6700439913245,0,0,11.6694507275131,11.6712862551198,11.6697909102958,11.6699145255593,11.6705080792996,11.6702866277845,0,0,12.0555770731631,11.6700181207749,0,11.6709256491137,0,11.669455188401,0,11.6692600991409,11.6696345813338,11.6713049719043,11.6695574453853,11.671191268956,11.670531174763,11.6706254408116,11.6710940545112,12.0769604414576,11.6692909510895,11.9963342897156,0,11.6704801326343,11.6699597972794,0,11.670651932821,11.6701898713951,0,0,11.6696257691958,11.6695088097656,11.6697715089307,11.6701691814731,11.6699479800915,11.670041323806,11.6705571704427,12.0765142698008,11.6703740975711,11.6702050946853,11.670071990242,11.6709966129836,12.0407531539921,12.098284121887,0,11.6700169650517,0,12.218923626042,0,0,0,0,0,12.5913962845937,0,0,11.6703125965878,0,11.6703056189753,0,12.0176640461259,0,11.6701433372038,0,11.6705056868945,11.6697395103154,0,0,0,11.670453195429,0,0,0,11.6708196007604,11.6699060488127,11.6686960409654,11.6699723249895,0,11.6704037126547,0,11.6708362997832,0,0,12.2452988903075,0,0,0,0,0,11.6692357033739,12.0142508579663,11.6705733239655
175,1,94,11.6382978723404,5.06531364696111,3,1,0,0,11.7742826896803,0,11.8026297774578,11.8397085362723,11.7720622181899,11.7375779666645,11.8282190094852,11.7040778355704,11.7991515783721,11.7838690814962,11.7295855943018,11.7817389626304,11.7305362884622,0,0,0,0,0,0,11.8223377993921,11.782486306243,0,11.7437927876668,0,11.775955473479,11.7508357549744,11.7760178521352,0,11.7209936901539,11.7582817587782,11.8765458896971,11.7055047393463,11.7209577824861,11.7505628024822,0,0,11.8330749502864,11.7506695660548,11.7708576618831,11.738444735349,11.7435933584939,11.7545948123648,11.7950991121461,0,11.7291807253538,11.7633382777044,11.7592896549875,11.7504085679786,0,11.761202362931,0,0,11.6920177473149,11.8350851347075,8.92861289922304,11.7732666968737,11.8134990041458,11.7995728192077,0,0,11.8183340736272,11.7831862530261,0,11.7164808156313,0,11.857091869677,0,11.798252817711,9.2092888203062,11.7611953443004,11.7274464960625,11.823411998919,11.7458144490642,11.6703010395994,11.7444393540555,11.76088581848,11.7249427529354,11.8067862604463,0,11.7700874363008,11.762246703058,0,11.776169247744,10.1421904718644,0,0,9.27362917197778,11.7783169154052,11.7684821510525,11.7871907552254,11.7104928919887,11.7043083586518,11.70069176949,11.8206266848819,11.6995750111195,11.8095319143545,11.7688481648302,11.755097198735,11.8317846028441,11.7903304104236,0,11.7146904171257,0,11.779100624991,0,0,0,0,0,11.8508950667117,0,0,11.7299883675691,0,11.7370406178021,0,11.7873310394359,0,11.7510214989185,0,11.7574679067027,11.7290555594219,0,0,0,11.8134441994615,0,0,0,11.7674633211642,9.92613785631746,0,11.7726039624799,0,11.7872487077798,0,11.7330681744715,0,0,11.8665487669014,0,0,0,0,0,11.7452946387643,11.7905358388258,11.7388435432087
176,0,95,11.9052631578947,5.275861684046,3,1,0,0,11.6513160961906,0,11.7720612172721,11.5944067990452,11.5933833942529,11.5547645932495,11.774815347247,13.2340512220455,11.6727293047456,11.643112364092,11.7680991713064,12.5608358195484,11.6529531600011,0,0,0,0,0,0,11.5385644080568,11.5752654347293,0,11.4820589294539,0,12.6259731554727,11.7613870332822,11.6296502529185,0,12.5296562468861,11.503551557141,11.550931492954,12.7062008675388,11.3422028489572,11.7625600254819,0,0,12.6360904720045,12.6505644498614,11.3937201790449,11.7652059704872,11.5893805736322,12.7342167550376,11.7812643151014,0,11.7739223892836,11.5790175184547,11.6999178597394,11.7660020521075,0,12.8180400771612,0,0,11.6132049215359,11.7877617469932,11.6182839688234,11.7701869681895,11.7874545126236,11.6879338261985,0,0,12.6958730924483,11.7585296749642,0,11.39139424595,0,11.7722829993865,0,13.4893445175596,11.6355681290993,11.5312164765183,13.1470215481805,11.5187964880479,11.5765246431668,11.5772475266119,11.5845860635529,11.7657876388688,12.9065012410002,11.5919436189676,0,11.7664858190366,11.6335903789856,0,11.1709841702481,11.5382287797749,0,0,11.6197599285299,12.8323588057112,11.7746844839206,12.5054029586894,12.7426946904444,11.7591519740914,12.6923337284319,11.7813089736032,11.3100130824923,11.6390504938567,12.4050996079323,11.7510413936084,11.6507806362705,11.7553549075937,0,11.7502701879118,0,11.6098861205471,0,0,0,0,0,13.6892872730074,0,0,11.3965087389628,0,11.7621378113982,0,11.5312836477579,0,11.6430704995634,0,11.3957621762063,11.5134031057586,0,0,0,12.7498786974569,12.9658691154926,0,0,11.5478246245783,11.6801843542279,0,11.6761198137253,0,11.6585219387271,0,11.7727364784223,0,0,11.6500267209125,0,0,0,0,0,13.0287837825477,11.667612893553,11.5368078288804
177,0,95,11.9052631578947,1.07636493469985,3,1,0,0,11.9080370184048,0,11.7983350606905,11.8968070040201,12.026998102724,11.7741838840021,11.9735860420123,12.0819661225278,11.9772293630843,11.836960428083,11.902305996731,11.9436317947337,11.9234423520216,0,0,0,0,0,0,11.8978059774826,11.9304762276233,0,11.7785031630859,0,11.9890986350856,11.8139350801957,11.9664609402713,0,12.0807762233494,11.7735529204318,11.9908741513637,11.8904746492,11.8192974325398,11.9296646314947,0,0,11.9007830484089,11.9550848268961,11.7228215142806,11.7755987043995,11.8462324822929,11.9535728222701,11.9114974286178,0,11.8960330902842,11.8662413646786,11.9819787064337,11.8842050587879,0,11.7470888120787,0,0,11.8026118790307,11.878944298077,11.7863420236509,11.9736632134779,12.0003639657258,11.9522550397263,0,0,12.0229246142321,11.8491718396803,0,11.7115384468742,0,12.1214382292516,0,12.1579070739796,11.8131324438784,11.9700298088711,12.2074438171824,11.8195647145748,11.9571488090381,11.9027613552832,11.7649903089955,11.9307155543962,12.019515624134,11.8140482402949,0,11.854613333562,11.9855586683251,0,11.7129580717711,11.7505922297799,0,0,11.865368237401,12.0331431185011,11.8858888971546,12.0007932965752,11.8524748878752,11.8049185607392,11.759306628478,12.1697823800653,11.8844463028078,11.8998800858665,12.0268725352276,11.751093470268,11.8761253333853,11.9904410176177,0,11.9938637095795,0,12.0052619540643,0,0,0,0,0,12.1954533942783,0,0,11.7638254392359,0,11.7657523364502,0,11.8491216676823,0,11.9588823032357,0,12.045624150853,11.9402140067288,0,0,0,12.0716057205442,11.875506156102,0,0,11.835611030989,11.9817996685121,0,11.7947604175069,0,11.8290797119644,0,11.8219081948488,0,0,11.8423370127025,0,0,0,0,0,11.8605560072143,11.9663443645593,11.752306168704
178,0,95,11.9052631578947,0.256055162953988,3,1,0,0,11.938098022083,0,11.8949838599744,11.9225144404763,11.9438593581528,11.798486712147,11.9335633467024,11.921050220085,11.9301977933651,11.9254292922366,11.9100105454071,11.8996109284131,11.8976169656502,0,0,0,0,0,0,11.9008687408885,11.902500587924,0,11.8915059208951,0,11.9089983546325,11.8913318022871,11.894369367709,0,11.9316727648871,11.8559267863806,11.9102009250786,11.9005792998799,11.8740477417137,11.9041052686524,0,0,11.8830514438825,11.8860303423004,11.8677840861554,11.8947105823725,11.8852183305101,11.9142034502152,11.9173890217434,0,11.8953984979702,11.8947179795867,11.9332639788862,11.9200017468507,0,11.8821018302616,0,0,11.8991007346489,11.9060144328985,11.9088723220362,11.9067266162183,11.9345756270405,11.9160417543392,0,0,11.9083157632771,11.9032006480475,0,11.8772690195744,0,11.9256113805826,0,11.933061296416,11.9036686865422,11.9246350170462,11.9401355213351,11.9404480047726,11.8869366094859,11.8814254969563,11.8583698725982,11.902558907641,11.8876386977906,11.8788790771175,0,11.9173909696328,11.9092741884387,0,11.8638774740996,11.8737399285004,0,0,11.9295780959733,11.9049828801612,11.9032424709017,11.9029323436052,11.8616158059048,11.8863326879267,11.8535510123435,11.981644013026,11.897944011884,11.9458808068142,11.9138408476772,11.9085790325715,11.9240484986906,11.9159491057247,0,11.928854891869,0,11.9421622258232,0,0,0,0,0,11.9391004902995,0,0,11.8664555672194,0,11.878816252651,0,11.9047116259724,0,11.9087990232227,0,11.906134140644,11.8991499748125,0,0,0,11.9502678100202,11.908068077461,0,0,11.918548714386,11.9515012202796,0,11.8999274170496,0,11.8924498023318,0,11.8828688185276,0,0,11.9512332998628,0,0,0,0,0,11.8822148974371,11.8960792395192,11.9057139761779
179,0,95,11.9052631578947,0.0581405136609254,3,1,0,0,11.9119229487971,0,11.9068533212124,11.909011198615,11.9125276680238,11.8786049048154,11.9108958434617,11.9043327895525,11.9078950192407,11.9087222838024,11.9052035012414,11.9060225908063,11.9029617551065,0,0,0,0,0,0,11.9021855868666,11.9023310320703,0,11.9123751959032,0,11.9026812660526,11.898283265676,11.898160973588,0,11.9030126213727,11.8930638270602,11.9107868246491,11.9052836217344,11.9056433669916,11.9013404989855,0,0,11.905296596315,11.9066456217646,11.8977012327654,11.8996329258739,11.9044431960784,11.9074101755964,11.9116886261112,0,11.9022751265451,11.906116017291,11.9131382550965,11.9094171887987,0,11.9086200732939,0,0,11.9100517656951,11.910917669737,11.909381546401,11.9008848348288,11.9082975193259,11.9093302778146,0,0,11.9010272635341,11.9018730408552,0,11.8977210365372,0,11.9019163312445,0,11.9109688697291,11.9104668445295,11.904046925561,11.9040187368548,11.9088063697787,11.8927885502207,11.8949766498263,11.8950009553555,11.9009744189727,11.902948726538,11.9014870889323,0,11.9115144173092,11.9039747860971,0,11.9028861613322,11.9034625724798,0,0,11.9103492649996,11.9048144595968,11.9064843040885,11.9076912439273,11.8966209593643,11.9042471732536,11.8964318201712,11.9127951456347,11.9126834000073,11.9120097367208,11.9070476564837,11.9079866004294,11.9098546852526,11.8977865687603,0,11.9092886627021,0,11.9192963727752,0,0,0,0,0,11.9066286329555,0,0,11.9002498627605,0,11.9008407875374,0,11.9030432999139,0,11.9085263419216,0,11.8959385880165,11.9034470649288,0,0,0,11.9137378638083,11.9093702834878,0,0,11.9062421980908,11.9087252194995,0,11.9085846445033,0,11.9040521193606,0,11.9039056344735,0,0,11.9181072727331,0,0,0,0,0,11.9042898907477,11.9008910558168,11.9119071932661
180,0,95,11.9052631578947,0.0130485630672984,3,1,0,0,11.9050292951756,0,11.9060819972885,11.9049272336086,11.9066357341489,11.9005261249495,11.9073349957308,11.9053382570102,11.9053567396514,11.9045688557782,11.9051530864312,11.9056067168172,11.905592005179,0,0,0,0,0,0,11.9045997286764,11.9042604406758,0,11.9074314185146,0,11.9047990735124,11.903192319867,11.9036468215591,0,11.9050127443338,11.9036481056847,11.9072891584846,11.9041672113211,11.905574762114,11.9043991428008,0,0,11.9060835271622,11.9068863616608,11.9046483670401,11.9035653179349,11.9045364923161,11.9046213351343,11.9062449900136,0,11.9039189573478,11.9060718544356,11.9069250058375,11.9068088956167,0,11.9046257137219,0,0,11.9087082243572,11.906517294129,11.9070041206095,11.904158820236,11.9054730441347,11.9061538034067,0,0,11.9028062406806,11.9040824869735,0,11.9033035334429,0,11.9039691677962,0,11.9059859654806,11.9070726235913,11.9036516671581,11.9045615943412,11.9047752423392,11.9025245687945,11.9033158293624,11.9032514562405,11.9041470516649,11.9056105923552,11.9042338870218,0,11.9064417530085,11.904852338186,0,11.9062831552741,11.9062765289464,0,0,11.9062239039839,11.9048995808123,11.9070983214532,11.9066981659637,11.9048873205036,11.9059007724291,11.9047321984997,11.9058077399768,11.9075144075105,11.9053854536502,11.9065408564107,11.9050756494505,11.9047720613539,11.9033884936615,0,11.905880023984,0,11.9081702381505,0,0,0,0,0,11.9051746534425,0,0,11.9050381817719,0,11.9042231565472,0,11.9042370733962,0,11.9062699200752,0,11.9034967915626,11.9046809855715,0,0,0,11.9061558808913,11.9065199857395,0,0,11.9046172867912,11.9044131099898,0,11.9061966411339,0,11.9052540847151,0,11.9055367675818,0,0,11.9064538660468,0,0,0,0,0,11.9064969998981,11.9048608029963,11.9058440917162
181,0,95,11.9052631578947,0.00285118728679611,3,1,0,0,11.9051306884173,0,11.9055618763645,11.9048609036448,11.9057074986658,11.9047271468562,11.9055916746493,11.9052925833332,11.9051578354533,11.9049734196127,11.9051739070221,11.9052119276158,11.9054461185345,0,0,0,0,0,0,11.905341817257,11.9051899197001,0,11.9054348724219,0,11.9054054299199,11.9048673608368,11.9050206153348,0,11.9053863136767,11.9051532944735,11.9055262081767,11.9052715152885,11.9050792125808,11.9052802512512,0,0,11.9053911445518,11.905552577195,11.9055294341133,11.904969518546,11.9049109323924,11.9048578725037,11.9052529572641,0,11.9047567837205,11.9055535533303,11.9054549535848,11.905873780958,0,11.904932950192,0,0,11.9062288579054,11.905301101765,11.9056620588348,11.9050020960595,11.9055604449612,11.9052614078744,0,0,11.9047376299422,11.904996137831,0,11.9048746906866,0,11.9049019861406,0,11.9050833332923,11.905490716441,11.9049689589205,11.9053842004898,11.9053544688991,11.9047120657808,11.9050299886134,11.9048695966344,11.9049664973833,11.9055552080818,11.9048714014296,0,11.9052819645748,11.9050225569504,0,11.9057887304591,11.9055753928062,0,0,11.9053303091955,11.9048188448197,11.9057872332624,11.9053895667113,11.9053356265709,11.9053094132715,11.9054798025394,11.9053319144589,11.9058148683691,11.9051829996476,11.9055653889138,11.905294272093,11.905013302576,11.90504263631,0,11.9052909664204,0,11.9057089453352,0,0,0,0,0,11.9054630954057,0,0,11.9056178565657,0,11.9051628559956,0,11.9050969417765,0,11.9052492781163,0,11.9051528569974,11.9052025113219,0,0,0,11.905260579699,11.9056081335348,0,0,11.9053129106494,11.9049990655658,0,11.9052179836355,0,11.9053880326895,0,11.9050645007632,0,0,11.9053099996096,0,0,0,0,0,11.9057412794675,11.9053413944022,11.9052229998719
182,0,95,11.9052631578947,0.000682555430108527,3,1,0,0,11.9052651056436,0,11.9053298628085,11.9051459953832,11.9054261340809,11.905206651564,11.9052498099091,11.9052359148925,11.9052114758012,11.9052109844157,11.9052136654795,11.9051906837705,11.9053002901639,0,0,0,0,0,0,11.9053007642877,11.9053211489388,0,11.9052303666007,0,11.9053327090946,11.90522087132,11.9052315400394,0,11.9052805217191,11.9052538777142,11.9053004445503,11.9053799115076,11.9051654276219,11.9053112841844,0,0,11.9052903997702,11.9052531879491,11.9053707517028,11.905198896081,11.9051608352979,11.9051495716303,11.9052510152395,0,11.9051714801619,11.9053633093275,11.9052828520083,11.9054136944098,0,11.9052307479141,0,0,11.9054127136897,11.9052702911386,11.9053129180354,11.9051765219435,11.9053681177133,11.9052388265383,0,0,11.9052292772377,11.9052593058559,0,11.9052025040987,0,11.9051671434008,0,11.9051932002288,11.9052250966343,11.9052304552119,11.9053504016087,11.9053381554912,11.9051239018315,11.9052541169674,11.9052219232627,11.9051974684786,11.9053570699321,11.9051584023734,0,11.9052152898352,11.9051991393636,0,11.9054005108079,11.905327267084,0,0,11.9052115328966,11.9051099250932,11.9053256430977,11.9052610021051,11.9052956417243,11.9052282556473,11.9053166660392,11.9052393420427,11.9053789437963,11.9052654019818,11.9053013870941,11.9053493587844,11.9052592992586,11.9052467713114,0,11.9052842822359,0,11.9053168735832,0,0,0,0,0,11.9053477433939,0,0,11.9053908283431,0,11.9052610007984,0,11.9052540371726,0,11.9052088238761,0,11.9052566319522,11.905259973243,0,0,0,11.9052342508106,11.9053576443615,0,0,11.9053354606847,11.905221795536,0,11.9052245153068,0,11.9053056549066,0,11.9051766196991,0,0,11.9052098828785,0,0,0,0,0,11.9053443437881,11.9052890523892,11.9052588502835
183,0,95,11.9052631578947,0.000152211188547763,3,1,0,0,11.9052634183574,0,11.9052681778483,11.9052438362281,11.9052962569439,11.9052481063876,11.9052441691845,11.9052465313039,11.9052581661067,11.9052588832902,11.9052443730901,11.9052376423676,11.9052714215067,0,0,0,0,0,0,11.9052678256519,11.9052791076874,0,11.9052452672382,0,11.9052862444871,11.9052656142032,11.9052576436904,0,11.9052636490318,11.9052662006356,11.9052792391717,11.9052957202876,11.9052295159074,11.9052796699415,0,0,11.9052714489664,11.9052536581281,11.9052864475494,11.9052495956505,11.9052320046323,11.9052443957268,11.9052666746423,0,11.9052572359372,11.9052881826147,11.9052686466209,11.9052842610446,0,11.9052615221171,0,0,11.9052809999324,11.9052711484958,11.9052714279517,11.9052392593084,11.9052775374634,11.9052644408737,0,0,11.9052685836512,11.9052707913443,0,11.9052500207571,0,11.9052393426653,0,11.9052680841247,11.905250330248,11.905258624408,11.9052879034577,11.9052815124294,11.9052328779097,11.9052607478472,11.9052629248053,11.9052516444381,11.9052752004353,11.905239371382,0,11.905248028263,11.9052468307691,0,11.9052846144164,11.9052757178524,0,0,11.9052469016379,11.9052372195439,11.9052626066422,11.9052698004489,11.9052764011203,11.905250665646,11.9052623441685,11.9052532785517,11.9052748717731,11.905270878708,11.9052686151355,11.9052976277141,11.9052756243229,11.9052577011953,0,11.9052748296241,0,11.9052716150705,0,0,0,0,0,11.9052820301224,0,0,11.9052872746925,0,11.9052667021128,0,11.9052708943405,0,11.905250816738,0,11.9052550531138,11.9052587532366,0,0,0,11.9052556873638,11.9052822910502,0,0,11.905278890586,11.9052564551369,0,11.9052610208526,0,11.9052761402907,0,11.9052552804359,0,0,11.9052335920587,0,0,0,0,0,11.9052635877803,11.9052685981594,11.905258567428
184,0,95,11.9052631578947,3.45294940148482e-05,3,1,0,0,11.9052625180623,0,11.9052605213595,11.9052611491654,11.9052653165015,11.9052599293779,11.9052576771128,11.905258365418,11.9052656998417,11.9052642260154,11.9052585717928,11.9052576539962,11.9052639610336,0,0,0,0,0,0,11.905262960386,11.9052642322284,0,11.9052575944122,0,11.9052699367728,11.90526310608,11.9052620909019,0,11.9052640296863,11.9052659821144,11.9052694582445,11.9052686680012,11.9052542518582,11.9052689823826,0,0,11.9052659994367,11.9052624247644,11.9052686599819,11.9052599504672,11.9052549264841,11.9052609401219,11.9052646916141,0,11.9052627560544,11.9052679284532,11.9052643388821,11.9052639000791,0,11.9052633259467,0,0,11.905265067546,11.9052666482996,11.9052662809325,11.9052572129288,11.905262550871,11.9052646337747,0,0,11.9052649623641,11.9052633628261,0,11.905259740974,0,11.9052582073311,0,11.9052703867198,11.9052628222254,11.9052636270374,11.90526872533,11.9052672077361,11.9052583146978,11.9052607246442,11.9052626873006,11.9052619298036,11.905261800523,11.9052576844983,0,11.9052593726292,11.9052587974879,0,11.9052655406353,11.9052637885343,0,0,11.9052615985229,11.9052602457522,11.9052622368394,11.9052655493229,11.9052668642927,11.9052583992754,11.9052607833707,11.9052635001072,11.9052628548434,11.9052667577287,11.9052652973198,11.9052709513606,11.9052650815259,11.9052596911118,0,11.9052656293294,0,11.9052665408429,0,0,0,0,0,11.9052659683585,0,0,11.9052665638262,0,11.9052658436193,0,11.9052668954109,0,11.9052611265307,0,11.9052608521276,11.9052631930072,0,0,0,11.9052622202742,11.9052657951021,0,0,11.9052659720063,11.90526109393,0,11.9052644278783,0,11.9052665144102,0,11.9052651470688,0,0,11.9052562535521,0,0,0,0,0,11.9052597608065,11.9052648360794,11.9052604482712
185,0,95,11.9052631578947,8.58270066675645e-06,3,1,0,0,11.9052631760246,0,11.9052617047363,11.9052628537414,11.9052624345475,11.9052627204736,11.9052620413612,11.9052623704019,11.9052641906289,11.905263563909,11.9052621223251,11.9052621711384,11.9052629995664,0,0,0,0,0,0,11.9052622861452,11.9052630530355,0,11.9052619143457,0,11.9052647035235,11.9052628763719,11.9052629586653,0,11.9052635793647,11.9052637982792,11.9052649425755,11.9052641287124,11.905261232247,11.9052650513206,0,0,11.9052638337633,11.9052634928191,11.9052644939498,11.9052621357645,11.9052616715439,11.9052625035618,11.9052636524402,0,11.9052625912923,11.9052645416318,11.905263421278,11.9052626449425,0,11.9052633986751,0,0,11.9052630579515,11.9052645661953,11.9052637989589,11.9052616935318,11.9052626388677,11.905263108726,0,0,11.9052636563088,11.9052625864394,0,11.9052625542583,0,11.905262237384,0,11.9052654399338,11.9052633350417,11.9052640600178,11.9052642685798,11.9052642997179,11.905262750199,11.9052624215787,11.9052626901024,11.905263135586,11.9052620836218,11.9052620606202,0,11.9052621236477,11.9052621095368,0,11.905263397736,11.9052624197046,0,0,11.9052633245671,11.9052627320445,11.9052635065874,11.9052634795396,11.9052639774331,11.905261857343,11.9052622881649,11.9052641224713,11.9052632388922,11.905264580645,11.9052639182485,11.9052645127635,11.9052627956423,11.9052621178948,0,11.9052636233226,0,11.9052643498476,0,0,0,0,0,11.9052634842874,0,0,11.9052636847804,0,11.905264096552,0,11.9052637563768,0,11.9052625674512,0,11.9052630587214,11.905263729691,0,0,0,11.9052632179296,11.90526315551,0,0,11.9052638887784,11.905262719335,0,11.9052636912735,0,11.9052639005748,0,11.9052640731052,0,0,11.9052622880099,0,0,0,0,0,11.9052621513032,11.9052634808215,11.9052626957772
186,0,95,11.9052631578947,2.195530394558e-06,3,1,0,0,11.9052632512318,0,11.9052627698091,11.9052630857086,11.9052628662091,11.9052630214214,11.9052629589524,11.905263102636,11.9052633365396,11.9052632482021,11.9052629246314,11.9052629204423,11.9052631531446,0,0,0,0,0,0,11.9052626760841,11.9052631444352,0,11.9052629723446,0,11.9052634038212,11.9052632159121,11.9052630455451,0,11.9052632258536,11.9052630818216,11.9052636380607,11.9052633578452,11.9052628166436,11.9052636067069,0,0,11.9052631765409,11.9052632957755,11.9052633746595,11.9052629156989,11.9052630079674,11.9052629316526,11.9052633316783,0,11.9052629184523,11.9052636897051,11.9052632564188,11.9052630112184,0,11.905263283098,0,0,11.9052630304233,11.9052635654205,11.9052631595319,11.9052627868421,11.9052630670668,11.9052629972612,0,0,11.9052632353727,11.9052629047796,0,11.905263039126,0,11.9052629132274,0,11.9052636509841,11.9052631553984,11.9052635335391,11.9052633446503,11.9052634695612,11.9052631885916,11.9052630304501,11.9052629770141,11.9052632046357,11.9052627759177,11.9052629689262,0,11.9052629241765,11.9052629871933,0,11.9052631914236,11.9052628129344,0,0,11.9052632398405,11.9052630641375,11.9052634028021,11.9052631935721,11.9052633200146,11.9052629952907,11.9052628118541,11.9052635138639,11.9052633155313,11.9052636062647,11.9052633179297,11.9052634378543,11.9052629257637,11.9052630308968,0,11.9052633725749,0,11.9052634681047,0,0,0,0,0,11.9052631704251,0,0,11.9052633570672,0,11.9052633603833,0,11.905263107971,0,11.9052630129216,0,11.9052631968349,11.9052633772379,0,0,0,11.9052632190068,11.905262991298,0,0,11.9052633625615,11.9052631394812,0,11.9052633463273,0,11.9052633199589,0,11.9052634483608,0,0,11.9052631125438,0,0,0,0,0,11.9052629572626,11.9052631546946,11.9052632778288
187,0,95,11.9052631578947,5.80150307797514e-07,3,1,0,0,11.9052631908799,0,11.9052631008146,11.905263140013,11.9052630898197,11.9052630794782,11.905263138792,11.9052631671941,11.9052631676201,11.9052631781814,11.9052631189614,11.905263082157,11.9052631872538,0,0,0,0,0,0,11.9052630149302,11.9052631453662,0,11.9052631477612,0,11.9052631723537,11.9052632141527,11.9052630983313,0,11.9052631483377,11.9052630628048,11.9052632845983,11.9052631756227,11.9052631176796,11.9052632321798,0,0,11.9052631242618,11.905263196356,11.9052631646176,11.9052631354583,11.9052631734061,11.905263115361,11.9052632066426,0,11.9052630916782,11.905263325262,11.905263190079,11.9052631488226,0,11.9052632079607,0,0,11.9052631340771,11.9052632400271,11.9052631324759,11.9052630616815,11.9052631321553,11.9052631076772,0,0,11.9052631371795,11.9052630753209,0,11.9052631096839,0,11.9052630711804,0,11.9052632565414,11.9052631571994,11.9052632530224,11.9052631794297,11.9052632226999,11.9052631767993,11.9052631276359,11.9052631022085,11.9052631739523,11.90526304849,11.9052631343086,0,11.9052631324156,11.9052631573643,0,11.9052631669031,11.9052630619199,0,0,11.9052631750477,11.9052631290052,11.9052632295765,11.9052631652373,11.9052631993656,11.9052631694544,11.9052630349957,11.9052632435484,11.9052632071982,11.9052632607424,11.9052631813157,11.9052632427628,11.9052630868022,11.9052631686106,0,11.9052632554018,0,11.9052632345223,0,0,0,0,0,11.9052631351345,0,0,11.9052632469612,0,11.9052631908015,0,11.9052631128058,0,11.9052631356996,0,11.9052631551943,11.9052632229789,0,0,0,11.9052631755803,11.9052630918193,0,0,11.9052632025158,11.9052631731213,0,11.9052632254998,0,11.9052631958704,0,11.9052632481525,0,0,11.9052631718494,0,0,0,0,0,11.9052631203652,11.9052631340542,11.9052632511504
188,0,95,11.9052631578947,1.52234555384619e-07,3,1,0,0,11.9052631637375,0,11.9052631588423,11.9052631499971,11.9052631444387,11.9052631291489,11.9052631628785,11.9052631627434,11.9052631521108,11.9052631587547,11.9052631514454,11.9052631381727,11.9052631714111,0,0,0,0,0,0,11.905263129496,11.9052631468988,0,11.9052631602345,0,11.905263151522,11.9052631713181,11.9052631362914,0,11.9052631507213,11.905263124739,11.905263186286,11.9052631479697,11.9052631597995,11.9052631687306,0,0,11.905263147133,11.9052631682353,11.905263149425,11.9052631626646,11.9052631757567,11.9052631530587,11.9052631677117,0,11.9052631413293,11.9052632008828,11.9052631659044,11.9052631648486,0,11.9052631751696,0,0,11.9052631612974,11.9052631679145,11.9052631526077,11.905263132741,11.905263144063,11.9052631501011,0,0,11.9052631408962,11.9052631333893,0,11.9052631406032,0,11.905263131989,0,11.9052631776452,11.9052631612044,11.9052631761714,11.9052631592822,11.9052631664091,11.9052631640115,11.905263145653,11.9052631436079,11.9052631584299,11.9052631343476,11.9052631570966,0,11.9052631601812,11.9052631690144,0,11.9052631641661,11.9052631379698,0,0,11.9052631629284,11.9052631459247,11.9052631744515,11.9052631592515,11.9052631720453,11.9052631683207,11.9052631222914,11.9052631713579,11.9052631654912,11.9052631755452,11.9052631621481,11.9052631823219,11.9052631381488,11.9052631680775,0,11.9052631877627,0,11.9052631759879,0,0,0,0,0,11.9052631464059,0,0,11.90526319011,0,11.9052631637226,0,11.9052631453795,0,11.9052631553034,0,11.9052631564945,11.9052631792862,0,0,0,11.9052631600209,11.9052631415422,0,0,11.9052631650929,11.9052631623053,0,11.9052631801544,0,11.9052631662931,0,11.9052631804291,0,0,11.905263164589,0,0,0,0,0,11.9052631549617,11.9052631489605,11.9052631862945
189,0,95,11.9052631578947,3.84061761476052e-08,3,1,0,0,11.9052631581434,0,11.9052631611927,11.9052631539341,11.9052631558461,11.9052631506022,11.9052631607511,11.9052631593962,11.9052631544419,11.9052631557901,11.9052631552991,11.9052631536332,11.9052631615968,0,0,0,0,0,0,11.9052631539115,11.9052631538185,0,11.9052631582522,0,11.9052631549145,11.905263158609,11.9052631521315,0,11.9052631564456,11.9052631505705,11.9052631627928,11.9052631525204,11.9052631607547,11.9052631605548,0,0,11.9052631559267,11.9052631596467,11.9052631548781,11.9052631602397,11.905263165726,11.9052631569554,11.905263158258,0,11.9052631539931,11.9052631679001,11.9052631592094,11.9052631618283,0,11.9052631634888,0,0,11.9052631612487,11.9052631575481,11.9052631574917,11.9052631515961,11.9052631528184,11.9052631573243,0,0,11.9052631520246,11.9052631517266,0,11.9052631542989,0,11.9052631514833,0,11.9052631604557,11.90526315884,11.9052631615853,11.905263158559,11.9052631583462,11.9052631604839,11.9052631540908,11.9052631555387,11.9052631566625,11.9052631547928,11.9052631580158,0,11.9052631591676,11.9052631624173,0,11.9052631613548,11.9052631546729,0,0,11.9052631599072,11.9052631533689,11.905263162031,11.9052631581364,11.9052631624913,11.9052631606773,11.9052631493853,11.9052631583364,11.9052631584519,11.9052631606377,11.9052631586717,11.9052631636185,11.9052631522618,11.9052631619478,0,11.9052631648539,0,11.9052631610392,0,0,0,0,0,11.905263154728,0,0,11.9052631681614,0,11.9052631592701,0,11.9052631557677,0,11.9052631572032,0,11.9052631589309,11.9052631648756,0,0,0,11.9052631567851,11.9052631547754,0,0,11.9052631589416,11.9052631584961,0,11.9052631639931,0,11.9052631594003,0,11.9052631620172,0,0,11.9052631597277,0,0,0,0,0,11.9052631591632,11.9052631554089,11.9052631631859
190,0,95,11.9052631578947,9.67596502088638e-09,3,1,0,0,11.9052631576327,0,11.9052631590681,11.9052631564474,11.9052631578017,11.9052631563933,11.9052631585745,11.9052631582339,11.9052631565967,11.905263156794,11.9052631566107,11.9052631568392,11.9052631585267,0,0,0,0,0,0,11.9052631576706,11.9052631570652,0,11.9052631577775,0,11.9052631570038,11.9052631574956,11.9052631568026,0,11.9052631578698,11.9052631567711,11.905263158495,11.9052631564591,11.9052631589191,11.9052631588476,0,0,11.9052631576226,11.9052631577437,11.9052631572049,11.9052631585369,11.9052631605031,11.9052631575268,11.9052631570612,0,11.9052631572185,11.9052631601276,11.9052631579125,11.9052631592609,0,11.9052631597289,0,0,11.9052631590565,11.9052631572529,11.9052631578956,11.9052631564485,11.9052631566789,11.9052631578604,0,0,11.9052631564656,11.9052631567405,0,11.9052631575926,0,11.9052631563274,0,11.9052631577336,11.9052631577888,11.9052631589291,11.9052631582781,11.9052631579397,11.9052631590056,11.9052631569853,11.9052631579854,11.9052631573386,11.9052631578523,11.9052631578035,0,11.9052631580173,11.9052631591554,0,11.9052631591414,11.9052631575554,0,0,11.9052631584666,11.9052631565192,11.9052631589328,11.905263157994,11.9052631592035,11.9052631584519,11.9052631560862,11.9052631572554,11.9052631578071,11.9052631584911,11.9052631577842,11.9052631591584,11.90526315647,11.9052631592667,0,11.9052631593521,0,11.9052631581073,0,0,0,0,0,11.9052631573272,0,0,11.9052631609226,0,11.9052631582679,0,11.905263157832,0,11.9052631575649,0,11.9052631585335,11.9052631597638,0,0,0,11.9052631571075,11.9052631572934,0,0,11.9052631581181,11.9052631580177,0,11.9052631592903,0,11.905263158175,0,11.9052631584886,0,0,11.9052631581482,0,0,0,0,0,11.9052631583911,11.9052631572145,11.9052631584186
191,0,95,11.9052631578947,2.49436529114704e-09,3,1,0,0,11.9052631577474,0,11.9052631581897,11.9052631575238,11.9052631579387,11.9052631576187,11.90526315798,11.9052631579327,11.9052631575369,11.9052631575569,11.9052631574113,11.9052631575761,11.9052631579028,0,0,0,0,0,0,11.9052631580308,11.9052631578003,0,11.9052631578422,0,11.9052631576432,11.9052631577362,11.9052631577869,0,11.9052631579471,11.9052631578292,11.9052631579656,11.9052631576417,11.9052631581562,11.9052631581989,0,0,11.9052631578683,11.9052631576811,11.9052631577463,11.905263158074,11.9052631586339,11.9052631577979,11.9052631574062,0,11.9052631578795,11.9052631583466,11.9052631578135,11.9052631582291,0,11.9052631584813,0,0,11.9052631581772,11.9052631576612,11.9052631578869,11.9052631576202,11.9052631576724,11.9052631578824,0,0,11.9052631576099,11.9052631577519,0,11.9052631579568,0,11.9052631574967,0,11.9052631577145,11.9052631577701,11.9052631582108,11.9052631579848,11.9052631579514,11.9052631583003,11.9052631576726,11.9052631581398,11.9052631577424,11.9052631579725,11.9052631578506,0,11.9052631578326,11.9052631582195,0,11.905263158243,11.9052631579234,0,0,11.9052631579845,11.905263157557,11.9052631580958,11.905263157941,11.9052631582342,11.9052631580005,11.905263157513,11.9052631575892,11.9052631577853,11.9052631580754,11.9052631577341,11.9052631581765,11.9052631575947,11.9052631582977,0,11.905263158183,0,11.9052631578195,0,0,0,0,0,11.9052631578142,0,0,11.9052631586965,0,11.9052631580011,0,11.9052631580298,0,11.9052631577905,0,11.905263158071,11.9052631583013,0,0,0,11.9052631576103,11.9052631577362,0,0,11.9052631579589,11.9052631579393,0,11.9052631581825,0,11.9052631579854,0,11.9052631580018,0,0,11.9052631578479,0,0,0,0,0,11.9052631579595,11.9052631577221,11.9052631578212
192,0,95,11.9052631578947,6.45182002750129e-10,3,1,0,0,11.9052631578389,0,11.9052631579552,11.9052631578298,11.9052631578927,11.9052631578537,11.9052631578916,11.9052631578891,11.9052631578235,11.905263157815,11.9052631577528,11.9052631578054,11.9052631578519,0,0,0,0,0,0,11.905263157975,11.9052631578937,0,11.9052631578879,0,11.9052631578243,11.9052631578454,11.9052631579124,0,11.9052631579078,11.9052631579352,11.905263157916,11.9052631578647,11.9052631579479,11.9052631579795,0,0,11.9052631578975,11.9052631578116,11.9052631578637,11.9052631579466,11.9052631580802,11.9052631578803,11.9052631577102,0,11.9052631579384,11.9052631579667,11.9052631578563,11.9052631579468,0,11.9052631580646,0,0,11.9052631579485,11.9052631578379,11.9052631578867,11.9052631578674,11.9052631578558,11.905263157889,0,0,11.9052631578433,11.905263157889,0,11.9052631579346,0,11.9052631578017,0,11.9052631578408,11.9052631578567,11.9052631579779,11.9052631578914,11.9052631579172,11.9052631580276,11.9052631578331,11.9052631580113,11.9052631578663,11.9052631579105,11.9052631578909,0,11.9052631578549,11.9052631579771,0,11.9052631579811,11.9052631579254,0,0,11.9052631578963,11.9052631578224,11.9052631579182,11.9052631579079,11.9052631579768,11.9052631579134,11.9052631578157,11.905263157801,11.9052631578341,11.9052631579448,11.9052631578212,11.9052631579473,11.905263157836,11.9052631579948,0,11.905263157938,0,11.9052631578566,0,0,0,0,0,11.9052631578762,0,0,11.9052631580771,0,11.9052631579291,0,11.9052631579688,0,11.9052631578726,0,11.9052631579248,11.9052631579749,0,0,0,11.9052631578149,11.9052631578441,0,0,11.905263157911,11.9052631579027,0,11.9052631579505,0,11.9052631579299,0,11.9052631579306,0,0,11.905263157857,0,0,0,0,0,11.9052631578889,11.9052631578584,11.9052631578291
193,0,95,11.9052631578947,1.66933523835566e-10,3,1,0,0,11.9052631578777,0,11.9052631579048,11.9052631578897,11.9052631578835,11.9052631578933,11.905263157889,11.9052631578912,11.9052631578857,11.9052631578786,11.9052631578601,11.9052631578748,11.9052631578743,0,0,0,0,0,0,11.9052631579223,11.905263157899,0,11.9052631578966,0,11.9052631578765,11.9052631578797,11.9052631579083,0,11.9052631578959,11.9052631579179,11.9052631579022,11.9052631578938,11.9052631579035,11.905263157917,0,0,11.9052631578973,11.9052631578715,11.9052631578896,11.9052631579088,11.9052631579375,11.905263157894,11.9052631578386,0,11.9052631579158,11.9052631579006,11.9052631578819,11.9052631578958,0,11.9052631579386,0,0,11.905263157901,11.9052631578852,11.9052631578892,11.9052631579017,11.9052631578876,11.9052631578901,0,0,11.9052631578863,11.9052631578985,0,11.9052631579108,0,11.9052631578766,0,11.9052631578821,11.9052631578874,11.9052631579128,11.9052631578833,11.9052631578996,11.9052631579363,11.9052631578788,11.9052631579351,11.9052631578927,11.9052631578949,11.9052631578992,0,11.9052631578791,11.9052631579138,0,11.905263157914,11.9052631579055,0,0,11.9052631578909,11.90526315788,11.9052631578947,11.9052631578964,11.9052631579126,11.9052631578978,11.9052631578813,11.905263157872,11.9052631578726,11.9052631579058,11.9052631578707,11.9052631578998,11.9052631578819,11.9052631579161,0,11.9052631578948,0,11.9052631578819,0,0,0,0,0,11.9052631578876,0,0,11.9052631579293,0,11.9052631579067,0,11.9052631579209,0,11.9052631578903,0,11.9052631578969,11.9052631579108,0,0,0,11.9052631578741,11.9052631578797,0,0,11.905263157898,11.9052631578939,0,11.9052631579041,0,11.9052631579062,0,11.9052631579078,0,0,11.9052631578826,0,0,0,0,0,11.905263157891,11.9052631578886,11.9052631578693
194,0,95,11.9052631578947,4.31248575857674e-11,3,1,0,0,11.9052631578904,0,11.905263157896,11.9052631578965,11.9052631578886,11.9052631578969,11.9052631578925,11.905263157894,11.9052631578947,11.905263157892,11.9052631578876,11.9052631578915,11.9052631578882,0,0,0,0,0,0,11.9052631579017,11.9052631578973,0,11.9052631578962,0,11.9052631578904,11.9052631578911,11.9052631578996,0,11.9052631578943,11.9052631579027,11.9052631578965,11.9052631578957,11.9052631578959,11.9052631579,0,0,11.9052631578955,11.9052631578892,11.9052631578941,11.9052631578985,11.9052631579041,11.9052631578951,11.90526315788,0,11.9052631579015,11.9052631578933,11.9052631578911,11.9052631578921,0,11.905263157905,0,0,11.9052631578937,11.905263157894,11.9052631578917,11.9052631578999,11.9052631578938,11.9052631578919,0,0,11.9052631578939,11.9052631578966,0,11.9052631579002,0,11.9052631578919,0,11.9052631578916,11.9052631578936,11.9052631578978,11.9052631578891,11.9052631578952,11.9052631579071,11.9052631578915,11.9052631579067,11.9052631578958,11.9052631578938,11.905263157898,0,11.9052631578896,11.9052631578988,0,11.9052631578982,11.9052631578974,0,0,11.9052631578929,11.9052631578921,11.9052631578938,11.9052631578945,11.9052631578981,11.9052631578955,11.9052631578935,11.9052631578901,11.9052631578886,11.9052631578965,11.9052631578881,11.9052631578936,11.9052631578915,11.9052631578991,0,11.9052631578918,0,11.9052631578906,0,0,0,0,0,11.9052631578924,0,0,11.9052631578998,0,11.9052631578985,0,11.9052631579018,0,11.9052631578936,0,11.9052631578937,11.9052631578978,0,0,0,11.9052631578895,11.9052631578909,0,0,11.9052631578952,11.9052631578939,0,11.9052631578959,0,11.9052631578978,0,11.9052631578986,0,0,11.9052631578919,0,0,0,0,0,11.9052631578944,11.9052631578938,11.9052631578875
195,0,95,11.9052631578947,1.09413826769985e-11,3,1,0,0,11.9052631578938,0,11.9052631578949,11.9052631578959,11.9052631578926,11.9052631578959,11.9052631578942,11.9052631578947,11.9052631578952,11.9052631578945,11.9052631578937,11.9052631578946,11.9052631578931,0,0,0,0,0,0,11.9052631578962,11.9052631578958,0,11.9052631578953,0,11.9052631578938,11.9052631578942,11.9052631578961,0,11.9052631578944,11.9052631578968,11.905263157895,11.9052631578951,11.9052631578949,11.9052631578957,0,0,11.9052631578949,11.9052631578935,11.9052631578946,11.9052631578958,11.9052631578967,11.905263157895,11.9052631578913,0,11.9052631578966,11.9052631578938,11.9052631578939,11.9052631578936,0,11.9052631578969,0,0,11.9052631578938,11.9052631578949,11.9052631578935,11.9052631578967,11.9052631578948,11.9052631578935,0,0,11.9052631578949,11.9052631578954,0,11.9052631578963,0,11.9052631578945,0,11.9052631578939,11.9052631578946,11.905263157895,11.9052631578927,11.9052631578945,11.9052631578981,11.9052631578943,11.9052631578979,11.9052631578954,11.9052631578944,11.9052631578962,0,11.9052631578933,11.9052631578956,0,11.9052631578951,11.9052631578953,0,0,11.9052631578941,11.9052631578945,11.9052631578943,11.9052631578945,11.9052631578952,11.9052631578951,11.905263157895,11.905263157894,11.9052631578933,11.9052631578948,11.9052631578931,11.9052631578939,11.9052631578939,11.9052631578957,0,11.9052631578934,0,11.9052631578934,0,0,0,0,0,11.9052631578941,0,0,11.9052631578951,0,11.9052631578957,0,11.9052631578963,0,11.9052631578944,0,11.9052631578941,11.9052631578952,0,0,0,11.9052631578935,11.9052631578939,0,0,11.9052631578947,11.9052631578945,0,11.9052631578948,0,11.9052631578954,0,11.9052631578957,0,0,11.9052631578942,0,0,0,0,0,11.905263157895,11.9052631578946,11.9052631578932
196,0,95,11.9052631578947,2.71879175927702e-12,3,1,0,0,11.9052631578946,0,11.9052631578948,11.9052631578952,11.9052631578941,11.9052631578951,11.9052631578947,11.9052631578948,11.9052631578949,11.9052631578948,11.9052631578947,11.9052631578949,11.9052631578944,0,0,0,0,0,0,11.905263157895,11.9052631578951,0,11.9052631578949,0,11.9052631578945,11.9052631578947,11.9052631578951,0,11.9052631578946,11.9052631578952,11.9052631578947,11.9052631578948,11.9052631578948,11.9052631578948,0,0,11.9052631578948,11.9052631578945,11.9052631578946,11.9052631578951,11.9052631578951,11.9052631578949,11.9052631578941,0,11.9052631578952,11.9052631578944,11.9052631578946,11.9052631578944,0,11.9052631578952,0,0,11.9052631578943,11.9052631578948,11.9052631578944,11.9052631578953,11.9052631578948,11.9052631578944,0,0,11.9052631578949,11.9052631578949,0,11.9052631578951,0,11.9052631578948,0,11.9052631578946,11.9052631578948,11.9052631578946,11.9052631578942,11.9052631578946,11.9052631578956,11.9052631578947,11.9052631578955,11.905263157895,11.9052631578947,11.9052631578953,0,11.9052631578944,11.905263157895,0,11.9052631578947,11.9052631578948,0,0,11.9052631578945,11.9052631578948,11.9052631578946,11.9052631578947,11.9052631578948,11.9052631578949,11.9052631578949,11.9052631578947,11.9052631578944,11.9052631578947,11.9052631578944,11.9052631578944,11.9052631578945,11.905263157895,0,11.9052631578943,0,11.9052631578944,0,0,0,0,0,11.9052631578946,0,0,11.9052631578946,0,11.9052631578949,0,11.905263157895,0,11.9052631578947,0,11.9052631578945,11.9052631578948,0,0,0,11.9052631578945,11.9052631578946,0,0,11.9052631578947,11.9052631578947,0,11.9052631578947,0,11.9052631578949,0,11.9052631578949,0,0,11.9052631578947,0,0,0,0,0,11.9052631578949,11.9052631578947,11.9052631578945
197,0,95,11.9052631578947,6.90934310081044e-13,3,1,0,0,11.9052631578947,0,11.9052631578948,11.9052631578949,11.9052631578946,11.9052631578949,11.9052631578947,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578947,0,0,0,0,0,0,11.9052631578948,11.9052631578948,0,11.9052631578948,0,11.9052631578947,11.9052631578948,11.9052631578948,0,11.9052631578947,11.9052631578948,11.9052631578947,11.9052631578948,11.9052631578948,11.9052631578947,0,0,11.9052631578948,11.9052631578947,11.9052631578947,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578946,0,11.9052631578949,11.9052631578946,11.9052631578947,11.9052631578947,0,11.9052631578948,0,0,11.9052631578946,11.9052631578948,11.9052631578947,11.9052631578949,11.9052631578948,11.9052631578947,0,0,11.9052631578948,11.9052631578948,0,11.9052631578948,0,11.9052631578948,0,11.9052631578947,11.9052631578948,11.9052631578947,11.9052631578946,11.9052631578947,11.9052631578949,11.9052631578948,11.9052631578949,11.9052631578948,11.9052631578947,11.9052631578949,0,11.9052631578947,11.9052631578948,0,11.9052631578947,11.9052631578948,0,0,11.9052631578947,11.9052631578948,11.9052631578947,11.9052631578947,11.9052631578947,11.9052631578948,11.9052631578948,11.9052631578947,11.9052631578947,11.9052631578947,11.9052631578947,11.9052631578946,11.9052631578947,11.9052631578948,0,11.9052631578946,0,11.9052631578946,0,0,0,0,0,11.9052631578947,0,0,11.9052631578947,0,11.9052631578948,0,11.9052631578948,0,11.9052631578947,0,11.9052631578947,11.9052631578947,0,0,0,11.9052631578947,11.9052631578947,0,0,11.9052631578947,11.9052631578947,0,11.9052631578947,0,11.9052631578948,0,11.9052631578948,0,0,11.9052631578947,0,0,0,0,0,11.9052631578948,11.9052631578948,11.9052631578947
198,0,95,11.9052631578947,2.44911877599648e-13,3,1,0,0,11.9052631578948,0,11.9052631578948,11.9052631578948,11.9052631578947,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,0,0,0,0,0,0,11.9052631578948,11.9052631578948,0,11.9052631578948,0,11.9052631578947,11.9052631578948,11.9052631578948,0,11.9052631578947,11.9052631578948,11.9052631578947,11.9052631578948,11.9052631578948,11.9052631578947,0,0,11.9052631578948,11.9052631578947,11.9052631578947,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578947,0,11.9052631578948,11.9052631578947,11.9052631578948,11.9052631578947,0,11.9052631578948,0,0,11.9052631578947,11.9052631578948,11.9052631578947,11.9052631578948,11.9052631578948,11.9052631578947,0,0,11.9052631578948,11.9052631578948,0,11.9052631578948,0,11.9052631578948,0,11.9052631578947,11.9052631578948,11.9052631578947,11.9052631578947,11.9052631578947,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,0,11.9052631578947,11.9052631578948,0,11.9052631578947,11.9052631578948,0,0,11.9052631578947,11.9052631578948,11.9052631578947,11.9052631578948,11.9052631578947,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578947,11.9052631578947,11.9052631578947,11.9052631578947,11.9052631578948,11.9052631578948,0,11.9052631578947,0,11.9052631578947,0,0,0,0,0,11.9052631578948,0,0,11.9052631578947,0,11.9052631578947,0,11.9052631578948,0,11.9052631578948,0,11.9052631578947,11.9052631578947,0,0,0,11.9052631578947,11.9052631578948,0,0,11.9052631578947,11.9052631578948,0,11.9052631578947,0,11.9052631578948,0,11.9052631578947,0,0,11.9052631578948,0,0,0,0,0,11.9052631578948,11.9052631578948,11.9052631578948
199,0,95,11.9052631578947,1.87941575741442e-13,3,1,0,0,11.9052631578948,0,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,0,0,0,0,0,0,11.9052631578948,11.9052631578948,0,11.9052631578948,0,11.9052631578948,11.9052631578948,11.9052631578948,0,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578947,0,0,11.9052631578948,11.9052631578948,11.9052631578947,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,0,11.9052631578948,11.9052631578947,11.9052631578948,11.9052631578948,0,11.9052631578948,0,0,11.9052631578947,11.9052631578948,11.9052631578947,11.9052631578948,11.9052631578948,11.9052631578948,0,0,11.9052631578948,11.9052631578948,0,11.9052631578948,0,11.9052631578948,0,11.9052631578948,11.9052631578948,11.9052631578947,11.9052631578947,11.9052631578947,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,0,11.9052631578948,11.9052631578948,0,11.9052631578947,11.9052631578948,0,0,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578947,11.9052631578947,11.9052631578948,11.9052631578947,11.9052631578948,11.9052631578948,0,11.9052631578947,0,11.9052631578948,0,0,0,0,0,11.9052631578948,0,0,11.9052631578947,0,11.9052631578948,0,11.9052631578948,0,11.9052631578948,0,11.9052631578947,11.9052631578948,0,0,0,11.9052631578948,11.9052631578948,0,0,11.9052631578948,11.9052631578948,0,11.9052631578948,0,11.9052631578948,0,11.9052631578947,0,0,11.9052631578948,0,0,0,0,0,11.9052631578948,11.9052631578948,11.9052631578948
200,0,95,11.9052631578947,1.79886281667519e-13,3,1,0,0,11.9052631578948,0,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,0,0,0,0,0,0,11.9052631578948,11.9052631578948,0,11.9052631578948,0,11.9052631578948,11.9052631578948,11.9052631578948,0,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,0,0,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,0,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,0,11.9052631578948,0,0,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,0,0,11.9052631578948,11.9052631578948,0,11.9052631578948,0,11.9052631578948,0,11.9052631578948,11.9052631578948,11.9052631578947,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,0,11.9052631578948,11.9052631578948,0,11.9052631578948,11.9052631578948,0,0,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,11.9052631578948,0,11.9052631578948,0,11.9052631578948,0,0,0,0,0,11.9052631578948,0,0,11.9052631578948,0,11.9052631578948,0,11.9052631578948,0,11.9052631578948,0,11.9052631578948,11.9052631578948,0,0,0,11.9052631578948,11.9052631578948,0,0,11.9052631578948,11.9052631578948,0,11.9052631578948,0,11.9052631578948,0,11.9052631578948,0,0,11.9052631578948,0,0,0,0,0,11.9052631578948,11.9052631578948,11.9052631578948


==> simulations/results_large_profile_conn70.csv <==
k,networktrigger,networksize,average,error,diameter,strconnected,ratio1,ratio2,ratio3,ratio4,ratio5,ratio6,ratio7,ratio8,ratio9,ratio10,ratio11,ratio12,ratio13,ratio14,ratio15,ratio16,ratio17,ratio18,ratio19,ratio20,ratio21,ratio22,ratio23,ratio24,ratio25,ratio26,ratio27,ratio28,ratio29,ratio30,ratio31,ratio32,ratio33,ratio34,ratio35,ratio36,ratio37,ratio38,ratio39,ratio40,ratio41,ratio42,ratio43,ratio44,ratio45,ratio46,ratio47,ratio48,ratio49,ratio50,ratio51,ratio52,ratio53,ratio54,ratio55,ratio56,ratio57,ratio58,ratio59,ratio60,ratio61,ratio62,ratio63,ratio64,ratio65,ratio66,ratio67,ratio68,ratio69,ratio70,ratio71,ratio72,ratio73,ratio74,ratio75,ratio76,ratio77,ratio78,ratio79,ratio80,ratio81,ratio82,ratio83,ratio84,ratio85,ratio86,ratio87,ratio88,ratio89,ratio90,ratio91,ratio92,ratio93,ratio94,ratio95,ratio96,ratio97,ratio98,ratio99,ratio100,ratio101,ratio102,ratio103,ratio104,ratio105,ratio106,ratio107,ratio108,ratio109,ratio110,ratio111,ratio112,ratio113,ratio114,ratio115,ratio116,ratio117,ratio118,ratio119,ratio120,ratio121,ratio122,ratio123,ratio124,ratio125,ratio126,ratio127,ratio128,ratio129,ratio130,ratio131,ratio132,ratio133,ratio134,ratio135,ratio136,ratio137,ratio138,ratio139,ratio140,ratio141,ratio142,ratio143,ratio144,ratio145,ratio146,ratio147,ratio148,ratio149,ratio150,ratio151,ratio152,ratio153,ratio154,ratio155,ratio156,ratio157,ratio158,ratio159,ratio160,ratio161,ratio162,ratio163,ratio164,ratio165,ratio166,ratio167,ratio168,ratio169,ratio170,ratio171,ratio172,ratio173,ratio174,ratio175,ratio176,ratio177,ratio178,ratio179,ratio180,ratio181,ratio182,ratio183,ratio184,ratio185,ratio186,ratio187,ratio188,ratio189,ratio190,ratio191,ratio192,ratio193,ratio194,ratio195,ratio196,ratio197,ratio198,ratio199,ratio200,ratio201,ratio202,ratio203,ratio204,ratio205,ratio206,ratio207,ratio208,ratio209,ratio210,ratio211,ratio212,ratio213,ratio214,ratio215,ratio216,ratio217,ratio218,ratio219,ratio220,ratio221,ratio222,ratio223,ratio224,ratio225,ratio226,ratio227,ratio228,ratio229,ratio230,ratio231,ratio232,ratio233,ratio234,ratio235,ratio236,ratio237,ratio238,ratio239,ratio240,ratio241,ratio242,ratio243,ratio244,ratio245,ratio246,ratio247,ratio248,ratio249,ratio250,ratio251,ratio252,ratio253,ratio254,ratio255,ratio256,ratio257,ratio258,ratio259,ratio260,ratio261,ratio262,ratio263,ratio264,ratio265,ratio266,ratio267,ratio268,ratio269,ratio270,ratio271,ratio272,ratio273,ratio274,ratio275,ratio276,ratio277,ratio278,ratio279,ratio280,ratio281,ratio282,ratio283,ratio284,ratio285,ratio286,ratio287,ratio288,ratio289,ratio290,ratio291,ratio292,ratio293,ratio294,ratio295,ratio296,ratio297,ratio298,ratio299,ratio300,ratio301,ratio302,ratio303,ratio304,ratio305,ratio306,ratio307,ratio308,ratio309,ratio310,ratio311,ratio312,ratio313,ratio314,ratio315,ratio316,ratio317,ratio318,ratio319,ratio320,ratio321,ratio322,ratio323,ratio324,ratio325,ratio326,ratio327,ratio328,ratio329,ratio330,ratio331,ratio332,ratio333,ratio334,ratio335,ratio336,ratio337,ratio338,ratio339,ratio340,ratio341,ratio342,ratio343,ratio344,ratio345,ratio346,ratio347,ratio348,ratio349,ratio350,ratio351,ratio352,ratio353,ratio354,ratio355,ratio356,ratio357,ratio358,ratio359,ratio360,ratio361,ratio362,ratio363,ratio364,ratio365,ratio366,ratio367,ratio368,ratio369,ratio370,ratio371,ratio372,ratio373,ratio374,ratio375,ratio376,ratio377,ratio378,ratio379,ratio380,ratio381,ratio382,ratio383,ratio384,ratio385,ratio386,ratio387,ratio388,ratio389,ratio390,ratio391,ratio392,ratio393,ratio394,ratio395,ratio396,ratio397,ratio398,ratio399,ratio400,ratio401,ratio402,ratio403,ratio404,ratio405,ratio406,ratio407,ratio408,ratio409,ratio410,ratio411,ratio412,ratio413,ratio414,ratio415,ratio416,ratio417,ratio418,ratio419,ratio420,ratio421,ratio422,ratio423,ratio424,ratio425,ratio426,ratio427,ratio428,ratio429,ratio430,ratio431,ratio432,ratio433,ratio434,ratio435,ratio436,ratio437,ratio438,ratio439,ratio440,ratio441,ratio442,ratio443,ratio444,ratio445,ratio446,ratio447,ratio448,ratio449,ratio450,ratio451,ratio452,ratio453,ratio454,ratio455,ratio456,ratio457,ratio458,ratio459,ratio460,ratio461,ratio462,ratio463,ratio464,ratio465,ratio466,ratio467,ratio468,ratio469,ratio470,ratio471,ratio472,ratio473,ratio474,ratio475,ratio476,ratio477,ratio478,ratio479,ratio480,ratio481,ratio482,ratio483,ratio484,ratio485,ratio486,ratio487,ratio488,ratio489,ratio490,ratio491,ratio492,ratio493,ratio494,ratio495,ratio496,ratio497,ratio498,ratio499,ratio500
0,0,200,3.355,35.8300851240964,2,1,3,3,1,3,1,3,3,6,2,1,7,1,1,5,4,3,1,5,8,1,6,6,3,1,1,7,2,4,3,1,3,6,8,6,8,6,10,3,1,9,1,1,2,5,5,6,9,8,3,8,9,1,1,4,9,1,4,4,5,5,2,2,1,1,4,4,3,1,2,1,2,2,1,7,1,2,1,8,1,2,1,4,1,4,3,3,4,1,1,1,1,7,2,4,7,1,1,1,6,3,2,5,1,2,2,10,1,4,4,7,8,9,1,5,1,1,10,1,2,7,3,1,1,1,5,7,3,4,2,2,2,2,6,3,1,1,7,1,2,9,1,5,5,1,5,1,1,5,2,5,3,4,7,1,5,1,2,5,2,2,1,1,4,1,4,8,1,2,1,1,1,5,1,1,1,1,7,3,1,5,2,1,8,1,2,2,1,9,3,3,6,4,1,1,1,4,1,1,7,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1,0,200,3.355,1.52904414241686,2,1,3.34227533884916,3.35473098890687,3.35938260434201,3.31099276578204,3.27510590067141,3.51106365640914,3.31026147362269,3.5131045845536,3.3633943497693,3.45268943456972,3.39762145668029,3.5480073255943,3.48793923676388,3.29752177913951,3.44265168219978,3.44086991838862,3.4916018050405,3.4527482898061,3.30425878148404,3.2998386795305,3.35338973139457,3.48172882089605,3.37756544566256,3.47708878859842,3.36453671452552,3.38102650771888,3.44338226636798,3.0702839762094,3.25740604176674,3.29956898139065,3.53588986160361,3.35812415410923,3.37278793630897,3.3158732494206,3.3012525421696,3.37532872419849,3.47796100929124,3.28998435998709,3.43259372391179,3.52514890361172,3.39948916365272,3.21240793361982,3.51410598315633,3.2955027289551,3.25240239157777,3.49823719080553,3.23274041938126,3.39467024988317,3.50342056720075,3.11740817177301,3.14777053003665,3.36317643435999,3.39092790529135,3.34012811366692,3.33630044404404,3.24606536993622,3.12309037814792,3.4140128181272,3.40020102060107,3.39228840579109,3.29386928062679,3.31308996216617,3.39815366258352,3.33387039073513,3.49727522593097,3.513181517421,3.3596873574485,3.28381324164674,3.38286347647396,3.23224708140723,3.30204244402131,3.35799275747727,3.45062200871723,3.13901462307134,3.47510234857129,3.3216553472971,3.53703949775618,3.39189629152788,3.25512633754134,3.3624723850374,3.47815676119385,3.32096722232069,3.44518884106436,3.20372128463252,3.39024666282851,3.43936950822363,3.45847081152545,3.19476901422116,3.42284307038145,3.32637329019911,3.44256637938954,3.47552488863773,3.30972120556349,3.28448829573899,3.06595205300012,3.38374179470955,3.46506702951252,3.42443123008998,3.43764214180514,3.50069999520498,3.37749821954815,3.51511529214485,3.32612894311849,3.19607339338885,3.29996147034138,3.43585026802895,3.3933848714962,3.3095668686714,3.23345916279216,3.22547476427414,3.37892068230656,3.45771309185514,3.35871342609974,3.48653688351901,3.18793863615124,3.4541665077305,3.21760889682168,3.3379305694542,3.37982565650632,3.3792777333586,3.45449943209578,3.50116550031963,3.26240031148987,3.33446389597102,3.41233573471172,3.2355431394196,3.31057669201899,3.20542160945682,3.26091451562541,3.29038092787238,3.47079467893356,3.431130379592,3.5015427288415,3.55558083223807,3.57017621370567,3.27966776902351,3.18776302811575,3.50771082121778,3.31687608247179,3.31862789102446,3.31286151081867,3.15736268488391,3.28123984671087,3.47343156618585,3.50101929580074,3.28995146650292,3.18682268541541,3.52887138951774,3.13265180075436,3.48445925191545,3.24069406134766,3.40038595582415,3.24318046726947,3.33840661882365,3.21957859588514,3.15771662661553,3.27784433223112,3.23449495700464,3.43803793304576,3.44735613391977,3.20186983085746,3.46619456256315,3.26020669421264,3.29177056631724,3.29036663904887,3.20373244945873,3.28489904870112,3.20701425783752,3.27573133843861,3.19211589470707,3.44935796998431,3.31671958370418,3.36722264747462,3.63370956675149,3.27248048414686,3.29723800663303,3.39657675833174,3.29256546562892,3.35176998158792,3.49033876156008,3.35348916955266,3.42185655162767,3.31756211716165,3.26483552393647,3.22807413845447,3.30964573339851,3.39881603556101,3.43793943702086,3.38227866205892,3.32812952299982,3.41241072306217,3.54190209991977,3.46047568756229,3.35093067422953,3.26889905222524,3.40414478801099,3.26364920692112,3.383165114309,3.33605165567286,3.19972146404952,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2,0,200,3.355,0.0738533878728703,2,1,3.36043622998092,3.35904718065349,3.36569755437285,3.35087522355303,3.35760193187099,3.36182003010705,3.35881795932591,3.34689243632092,3.36516959551613,3.357746439477,3.35588104756693,3.34896448894761,3.35146769504055,3.35105182034495,3.36399439520995,3.36055901325591,3.36084906893744,3.35798962060248,3.36624087795271,3.35281666014636,3.35205308614647,3.36658864420564,3.35214087882318,3.35214772291876,3.35163821847831,3.36242348324507,3.35315956903308,3.34725116300912,3.3634331361558,3.35482648333368,3.35143584173152,3.35584648648833,3.34770592619608,3.35849460232622,3.36243304929693,3.35908803140018,3.34855520371138,3.35338965472121,3.35456762588624,3.35403815740936,3.35859706300393,3.35853537092051,3.35891992134567,3.35161366806337,3.36090232867271,3.3484167131735,3.35200002523045,3.354137199719,3.36028791713112,3.36168976622767,3.35675233790108,3.35916655855051,3.35106768027198,3.35682671740157,3.3560553070316,3.35774786410058,3.34668769328307,3.35973604204028,3.35766597943943,3.35220945003456,3.35633175391261,3.34906887563158,3.35857806737829,3.35554461775565,3.35458313609143,3.35782871591346,3.3557072131841,3.35975623194793,3.35375514289927,3.35734578229172,3.35271924271514,3.35916499296149,3.352559489193,3.35884992574603,3.34928766289206,3.36081448618056,3.36313570474171,3.34782268617172,3.35031829745009,3.35994275451993,3.35806775796808,3.3638309458688,3.36535302488081,3.34332677645011,3.35110644383611,3.35468809719583,3.35008326740474,3.34331162151915,3.36233156128082,3.35089388938988,3.36031963881935,3.35164793694794,3.36370362526163,3.34096961709804,3.35024575618842,3.35832875301634,3.35131480061475,3.35306343736636,3.35073976493251,3.3523930967616,3.34720190319086,3.36143881703314,3.35000121523238,3.36072656218842,3.3537665889639,3.3582249068399,3.35434873932538,3.35146594893572,3.35398498258376,3.34656587553862,3.34952084345389,3.36046868889386,3.35447646908443,3.35227739005815,3.35320888939091,3.3514694434944,3.35499405233692,3.35144102661412,3.35638000049034,3.35711187795869,3.36402633091827,3.35598917696842,3.35375529414114,3.35156081540389,3.34323535044814,3.35599490165753,3.35460893722978,3.35877223696803,3.35352731854746,3.35860548030424,3.35012229816969,3.35830988914762,3.35484202613613,3.35119372269175,3.34757750212599,3.34825769760394,3.34801796200246,3.36164778087294,3.36259289863658,3.35748452330231,3.34744600258541,3.35240411364045,3.35589467385255,3.35431002847534,3.35673697954496,3.35433671244538,3.35709688066796,3.35191671256175,3.34998355191169,3.35817069566756,3.35007861941473,3.35323340905153,3.35996362088549,3.353759532936,3.35180126334385,3.36217608110196,3.35274859188966,3.34455676309536,3.3520121137785,3.36051587407331,3.34953208910186,3.35114033995133,3.3541061327807,3.35568171585895,3.35226855867973,3.35097719460881,3.34757591568344,3.35670668062855,3.34583851985418,3.35544849935827,3.3618191286536,3.35479781433861,3.35714884017963,3.35316011917213,3.36109570124222,3.35380202855265,3.35279902261468,3.35622191143609,3.34097221981422,3.35401932645231,3.34590724370998,3.34954335874312,3.35895816757313,3.35930608429115,3.35832535330432,3.3526538346883,3.3500478020616,3.35604845201619,3.35414554724147,3.36579558769654,3.35863588557105,3.34570886864068,3.35752641278549,3.36113364172878,3.35781509189945,3.35876743014272,3.35497558270738,3.35031290403117,3.36196390446568,3.36282470041357,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3,0,200,3.355,0.00367886826284345,2,1,3.35502647592049,3.35496724119296,3.35529632729829,3.35504032913324,3.35527583998986,3.35488244602834,3.35562473059879,3.35455763830476,3.3555092418024,3.35506354260703,3.35466179512423,3.35465983004094,3.3549387643234,3.3554319027429,3.35553066133169,3.35430043419981,3.35494952390464,3.35468150310448,3.35496794465413,3.35501895637074,3.35512055180042,3.35544507091649,3.35483725712431,3.3546301994957,3.35479491913484,3.35505113139372,3.35491750791548,3.35521369423563,3.35540972235948,3.35503523265501,3.35569169616546,3.35521335651665,3.35480148476958,3.35484209377314,3.35515173045066,3.35462224180723,3.35510784506465,3.35524603385486,3.35503763579286,3.35482086720048,3.35491050959397,3.35546437085412,3.35489192628412,3.35501275381315,3.35538018388355,3.35468690580384,3.35487686097358,3.35504459464442,3.35501257933314,3.35495146817899,3.35488392305601,3.35477011445794,3.35516772171789,3.35477111292177,3.35540265193788,3.35498456917129,3.3550414134989,3.35517935036664,3.35524729442191,3.35502591922789,3.35440548565518,3.35512715356052,3.35554456378298,3.35518402334851,3.35462871482292,3.35460971182137,3.35545218797121,3.35537077037392,3.35485279501538,3.35528591743364,3.3545061456778,3.35535695012531,3.35464503875743,3.35498745608393,3.35491450765861,3.35501911309298,3.35473074455994,3.35475978005002,3.35464336437022,3.35490463130595,3.35480188026428,3.35539568598584,3.35485920088664,3.35514250730515,3.35489675781111,3.35469882544502,3.35495445780436,3.35485860241813,3.35518050702653,3.35479989618552,3.3552836565212,3.355277935943,3.35473861576344,3.35480482615522,3.35501193376111,3.35495773462427,3.35495550376441,3.35503999384118,3.35533616271704,3.35492734481824,3.35551451572727,3.35491452067987,3.35467270213657,3.35497618386282,3.35530740528882,3.35505272782676,3.35506813515174,3.35524246138133,3.35508363984595,3.35505016358619,3.35481199456687,3.35514149299488,3.35515303575522,3.35505560151813,3.35528106060004,3.35506401068322,3.35499184827145,3.35444826509733,3.35494795371553,3.35515054036846,3.35522648557411,3.35518500276649,3.35519585641078,3.35494713108167,3.35479518683354,3.35494426302427,3.35481308169013,3.35518722509949,3.35485214031632,3.3550795061563,3.35495801033832,3.35541071099635,3.35475446276671,3.35445069758594,3.35529597774231,3.35493959390469,3.35485820373921,3.35560460023273,3.35510043858924,3.35541162509234,3.35495271053898,3.35461294509127,3.35530762916515,3.35528705548946,3.35486089773425,3.354535504885,3.35487904820584,3.35462905631876,3.35475009394437,3.35504935254926,3.35497099886072,3.35531432895907,3.3548822324065,3.35473337539465,3.35512539262001,3.35516012985988,3.35458031454545,3.35520816584823,3.35505565228735,3.35483718634321,3.35512106471778,3.35491215359254,3.3548422955208,3.35451390665701,3.35483688061179,3.355018437982,3.35499839350566,3.35473742873917,3.35530439878877,3.35492712125012,3.35547594958635,3.35472033463535,3.35480494891716,3.35487440689804,3.35461718474478,3.35491453770858,3.35477050176046,3.35491572100668,3.35503174829804,3.35498218757345,3.35517638793817,3.35479933079481,3.35509658242433,3.35500751522849,3.35501091291553,3.35497416690035,3.35539306207453,3.35550565270737,3.35507750504685,3.35490433789072,3.35508814034529,3.35500323595315,3.35452840106543,3.35483114309815,3.35509924616943,3.35466240849107,3.35519346888092,3.35491942620327,3.355015272641,3.35482417859255,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
4,0,200,3.355,0.000191033623962977,2,1,3.35498563634158,3.35498169524405,3.35503039277104,3.35502995024782,3.3550064425954,3.35500763696953,3.35497662747808,3.35495957269036,3.35500262679563,3.35500125402128,3.35500394924397,3.35500813723212,3.35500976414315,3.35500470949835,3.35500057582792,3.35499133619515,3.35499338090915,3.35499869625355,3.35500831060588,3.35500817190204,3.35499851978821,3.35500535707724,3.35499338237625,3.35498866487348,3.35498590786867,3.35499988067769,3.35502286010146,3.35501515023818,3.3549938378754,3.35501089094769,3.35501709995913,3.35502013464271,3.35500104761091,3.35500808662007,3.35500865187303,3.3549817025601,3.35500292412407,3.35497931996191,3.35499576639873,3.35500445820079,3.35500491553089,3.35500292669513,3.3549824612064,3.35502294088482,3.35499859160854,3.35499149055649,3.35500883219632,3.35502847851121,3.35500741421456,3.3550074894166,3.35500039165312,3.35498057521776,3.35498262138605,3.35500335709973,3.35499925644866,3.35498425203118,3.35500367617184,3.35500007233453,3.35500615323134,3.35499289467893,3.35497179730528,3.35499280282963,3.35501354147621,3.35497313519452,3.35501753857974,3.35497992633085,3.35501305355894,3.35499891071503,3.3550083980609,3.35500904113243,3.35501258898613,3.35499588507494,3.3550030736444,3.35499289849138,3.35500725670396,3.35500116414617,3.35500747991148,3.35499656706823,3.35500401580086,3.35498917673467,3.35499000440524,3.35499948338586,3.35500179858287,3.35497415428287,3.35498486122522,3.35501832698609,3.35499747396556,3.35499014378621,3.35502087165409,3.35500459414785,3.35499483372726,3.35499499560155,3.35500303152631,3.35502701882795,3.35499866918961,3.35499140153768,3.35501402502335,3.35500525721324,3.35501863611871,3.35500894661168,3.35499693624568,3.35501066751901,3.35498563024333,3.35498852051669,3.35501511763959,3.35499164194585,3.35497835405273,3.35500369941684,3.35499068843833,3.35502654764649,3.35500417177243,3.35499165304273,3.35499271596975,3.35499198887162,3.35499577585223,3.35499219471586,3.35499090815225,3.35497420147013,3.35500277839218,3.35501013269997,3.35500585608123,3.35499138734472,3.35500713497376,3.35499012738717,3.35499739721057,3.35498690451965,3.35498471698897,3.35500456630528,3.3549998043914,3.35500916311112,3.35500339900039,3.35500819925723,3.35498671072025,3.35501078192518,3.35501230383205,3.35502308723062,3.35502690253109,3.35500504209577,3.35499931428652,3.35499518165643,3.35501214028649,3.35498182358107,3.35501766874445,3.35503338938836,3.35500015206349,3.35498838279814,3.35499111659373,3.3550055774118,3.35499363141317,3.35500600590716,3.35500719234453,3.35500703518479,3.35499813929302,3.35499268553461,3.35500034840509,3.3550059544319,3.35501432108118,3.35499788547,3.35498993172986,3.35499856626389,3.35497461217704,3.35498330859101,3.35499138654888,3.35500255639336,3.35496868147284,3.35499445399578,3.35498404276374,3.35500878406314,3.35499023396962,3.35502981927708,3.3549973528579,3.35499951255505,3.35498907876982,3.35499645748365,3.3549976219593,3.35496585670572,3.3549859355301,3.355000682633,3.35500832006092,3.35499349106201,3.35500877250771,3.35497327444702,3.35500365872951,3.35500031968047,3.35500486309114,3.35501699538439,3.35500414931239,3.35499506924065,3.35500398730417,3.35497449628636,3.3550208894765,3.35498850927477,3.35497266397492,3.35501179367872,3.35502225250465,3.35500513839345,3.35500339675627,3.35501458930585,3.35502908986131,3.35497953452335,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
5,0,200,3.355,9.04606602274635e-06,2,1,3.35500051958168,3.35499947950848,3.35500089103623,3.35499993799384,3.35500035706956,3.35500044648011,3.35500019328632,3.35499956793425,3.35499924471034,3.35499864477627,3.35499927163164,3.35500037518436,3.35499923271318,3.35499877800112,3.3550007450811,3.35499957289219,3.35500003564959,3.35499964298861,3.35499924084011,3.35499954095083,3.35499944384004,3.35500006674909,3.35500040337753,3.3549986646167,3.35500044776489,3.35500023654504,3.35500056030501,3.35499963190347,3.35500086861801,3.3550010528751,3.35500084649188,3.35500058270382,3.3549989654654,3.3550008461017,3.35500011063401,3.35499972478687,3.35500031654238,3.35500020946809,3.35499910485009,3.35500063101876,3.35499981074764,3.35500085039242,3.35499971915832,3.3550010018879,3.35500018956651,3.35499855774879,3.35499941934333,3.35500016441407,3.35500029860414,3.35500088869243,3.35499935087477,3.35499959395847,3.35499964580615,3.35500108543101,3.35500054828731,3.35499962926955,3.35499981245222,3.35499911279527,3.35499953551433,3.35499968017222,3.35499842151634,3.35499947223323,3.35500142453675,3.35499927682109,3.35500018513285,3.3549991778768,3.35500039088845,3.35499966468176,3.35499912272604,3.35500050234154,3.35500022417853,3.3550004041907,3.35499963025762,3.3549996960849,3.35500046975143,3.35499976514571,3.35499983638782,3.35500033351348,3.35500143306323,3.35500020673958,3.35499953251511,3.3549999845558,3.35500013249968,3.35499959008604,3.35499966915405,3.3549999027383,3.35499988998922,3.35500043936509,3.35499998668688,3.35500053153149,3.35499951839839,3.35500077258693,3.35499934187463,3.35499989908726,3.35500010748013,3.35500090558188,3.35500082539587,3.35500026165435,3.35499959108959,3.35500005791888,3.35499976861092,3.35500100956783,3.35499986080647,3.35500067930517,3.3550003828874,3.35500054895892,3.35500035976793,3.35499925961841,3.35500025436638,3.35500000962572,3.35499939535078,3.35499886575267,3.3550009022516,3.35499929334793,3.35500037715972,3.35500030742363,3.35499934031898,3.35499873843856,3.35499986167509,3.35500018204675,3.35500035361567,3.35499945252014,3.35500065431219,3.35499967185928,3.35499997458503,3.35499915395312,3.35499888575483,3.35499848196123,3.35500019521787,3.35500077654055,3.3549993444776,3.35499939840859,3.35499868483181,3.35500026172927,3.35500101436615,3.35500065132785,3.35500102429512,3.35499968628639,3.3550007508769,3.35499905700133,3.35499999127738,3.35499849232493,3.35500060364104,3.35500041170466,3.35500046026438,3.3549994369105,3.35499933839466,3.35500048910794,3.35500017276958,3.35500033211824,3.35499939524963,3.35499969083597,3.35499948004709,3.35499927930291,3.35500021319151,3.35500044205836,3.35500068168476,3.35500076149924,3.35499972913199,3.35500043739412,3.35499877488496,3.35500010687486,3.35499914152982,3.35499948984935,3.35499984451608,3.35499908570924,3.35500012999063,3.35500050590727,3.35499879368072,3.35500035783105,3.35500022906339,3.35500086303838,3.35500047947721,3.35500061743399,3.3550005419383,3.3550001808012,3.35499995743865,3.35500045431736,3.35500040659255,3.35500033584501,3.35500048502043,3.35500011827154,3.35500104872203,3.35500070881576,3.35500051319077,3.35500014749006,3.35499959101454,3.35500093606965,3.35499951449756,3.35499967038872,3.35500060156452,3.35499981089272,3.3550006459688,3.35500106966238,3.35499953981067,3.35499999176057,3.35499996775815,3.35500037811639,3.35500050679786,3.35499986481725,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
6,0,200,3.355,4.31909461923245e-07,2,1,3.35500004382101,3.35499991774291,3.35500005473408,3.35500002335607,3.35500002947953,3.35499998459428,3.35499999425915,3.35500003369378,3.3549999853001,3.35500001337374,3.3549999868212,3.35500001404097,3.35499994934949,3.35500001974605,3.35500005260125,3.3550000201199,3.35500000393101,3.35499996893503,3.35500000723289,3.35499996888968,3.35499994612203,3.35500001429532,3.35499998398336,3.35499999514206,3.35500001705551,3.35500006373292,3.35500000207288,3.35499992731352,3.35500002902754,3.35500000210154,3.35500004277561,3.35500001053754,3.3550000161818,3.35500004126323,3.35500002964198,3.35499998723089,3.35499997725351,3.35500002128027,3.35500001709466,3.35500002778171,3.35500001051586,3.35499997619432,3.35499999183015,3.35500004587454,3.355000018999,3.35499991567647,3.35500000576602,3.35499998875354,3.35499995848499,3.35500001447425,3.3550000184085,3.3549999938994,3.35499999768539,3.35500000744165,3.35500003419969,3.35500001417973,3.35499999761885,3.35499998013658,3.35499998157612,3.35500000046367,3.35499995072259,3.35500000812146,3.35500007316242,3.35500005913453,3.35499995442212,3.35499996806674,3.35499998718209,3.35499997656618,3.35499994756797,3.3550000089846,3.35500005958206,3.35500003494185,3.35499997401096,3.35500002692869,3.35500002906516,3.35500001726916,3.35499998072777,3.35499999751517,3.35500002053277,3.35500000929366,3.35499999652132,3.35499998997542,3.35499994653345,3.35499993291682,3.35499992072287,3.35499994298172,3.35500004731299,3.3550000072129,3.35499998646224,3.35500001376631,3.35499999625996,3.35500001014605,3.35499996518458,3.35500005198332,3.35500001406028,3.35500003227077,3.35499999275772,3.35500001999283,3.3550000157166,3.35500003009229,3.35499998609047,3.35500000907213,3.35500000903661,3.35499998882149,3.3550000003126,3.3549999685064,3.35499998195272,3.35500001622747,3.35500003958535,3.35499998263558,3.35499995841219,3.35499996013194,3.35500000183337,3.35500002009149,3.35500003544494,3.35500001485946,3.3549999860449,3.3549999383053,3.35500000835943,3.35500000505242,3.35500001547805,3.35499998205662,3.3549999897677,3.35499997240131,3.35500000533093,3.35500004868496,3.35499996397764,3.35499998794723,3.35500003133438,3.35500000343066,3.35499995766652,3.35500003924189,3.3549999715152,3.35499999685822,3.35499999459475,3.35500004318282,3.35500002069414,3.35500002142971,3.3550000219294,3.35500001773761,3.35500000464881,3.35499996915137,3.35499999039417,3.35500007606213,3.35499997125216,3.35499999731632,3.35500001637668,3.35500000182194,3.35499997676885,3.35500001783131,3.35500003845304,3.35500000371172,3.35499997421351,3.3549999722327,3.35500000408437,3.35499998009321,3.35499997260092,3.3549999972765,3.35499999424001,3.35500001840943,3.35499994089875,3.35499999901769,3.35499997575935,3.35499995750788,3.35499999252668,3.35499996832792,3.35499999988357,3.35500002151817,3.35499998576599,3.35500004000292,3.35499998084708,3.35500002017178,3.35499995477507,3.3550000223407,3.35500000475824,3.35499998937304,3.35499997778423,3.35499999507086,3.35500004544449,3.3549999797234,3.3550000540968,3.35499996259937,3.3550000332309,3.35500001862621,3.3550000220976,3.35500001049014,3.35499998507887,3.35500002428218,3.35499996515881,3.35499997706977,3.35500002109644,3.35499998054555,3.35499997891454,3.35500005537606,3.35499994661698,3.35500000357061,3.35499999704145,3.35500001025342,3.35500000071611,3.35499995314622,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
7,0,200,3.355,2.20387237724221e-08,2,1,3.35500000202299,3.35499999723692,3.35500000272571,3.35500000015318,3.35500000089528,3.35500000064673,3.35499999947123,3.35500000027037,3.35499999728754,3.35500000169503,3.35499999832276,3.35500000090854,3.35499999971392,3.35500000115063,3.35500000069051,3.35499999927294,3.35500000209847,3.35499999753774,3.35499999768698,3.35499999703011,3.35499999745773,3.3550000017611,3.35499999818047,3.35499999985556,3.35500000142166,3.35500000098286,3.35500000285293,3.35500000081596,3.35500000092463,3.3550000021933,3.3550000024174,3.35499999996928,3.3550000031491,3.35500000291962,3.35499999945469,3.35500000168622,3.35499999749463,3.35500000016294,3.35500000059325,3.35500000192747,3.35499999889632,3.35499999918206,3.35499999862748,3.35500000143208,3.35499999953976,3.35499999636806,3.35500000014511,3.35500000003138,3.35499999977712,3.35500000041498,3.35500000051862,3.35500000043664,3.35499999971286,3.35499999915038,3.35500000075246,3.35499999902847,3.35500000046487,3.35499999830534,3.35499999885369,3.35500000038802,3.35499999679158,3.35499999894106,3.35500000258525,3.35500000148461,3.35499999793946,3.35499999662929,3.35500000037136,3.3550000009154,3.35499999895859,3.35499999982319,3.35500000230137,3.35499999942954,3.35499999852897,3.35499999744748,3.35500000261913,3.35499999961744,3.35500000040931,3.35499999979181,3.35500000066134,3.35499999683495,3.35499999962223,3.35500000184864,3.35500000021275,3.35499999588173,3.35499999856727,3.35499999824991,3.35500000011125,3.35499999975431,3.35500000067011,3.3550000014065,3.35499999933557,3.35499999982295,3.35499999793294,3.35500000291847,3.35500000130264,3.35500000293492,3.35499999754018,3.35499999904653,3.35499999967796,3.35500000112638,3.3549999990222,3.3550000002826,3.3550000017793,3.35499999861464,3.35499999876633,3.35499999756157,3.35499999938525,3.35499999977,3.35500000378661,3.35499999737211,3.35500000138561,3.3550000007786,3.35499999915011,3.35500000021351,3.35500000022015,3.354999999338,3.35499999957243,3.35499999602948,3.35500000240695,3.35500000030485,3.35499999892602,3.35499999858398,3.35500000107116,3.35500000002084,3.35499999821753,3.35500000150941,3.35499999905507,3.35500000012739,3.35500000178292,3.35499999867379,3.35500000050372,3.35499999975225,3.35500000131388,3.35499999957479,3.35499999988316,3.35500000284103,3.3549999995619,3.3550000027694,3.35500000075028,3.35499999865276,3.35500000272768,3.35499999985048,3.35500000103608,3.35500000160701,3.35500000049247,3.35499999881042,3.35500000033534,3.35500000013651,3.35499999963212,3.35500000087711,3.35500000161028,3.35499999881573,3.35499999908188,3.35499999730446,3.35499999973223,3.35499999771081,3.35500000013914,3.35500000001684,3.35500000158635,3.35500000095054,3.3549999985655,3.35499999988534,3.35499999979594,3.35499999896289,3.35500000201081,3.35499999858524,3.35500000092539,3.35500000221735,3.35500000021952,3.35500000158276,3.35499999936153,3.35499999911093,3.35499999884172,3.35499999835489,3.35499999965543,3.35499999906145,3.35500000083258,3.35499999997018,3.35500000155231,3.355000001159,3.35500000051883,3.35499999976325,3.35499999918305,3.35500000169903,3.35499999915611,3.35500000066296,3.35500000182431,3.35500000142055,3.35499999988341,3.35499999972777,3.35500000262612,3.35500000054497,3.35499999938531,3.35500000199241,3.35500000074006,3.35499999981196,3.35499999827514,3.3550000012079,3.35500000012933,3.35499999653105,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
8,0,200,3.355,9.94185755265605e-10,2,1,3.3549999999733,3.35499999986508,3.35500000002933,3.35500000007275,3.35500000000089,3.35500000000629,3.35500000011011,3.35500000000931,3.35499999994166,3.35500000001731,3.35500000000906,3.35500000004086,3.35499999998507,3.35499999998543,3.35499999993555,3.35500000000701,3.35500000001501,3.35499999994258,3.35499999991446,3.35499999992737,3.35499999988927,3.35500000011587,3.35499999994585,3.35499999997912,3.35499999999246,3.35499999995901,3.35500000018153,3.35500000011246,3.35500000003966,3.35500000004703,3.35500000000101,3.35500000002579,3.3550000000002,3.35500000003144,3.35499999997442,3.35500000004061,3.35499999987598,3.35499999997786,3.35499999995783,3.35500000002314,3.35499999999815,3.35500000009797,3.35499999994571,3.35499999990385,3.35499999990402,3.35499999981988,3.35499999997607,3.35500000011137,3.35500000002487,3.35499999999201,3.35500000002359,3.35499999997183,3.3549999999957,3.35500000008569,3.35500000012611,3.35499999990471,3.35499999999601,3.3549999999353,3.35499999987503,3.35499999998084,3.3549999999318,3.35499999991425,3.35500000002374,3.35499999994682,3.35500000000312,3.35499999984382,3.35499999990787,3.35500000005086,3.35499999998392,3.35499999999204,3.35500000007622,3.35500000000297,3.35499999990905,3.35499999997947,3.35500000014992,3.35500000000147,3.35500000005396,3.35499999990992,3.3549999999912,3.35499999986512,3.35499999999462,3.35500000005923,3.35500000005865,3.35499999990487,3.35500000001797,3.35500000004187,3.3549999999796,3.35500000003742,3.35500000007892,3.35500000001235,3.35499999993318,3.35499999998479,3.35499999997227,3.35500000002017,3.35500000013913,3.35500000010039,3.35499999995061,3.35500000000932,3.35499999999752,3.3549999999297,3.3549999998866,3.35500000006407,3.35500000003887,3.35500000005467,3.35499999995514,3.35499999997463,3.35500000002395,3.35499999991052,3.35500000017904,3.35499999996441,3.35499999998698,3.35500000007502,3.35499999996976,3.35499999998931,3.35500000005341,3.35500000004061,3.35499999993303,3.3549999999,3.35500000007965,3.35500000000263,3.35499999989661,3.35500000009685,3.35500000018703,3.35499999990156,3.35499999996305,3.35500000017951,3.35499999997355,3.35499999997478,3.35500000013595,3.35499999994737,3.35500000005684,3.35500000004865,3.35499999999422,3.35499999999268,3.35499999995249,3.35500000008165,3.35500000005137,3.35500000001826,3.35500000008795,3.35499999995739,3.35500000009125,3.35499999993602,3.3550000000504,3.35500000006568,3.35500000005674,3.35499999997543,3.35499999997393,3.35500000003963,3.35500000004295,3.35500000009204,3.35500000008312,3.35499999996816,3.35500000000103,3.3549999999636,3.35499999989517,3.35499999993226,3.35499999989232,3.35500000000386,3.35500000001499,3.35500000015963,3.35499999996741,3.35499999998303,3.35500000000418,3.3549999999662,3.35499999995493,3.3549999999628,3.35499999997903,3.35500000016789,3.3549999998818,3.35500000000431,3.35499999999966,3.35499999998338,3.35499999993498,3.35500000000291,3.35499999994236,3.35500000001537,3.35500000005286,3.35500000010667,3.35499999997481,3.35499999992533,3.35500000005083,3.35500000006115,3.35499999991431,3.35499999997149,3.35500000000355,3.35500000005685,3.35500000009046,3.35500000001083,3.35500000004307,3.35499999992126,3.35500000009752,3.35499999988557,3.35500000001994,3.35500000011392,3.35499999994366,3.355000000014,3.35499999997559,3.35499999995249,3.35500000000254,3.35499999991235,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
9,0,200,3.355,4.57667352662235e-11,2,1,3.35500000000245,3.35499999999735,3.35499999999726,3.35500000000042,3.35499999999745,3.35499999999916,3.35500000000614,3.35499999999715,3.35500000000311,3.35499999999929,3.35499999999993,3.35500000000635,3.35499999999856,3.35500000000251,3.35499999999945,3.35499999999879,3.35500000000351,3.35500000000052,3.35499999999503,3.35500000000063,3.35499999999721,3.35500000000085,3.35499999999608,3.35499999999903,3.35499999999717,3.35500000000109,3.3550000000035,3.35500000000394,3.35499999999489,3.3550000000079,3.35500000000564,3.35500000000005,3.35499999999733,3.35499999999871,3.35500000000244,3.3550000000012,3.35500000000527,3.35500000000205,3.3550000000002,3.35499999999639,3.35500000000395,3.35500000000006,3.35499999999847,3.35499999999716,3.35499999999434,3.35499999999351,3.35499999999791,3.35500000000604,3.35500000000099,3.35500000000321,3.35500000000383,3.35499999999717,3.3550000000028,3.35499999999869,3.3550000000028,3.35500000000066,3.35500000000078,3.35500000000184,3.35499999999689,3.35500000000837,3.35499999999787,3.3550000000021,3.35500000000292,3.35499999999753,3.3549999999943,3.35499999999844,3.35500000000173,3.35499999999636,3.35500000000003,3.35500000000178,3.35500000000376,3.35500000000069,3.35499999999656,3.35500000000094,3.35499999999955,3.35500000000027,3.35499999999716,3.35499999999859,3.35500000000217,3.35499999999807,3.35500000000105,3.35500000000227,3.3549999999988,3.35499999999893,3.35499999999673,3.354999999995,3.3550000000047,3.35500000000002,3.35499999999909,3.35499999999767,3.35499999999776,3.35500000000315,3.35499999999262,3.35499999999929,3.35500000000648,3.3550000000009,3.35499999999779,3.35500000000078,3.35500000000204,3.3549999999928,3.35499999999842,3.35500000000019,3.35499999999584,3.35499999999875,3.35500000000321,3.35500000000172,3.35500000000663,3.35500000000002,3.35500000000582,3.35500000000118,3.35499999999658,3.3550000000012,3.35500000000211,3.35500000000126,3.35500000000373,3.35500000000275,3.35499999999795,3.35499999999599,3.35499999999922,3.35499999999613,3.35499999999323,3.3550000000036,3.35500000000819,3.35499999999592,3.35499999999557,3.35500000000385,3.3549999999976,3.3549999999956,3.35500000000123,3.35499999999762,3.35499999999855,3.35500000000559,3.35500000000165,3.35499999999869,3.35500000000069,3.35500000000314,3.35499999999803,3.35500000000124,3.35500000000576,3.35499999999941,3.35500000000216,3.35499999999713,3.35500000000191,3.35500000000053,3.35499999999828,3.35500000000036,3.35500000000341,3.35500000000515,3.35500000000129,3.3550000000014,3.35499999999784,3.35500000000233,3.35499999999772,3.35499999999992,3.35499999999348,3.3549999999985,3.3549999999936,3.35500000000046,3.35499999999818,3.35500000000309,3.35499999999911,3.35500000000311,3.3550000000029,3.35499999999612,3.35499999999348,3.35499999999739,3.35500000000156,3.35500000000365,3.35499999999879,3.35500000000288,3.35499999999759,3.35500000000179,3.35499999999385,3.35499999999495,3.35500000000104,3.35499999999916,3.35500000000161,3.35500000000525,3.35500000000317,3.35499999999418,3.35500000000206,3.35500000000118,3.35499999999921,3.35500000000481,3.3549999999973,3.35499999999619,3.35500000000002,3.35499999999861,3.35499999999964,3.35499999999635,3.3550000000037,3.35500000000052,3.35499999999808,3.35500000000014,3.35499999999701,3.35500000000104,3.35499999999725,3.35500000000066,3.35500000000176,3.35499999999743,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
10,0,200,3.355,2.14580818139778e-12,2,1,3.35500000000025,3.35500000000006,3.35500000000023,3.35499999999992,3.35499999999982,3.35500000000023,3.35500000000002,3.35500000000019,3.35499999999987,3.35500000000022,3.35499999999988,3.35500000000028,3.35500000000011,3.35500000000034,3.35499999999986,3.35499999999992,3.35500000000033,3.35499999999996,3.35500000000008,3.35500000000007,3.35499999999966,3.35499999999993,3.35499999999981,3.35500000000009,3.35499999999984,3.35499999999995,3.35500000000011,3.35500000000018,3.35499999999992,3.35500000000032,3.35500000000033,3.355,3.35500000000001,3.35499999999983,3.35500000000015,3.35500000000028,3.35500000000009,3.35499999999992,3.3550000000002,3.35499999999983,3.35499999999993,3.35499999999988,3.35500000000005,3.35499999999976,3.35499999999991,3.35499999999974,3.35500000000028,3.35500000000018,3.35500000000016,3.35500000000005,3.35500000000015,3.35499999999999,3.35500000000011,3.35499999999999,3.35500000000001,3.35500000000006,3.35500000000002,3.35500000000013,3.35499999999981,3.35500000000008,3.35499999999986,3.35499999999994,3.35500000000017,3.355,3.35499999999982,3.35499999999993,3.35500000000014,3.35499999999971,3.35499999999998,3.35499999999981,3.35500000000025,3.355,3.35499999999986,3.35500000000003,3.35499999999981,3.35500000000002,3.35500000000001,3.35500000000003,3.35500000000005,3.35499999999978,3.35500000000013,3.3550000000003,3.35499999999992,3.35499999999997,3.35499999999991,3.35499999999998,3.35500000000009,3.35499999999994,3.35499999999978,3.35499999999979,3.35499999999997,3.35500000000003,3.3549999999997,3.35500000000044,3.35500000000024,3.3549999999999,3.3549999999999,3.3549999999999,3.3549999999999,3.35499999999987,3.35499999999981,3.35499999999984,3.3549999999999,3.355,3.35500000000014,3.355,3.35500000000008,3.35500000000007,3.35500000000011,3.35499999999997,3.35500000000009,3.35500000000004,3.35500000000018,3.35500000000005,3.355,3.35500000000007,3.35499999999994,3.35499999999982,3.35499999999997,3.35499999999995,3.35499999999991,3.35499999999988,3.35500000000009,3.35500000000014,3.35499999999988,3.35500000000029,3.35499999999976,3.35499999999974,3.35500000000024,3.35500000000004,3.35500000000015,3.3550000000001,3.35500000000001,3.35500000000002,3.35499999999996,3.35500000000015,3.35500000000005,3.35499999999983,3.35499999999986,3.35499999999999,3.35500000000008,3.35499999999999,3.35500000000031,3.35499999999998,3.35499999999995,3.35499999999991,3.35499999999985,3.35500000000002,3.35500000000001,3.35500000000003,3.35499999999993,3.35500000000004,3.35499999999973,3.35499999999992,3.35499999999975,3.35499999999998,3.35499999999987,3.35499999999981,3.35500000000008,3.35499999999993,3.35499999999977,3.3550000000001,3.35499999999994,3.35500000000018,3.35500000000007,3.35499999999995,3.35500000000002,3.35500000000006,3.35500000000012,3.35500000000014,3.35499999999995,3.35499999999999,3.35499999999967,3.35499999999987,3.35500000000008,3.35499999999987,3.35500000000001,3.35500000000023,3.35499999999996,3.35499999999976,3.35499999999996,3.35499999999994,3.35499999999996,3.3550000000002,3.35499999999995,3.3550000000001,3.3549999999999,3.35499999999986,3.35500000000005,3.35499999999974,3.35500000000014,3.35500000000013,3.35499999999985,3.35500000000012,3.35499999999988,3.35500000000009,3.35499999999991,3.35500000000034,3.35500000000023,3.35499999999989,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
11,0,200,3.355,1.13360240587475e-13,2,1,3.35500000000001,3.35499999999999,3.35500000000002,3.355,3.35499999999999,3.35500000000001,3.35500000000001,3.35500000000002,3.35499999999999,3.35500000000001,3.35499999999999,3.35500000000001,3.35500000000001,3.35500000000001,3.35499999999999,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.35499999999999,3.355,3.355,3.35499999999999,3.35500000000001,3.35499999999999,3.35500000000001,3.355,3.35499999999999,3.35500000000001,3.35500000000001,3.35499999999999,3.35500000000001,3.35499999999999,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.355,3.35499999999999,3.355,3.35500000000001,3.35499999999999,3.35500000000001,3.35499999999999,3.35500000000002,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.35500000000001,3.35499999999999,3.355,3.355,3.355,3.35500000000002,3.35500000000001,3.355,3.35499999999999,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.355,3.35499999999999,3.35499999999999,3.35499999999999,3.355,3.35499999999999,3.35500000000001,3.35499999999999,3.355,3.35499999999999,3.35500000000001,3.35500000000001,3.35500000000001,3.35499999999999,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.355,3.355,3.35499999999999,3.355,3.35500000000001,3.35500000000002,3.355,3.355,3.355,3.35500000000001,3.355,3.35499999999999,3.35499999999999,3.35500000000001,3.35500000000001,3.355,3.355,3.355,3.355,3.35500000000003,3.35499999999999,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.35500000000002,3.35500000000001,3.35500000000001,3.355,3.35499999999999,3.35499999999999,3.35500000000001,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.35499999999999,3.35500000000001,3.35499999999999,3.35499999999999,3.355,3.355,3.35500000000001,3.355,3.35499999999999,3.355,3.35499999999999,3.35499999999999,3.35500000000001,3.35500000000002,3.35500000000001,3.355,3.355,3.35499999999999,3.35500000000001,3.35499999999999,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.35500000000001,3.35500000000002,3.35500000000001,3.35500000000001,3.355,3.35499999999999,3.355,3.35500000000001,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
12,0,200,3.355,6.04369357793691e-14,2,1,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.35500000000001,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.35500000000001,3.35500000000001,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
13,0,200,3.355,6.07639981147303e-14,2,1,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.355,3.355,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.355,3.355,3.35500000000001,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.35500000000001,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
14,0,200,3.355,6.63092261338919e-14,2,1,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.355,3.355,3.355,3.35500000000001,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.355,3.355,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
15,0,200,3.355,7.71680876935998e-14,2,1,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.355,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.355,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.355,3.355,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.355,3.355,3.355,3.355,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.355,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.355,3.35500000000001,3.355,3.35500000000001,3.35500000000001,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
16,0,200,3.355,8.89354477483443e-14,2,1,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.355,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
17,0,200,3.355,9.38058963099552e-14,2,1,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
18,0,200,3.355,9.7534972554907e-14,2,1,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
19,0,200,3.355,1.01948220394047e-13,2,1,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.355,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
20,1,200,3.355,1.09443440962214e-13,2,1,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,3.35500000000001,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
21,1,201,3.34825870646766,0.0607490709662565,2,1,3.34590825394612,3.35500000000001,3.35500000000001,3.34594112265388,3.34516835610789,3.3455336944285,3.34565593924717,3.34505080698288,3.34575750106401,3.35500000000001,3.34573005472711,3.355,3.35500000000001,3.34499398979701,3.3460499587589,3.34568424226212,3.34547623688541,3.34611696099674,3.35500000000001,3.3453119917069,3.34667187162382,3.3453432104807,3.35500000000001,3.35500000000001,3.35500000000001,3.34615928603277,3.34589410065584,3.35500000000001,3.34509613307327,3.35500000000001,3.34559424256507,3.35500000000001,3.34527797650708,3.355,3.3463891517724,3.34498420660969,3.34526561479586,3.35500000000001,3.34499502720186,3.34620310697635,3.34635273768566,3.35500000000001,3.34540080273677,3.34559297205527,3.34574242201464,3.35500000000001,3.34603168708395,3.34553457923897,3.34597110237819,3.34554422706402,3.34579786754599,3.34577710712158,3.34519800206424,3.355,3.34572607566184,3.34568006558093,3.34558042518301,3.34604582643996,3.355,3.35500000000001,3.3455277891843,3.3446808577254,3.3447728445052,3.35500000000001,3.34583607717701,3.34566315861915,3.34558725232477,3.34457337900609,3.35500000000001,3.35500000000001,3.34567671830237,3.34590449469617,3.34557651059612,3.34588768030747,3.34500707016729,3.35500000000001,3.34527661403529,3.34470151793913,3.34566933983584,3.34624305886999,3.35500000000001,3.35500000000001,3.35500000000001,3.34561289837138,3.34493708579321,3.35500000000001,3.34568854214669,3.34573178365877,3.34527179489998,3.34478311705204,3.34572627238375,3.35500000000001,3.3461707988485,3.35500000000001,3.34549430326835,3.35500000000001,3.34576599221142,3.34596721520841,3.355,3.34543105237315,3.35500000000001,3.35500000000001,3.34549997583627,3.34548887612528,3.34617593492686,3.34605801710541,3.34578759065753,3.35500000000001,3.34493524401878,3.355,3.35500000000001,3.3453777365856,3.34527707231244,3.34486964474321,3.35500000000001,3.34576913007448,3.34567882359319,3.35500000000001,3.34611258237886,3.34553106265008,3.35500000000001,3.34573544310977,3.35500000000001,3.34618390464537,3.34534053307041,3.34516673874306,3.34563965947283,3.34589067712688,3.34555024732462,3.35500000000001,3.34513008877954,3.34527042236232,3.35500000000001,3.35500000000001,3.34517857821875,3.34507050850359,3.34513351707069,3.34500507078669,3.35500000000001,3.35500000000001,3.34542141847866,3.34589848343286,3.34494219107332,3.3456597010576,3.34567425028337,3.34573529471828,3.34549982662336,3.34542035185297,3.35500000000001,3.34580745233299,3.34581686142888,3.35500000000001,3.34641301177866,3.34573478302643,3.34583391474301,3.34518018335597,3.35500000000001,3.35500000000001,3.34598962713643,3.34548513226838,3.34587501194526,3.35500000000001,3.34579046081352,3.34570232231939,3.35500000000001,3.34529662472432,3.34558569914402,3.34525762974766,3.34574159045938,3.34504074105343,3.3462219539283,3.34605420757621,3.34450760502356,3.35500000000001,3.34560358907851,3.34519930844812,3.35500000000001,3.34627606740342,3.35500000000001,3.34529981353079,3.34635641949177,3.34444320501668,3.35500000000001,3.34479882286489,3.34541631781227,3.34607755053086,3.35500000000001,3.3464180083119,3.34537009526002,3.3456203941617,3.34621890344651,3.34588739054059,3.34516452293597,3.34602386294155,3.34582682069487,3.34599488103083,3.34533895769307,3.355,3.355,3.34554808464328,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.34497348955596,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
22,1,202,3.34653465346535,0.0182684951432433,2,1,3.34555477029288,3.34846633285207,3.34538215121921,3.34844380593254,3.34819438873877,3.34821715867007,3.34541606884126,3.34503251581193,3.34586051476821,3.34832177308482,3.34594885495211,3.34570838843406,3.34549805733311,3.34507230575002,3.34599501930283,3.34584648785718,3.3456469067987,3.34588556540269,3.34539780712751,3.34521453010212,3.34563705982622,3.34545525178215,3.34823688168522,3.34549041421445,3.34565711812217,3.34841206387953,3.34575452465533,3.34528853353198,3.34540015113274,3.34563373945559,3.34824560416517,3.34571477245736,3.34578065844857,3.34547293840877,3.34574731012555,3.34549980513134,3.34775372349102,3.34557853138576,3.34566835222216,3.34598289438022,3.34574278466148,3.34528456273697,3.34555212520745,3.34585122944002,3.34840976454949,3.34822266953917,3.34797650056757,3.34595297717533,3.34568598091756,3.34568853634572,3.34802072575051,3.34541655091449,3.34524611857468,3.34879238240489,3.34556182869013,3.34556328146214,3.34597004537189,3.34568772076847,3.34815307255101,3.3455287835645,3.34835473977925,3.34491717457132,3.34508961830162,3.34566440109134,3.3458841402977,3.34836288693033,3.34573551055161,3.34785730209904,3.34532424439125,3.34584095493844,3.34811020069257,3.34813151213675,3.34804221358693,3.34584055742507,3.34565656587184,3.34858563999798,3.34551072811753,3.34558279492028,3.34837222552656,3.34598617361837,3.34827282359609,3.34809149168464,3.34858407189915,3.34576778861079,3.34564097911594,3.34838641418839,3.34562435308978,3.34875162262344,3.34550703891023,3.34794159125081,3.34793743354575,3.34560862428152,3.34624738344028,3.34541681036336,3.34591625246001,3.34800781793399,3.34603162554626,3.34562832536547,3.34550088737692,3.3479153237339,3.34814709521509,3.34872025992398,3.34843788994455,3.34571964737253,3.34822764212234,3.34592170899829,3.3458947846979,3.34796411581393,3.345479172271,3.34509755766559,3.34560339225874,3.34556701607562,3.34787435218488,3.34519326070136,3.34577611570134,3.34842850392445,3.34564205682658,3.34537928876223,3.34620224657989,3.34822080193281,3.3461166369124,3.34554611102889,3.3455046206522,3.34568891316237,3.34526424445308,3.34834447473182,3.34595071612452,3.34805125822461,3.34541122286559,3.34857731290742,3.34776705204977,3.34565067949699,3.34501627163766,3.3461800295478,3.34823847194717,3.34819973223078,3.34523952592956,3.34804119317885,3.34562658406956,3.34828673824479,3.34570682566702,3.34561030846664,3.34561251003122,3.34550241122309,3.34541855347091,3.34833815088616,3.34558077995208,3.34825948215815,3.34611898769008,3.3455697531752,3.34832059403978,3.34548851128509,3.34550503834454,3.34576085517546,3.34605157272286,3.34795909430027,3.34538279167621,3.34558782669322,3.34564898793447,3.34795504466694,3.3455770924292,3.34846426306512,3.34542400936496,3.34577463221156,3.34525258435925,3.34539951178965,3.34547295057504,3.34534134373396,3.34815310926458,3.34829774706053,3.34592274585691,3.34576762130439,3.34822991601135,3.34815175820503,3.34838329399247,3.34547334661982,3.34837943506126,3.34834954158201,3.34834076776472,3.3480399383271,3.34574549086647,3.3454444990487,3.34592081396457,3.34826983558152,3.34851192831726,3.34546761773259,3.34539411951976,3.34805422459253,3.34545027951012,3.3481207405389,3.3484116097855,3.34846589849777,3.3456507696646,3.34583724094457,3.34559880284124,3.34562319992252,3.3455055887546,3.34502495665177,3.34553607228179,3.34854153177525,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.34857791626482,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.34579260782471,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
23,0,203,3.33497536945813,0.113113472141508,2,1,3.34652680312148,3.32804732068614,3.32837113851984,3.33031178021872,3.3466020314998,3.32959794668015,3.34657570997629,3.34656346885132,3.3299160866369,3.32906879984362,3.32993256157946,3.33027994702417,3.32825270068678,3.34641720798425,3.3306063185617,3.32982590279111,3.3294436681396,3.33060334826827,3.34654691381255,3.34650876917074,3.34653077996454,3.32931316397029,3.33044112848201,3.32822045712712,3.32953919517536,3.33064334393975,3.34658468539239,3.32850043500861,3.32894396004812,3.32862201335057,3.32960039376528,3.32957790116207,3.32918776930183,3.32859048183654,3.33114541581087,3.32867792064358,3.3289762898032,3.32925750164727,3.32860148169946,3.33081148477147,3.3310882615052,3.32888149270131,3.34657927267069,3.32969264008449,3.32975260060491,3.3296938230663,3.33038635536671,3.3466351116868,3.34659337611671,3.3296160384078,3.32996614048708,3.33007940835851,3.3289845627956,3.346554460926,3.3466265909741,3.34660897370053,3.34655115389955,3.33047893077004,3.34666642248227,3.32874501142352,3.32939043597323,3.34637532503592,3.34652805543159,3.32873017753526,3.34642487035152,3.32969039424997,3.32969103021569,3.32784269322043,3.32888672651119,3.3465256291706,3.32979667468066,3.34660205561687,3.34650208435146,3.33024303109767,3.34653215885491,3.32929793087518,3.32911295436133,3.32823169316284,3.32971063390022,3.33085589333284,3.33028116935989,3.32914189849741,3.32990205852979,3.32976003081299,3.32855627171963,3.3280787029315,3.32980720746628,3.34654543825155,3.32915473196092,3.34646583174303,3.32981283522888,3.34643038643661,3.33072119542369,3.32810185124664,3.32952935150589,3.3464813090222,3.32995862805758,3.34654424951508,3.3289851952254,3.32932766141414,3.34650729618618,3.3291318282533,3.34655426509371,3.3465837858711,3.33067294620111,3.33057517032945,3.34654383862748,3.32998866425691,3.32863240574337,3.34647828139444,3.34645566597227,3.3465045222044,3.32908536573414,3.34648740847296,3.32967794954678,3.32996736325486,3.32992486682133,3.32962076194881,3.33066009713551,3.32950227609422,3.32969794591421,3.3299915534547,3.32959297328137,3.33078514250581,3.3465743638305,3.32883681832346,3.32993655061973,3.34651716313247,3.32968786325489,3.32940586896179,3.34646710399758,3.32911214457366,3.34651364903527,3.34644700067187,3.32883071261402,3.34656154428229,3.34653226210761,3.34652805477315,3.34659903873612,3.3465484041911,3.34657803320053,3.33036654370076,3.32869886586018,3.32981591630127,3.34644285975029,3.34659063289519,3.34661233662149,3.3464748604124,3.33067091594842,3.33009070306522,3.32996040381623,3.33017311389604,3.3312030410671,3.34650422747279,3.34657242925013,3.32885122083216,3.34645761418685,3.32994193158589,3.33043430537224,3.3294117868989,3.34658698547726,3.32993713269228,3.33002026431301,3.32987611631963,3.32798649272469,3.32934774318444,3.32964203581316,3.34658084904299,3.34653057084829,3.32842506519832,3.34657259950246,3.3305858739066,3.32760443569833,3.32845579720901,3.34655357308153,3.32901377994604,3.32912392584396,3.3308656408351,3.33047845654277,3.3290617149827,3.3310243717683,3.34650151394786,3.34650246853058,3.32822910539321,3.32929874581662,3.33050872209935,3.32943645156934,3.33105388136953,3.32937323493459,3.32960768262694,3.33070636199849,3.33024455485144,3.34653310963988,3.33053164785935,3.33010557169313,3.34662847835701,3.34655092823105,3.32824983135209,3.3282869890585,3.32952432835454,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3309997030499,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32846175234165,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.33029807100663,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
24,1,203,3.33497536945813,0.00541191632380355,2,1,3.33464260708246,3.33522186518918,3.33462857319952,3.33521937404752,3.33518240576237,3.33468197892185,3.3345779897752,3.3351727883877,3.33503369039352,3.33512323153697,3.33509430752108,3.33523844196656,3.33526014206893,3.33537232740474,3.3347031420856,3.33479367173251,3.33520028522257,3.3354537817639,3.33549077108349,3.33508054147842,3.33510091447814,3.33501466994224,3.3348179994924,3.33485945391461,3.33535911350338,3.33476723705971,3.33416938357503,3.33474794978275,3.33518351407265,3.33525983297399,3.33461906285308,3.33478531012221,3.33479378259191,3.33501930412751,3.33485787548557,3.3347820252324,3.33470689315184,3.33549542396253,3.33408824328458,3.3355799111402,3.33561348776919,3.33476472483116,3.3352326775896,3.33479509621195,3.33517802234078,3.33514018804861,3.33480211837342,3.33488300597744,3.33518675517605,3.33523531944669,3.33467405212699,3.33504887835965,3.33518791690928,3.33510248590197,3.33523892437973,3.3355288247614,3.3345460197783,3.33501658516969,3.33446132483559,3.33613646470009,3.33510108264525,3.33447557144592,3.33538876190876,3.33476822324322,3.33495604621029,3.33446431408336,3.33493813935988,3.33524324816676,3.33463254228496,3.33569889457783,3.33504884100883,3.33504627473276,3.33525710873398,3.33491976284896,3.33498959079065,3.33556450224937,3.33465196797903,3.33383432455301,3.33518781222661,3.33502685090157,3.33487519285635,3.33572114932278,3.33541441348168,3.33480518294105,3.33403483734041,3.33503827192264,3.33504842394631,3.33515537101601,3.33429623129909,3.33447716074832,3.3351510765877,3.33513082733483,3.33547131382691,3.33486316529166,3.33540020750233,3.3358817427883,3.33463390560782,3.33510211682533,3.33492804556846,3.33486251161859,3.33532916116226,3.33495115630161,3.33531138132109,3.33474034839415,3.33557423212643,3.33503556180666,3.33531786091765,3.33463487658626,3.33518326049107,3.33592501618555,3.33502558592268,3.3349465108856,3.33544352022524,3.33526200031446,3.33543593131077,3.33468596274546,3.3357558599606,3.33550270876438,3.33433280649911,3.33456017618868,3.33489278307838,3.33435918194874,3.33462132942214,3.3343852644966,3.33451537146403,3.33465310440689,3.33465670426163,3.33542242084671,3.33495520950755,3.33462624518742,3.33529613681398,3.33484241926089,3.33466250012325,3.3350505030149,3.33486540114012,3.33513514652233,3.33443689778372,3.33517864563219,3.33494711528814,3.33458447171535,3.33487015174335,3.33495775459107,3.33456401254804,3.33528365762758,3.33549445442048,3.33504678559788,3.33515930397354,3.33502413395506,3.33516072845168,3.33434499960108,3.33438779535053,3.33512991101433,3.33537215331553,3.33499490295147,3.33476588986063,3.33494949592794,3.33479795164403,3.33524045655944,3.33532543485471,3.33491787741464,3.33457386102302,3.33473683744297,3.33527543859744,3.3345203136937,3.33462784670409,3.3351741377819,3.33482151314613,3.33550797110716,3.33552173414357,3.33481922618725,3.33461703953469,3.33461121461131,3.33551784519547,3.33511681106695,3.33427468961783,3.33470611719045,3.33520258106935,3.33520885229682,3.33499799282914,3.33497079126579,3.33463965408391,3.33515968626512,3.33472626676948,3.33543455173913,3.33470687866495,3.33448478280238,3.33471870547019,3.33519904504648,3.33498876762373,3.33486760345638,3.33532168323686,3.33449615533995,3.33462494507892,3.33508591879378,3.33544665613225,3.33497519737751,3.33510499867272,3.33469774472779,3.33489576909777,3.33534230334298,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3344306776263,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.33367387008148,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.33479148266402,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
25,1,204,3.32352941176471,0.123728399348854,2,1,3.33497578747837,3.31557267865906,3.31579179671043,3.31780528891638,3.3161567708399,3.33496919865744,3.33500411880347,3.33496934081446,3.33499078920713,3.33497584534895,3.31750143073154,3.33499452530227,3.3158177792421,3.33498898677991,3.33496972059649,3.3349733311859,3.31706662880192,3.33491980921954,3.33500251711656,3.31659990105404,3.31915347526791,3.31679227658388,3.31796173518424,3.3158462720826,3.33497358929846,3.31816130132844,3.33496735260374,3.31590168370092,3.31634581290432,3.31619876190301,3.31713121505944,3.3170961122947,3.31667169932232,3.31609009454663,3.31874534768643,3.31613112254066,3.31652712229687,3.31686242810409,3.31617420113505,3.3183760950354,3.33496420663655,3.31640912768358,3.31673861061444,3.31723992959165,3.33496762141234,3.33498781038159,3.31795912057775,3.33498645870112,3.31783831131592,3.31716312629356,3.33494530840383,3.33493996502402,3.3349792019005,3.33497344285095,3.31737268835217,3.33498407124598,3.33498436946887,3.31813337978446,3.33497838787499,3.31622643162542,3.31699977251497,3.31542156252412,3.3349581646141,3.31630584292368,3.33493492092943,3.31726618723985,3.33498067482249,3.31524012351373,3.3349674011468,3.31790842184003,3.33495446605144,3.31759053137869,3.31696836514741,3.31779534740606,3.33496913828975,3.33498453375381,3.33495574053184,3.31562918775448,3.33496177917381,3.3184493066476,3.31788970815,3.33501334275575,3.31753972024506,3.33498086546605,3.31606937350824,3.31543748178091,3.33498843762938,3.31724374197879,3.33497353051642,3.31546514335893,3.33496528290289,3.3164914081002,3.31832464792773,3.31555044625458,3.31708120798516,3.31600576002296,3.33496643985104,3.31784075407336,3.31653627699183,3.33497273764118,3.33498356525499,3.33498508887091,3.33498245569491,3.3169308259496,3.31823306814277,3.31813454158315,3.31751426632965,3.31746654893659,3.31604540306811,3.3162823517518,3.31821398871595,3.33500255589728,3.33499341823637,3.33497371749429,3.31730232927908,3.31743404796571,3.33497236138818,3.31718933770754,3.31823378605025,3.31703653466578,3.3172625627645,3.31752427644789,3.31715356128817,3.33496553719828,3.31664489374267,3.31632889024992,3.31735879866723,3.31756196014287,3.33494409741934,3.33500623256899,3.33497054163029,3.33499088433491,3.31530199442285,3.31800858453557,3.31635981619897,3.33495353379871,3.33498369767686,3.31589022104819,3.31687806601843,3.31597971128163,3.31678430222012,3.33495871478111,3.33499107457159,3.31738760068946,3.3349622393271,3.3172717137146,3.31694991646575,3.33499104927396,3.33499411000304,3.3349579999247,3.3349737407352,3.31776145172899,3.33497617994664,3.31735092168775,3.31757818324272,3.31638471340343,3.31593329854436,3.31740974741598,3.31802211167759,3.31692188584507,3.31765669762979,3.31745360750485,3.31766109386259,3.31747938585434,3.3349710009715,3.334983483731,3.31730148138411,3.31649205244612,3.33499453134952,3.31609561594811,3.3182874523643,3.31810268960259,3.31511273294182,3.31583637999721,3.31701014754515,3.3165632846207,3.31662973189359,3.31839166573465,3.31807441747779,3.31657593800062,3.3349638881579,3.33502952605708,3.33500382011012,3.31565553087931,3.31681440514748,3.31817736507653,3.31700372801342,3.33498392970504,3.31687751449792,3.33494182294973,3.33497242231296,3.31768373178956,3.31630153941286,3.31806442824042,3.31769505139615,3.31788528828362,3.31667819785573,3.33495251722332,3.31561894406173,3.31704377277192,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3167080197863,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31864035457771,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3349692567047,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31794967278452,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
26,0,205,3.32195121951219,0.0160457509578593,2,1,3.32378446758462,3.32102850463448,3.32179825666922,3.32306074324232,3.32203321951212,3.32346450777691,3.32386377287303,3.32172002392622,3.32433345630125,3.32163091811285,3.323588489424,3.32079700241568,3.32118543513276,3.32277459939758,3.32153359902762,3.32103111296338,3.32120763597095,3.32118343276603,3.32107545042864,3.32157257182167,3.32080460419418,3.32137742017816,3.32113031430383,3.32049566006883,3.32355569895633,3.32319135864845,3.32160886889616,3.32128788161041,3.32128159087155,3.32067122399886,3.32288588291969,3.32131333921204,3.32127108655704,3.32082591548002,3.32180144373542,3.32151694404369,3.32414383235675,3.3212189639828,3.3206413683385,3.32346486208546,3.3208120110352,3.32099743901029,3.32157266233577,3.3241105942548,3.32181203950444,3.32162299176456,3.32220199131187,3.32094309212044,3.32335484435164,3.32333060739617,3.32196353233148,3.32227074999874,3.32199807606643,3.32373858114829,3.32128847590437,3.3218078979194,3.32099522589107,3.32396219720906,3.32326027349277,3.3215272065612,3.32179537195361,3.32051213788274,3.32251086837201,3.32047983220245,3.32107642937556,3.32072553586719,3.3239757783334,3.32162870961241,3.32141732267882,3.32184568416525,3.32372011203336,3.32389389297477,3.32389038072753,3.32101766045667,3.3218432543681,3.32367091338641,3.3215560428821,3.32037444422164,3.32150900721998,3.32175693447864,3.32145536775878,3.32083550471243,3.32102641741053,3.32102028000196,3.32412291533068,3.32074378801286,3.32125457851871,3.3232979035775,3.32101894808032,3.32116081335536,3.32161810437303,3.32137951374584,3.32094781337289,3.32097288586571,3.3208287474728,3.32063977714388,3.32109243522687,3.32180823241109,3.32143616898786,3.32093494027239,3.32354662388681,3.32098711005187,3.32177873576735,3.32157987431599,3.32321378889676,3.32149127738639,3.3213015950048,3.32407705613589,3.32161056042326,3.32360799433668,3.32353201132237,3.3209872562041,3.32158808797243,3.32279395921527,3.32136813733838,3.32098777630695,3.3239584051911,3.32167831079444,3.32093134155942,3.32128746902045,3.3215288094729,3.32149281049535,3.32138680554417,3.32124572703085,3.32213101103675,3.32306664568257,3.32166634788259,3.32153485813131,3.3236288320053,3.32381033553717,3.32140638557861,3.32112652588581,3.32052352365076,3.3212495856164,3.32246394106214,3.32035722605395,3.32145698711882,3.32292936815272,3.3219225262522,3.32368819269177,3.32150461072971,3.32422093310086,3.32103038361322,3.32107265324067,3.32186171023925,3.32143651826712,3.3200530163396,3.32170116277832,3.32113424755333,3.32079216499411,3.3214102116631,3.32421369750259,3.32114603674055,3.32103619312617,3.32119706009101,3.32098143939894,3.32150180713269,3.32057527102837,3.32369348836338,3.32169880258097,3.32316194353607,3.32116289322073,3.32126040298636,3.3228022357455,3.32111388372247,3.32384210997213,3.32147615880621,3.32369164567582,3.32373093146441,3.32367457020676,3.32315487816595,3.32165203012348,3.32126010760514,3.32131794098106,3.32139496282725,3.32094543491995,3.32039904294721,3.3243514196919,3.32345019214433,3.32107340505244,3.32105840280249,3.32353602280492,3.32327238337922,3.32361630894545,3.32364332019268,3.32121108414219,3.32136336097173,3.32168318637979,3.32186761318639,3.32378355495285,3.32116569934662,3.32296729086845,3.32175778234955,3.32364196729419,3.3211674111727,3.32369143631918,3.32327633623176,3.32047644569381,3.32075058973003,3.32077744435216,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32106209152878,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32174840777118,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32160649392569,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32104768381454,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3233727135064,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
27,0,205,3.32195121951219,0.000704621542664558,2,1,3.3219871658909,3.32190069602437,3.32201719104989,3.32197654425788,3.32190554944175,3.32199726001899,3.32189824959312,3.32199203975512,3.32187392401124,3.3220082579598,3.32191277751649,3.32199106335254,3.32196646308073,3.32202361767374,3.3219728258566,3.32196825678745,3.32195082941206,3.32195923161849,3.32189810344131,3.32201623731631,3.32198809278482,3.32195834222867,3.32196239460774,3.32200520388239,3.32187293602783,3.32196025393913,3.32192632951235,3.32197215548665,3.32200539796892,3.32187462708489,3.32197192621888,3.32198315143546,3.32202811386003,3.32195627283029,3.3219661460015,3.32205103760569,3.32196023415085,3.32197566992165,3.32193425054937,3.32198744902816,3.32192909919021,3.32190012724838,3.32193702482144,3.32190072873876,3.32195284023159,3.32194983937988,3.32191545616317,3.32202034187408,3.32198314941318,3.32200973626192,3.32197194896369,3.32198804958004,3.32197117009811,3.32192378860907,3.32198419819651,3.32198315067259,3.32183821870147,3.32196643956987,3.32196020630452,3.3218906089998,3.32182471914609,3.32185662317563,3.32206005097953,3.32194323580969,3.32195149109511,3.32194896789934,3.3218910147036,3.32203619773754,3.32195628779697,3.32196861578296,3.32191782603064,3.3219461633383,3.32196206061618,3.32191835924291,3.32194933826193,3.32183958243605,3.32201024936016,3.32189143923239,3.32189496240314,3.32189729535773,3.32195957084832,3.32191306962527,3.32197771520726,3.32194902766276,3.32195589486518,3.32192158215806,3.32193075191424,3.32196626589716,3.32195960496878,3.32191727111619,3.32191634934552,3.32203254710466,3.32185836840816,3.32199848160307,3.32187615311604,3.32199059503774,3.32202380067978,3.32191594256472,3.32186594261901,3.32201240331986,3.32194429946027,3.32190519967863,3.3220014480196,3.32199047756183,3.32195826750594,3.32201777741953,3.32197483490208,3.32197300599423,3.3219985300234,3.32194277515368,3.32190933098088,3.32199922681026,3.32197670706668,3.32195965152738,3.32196338640605,3.32192871541164,3.32206409323261,3.3219765986606,3.32192372194801,3.32193251140022,3.3219929814608,3.32193703082372,3.32199351174472,3.32200928773819,3.32199445345939,3.32190707270208,3.32191258683599,3.32189237244684,3.32203440880487,3.32191482835383,3.32198957341894,3.32188916750164,3.32192985357305,3.32200529375597,3.32195726095726,3.32194579037334,3.32200700144964,3.3219491058639,3.3219083783111,3.32199095898874,3.32198870262979,3.32202443643294,3.32200740926761,3.32192115190195,3.32198009332001,3.32188932910642,3.32185851339336,3.32190283510432,3.32197453033996,3.32188848746404,3.32190009211566,3.32198782551436,3.32195851502635,3.32186675075114,3.3219404717811,3.32188709038446,3.32199152832864,3.32201007353581,3.32193068908026,3.32190759075148,3.32190430540515,3.32197614776968,3.32191871380913,3.3219609846924,3.32186527216289,3.32189006333208,3.32195621018805,3.32198981034139,3.32197969916976,3.32187066273264,3.32196353976246,3.32194555416817,3.32188845493475,3.32202949842892,3.32202235546457,3.3218947234232,3.32202222514485,3.32192153635357,3.32201010975962,3.32199389553279,3.3219499260723,3.32196430974522,3.3218266136971,3.32190546381958,3.32193860854619,3.32199852731935,3.3220634409668,3.3219490455041,3.3219385702915,3.32197885665893,3.32192689919111,3.32188890213815,3.32185993959718,3.32192888511729,3.3219494628024,3.32190256240769,3.3219448979566,3.32201739752526,3.32200710075393,3.32186664252974,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3220029970576,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32194431986737,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32196063305697,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32193340030165,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32190121524981,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
28,0,205,3.32195121951219,3.31562175527062e-05,2,1,3.32194888287456,3.32195068456752,3.32195277036456,3.32195096197785,3.32194875010906,3.32194983154453,3.32194731578206,3.32194944192464,3.32195169877611,3.32195235479898,3.32194632309568,3.32195468041351,3.32195145163918,3.32195280401202,3.32194793932406,3.32195304748453,3.32195264755714,3.32195348546338,3.32195373681364,3.32195269819603,3.32195090271777,3.32195012977883,3.32195152278039,3.32195120816171,3.3219497256058,3.32195343325606,3.32194980125596,3.32194933687266,3.32194844649706,3.32194504821436,3.32194856988549,3.32195218928585,3.32195152390706,3.32194920489641,3.3219534552469,3.32195070675525,3.32194768778189,3.32195009714355,3.3219504594721,3.32195070271153,3.32195510005463,3.32194995419994,3.32194902155484,3.32195031127296,3.32195087820659,3.32195293448747,3.32195040941418,3.32195263928502,3.32195198146934,3.32195225109367,3.32194816370639,3.32194773014571,3.32195147769987,3.32195527606791,3.32194931780573,3.3219480504092,3.32195074273305,3.3219520053533,3.32195038249616,3.32195402965394,3.32195245133835,3.3219509287843,3.32195185207647,3.32195652356781,3.32195228962789,3.32195102333945,3.32195226028852,3.32195451406088,3.32195228522278,3.32195269256934,3.32194767638642,3.32194970510402,3.32194920947212,3.32195198145478,3.32195298854215,3.32195270844121,3.32195033054803,3.32194733709966,3.32195061035678,3.32195262047628,3.32195321717526,3.32195177894567,3.32195136902348,3.32194881587965,3.32194874144367,3.32195068628038,3.32195207855993,3.32194641939542,3.32195078100481,3.32195423535403,3.32194755889626,3.32195148627215,3.32195584594506,3.32194639150092,3.32195246691399,3.32195458460638,3.32194998531763,3.32195180946926,3.32195307651145,3.32194803028091,3.32195132583686,3.32195569308691,3.3219546332318,3.321952177258,3.32195536158127,3.32195357425459,3.32195412751043,3.32194828378079,3.32195491059196,3.32194923913296,3.32195139290613,3.32195106637524,3.3219514450846,3.32194892601203,3.32195198175374,3.32195118988233,3.32194926547981,3.32194924930972,3.32195010661044,3.32195075842453,3.32195230557272,3.32195345346054,3.32195406664085,3.3219498796134,3.32194793770644,3.32194783536421,3.32195004760686,3.32194865081318,3.32195497947768,3.3219506322019,3.32194913784327,3.32195147477261,3.32195496296912,3.32195395314753,3.32195057509339,3.32195109110919,3.32195123058219,3.32195137961,3.32195100586959,3.32195142211083,3.32194884731043,3.32195150102873,3.3219431236655,3.32195124653198,3.32195129719733,3.32194768026255,3.32194876411088,3.32195437138585,3.3219533545101,3.3219495216738,3.32194987303691,3.32195179764875,3.32195026595272,3.32195347906697,3.32194991944946,3.32195132725693,3.32194974025132,3.32195026772532,3.32194881782889,3.32195466463631,3.32195619103237,3.32195049669627,3.32194557511111,3.32194924341952,3.32195123342065,3.32195372854629,3.32194817396224,3.32195396380723,3.32195035618705,3.32195241020167,3.32195269004353,3.32195302386578,3.32195277572953,3.32195450527935,3.32195183342208,3.32194846490418,3.3219503723361,3.32195336134654,3.32195265263378,3.32194962417527,3.32195173618233,3.32195155345676,3.32195424493665,3.32194890044835,3.32195345353478,3.32195108691896,3.32195143356807,3.32195219715803,3.32194952768772,3.32194745513033,3.32195223479696,3.32195272341502,3.3219532298545,3.3219488731567,3.32195351726917,3.32195304401783,3.32195118807207,3.32194759896669,3.32195043845694,3.32195651458728,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32195050793363,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3219550792833,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32195215976907,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32195358102969,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32195449744453,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
29,0,205,3.32195121951219,1.30256144514346e-06,2,1,3.32195132452338,3.32195124060551,3.32195119709959,3.32195133297236,3.32195126867397,3.32195133571317,3.32195112575895,3.32195113693206,3.32195128222832,3.32195111908833,3.32195113617404,3.32195121111264,3.3219511576212,3.3219513470305,3.32195144796563,3.32195131046036,3.32195143919596,3.32195114651021,3.32195111790479,3.32195123858596,3.32195117246465,3.32195126933715,3.32195132556621,3.32195116683971,3.321951255775,3.3219511980303,3.32195117017077,3.32195115319017,3.32195133196384,3.32195119178665,3.32195118984682,3.32195130902289,3.32195119803904,3.32195124428965,3.32195134850301,3.32195131444672,3.32195100472305,3.32195125155721,3.3219512955336,3.32195108666018,3.3219512079996,3.32195124537545,3.32195124023594,3.32195119485509,3.32195135645754,3.32195120679141,3.32195125920927,3.32195136349337,3.32195118728319,3.32195121611711,3.32195105560453,3.32195113508503,3.32195135491676,3.32195131149934,3.32195132856605,3.32195122141963,3.32195115798127,3.32195130713256,3.32195114523501,3.32195127868243,3.32195116514892,3.3219512050879,3.3219513106811,3.32195118332948,3.32195114862261,3.32195121264971,3.32195128853876,3.32195115555478,3.32195125341148,3.32195128375638,3.32195119327283,3.32195120654781,3.32195104899482,3.32195120266386,3.32195099132055,3.32195132539387,3.32195112579954,3.32195112965529,3.32195114959186,3.32195136904893,3.32195124474938,3.32195136743788,3.32195116454328,3.32195112713546,3.32195116626883,3.32195123798688,3.32195136375175,3.32195122299917,3.32195093561253,3.32195104811938,3.32195130031363,3.32195126367574,3.32195119179737,3.32195114345795,3.32195138903812,3.32195120415238,3.32195129883315,3.3219512593889,3.32195136208876,3.32195122093221,3.32195121211353,3.32195126741826,3.32195121445458,3.32195118593419,3.32195126533213,3.32195134842106,3.32195137422025,3.32195112539588,3.32195119961491,3.32195117153848,3.32195113217253,3.32195114669563,3.32195118406069,3.32195110712367,3.32195127948014,3.3219510301049,3.32195127427815,3.32195119634952,3.3219513401243,3.32195123204051,3.32195120449751,3.3219511882304,3.32195101099666,3.32195129119177,3.32195104966503,3.3219512322862,3.32195112853668,3.32195127035563,3.32195115739649,3.32195116874237,3.3219511263409,3.32195139414051,3.32195113123543,3.32195114943924,3.32195109717785,3.32195126531447,3.32195126294076,3.32195131309523,3.32195117036876,3.32195119648989,3.32195121300976,3.32195114850134,3.32195134211149,3.32195126168035,3.3219510412965,3.32195131418833,3.32195127105443,3.32195131739975,3.32195129227558,3.32195129656326,3.3219511888779,3.32195120400475,3.32195114212571,3.32195119581182,3.32195115259581,3.32195129290189,3.32195126337896,3.32195112488277,3.32195119839328,3.32195104674674,3.32195118138397,3.32195118343617,3.32195114604997,3.32195121990067,3.32195122976844,3.32195119332614,3.32195125355203,3.32195120537433,3.32195116109759,3.32195109650165,3.32195119097109,3.32195123881516,3.32195121661644,3.32195119026345,3.32195111612579,3.32195141873291,3.32195129707123,3.32195116854152,3.32195115689847,3.32195114082965,3.32195117713155,3.32195141806686,3.32195123723781,3.32195130012063,3.32195125742986,3.32195122901503,3.32195119036278,3.32195126327372,3.32195139621719,3.32195117258975,3.3219513018401,3.32195129972684,3.32195127050403,3.32195127396067,3.32195140826478,3.32195111948154,3.321951055607,3.32195110313734,3.3219512012765,3.32195130833435,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3219512567638,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32195117065588,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32195116127896,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32195120002397,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32195112868623,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
30,0,205,3.32195121951219,6.7267603014771e-08,2,1,3.32195122611121,3.32195121867119,3.3219512227664,3.32195121715033,3.32195122213401,3.32195121842964,3.32195122052525,3.32195122390992,3.3219512223661,3.32195122460239,3.32195121396558,3.32195121825225,3.32195121644793,3.32195122059421,3.32195121860136,3.32195122068281,3.32195122280213,3.32195121299196,3.32195122211139,3.32195122198366,3.32195121576155,3.32195122689492,3.32195121584674,3.32195121770591,3.32195121700896,3.32195122098867,3.32195122527237,3.32195122052063,3.32195121304534,3.32195122057073,3.32195122154654,3.32195121209974,3.32195122129836,3.32195121575086,3.32195121387964,3.32195121266844,3.32195121543624,3.32195121181673,3.32195122304364,3.3219512133683,3.32195121717165,3.32195122121228,3.32195121634232,3.32195122185094,3.32195122626318,3.32195122259806,3.3219512247749,3.32195122552138,3.32195121977456,3.32195121920514,3.32195121572587,3.32195122039531,3.32195122304965,3.32195121676515,3.321951219313,3.32195121543995,3.32195121845979,3.32195122220283,3.32195121136434,3.3219512178213,3.32195121938615,3.32195122898278,3.32195122775142,3.32195120891269,3.32195120941056,3.32195121025511,3.32195122726502,3.32195122060873,3.32195121220978,3.32195122450925,3.32195122162587,3.32195122541146,3.32195122129006,3.32195121062519,3.32195121748204,3.32195121889112,3.32195121428785,3.32195121579727,3.32195121883031,3.32195121591333,3.32195121974399,3.32195122647295,3.32195122166605,3.32195121913549,3.32195121857735,3.32195122171472,3.32195121766177,3.32195121898972,3.32195122117258,3.32195122129002,3.32195123003027,3.32195122465461,3.3219512175767,3.32195122354707,3.32195121320588,3.32195122421056,3.32195122287451,3.32195122139084,3.32195123394275,3.32195122468552,3.32195122363616,3.32195121982181,3.32195122494026,3.32195121472238,3.32195122421394,3.32195121627607,3.321951214704,3.32195122017278,3.32195121941515,3.32195122239678,3.32195121973118,3.32195121529152,3.32195122012546,3.32195121974086,3.32195122923337,3.32195122048583,3.32195122144098,3.32195122098167,3.32195121351834,3.32195122416706,3.3219512206219,3.32195121546992,3.32195120909324,3.32195122267045,3.32195121903514,3.32195121591997,3.32195121968306,3.32195122209076,3.32195121459393,3.32195121853221,3.32195122650417,3.32195122404559,3.32195121197174,3.3219512118125,3.32195121506919,3.32195121958089,3.32195122457433,3.32195122654147,3.32195121959195,3.32195122099914,3.32195121845004,3.32195120906265,3.32195121940671,3.32195121504151,3.3219512215232,3.32195121288693,3.3219512178851,3.32195122423358,3.32195122120233,3.3219512237689,3.32195122287932,3.32195122850039,3.32195121716286,3.32195121823814,3.32195121788521,3.32195122546948,3.32195122305135,3.32195121727317,3.3219512176887,3.32195121395169,3.32195121658774,3.32195121803508,3.32195123179787,3.32195122198727,3.32195121865315,3.32195122178102,3.32195122045849,3.32195122257107,3.32195121301513,3.32195122677562,3.3219512226888,3.32195121674148,3.32195122256271,3.32195121906768,3.32195121707152,3.32195121409174,3.32195121241564,3.32195121640946,3.32195122140546,3.32195121756853,3.32195122129354,3.32195122166122,3.32195122317946,3.3219512170446,3.32195121998251,3.32195122372798,3.32195121560192,3.32195122024084,3.32195122249572,3.32195121944865,3.32195122040107,3.32195122120937,3.3219512104957,3.32195122216076,3.321951219615,3.3219512243556,3.32195123041932,3.32195122489803,3.32195121888157,3.32195121073376,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32195120764769,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32195122076039,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32195121646408,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32195121405974,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32195121163567,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
31,0,205,3.32195121951219,2.99748423227832e-09,2,1,3.32195121951939,3.32195121916938,3.32195121959053,3.321951219647,3.32195121949744,3.32195121967653,3.32195121949438,3.32195121943158,3.32195121965309,3.32195121965554,3.32195121950431,3.32195121960204,3.32195121960734,3.32195121911085,3.32195122003454,3.32195121965557,3.3219512194609,3.32195121963962,3.3219512197391,3.32195121925749,3.32195121924306,3.32195121960046,3.3219512193547,3.3219512193368,3.32195121965466,3.32195121941236,3.32195121974516,3.32195121960951,3.32195121936015,3.32195121959394,3.32195121963161,3.321951219403,3.32195121954069,3.32195121951901,3.321951219573,3.3219512190754,3.32195121922702,3.32195121979489,3.32195121934452,3.32195121933023,3.32195121921344,3.32195121942762,3.32195121928082,3.32195121953181,3.32195121952472,3.32195121959806,3.32195121950356,3.32195121965515,3.32195121928774,3.32195121935609,3.32195121948083,3.32195121961387,3.32195121947651,3.32195121988173,3.32195121981058,3.32195121978174,3.32195121948009,3.32195121905299,3.32195121968953,3.32195121957395,3.32195121945387,3.32195121964448,3.32195121966272,3.32195121936101,3.32195121960131,3.32195121906611,3.32195121961663,3.321951219825,3.32195121923723,3.32195121977759,3.32195121945909,3.32195121962346,3.32195121986793,3.32195121936464,3.32195121949621,3.32195121966316,3.32195121946467,3.32195121971918,3.32195121972983,3.32195121923123,3.321951219232,3.32195121968346,3.32195121968497,3.32195121951791,3.32195121935686,3.32195122016247,3.32195121949053,3.32195121973744,3.32195121946904,3.32195121996268,3.32195121974614,3.32195121968708,3.32195121926569,3.32195121974312,3.32195121915827,3.32195121961811,3.32195121989436,3.32195121979527,3.32195121940261,3.32195121967392,3.32195121944717,3.32195121950805,3.32195121957362,3.32195121942739,3.32195121970554,3.32195121924325,3.32195121917113,3.32195121951117,3.32195121966474,3.32195121952256,3.32195121934554,3.32195121983383,3.32195121951783,3.32195121952101,3.32195121960824,3.32195121917573,3.32195121974395,3.32195121974968,3.32195121928628,3.32195121966655,3.32195121978389,3.3219512192593,3.32195121917899,3.32195121946665,3.32195121949712,3.32195121911336,3.32195121970066,3.32195121943082,3.32195121978429,3.32195121957326,3.3219512196575,3.32195121888626,3.32195121952654,3.32195121944586,3.32195121964558,3.32195121947659,3.32195121997235,3.32195121948475,3.32195121942072,3.32195121959497,3.32195121943931,3.32195121946842,3.32195121956872,3.32195121936304,3.32195121939356,3.32195121946172,3.32195121941565,3.3219512198974,3.32195121958423,3.32195121959363,3.32195121937414,3.32195121943274,3.32195121970078,3.32195121930327,3.3219512193984,3.32195121986922,3.32195121957081,3.32195121958449,3.32195121959706,3.32195121935948,3.32195121905718,3.32195121932062,3.32195121947983,3.3219512191379,3.32195121931816,3.32195121970405,3.32195121967574,3.32195121946232,3.32195121949668,3.32195121960733,3.32195121929224,3.3219512196868,3.32195121937959,3.3219512197204,3.32195121943983,3.3219512192968,3.32195121934001,3.32195121923494,3.32195121950092,3.32195121952752,3.32195121958365,3.32195121930651,3.32195121966127,3.32195122009707,3.32195121956918,3.32195121983164,3.32195121945623,3.32195121980454,3.32195121954948,3.32195121939228,3.32195121968704,3.32195121915911,3.3219512193394,3.32195121957757,3.3219512194155,3.32195121944219,3.32195121948346,3.32195121962986,3.32195121914726,3.32195121936712,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32195121946394,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32195121950599,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32195121938767,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32195121921555,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32195121935973,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
32,1,205,3.32195121951219,1.35831246759032e-10,2,1,3.32195121949457,3.32195121950405,3.32195121953808,3.32195121950949,3.32195121952332,3.32195121950281,3.32195121952063,3.32195121951926,3.32195121952078,3.32195121952289,3.32195121953911,3.32195121952648,3.32195121951024,3.32195121951316,3.32195121951638,3.3219512195133,3.3219512195043,3.3219512195102,3.32195121950793,3.32195121951335,3.32195121949559,3.32195121950941,3.32195121950795,3.32195121952551,3.32195121951587,3.32195121951889,3.32195121952618,3.32195121949867,3.3219512195087,3.32195121950284,3.32195121951468,3.32195121952116,3.32195121951978,3.3219512195118,3.3219512195193,3.32195121950079,3.32195121950572,3.32195121952344,3.32195121950943,3.321951219514,3.32195121949432,3.3219512195095,3.32195121950841,3.32195121953291,3.32195121951278,3.32195121951646,3.32195121951677,3.32195121951459,3.32195121951601,3.32195121951319,3.32195121952673,3.32195121952827,3.32195121949671,3.3219512195051,3.3219512195113,3.32195121952243,3.32195121950774,3.32195121950967,3.32195121952825,3.32195121951287,3.32195121951127,3.32195121948052,3.32195121950571,3.32195121950229,3.32195121950721,3.32195121949562,3.32195121952167,3.32195121951161,3.32195121949257,3.32195121951831,3.32195121951235,3.32195121951317,3.32195121952213,3.32195121951607,3.32195121953261,3.32195121951415,3.32195121951496,3.32195121950068,3.32195121950754,3.32195121950767,3.32195121950624,3.32195121949338,3.32195121950101,3.32195121951007,3.32195121951004,3.32195121951537,3.32195121952123,3.32195121951115,3.32195121950828,3.3219512195224,3.32195121950451,3.32195121951788,3.32195121950813,3.32195121951532,3.32195121950348,3.32195121950604,3.32195121952243,3.32195121952443,3.32195121951087,3.32195121951769,3.32195121951954,3.32195121952255,3.32195121950932,3.32195121949401,3.32195121952116,3.32195121951002,3.32195121950707,3.32195121951492,3.32195121951549,3.3219512195181,3.32195121950705,3.32195121949969,3.32195121951572,3.3219512195078,3.32195121951378,3.32195121951008,3.321951219507,3.32195121950788,3.32195121950462,3.32195121952181,3.32195121951314,3.3219512195184,3.32195121950196,3.32195121949741,3.32195121951299,3.3219512195046,3.32195121951339,3.3219512195126,3.32195121951646,3.32195121952953,3.32195121950518,3.32195121949873,3.32195121951961,3.3219512195018,3.32195121950053,3.32195121953036,3.32195121951481,3.32195121950386,3.32195121951818,3.3219512195198,3.32195121951258,3.32195121951877,3.32195121951315,3.32195121950811,3.32195121951258,3.32195121952145,3.32195121950183,3.32195121951218,3.32195121951505,3.32195121950251,3.32195121952473,3.32195121952179,3.32195121950407,3.32195121951264,3.32195121951136,3.3219512195236,3.32195121951783,3.32195121951723,3.32195121951485,3.32195121949893,3.32195121948981,3.32195121950378,3.32195121951001,3.32195121950045,3.32195121950307,3.32195121951978,3.32195121952291,3.32195121952739,3.32195121949589,3.32195121951432,3.32195121950721,3.32195121950871,3.32195121951651,3.3219512195176,3.32195121949949,3.32195121951001,3.32195121949477,3.32195121951703,3.32195121951232,3.32195121951715,3.32195121950664,3.32195121950828,3.32195121952133,3.32195121953984,3.32195121952927,3.32195121951261,3.32195121950176,3.32195121951829,3.32195121951325,3.32195121950655,3.32195121951723,3.32195121951771,3.32195121950977,3.32195121951788,3.32195121950681,3.3219512195118,3.32195121951089,3.32195121949741,3.32195121950017,3.32195121950083,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32195121951284,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3219512195165,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32195121950424,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3219512195138,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32195121953152,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
33,1,206,3.32038834951456,0.0134275738257756,2,1,3.32195121951221,3.32195121951143,3.31970047056552,3.31991473479189,3.3197432469675,3.31980965338366,3.31983877684397,3.32195121951293,3.31987716983109,3.31977935704689,3.31988493312198,3.3199273563926,3.3219512195122,3.31968986643393,3.32195121951269,3.31987592193862,3.31984729213677,3.32195121951243,3.31960170848552,3.31979358214823,3.32008990689617,3.31981741261964,3.32195121951259,3.31970344426461,3.31983174765361,3.31996341467081,3.3219512195129,3.31971165646475,3.32195121951287,3.31974978726336,3.31984089661992,3.31985036829348,3.31980420884103,3.3219512195125,3.3200402179774,3.32195121951258,3.31976692556831,3.31982193286369,3.319745047774,3.31998608466782,3.32001937532152,3.31977044223899,3.32195121951187,3.32195121951274,3.31987146054542,3.31985540061004,3.31994937824924,3.3198247202166,3.31992064220321,3.31984631677985,3.31988390917128,3.31989593644523,3.31977012656436,3.31970870152757,3.32195121951178,3.32195121951267,3.31983675899007,3.31995384565496,3.31980211875015,3.31974701104666,3.31984099550053,3.3196602871601,3.31964194374512,3.32195121951226,3.31989236721639,3.31987058487497,3.31983889057071,3.32195121951254,3.31976690062729,3.32195121951224,3.31984218022386,3.31989225230853,3.31981884989122,3.31993362136501,3.31970968173124,3.31980090467718,3.31978834412454,3.32195121951244,3.3219512195115,3.32195121951218,3.31994146710983,3.32195121951241,3.31990323504125,3.31985921749435,3.3197140384689,3.3196579883857,3.31987680910303,3.31985380089103,3.3197877216118,3.3196606820924,3.31986972917709,3.31977596248911,3.31999450003994,3.31967418047116,3.31984860222518,3.3197218402961,3.31989228169154,3.31993508403293,3.3197857489782,3.32195121951179,3.32195121951236,3.31977839453721,3.31980072172396,3.31983113064281,3.31996815184545,3.31996954412455,3.31989583761295,3.31987707776559,3.32195121951215,3.32195121951171,3.31996583355458,3.32195121951276,3.3219512195122,3.31966447296244,3.3198722484619,3.31989255780768,3.32195121951279,3.31985958348243,3.31998319278992,3.31984175349147,3.31986794367225,3.31990168113283,3.31985653639805,3.31998372577996,3.31979804007625,3.31974705420296,3.31988090915795,3.31990475616223,3.31982856341528,3.3198012424826,3.31972066217289,3.31978717288303,3.3196444341319,3.31995542378245,3.31975109070619,3.31970716559371,3.31973768638459,3.31969385385436,3.3219512195122,3.31969984637287,3.31981749419333,3.31990557364081,3.32195121951238,3.31988477689906,3.31985675098117,3.32195121951274,3.32195121951189,3.31978339644928,3.3199759807302,3.31990476679178,3.31988928432845,3.31991102160741,3.32195121951154,3.32195121951209,3.32195121951227,3.3197665447519,3.31971590355541,3.32195121951276,3.31994218991849,3.31983119932577,3.32195121951188,3.32195121951192,3.31991477439303,3.31988074507618,3.32195121951227,3.31977388358999,3.32195121951274,3.31976466225856,3.32195121951218,3.31971936533163,3.31997837329491,3.31996904617495,3.32195121951214,3.31970164469516,3.31984193151244,3.31978858684419,3.3197941572198,3.32195121951226,3.32195121951188,3.31979147318239,3.3219512195124,3.31956666471113,3.31978144581128,3.32195121951347,3.31980133731889,3.31997528924285,3.31983774799737,3.32195121951189,3.32195121951223,3.31982998653108,3.31997603350904,3.32195121951174,3.31975995769266,3.32195121951171,3.3199197769853,3.31992796429404,3.31978461543449,3.32195121951224,3.3219512195122,3.31984552555097,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31980455886309,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3219512195119,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32003096943902,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31974957815373,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31970307790022,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31993651231552,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
34,0,207,3.31884057971015,0.0139952157691292,2,1,3.32033740124296,3.31802758615952,3.32042788105299,3.31834359696198,3.31816585119617,3.31816172764663,3.31825131868949,3.3204623735692,3.31833150326837,3.3182008558936,3.31828558451351,3.31830636078738,3.31804719377311,3.32043790875073,3.31831942994794,3.31831626443349,3.31825356925483,3.32040688656525,3.31807555501223,3.32038501821979,3.31850706416419,3.31821325556861,3.31826540866271,3.32042833032926,3.31819604218418,3.31835395632866,3.32047900409617,3.31806844086499,3.31825659532164,3.32038873262756,3.31820040529841,3.3203812705211,3.31818423431722,3.31812276222895,3.31845602521245,3.31807924627141,3.31812869474815,3.31824430790639,3.3181556758071,3.32036706374877,3.32037524991387,3.320420620905,3.31818048038524,3.31821990987618,3.32040844377523,3.3183168770794,3.31839591893947,3.31815132563774,3.31838123226133,3.32036025189083,3.31828822362439,3.31825228884158,3.31814536402593,3.31800857035194,3.31824246971492,3.32033702122571,3.32041287660519,3.31833838962734,3.31822843156589,3.31808610631813,3.3183265161868,3.31806518725314,3.31805063657706,3.32041166096889,3.31827901468553,3.31827484078028,3.31823865519348,3.31803627221828,3.32037947183068,3.32045687314125,3.31828396234572,3.32038487090159,3.31819127230182,3.31828734936544,3.31820389878748,3.31828740843266,3.31825427407477,3.31807512751568,3.32035123010257,3.31833375325801,3.32041158345068,3.3203897903942,3.31821737124617,3.31829876589481,3.31808212648204,3.31805921226917,3.31829900643071,3.32032933838806,3.32039690873702,3.31806270195478,3.31829291537694,3.31815804791819,3.3184626262501,3.31814950513896,3.31829015885727,3.31814013854248,3.31824278756995,3.32034159594107,3.32035061276323,3.31818005544492,3.31806712572996,3.31818400152835,3.31820983908823,3.31821969003677,3.31831951102263,3.31834772185196,3.31826499880376,3.31823046634182,3.31808460970089,3.3181229666014,3.32041782062891,3.32046681141111,3.32033006544095,3.3180861197647,3.31829475737566,3.32039891247686,3.31825922736746,3.32036297639664,3.31846009401989,3.31830240267439,3.31827972465975,3.31833543759838,3.31826761285512,3.31837801582031,3.31814671001263,3.31822082976794,3.31833826846379,3.31827847109882,3.32034937876324,3.31818646078685,3.31815219256076,3.32035249574204,3.31808822882088,3.31839120982879,3.32039341699991,3.32044521923198,3.31817376082111,3.31817179599714,3.3182742935302,3.32041387851389,3.31822816924531,3.31831319990876,3.31807291148543,3.31830396152906,3.31824913558997,3.32044328204976,3.32034459054171,3.31820038088756,3.3203814713029,3.3183192258292,3.32042142022206,3.32037042686607,3.31845956148111,3.31833852010149,3.31829782099412,3.32041648125033,3.31814093969122,3.3182609159521,3.3203976696094,3.31821955420491,3.31826434360414,3.3183365490022,3.31830749155807,3.31834183907326,3.3181257292364,3.31822284591447,3.31832581540749,3.31818853043815,3.31830165596056,3.31809481493148,3.31834251429557,3.31835593802891,3.31808715572377,3.32042543851046,3.31818389538359,3.31819107967432,3.32035571459186,3.31841198072579,3.31833470217682,3.32043211410351,3.3184229973971,3.32037285245237,3.32036436634972,3.31798563065905,3.31819810297127,3.31837231465446,3.31823113690953,3.31839792455179,3.32039482561204,3.31820570508695,3.32035935276567,3.31830959012073,3.31813936995388,3.31839937022595,3.31829283655742,3.31833040077896,3.32045493544334,3.32041981773451,3.3204065883325,3.31815459517816,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32036956265324,0,0,0,0,0,0,3.31836361794828,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32041041875737,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31839942183305,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32038425423119,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31810603856972,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31840209262653,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
35,0,207,3.31884057971015,0.000640860173213283,2,1,3.31885392764218,3.31884823955299,3.31885431533015,3.31884912310648,3.31891249273125,3.31882882322777,3.31879348249752,3.31885470646846,3.31882402431943,3.31885980911872,3.31881290706193,3.31880130215952,3.31885482333237,3.31880465157445,3.31882711572042,3.31882997730755,3.31890553164111,3.31879888824038,3.31888489297187,3.31881627064448,3.31882386400775,3.31888242794216,3.31877623148401,3.31884890748044,3.31882908969545,3.31882448516954,3.31882645809758,3.31890490876909,3.31879638206757,3.31886519049994,3.31892255489385,3.31887536831344,3.31888345944545,3.31893612131419,3.31886636047433,3.31879592327348,3.31884561472639,3.3188326430982,3.31884183939372,3.31882624886473,3.31881965039882,3.31887266810459,3.31883322846162,3.31875662410297,3.31886723340057,3.31891775012281,3.3188866707072,3.31880629370286,3.31881268556144,3.31871582567106,3.31881481606939,3.31878953199457,3.31881738192881,3.31891602824924,3.31887143266602,3.31878669679341,3.31882064510562,3.31891861733591,3.31879231763109,3.31885598881261,3.3189114689008,3.31886617421251,3.31881564728832,3.3188473873911,3.3188686387546,3.31876041655919,3.31886062843281,3.31884554439631,3.31887626955978,3.31884939744233,3.31883469317992,3.31881435887736,3.31873206546689,3.31881702734863,3.3188168029614,3.31883827706376,3.31879911219813,3.31885725838342,3.31884234405287,3.31883436570438,3.31883937811633,3.31882494804321,3.31878812386974,3.318881366716,3.31884634563145,3.31870154247295,3.31887946932309,3.31885175430404,3.31887066477003,3.31889498493554,3.31878820586612,3.31886794210394,3.31884986254885,3.31890700396313,3.31898889970419,3.31882921945593,3.31878326687573,3.31886904881263,3.31893631727691,3.31882769781834,3.31882187943674,3.3189047588206,3.31881817451099,3.31881326610679,3.31876881913036,3.31886678467391,3.31883649299636,3.31875987567327,3.31888722187638,3.31881502739351,3.31882580643162,3.31889076593138,3.31880812038694,3.31877048854883,3.3187906386928,3.31887176974012,3.31882309619014,3.31885599619642,3.31884676291326,3.31883998063573,3.31883561680707,3.31880326017195,3.31887871513451,3.31878408763506,3.31887814692047,3.31888727836469,3.31886680700595,3.31880911055061,3.31883686038855,3.31880897396187,3.31880887147958,3.31881257698524,3.31885561710113,3.31889759354279,3.31881939058386,3.31877050654725,3.31893600551021,3.31888935063832,3.3188188482017,3.31883533354899,3.31883400816105,3.3187698639862,3.31879767749911,3.31887158813494,3.31882928752663,3.31885086918951,3.3188325000691,3.31885800872624,3.31890157535998,3.31887813945415,3.31882532301149,3.31878449977521,3.31880554061289,3.31881219528088,3.31883022254032,3.31877416811289,3.31884968319132,3.31884048214407,3.31878798054793,3.31887259106369,3.31885906357124,3.31884345095577,3.31880350556526,3.31888796014183,3.31889732755956,3.31884802752292,3.3188222940205,3.31883401383242,3.31888618053506,3.31884716453747,3.31878374590506,3.31873637577292,3.31873492133405,3.31887613653405,3.31880628985463,3.31880044086043,3.31886170894454,3.31884554920954,3.31888945881428,3.31892615574278,3.31883197630549,3.31874158614605,3.31890525630911,3.31881206376023,3.31880559000698,3.31885006292484,3.31886378687734,3.31882326020247,3.31881397392665,3.31885570597441,3.31890224846085,3.31877262639329,3.31882329224579,3.31885681512227,3.31890800604881,3.31885498876413,3.31889238882633,3.31889881453889,3.318899839275,3.31883696440301,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31886317562588,0,0,0,0,0,0,3.31885258772428,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31885611634783,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31888320147501,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3188368850319,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31889696235421,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31884737528076,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
36,0,207,3.31884057971015,2.85147486775212e-05,2,1,3.31883970480695,3.31883833660125,3.31883776868261,3.31884116643246,3.3188397859829,3.31883856657078,3.31884048011589,3.31884234643526,3.31884447996706,3.31884312949774,3.31884469091742,3.31884253498765,3.31884108667276,3.31883893786536,3.31884190424517,3.31884168747137,3.31884172057899,3.31884318800711,3.3188407737362,3.31883885759991,3.3188382090188,3.31883859294215,3.31883822414091,3.3188406820133,3.31884118574636,3.31884001443705,3.31884237654268,3.31883896797969,3.31883428305731,3.31884256465107,3.31884112832009,3.31884069158247,3.31884348258787,3.31884205639033,3.31883876623734,3.31884336909743,3.31883885890186,3.31883967444387,3.31884512367925,3.31884175630308,3.31883765657297,3.31883853562139,3.31883740889466,3.31883959576347,3.31884017232906,3.31884035955937,3.31884246241267,3.31884059818863,3.31884156204414,3.31883801136258,3.31884029628209,3.31884095966888,3.31884092309986,3.31884336495946,3.31884202320348,3.31883872341799,3.31884159210208,3.31884262893062,3.31883849108915,3.31883932882991,3.31884080933235,3.31884046125009,3.31883579837788,3.31884149140005,3.31884171793483,3.31884245301657,3.31884185737288,3.31883821946898,3.31883731676428,3.31884121124989,3.31884401159121,3.31884391613614,3.31883775541341,3.31883880667646,3.31884027827103,3.31883908720751,3.31884190104848,3.31883921287051,3.31884218322203,3.31884289181925,3.31883956583751,3.31883752833402,3.31884307133369,3.31884143709908,3.31883919120544,3.31884066458646,3.31884124487476,3.31884219401351,3.31883821391344,3.31884071100952,3.31883994886644,3.3188421040671,3.31884113663481,3.31884249201713,3.31884029182035,3.31884236286152,3.31884176627867,3.31884410148638,3.31883985348058,3.31884172928994,3.31883582969425,3.31884167608229,3.31883926025997,3.31883844747682,3.31883892086601,3.31884076706691,3.31884382965591,3.31883872966484,3.31884434928141,3.31884093617526,3.31884085428728,3.318842332682,3.31884254145625,3.31883800751633,3.31883795818513,3.31884125705079,3.31884030457886,3.31883752079915,3.31884173412559,3.31884143191455,3.31883945970559,3.3188403924406,3.31884093377715,3.3188395577697,3.31883703462592,3.31884346184539,3.3188406437371,3.31883989074506,3.31884041265509,3.31884133113925,3.31883927780713,3.31884091320365,3.31884152784299,3.31884061587156,3.31883985050222,3.31883915722589,3.31883812852295,3.31884395952277,3.31883960634594,3.31883851027893,3.31884448437133,3.31883695779385,3.31884375508132,3.31884065610773,3.31884217056742,3.31884033318515,3.31884244282096,3.31884515540165,3.31884357044944,3.31884282834512,3.31884126568354,3.31883859188094,3.31883752446817,3.31883704788408,3.3188398304602,3.31884116688527,3.31883692677412,3.3188416225973,3.31884129654808,3.3188409815373,3.31883950182518,3.31883932267397,3.31884231618679,3.31884316518846,3.31884140629983,3.31883732647455,3.31884057424361,3.31883916203032,3.31883672212067,3.31884317482624,3.31884024930895,3.3188394252743,3.31884006719124,3.31883944393489,3.31884071731191,3.3188374434028,3.31884230764382,3.31884085104688,3.31883932831674,3.31884068000169,3.31883949662742,3.31883889383105,3.31883955168718,3.31884453911428,3.31884119698005,3.31884280854337,3.31883869081716,3.31884019281357,3.31884113445837,3.31884242112013,3.31884294036872,3.31884231803839,3.3188399878814,3.3188417407134,3.31884001073445,3.31884181038236,3.31884330638301,3.31883999097321,3.31883824872143,3.31883960707693,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31883904549516,0,0,0,0,0,0,3.31884227535018,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31883914053543,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31883927721803,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31883761968707,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31884063458084,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31884140680004,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
37,1,207,3.31884057971015,1.4137848315169e-06,2,1,3.31884064302585,3.31884052612293,3.3188405737747,3.31884052830703,3.31884067873333,3.31884061240458,3.31884070100989,3.31884078369889,3.31884061325929,3.31884078242698,3.31884059967142,3.31884052246018,3.3188404719407,3.31884064550781,3.31884070929766,3.31884063149418,3.31884061934707,3.31884057256964,3.31884068685222,3.31884056050559,3.31884052055836,3.31884071120858,3.31884051121786,3.31884046432759,3.31884068533296,3.31884062356491,3.31884070437592,3.31884050530733,3.31884047060286,3.31884071019891,3.31884050029953,3.31884058824163,3.31884051327836,3.31884038420152,3.31884054069504,3.31884073299406,3.3188404424654,3.31884058744329,3.31884057876669,3.31884049608879,3.31884045461634,3.31884051640255,3.31884058743638,3.31884034889797,3.31884051119743,3.31884053486116,3.31884054067608,3.31884060399717,3.31884061916151,3.31884057869663,3.31884071380745,3.31884077494589,3.3188406029175,3.31884051475465,3.31884077017553,3.31884068376728,3.31884047828739,3.31884050229533,3.31884058837184,3.31884049290536,3.31884059350456,3.31884045495809,3.31884073384419,3.31884059240343,3.31884055662056,3.3188405885384,3.31884052722506,3.3188404579328,3.31884043065253,3.31884052739393,3.31884064184562,3.31884070261939,3.31884052531401,3.31884063214027,3.31884065024063,3.31884039549397,3.31884064022717,3.31884049259113,3.31884050511855,3.31884055633732,3.31884050608713,3.318840716579,3.31884048585856,3.31884060984165,3.31884057898786,3.31884068163984,3.31884058616534,3.31884066987058,3.31884054226381,3.31884062217964,3.31884068095301,3.31884065988607,3.3188405058402,3.31884050903404,3.31884052244996,3.31884054417718,3.31884059793643,3.31884055862275,3.31884054412605,3.31884046394084,3.318840419239,3.3188405577768,3.31884051703043,3.31884043128531,3.31884061413123,3.31884054972172,3.31884066470593,3.31884057209267,3.31884062547158,3.31884054900038,3.31884058791754,3.31884069091086,3.31884065981706,3.31884065142841,3.31884058829084,3.31884045807194,3.31884072076706,3.31884060102694,3.31884062938333,3.31884061129311,3.31884042559656,3.31884065119381,3.31884059211772,3.31884063722235,3.31884046889831,3.318840828779,3.3188404970793,3.31884050131023,3.31884070515737,3.31884058550806,3.31884053069914,3.31884058491375,3.318840708077,3.31884050126739,3.31884062344588,3.31884057186416,3.31884058139426,3.31884065580644,3.31884045995586,3.31884073955484,3.31884051278698,3.31884060227772,3.31884088810211,3.31884051441069,3.31884063210623,3.31884068381887,3.31884071624622,3.31884049964185,3.31884060063816,3.31884077665568,3.31884049538449,3.31884052692623,3.31884056415447,3.31884040553603,3.31884041915088,3.31884058365945,3.31884046273226,3.31884061369828,3.31884053032664,3.31884051913941,3.31884049883445,3.31884051800456,3.31884064816302,3.31884056384887,3.31884068485557,3.31884045143284,3.31884056094453,3.31884069875044,3.31884056359215,3.31884052953913,3.31884051506529,3.31884048031547,3.31884064162176,3.31884073614106,3.31884060750432,3.31884041948343,3.31884068432001,3.31884060135905,3.31884061643337,3.3188404788141,3.31884057340669,3.31884058972543,3.31884065695737,3.31884071388345,3.31884062033198,3.31884067808838,3.3188406032902,3.3188406269749,3.31884068484808,3.31884070381935,3.31884065872395,3.31884050840404,3.31884052890307,3.31884071944661,3.31884029528416,3.31884058258175,3.3188407152115,3.31884081385517,3.31884044712657,3.31884037553507,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31884042057956,0,0,0,0,0,0,3.3188405756708,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31884040179214,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31884051791486,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31884046340681,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31884056255048,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31884054920297,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
38,1,208,3.3125,0.0604550222349033,2,1,3.31884058461616,3.31884057419781,3.30914906922982,3.31012748257659,3.30940118102601,3.31884058050537,3.30980597680578,3.31884058026143,3.30996635169654,3.30955292045802,3.31000098029207,3.31884058194583,3.30916360598893,3.31884058881037,3.31024536897807,3.30996265409664,3.31884058189696,3.31024977391689,3.31884057634542,3.31884058267853,3.31086528624086,3.31884058586386,3.31884056770267,3.30916622678381,3.30977758539475,3.31884058148593,3.31884058335309,3.30926994814125,3.30942473630044,3.31884057855454,3.31884058185868,3.30978978788311,3.31884057655811,3.30930744961928,3.31065608136171,3.3093343564222,3.31884058082176,3.30973131446618,3.30940882733252,3.31884057680145,3.31051649947084,3.30944556234647,3.3096390110919,3.30982107965013,3.30988138291541,3.3188405826313,3.31027107006745,3.31884057246104,3.31014707625501,3.30977956645182,3.30999751877383,3.31004658050474,3.30951817070651,3.30925687643266,3.30993349913468,3.31884058390628,3.3097336066852,3.31029022350663,3.31884058406315,3.30941996920309,3.30980906394927,3.30905143868708,3.30897366990592,3.3188405835861,3.31884057140961,3.30994171688003,3.30980612036169,3.31884058348485,3.30943216295002,3.31014380279027,3.31884058364001,3.31884058124516,3.30972620777765,3.31020814219285,3.31884058426173,3.3096405912989,3.30959245025635,3.31884056857947,3.31884057837515,3.31884057612275,3.31018210580771,3.3094030396109,3.31884057735824,3.30989075028022,3.30928258288248,3.31884057716141,3.30996174483758,3.30980991971956,3.30952742495232,3.30905634953868,3.30993704066603,3.30954333836354,3.31046289442791,3.30910919255039,3.30984025524425,3.30931536361503,3.31003339636974,3.3101568199085,3.31884058239272,3.30960351427146,3.30928084298281,3.30954720198948,3.30964311992126,3.30977251428438,3.31884057849501,3.31035631999359,3.31884058295405,3.31884057897797,3.30928234960292,3.30931680664361,3.31028626047538,3.30947453687434,3.31884058445846,3.30907235234829,3.3099499848163,3.31884057307279,3.30983643708146,3.30983124016599,3.31884057921175,3.3098166738507,3.30992512469927,3.31007030723094,3.30987994828462,3.31042112567757,3.31884056662839,3.30941572697253,3.30998236402315,3.31008722171927,3.30969892325721,3.30965233738104,3.30930722161827,3.3095265803276,3.31884058995867,3.31029527432769,3.31884057847573,3.31884057915601,3.30937825869932,3.30918655307729,3.3096714255075,3.31884058529352,3.31884057968429,3.3100907907207,3.3188405841409,3.30999576431106,3.30988036470745,3.30981630862224,3.30968077480525,3.3095689066001,3.31032511195136,3.31884058348099,3.3099608573781,3.31884058419208,3.31057730937958,3.31884057576469,3.31003545811765,3.30943475447249,3.30928607234247,3.30995670665259,3.31019073325176,3.31884057657414,3.31001931225138,3.30997360101445,3.31884058368252,3.30998004285351,3.30892864228695,3.30953055638122,3.31884057986352,3.31884058359424,3.30975113806424,3.30930349595275,3.3188405764305,3.31035723418673,3.30881529626758,3.30915612463022,3.3098202559311,3.30959781227644,3.3095515446797,3.31038514180067,3.31022405913934,3.30953814842613,3.31884057869331,3.30857649394199,3.31884058210083,3.31884058387857,3.30965051656838,3.31038421128628,3.30980058182746,3.31884058652497,3.30961594288161,3.30976893563605,3.31884058116777,3.31002960651975,3.30947451739295,3.31021585730029,3.31014381883222,3.31018241299174,3.3095045990307,3.30904975062089,3.31884057354532,3.30983652630461,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3095961216055,0,0,0,0,0,0,3.31009280152379,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31884057993245,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31061681019443,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30935857290387,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30932596344083,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30923129337575,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31884058084901,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
39,0,209,3.30143540669856,0.10448014560333,2,1,3.31248221345881,3.29529008144174,3.29637246293777,3.29752972937695,3.29597679718421,3.29699915424886,3.3123857051534,3.31254636863442,3.29695801439746,3.29680455005565,3.3125284728475,3.29745747319728,3.29576581927599,3.29533441472263,3.29767773030287,3.2972953386238,3.29704903963135,3.29775175138871,3.295195161139,3.29663823848869,3.31243478731085,3.31241117773423,3.29754619672632,3.29556502824075,3.29672343349767,3.29752031243395,3.29719747077195,3.29592201792314,3.29643897450115,3.2962779732704,3.29711076383819,3.29660774276081,3.31234033583407,3.2960406891935,3.29857614596248,3.29602162576955,3.29629734997989,3.3125629735211,3.29608725992612,3.29792890483497,3.31248512526129,3.29619516010871,3.29670476329436,3.31238383461625,3.29706625610021,3.29661875383095,3.29755669723619,3.2964539578677,3.31270521363035,3.29688002630771,3.31210630510139,3.29702291603147,3.29654309347656,3.29572578967119,3.29721768559429,3.29647981045634,3.29628417992978,3.29783846775085,3.31260740177956,3.29642379693277,3.2969850416437,3.29509051012407,3.29571198470745,3.31252153980186,3.29734683695326,3.2972937649948,3.29704766799232,3.29478701406782,3.31286348868612,3.2974172979223,3.29678914272671,3.2971142890731,3.31240780645864,3.31243084067603,3.29582518558302,3.29659194560657,3.31279675855553,3.2952615204109,3.31237029260583,3.29798768977805,3.29770377516528,3.29638177462454,3.29758817100327,3.31260847940398,3.29572778954877,3.29558413228382,3.29715279742603,3.29702634355634,3.31275377042344,3.29527517872472,3.31266241023927,3.29653481748577,3.29813970620962,3.31274076503222,3.29705933897905,3.31209348884073,3.29733800338109,3.29746244005686,3.29636135203853,3.29641928507959,3.29593235311105,3.31267995883894,3.31231470490203,3.31273266618805,3.29763032206064,3.29786632399903,3.29723523993551,3.29670491210398,3.31247048410514,3.2957360991282,3.29780660660609,3.29638890355187,3.29585833037145,3.31233759895216,3.29702876333313,3.2974040473155,3.29703450036405,3.31259050411157,3.29784633432434,3.29708151090277,3.31245374807516,3.29752794160254,3.29715367965125,3.29802737192365,3.29659292692225,3.31246091715918,3.29734390023097,3.29750552589683,3.29669162428109,3.31265609255933,3.31246800654411,3.29674164022483,3.31251056890881,3.29783814339036,3.31275852117984,3.29571117633192,3.29608883044886,3.31234040166525,3.29660976202871,3.29576856987306,3.29685567155392,3.31241130480616,3.29595403153086,3.29739092211328,3.31279616195616,3.29679639402829,3.29671424071534,3.31240467876335,3.31240993949098,3.29749228347812,3.29713488074299,3.29736383551334,3.31241588146976,3.31311274557904,3.31235712982062,3.29616243289781,3.31252173654664,3.29693603368849,3.29778337349181,3.29673085469105,3.29686761130204,3.31232794348049,3.31244509318633,3.29694203579061,3.29534623621116,3.29622489509904,3.31270340044564,3.29655547108166,3.29659241233653,3.31230748611478,3.2977569986638,3.31262235432561,3.29529733836148,3.29577680316175,3.31246152752356,3.29659592999586,3.29610427041554,3.29792801631458,3.29748871920332,3.29688898000978,3.31278494756961,3.29450813935895,3.29632534399391,3.31237525445529,3.3122586867408,3.31242410776364,3.31254568034385,3.29812174258994,3.31222612683416,3.29676140629103,3.29789737552931,3.31211539737323,3.29616820595713,3.2978180499921,3.29720154409851,3.29762852971255,3.29650719610471,3.29570706450794,3.3127078354266,3.29696130021977,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29660877015392,0,0,0,0,0,0,3.29729412381728,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29751670601,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31245147721689,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29621811271687,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29603840944423,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31223180343436,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31268688313455,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29590355954151
40,-1,209,3.30143540669856,0.00444764751363731,2,1,3.30161645444475,3.30136761080451,3.30147530606818,3.30097505391809,3.30126874296551,3.30118637356351,3.30132752223589,3.30155837453893,3.30128474614508,3.30138964201081,3.30187619281252,3.30149302786988,3.30115308279174,3.30179590328861,3.30142151754289,3.30189669412928,3.30155956957926,3.30152851201251,3.30120831562378,3.30174995298173,3.3012070746367,3.3014224684269,3.30109238081606,3.30193797002461,3.30158054807665,3.30198164970383,3.30154929043716,3.30194922572288,3.30141273465257,3.30171489308603,3.301031196523,3.30155610547617,3.30178573415362,3.3011000483681,3.30126965461538,3.30132503202832,3.30150855850073,3.30151951893713,3.30086734896586,3.30133375999804,3.30153311701467,3.30088762090423,3.30150075678543,3.30097084700128,3.30143547425841,3.30091110679845,3.30104134334716,3.30158413546252,3.30101569529636,3.30183191729958,3.3018897461875,3.30131942664547,3.30148748170675,3.30072368321195,3.30144191673155,3.30145774521775,3.30096641528921,3.30125946598996,3.30169532420139,3.30101917923385,3.30190558354824,3.30170263892808,3.30162226007327,3.30167954338102,3.30159851433243,3.30163090566301,3.30131210798096,3.30128664689425,3.3014828062691,3.30126820185159,3.30186218022892,3.30139326873275,3.30121186305412,3.30171168007255,3.30152360217845,3.30151107705297,3.30170414333851,3.30164164684899,3.30183812267804,3.3018217865193,3.30103207137705,3.30120247539428,3.3015145716307,3.30131233121306,3.30178494381844,3.30138814896404,3.30144818543337,3.30170965621035,3.30129184123694,3.30167967586728,3.30126701393385,3.30040291306094,3.30135558729281,3.30123881444325,3.30142310886657,3.30128976752945,3.30091199136388,3.30109243583926,3.30128433578565,3.30143233152549,3.30130846275265,3.30115087329978,3.30183841904588,3.30137038634268,3.3016624601905,3.3013367868875,3.30121966083961,3.30107719356201,3.3010103286156,3.30158071237188,3.3020096870905,3.30143665473149,3.30120754808126,3.30189839837958,3.30160530142431,3.30160057599965,3.30130300131112,3.30164408234554,3.30136311274728,3.30111415856714,3.3020103916139,3.30124056535589,3.30171520525537,3.3010985216774,3.30204630001558,3.30134673425622,3.30121126739963,3.30144749661838,3.30120775957831,3.30159075440918,3.30146371034257,3.30180989629376,3.30103668275293,3.30216328113308,3.3016197104254,3.30123096361625,3.30122308755697,3.3011114637512,3.3008262871557,3.30130073671082,3.30118902555995,3.30157262576415,3.30085038295441,3.30098744448616,3.30158458043416,3.30133523855919,3.30165312416014,3.30089235877932,3.30065454157289,3.30100126325477,3.30132494612016,3.30140124204821,3.30155371111919,3.30171666240491,3.30151612862136,3.30107475247829,3.30143463057215,3.30162991470293,3.30175675987034,3.30134825467151,3.30162550067052,3.30141034418288,3.30106947794986,3.30137074797242,3.30168740531965,3.30179062269369,3.3014122757597,3.3011186139167,3.30143543387354,3.30148787113708,3.30165819193216,3.3016102869739,3.30137771605983,3.30133738128696,3.30146590036602,3.30153427101043,3.30169341447343,3.30175620153648,3.30115766492911,3.30158349825666,3.30160845644412,3.30169186793934,3.30107652237165,3.3015331039713,3.30146138389066,3.30149039534142,3.30171712031611,3.30120956384639,3.30157272230184,3.30045854123142,3.30152146088733,3.3016904550128,3.30184915343251,3.30154710453194,3.30179546146759,3.30129045162575,3.30130428251322,3.30118591555563,3.30210603874562,3.30192639915705,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30201823896425,0,0,0,0,0,0,3.30158620553727,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30206237175806,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30163878612411,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30101751246327,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30136412953684,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30184101004526,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30161967527979,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30123026905138
41,0,208,3.30769230769231,0.0623364788627488,2,1,3.31060861541837,3.31148998468994,3.31126492242842,3.31027496847607,3.30145033066337,3.31080962070678,3.30144007498755,3.31141128974421,3.31042417095532,3.3108347932362,3.31045841067825,3.31028386077701,3.30144837019127,3.31137792959872,3.30141106414771,3.31044718495374,3.31063881656766,3.3014194140841,3.30143142449326,3.30144741799266,3.3095897538166,3.30144744728861,3.31022114659717,3.30142431649777,3.31064029681535,3.31012929555052,3.31048785775026,3.30144300726413,3.30144837888552,3.31112885843298,3.30143270541728,3.3014321958842,3.31087006062234,3.31112938537984,3.30974976819688,3.3110924005151,3.31099879344167,3.3107137735588,3.31099233367471,3.31007674938512,3.30143010300667,3.30142301600375,3.31078392882096,3.3106311339373,3.31051872056076,3.31056967004177,3.3101257059683,3.31070679739809,3.31029941239631,3.31063491486006,3.31046333721986,3.3014277756657,3.31091099205094,3.30140788882755,3.31047599391408,3.30141216486279,3.31064989353288,3.30142395420762,3.31085587233368,3.31098035603037,3.31062905933391,3.30144619787464,3.30140412982573,3.30143747517555,3.31043553611268,3.31046225505546,3.31059871913649,3.30146703976332,3.31105532880875,3.31024799654907,3.31063843929639,3.31047848205154,3.30142594313816,3.30143142562049,3.31118847853474,3.31074975739325,3.31090965207432,3.3113829210559,3.31077239131597,3.30997806705067,3.31023115141374,3.30144194347172,3.31039897849515,3.30144952233866,3.31113224885709,3.30141107634356,3.3104240530176,3.30144281864463,3.31095787668379,3.31135172434041,3.31051223460685,3.31084382429742,3.30145175438579,3.31135823225498,3.30144142424794,3.31116226318036,3.30141787452236,3.30143760260663,3.30142646007452,3.31078819783303,3.31114071858023,3.30144148150838,3.31081115392291,3.31071144952781,3.30142398098425,3.31003720840357,3.31041843601378,3.31048081168535,3.30144642897882,3.31108909034926,3.31012139366374,3.31094047214863,3.31109326303339,3.31142710700212,3.31047262564681,3.30144325156583,3.31056568258804,3.30143752558423,3.31003733401767,3.31059024377376,3.31052155554555,3.30144755032308,3.31054180176854,3.30996317160794,3.3108379056571,3.30141837292505,3.3014712527905,3.3103245586069,3.31068688882848,3.31079459999049,3.31117507482094,3.30145255287885,3.31157469302362,3.31009342897379,3.30145180363349,3.31129207853935,3.30143795189768,3.31129753800681,3.31074492426029,3.31133670716609,3.3107571245479,3.31037590140224,3.30141932312082,3.31040414592645,3.31059164801558,3.3105974132381,3.31072683450936,3.30144161591325,3.3101301087346,3.31036302555189,3.31044094798921,3.31039137474717,3.30987648123192,3.31060207020769,3.31043349438026,3.30142569471758,3.31119088954575,3.31043722956906,3.31023986505926,3.30143652756453,3.30146459270047,3.30145876566385,3.30143871992602,3.31044303968902,3.31151189728445,3.31087706046875,3.30142645487091,3.31097145019986,3.3014340301947,3.31118054254897,3.31005087230205,3.31011169104426,3.31162922900743,3.30141778433363,3.31066284428506,3.31084814448711,3.30143167856211,3.3100083482897,3.31017313504691,3.31089543860997,0,3.30144858538276,3.31095761626471,3.31154083457732,3.30142918761791,3.30143694349021,3.31065357979254,3.30990838627151,3.31084608036161,3.30145102520147,3.31009382483634,3.31042315924488,3.31095270086408,3.31018510735131,3.31028664231837,3.31020399491742,3.30142963787218,3.31135412469418,3.30145451607809,3.30147013085701,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31082803511632,0,0,0,0,0,0,3.3102895502338,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31019395087777,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30985324459091,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30143355478566,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30144665464708,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30143119025412,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31029728302281,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.301416562468
42,0,208,3.30769230769231,0.0030269320685056,2,1,3.30809277675326,3.3078897216875,3.30753174804081,3.30772789233295,3.30792418702323,3.30782866346041,3.30771036077139,3.30791892116429,3.30728968924621,3.30753312841688,3.30750921724805,3.30773498918534,3.30764028515494,3.30735844269283,3.30762105797961,3.30755432581442,3.307912506063,3.3076866107042,3.30761034013648,3.30766142559661,3.30751159684011,3.30802658740829,3.30791426340353,3.30741512063298,3.307626773947,3.30776752599474,3.30794470616832,3.30768359184296,3.30800698587624,3.30796739144258,3.30758256184514,3.30776793554932,3.3079468781363,3.3077503766777,3.30768515369204,3.30789049756107,3.30763691367461,3.30809373715265,3.30755208990807,3.30789662551767,3.30769593968984,3.30771731145295,3.30772699479361,3.30753206199884,3.30745720552509,3.30787253864654,3.30765330820468,3.30750165500056,3.30749746171365,3.30800489610602,3.30769011562864,3.30763487448777,3.30760424344298,3.30758892021895,3.30782988181454,3.30755523210312,3.30747477647849,3.3077726274171,3.30767032620791,3.30774932330038,3.30747486113333,3.30733528459269,3.30716600807896,3.30761677892772,3.30777024631538,3.30770428960004,3.30734898567522,3.30755639174267,3.30792718834944,3.30755341283727,3.30751860663237,3.30766603489356,3.3077658530749,3.30769755667053,3.30797978220988,3.3076458389362,3.30784494807233,3.30751539368895,3.30759203760997,3.30768107621483,3.30794319445749,3.30755398582219,3.30810313929919,3.30734593435774,3.30782018962586,3.30772697351898,3.30730716117062,3.30781457250885,3.30738260325902,3.30757309263038,3.30806186724021,3.30756576638275,3.30790224682792,3.30800698066993,3.30734770175402,3.30790248459723,3.30772455968224,3.307490844878,3.3073362751287,3.30788182563607,3.3075518249834,3.30799071619256,3.30783879177274,3.30825350827977,3.30760255989074,3.30810073881239,3.30758043030611,3.30750047495761,3.30782167061534,3.30767167149691,3.30753675069066,3.30773880131639,3.30754304523362,3.30746965510956,3.3081717014152,3.30781143654751,3.30783954536714,3.30801644890321,3.3080559513996,3.30777740064665,3.30795190242081,3.30770039102041,3.30741168450319,3.30766331407547,3.30771485678312,3.30787160184449,3.30766824595929,3.30748957638252,3.30755551991999,3.30776167919091,3.30777216951162,3.3078339167281,3.30726873866003,3.30772874023764,3.30753073901826,3.30774129738866,3.30750929501477,3.30759063513835,3.30812712365677,3.30804313544916,3.30759725352735,3.30760837581928,3.30763721661493,3.30734183780667,3.30787894406656,3.30779709624177,3.30784217896472,3.30749651797144,3.30769172424153,3.30789588359333,3.30771961708837,3.30748265344048,3.30763352176841,3.30765721309138,3.30780988354214,3.30751703231002,3.30796000195519,3.30756750048846,3.3075828052896,3.30814483509501,3.30765689802881,3.30764407233536,3.30735517696879,3.30757837736369,3.30792382755539,3.30735291430563,3.30744968543515,3.30780790560668,3.3075083387239,3.307385088269,3.307656009037,3.30786271413057,3.30799382148815,3.30773791161801,3.30801458447646,3.30774706230575,3.30767959034813,3.30776369843061,3.30768089853336,3.30751890329645,0,3.30774356543492,3.30751371997845,3.30731763922971,3.30752501286074,3.30787145499781,3.30808672369001,3.30783820502421,3.30784874515024,3.3075830085284,3.30756074475795,3.30786090850954,3.30803877945519,3.30794722928603,3.30781557584917,3.30736257770046,3.30743190415936,3.30753956152666,3.30787750103199,3.30731837676035,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30747518850524,0,0,0,0,0,0,3.3076771776821,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30765064362446,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30747035863291,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30759427063451,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30773341613107,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30765931493426,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30746535774132,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30734748969851
43,0,208,3.30769230769231,0.000140085735272569,2,1,3.30770379299492,3.30769723397242,3.30767815007169,3.30769888544559,3.30768472673959,3.30769197704121,3.30770381355691,3.30768585568864,3.3076992766379,3.30768866389648,3.30768340113853,3.3076866190907,3.30768256779591,3.30769825248571,3.30769794443497,3.30769498670366,3.30767729936723,3.30770258706342,3.30769605418799,3.30768701778758,3.30770049727576,3.30769007742249,3.30769541741774,3.30769063619842,3.30767817231246,3.30770371130005,3.30769658345358,3.307687531891,3.30769319678177,3.30769031665365,3.30769290143233,3.30769332592138,3.3076914081008,3.30769905941183,3.30768493237773,3.30768770922524,3.30769753561036,3.30770712358631,3.30769805100219,3.30768695417937,3.30771239818316,3.30768053630142,3.30769305661391,3.30768561716643,3.3076969574829,3.30767874461281,3.30768691059375,3.30768851443953,3.30769234242412,3.30770267331375,3.30768313185261,3.3076917938681,3.30769903241229,3.30769051292714,3.30768969620299,3.30769572136427,3.30769856103547,3.30768557142998,3.30770211340483,3.30768149744962,3.30769583907966,3.30769742903702,3.30769002842383,3.30770391268062,3.30768099098892,3.30770723692456,3.30769377300404,3.3076996368287,3.30769415942052,3.3077120687985,3.30768656629631,3.30768856478391,3.30768165007484,3.30769093026914,3.30767997605042,3.30769597757267,3.30770408164064,3.30768296870362,3.30768864829301,3.30769644433757,3.30769564920891,3.30770369830933,3.30769589586382,3.30770809604198,3.30767687332266,3.30769253283988,3.30769318047691,3.30769671549425,3.30770083410123,3.30768157244826,3.30768222328683,3.30767005293925,3.3076948692199,3.30768997760129,3.30768679489657,3.30770183002597,3.3076826013877,3.3076883656305,3.30769074702282,3.30768878255412,3.30770257999583,3.3077075320717,3.30769701434342,3.30771633678331,3.30768540684618,3.30768770707568,3.3077046911904,3.30767660254722,3.30768684217734,3.30769594188112,3.30769822989102,3.30769195997503,3.30767244984076,3.30769654061244,3.3076999571789,3.30770706138463,3.30769709169942,3.30768831388809,3.30769510553616,3.3076891311184,3.30768783024529,3.30770010728405,3.30769161066067,3.30767320149483,3.3076699988684,3.30769392891661,3.30768843232333,3.30768481864325,3.30768446131115,3.30770176611766,3.30769341050446,3.3076953892841,3.30768410787451,3.30769662676097,3.30770164195365,3.30768334909519,3.30767639828901,3.30771986340759,3.30770611536853,3.30770009096295,3.30769002764741,3.3076904156789,3.30767275955807,3.30768782313184,3.30767237517615,3.30768092296692,3.30770566074188,3.30770805233556,3.30768734356517,3.30769119077983,3.30770057696666,3.30769572915553,3.30768334022735,3.30771886140495,3.30769778457017,3.30768954217854,3.30769744830276,3.30767891368591,3.30768608412396,3.30769507958911,3.30770726287058,3.30770889893274,3.30768539501152,3.30767382410441,3.30767887867765,3.30769867596881,3.30767866457962,3.30767832376864,3.30769432888759,3.30768520974226,3.30769778910595,3.30769850235078,3.30767753290874,3.30768904155998,3.30769529701609,3.30769462243689,3.30767834134085,3.30768443170828,3.30769758493524,3.30770678871263,0,3.30770372793929,3.30768853969086,3.30768376202328,3.30770587149398,3.30768266042978,3.30771762971571,3.30769039368824,3.30769250887007,3.30768440114512,3.3076880057055,3.30768600333832,3.30769266170914,3.30770065182202,3.30769481338688,3.30769471285018,3.30768702272719,3.30766981323413,3.30769965202543,3.30769962702969,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769011405073,0,0,0,0,0,0,3.30768410827528,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30770882966036,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3077011803947,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30768154984303,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3077028572393,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769463463061,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30767633577718,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30768976573392
44,0,208,3.30769230769231,6.25058013707067e-06,2,1,3.30769228427711,3.30769313915985,3.30769217348213,3.30769286079865,3.30769284685032,3.30769251103799,3.30769216820402,3.3076919042118,3.30769182782488,3.30769291930681,3.30769222772481,3.3076919681733,3.30769273455946,3.30769273153733,3.3076928077976,3.30769201786584,3.30769220066899,3.3076923180716,3.30769232679161,3.30769262954692,3.30769203023249,3.30769237322591,3.30769111935566,3.30769194368396,3.30769199526012,3.30769231749755,3.30769202652318,3.30769252990952,3.30769222859555,3.30769247002933,3.30769243836801,3.30769297759826,3.30769228361568,3.30769212782084,3.30769183735036,3.30769259272794,3.30769215952061,3.30769222107568,3.30769178940633,3.30769173251008,3.30769272955417,3.30769284362408,3.30769254154716,3.30769182717663,3.3076925923605,3.30769234556653,3.30769272147197,3.30769270162103,3.30769190983897,3.30769214330348,3.30769268329055,3.3076921937737,3.30769301920789,3.307692198776,3.30769278967655,3.30769242979724,3.30769268709163,3.30769208566618,3.30769169437879,3.30769192264962,3.30769276986071,3.30769236654857,3.30769201774213,3.30769196741698,3.30769189643969,3.30769202044836,3.30769214454396,3.30769224560784,3.30769197514095,3.30769279090908,3.30769253333762,3.30769217142848,3.30769165343781,3.30769191097353,3.3076920472896,3.3076922202964,3.30769191582911,3.30769236375198,3.30769186075117,3.30769256275706,3.30769277705433,3.30769339790565,3.3076925274402,3.30769269589252,3.3076912753002,3.30769203705574,3.30769091807121,3.30769171366574,3.30769242640107,3.30769186637272,3.30769215158618,3.3076914262733,3.30769238123707,3.30769227474236,3.30769253411486,3.30769270223121,3.30769149526501,3.30769174798957,3.30769302205676,3.307692131725,3.30769183516322,3.30769291983154,3.30769189087141,3.30769260906106,3.3076925652524,3.30769265837589,3.30769245186158,3.30769259476768,3.30769159025398,3.30769269801016,3.30769253249809,3.30769193610342,3.3076925951743,3.30769144888944,3.30769251017168,3.30769290349236,3.30769229638714,3.3076916087026,3.30769232289852,3.30769241109125,3.30769198842112,3.30769167843761,3.30769185021848,3.30769188784479,3.30769227708364,3.30769244681934,3.30769265242729,3.30769248397012,3.3076922469949,3.30769248593688,3.30769289026296,3.30769285338565,3.30769200353948,3.30769238393445,3.30769285216085,3.30769288251227,3.30769182019779,3.30769212467406,3.30769192245902,3.30769212288849,3.30769243044213,3.30769227952106,3.3076929206562,3.30769248010143,3.30769242229774,3.30769223544784,3.30769247961247,3.30769217947238,3.30769228514436,3.30769180085833,3.30769227121951,3.30769180431739,3.30769248521702,3.30769199790967,3.30769273718746,3.3076920537601,3.30769262637402,3.30769282313087,3.30769210282953,3.30769244407519,3.30769254202416,3.30769255423149,3.30769186624277,3.3076926297105,3.30769245327501,3.30769203328803,3.30769176330774,3.30769201002044,3.30769260777783,3.30769202812124,3.30769213623193,3.30769188481531,3.30769228955705,3.30769272812144,3.30769206392071,3.30769264760076,3.3076921556574,3.30769280197301,3.30769282133099,3.30769264910497,0,3.30769321796366,3.30769213043839,3.30769140957626,3.30769230482891,3.30769179846879,3.30769218214489,3.30769187639347,3.30769255946549,3.30769250537718,3.30769293176978,3.3076926395478,3.30769275151817,3.30769242802479,3.30769269566405,3.3076921871948,3.30769186275391,3.30769250723639,3.30769422077312,3.30769309302537,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769268932073,0,0,0,0,0,0,3.30769226697369,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769247527064,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769247235039,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769135297101,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769252229603,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769222938652,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769185990154,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769252718322
45,0,208,3.30769230769231,3.01002476882103e-07,2,1,3.3076923217444,3.30769232203643,3.30769229551043,3.30769233058999,3.30769228493726,3.30769230883865,3.30769231452775,3.30769231677467,3.30769230891443,3.30769232778539,3.30769228021786,3.30769230537232,3.30769234510949,3.30769226866442,3.30769233223158,3.30769228261624,3.30769230846374,3.30769226729965,3.30769232464669,3.30769229207219,3.3076922948746,3.30769228425754,3.30769228404855,3.30769226238955,3.30769228125041,3.30769228579598,3.30769232852556,3.3076923250998,3.30769230921226,3.30769231313906,3.3076923081376,3.30769229160089,3.30769231452269,3.30769233221549,3.30769232542376,3.307692318165,3.30769230083849,3.30769230734805,3.30769233042111,3.30769229439623,3.30769231227063,3.30769231741356,3.30769230805291,3.30769230421917,3.30769226855973,3.30769229850694,3.30769229886432,3.30769232736706,3.30769229900514,3.30769228841603,3.30769226844013,3.30769226857779,3.30769229162242,3.30769232948734,3.30769230216286,3.30769231190445,3.30769232932075,3.30769228004574,3.30769231399409,3.30769234267605,3.30769230657426,3.30769234392232,3.30769226808758,3.30769231706995,3.30769229036656,3.30769226458295,3.30769228609268,3.30769234323396,3.30769230039156,3.30769233250694,3.30769231034322,3.30769230829739,3.30769228587815,3.30769226319385,3.30769230793448,3.30769230936744,3.30769226755992,3.30769230090094,3.30769232262061,3.30769230818418,3.30769231654623,3.30769236687762,3.30769232254201,3.30769232664701,3.30769228431739,3.30769233576109,3.30769231349542,3.30769234169124,3.30769230626785,3.30769228045872,3.30769230929463,3.30769227887417,3.30769230463156,3.30769233542025,3.30769231260246,3.30769232748332,3.30769228279912,3.30769233501955,3.30769233432962,3.30769227022746,3.30769227783089,3.30769232106901,3.30769226691054,3.30769234326706,3.30769229375782,3.30769230735014,3.30769231951387,3.30769231677116,3.30769231923991,3.30769235807292,3.30769231233998,3.30769229587623,3.30769234302469,3.30769231692431,3.30769230944435,3.30769232286933,3.3076923041116,3.30769229964218,3.30769228563877,3.3076922956779,3.30769230199275,3.30769229243886,3.30769231336172,3.30769229440439,3.30769230846691,3.30769227427386,3.30769231542655,3.30769229082657,3.30769230838619,3.30769227967629,3.30769231976892,3.30769230708241,3.3076923025687,3.30769230699485,3.30769229458394,3.30769230604967,3.30769234802492,3.307692307207,3.30769233617236,3.30769228099464,3.30769233711554,3.30769227966817,3.30769234216311,3.30769230778747,3.30769230677505,3.30769231905784,3.30769230650378,3.30769231642322,3.30769231964811,3.30769233537636,3.30769227352549,3.30769230964961,3.30769230913168,3.30769230466927,3.30769232794958,3.30769230421502,3.3076923188884,3.30769233896776,3.3076923091562,3.30769234134941,3.30769232604158,3.30769230103389,3.30769229718832,3.30769230694428,3.3076922639366,3.30769231040709,3.30769229096792,3.30769226524638,3.30769232273933,3.30769227825275,3.30769232319474,3.30769232940986,3.30769229886669,3.30769234588579,3.30769229145381,3.30769233951214,3.3076922730175,3.30769233384835,3.30769234862568,3.30769233600536,0,3.30769232760707,3.30769231067002,3.30769230065504,3.30769231397896,3.30769230852065,3.30769230633389,3.30769231262592,3.30769231702871,3.30769229415399,3.30769230197467,3.30769230341061,3.30769230216614,3.30769229295563,3.30769230450031,3.307692324563,3.3076923010049,3.30769228554056,3.30769233080853,3.30769232290707,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230656432,0,0,0,0,0,0,3.30769230172036,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769231608758,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230970288,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230119584,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769229521207,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769231260212,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769229503095,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769231387164
46,0,208,3.30769230769231,1.40634300719976e-08,2,1,3.30769230695277,3.30769230500151,3.30769230696636,3.30769230748436,3.30769230744744,3.30769230768898,3.30769230718027,3.30769230812539,3.30769230738501,3.30769230857645,3.30769230904256,3.30769230980302,3.30769230694169,3.30769230770233,3.30769230760404,3.30769230716986,3.30769230766136,3.30769230814646,3.30769230959928,3.30769230738296,3.30769230707579,3.30769230693783,3.30769230796144,3.307692307957,3.30769230675726,3.30769230820355,3.30769230764087,3.30769230684598,3.30769230673225,3.30769231004624,3.30769230855355,3.30769230751179,3.30769230907436,3.30769230723044,3.30769230817594,3.30769230761816,3.30769230827102,3.30769230817743,3.30769230872798,3.30769230799306,3.30769230742842,3.30769230711795,3.30769230894998,3.30769230727451,3.30769230623154,3.3076923066618,3.30769230805904,3.30769230874924,3.30769230740707,3.30769230814893,3.30769230587678,3.30769230614971,3.30769230780845,3.30769230734395,3.30769230799519,3.3076923067687,3.30769230826151,3.30769230778168,3.30769230687987,3.30769230888228,3.30769230763354,3.30769230848046,3.3076923085608,3.30769230640932,3.30769230667467,3.30769230739662,3.30769230787667,3.30769230593945,3.30769230644671,3.3076923084202,3.30769230800904,3.3076923090165,3.30769230720734,3.30769230758154,3.30769230841446,3.30769230756707,3.30769230573442,3.30769230796951,3.30769230870773,3.30769230655306,3.30769230773081,3.30769230789673,3.30769230774633,3.30769230805385,3.30769230590725,3.30769230915473,3.30769230787158,3.30769230916402,3.30769230687435,3.30769230675328,3.30769230732254,3.30769230667047,3.30769230728833,3.3076923106409,3.30769230911833,3.30769230660951,3.30769230837762,3.30769230851235,3.30769230903811,3.30769230768492,3.30769230603285,3.30769230736894,3.30769230673377,3.30769230836376,3.30769230838715,3.3076923076686,3.30769230617629,3.30769230839817,3.30769230663083,3.30769231021087,3.30769230866354,3.30769230719921,3.30769230620031,3.30769230855164,3.30769230697819,3.30769230906914,3.30769230869651,3.30769230733434,3.30769230560001,3.30769230709734,3.30769230830213,3.30769230657371,3.30769230587661,3.30769230610963,3.30769230874964,3.30769230822461,3.30769230813216,3.30769230659992,3.30769230827521,3.30769230798325,3.30769230882874,3.30769230730813,3.3076923071263,3.30769230871797,3.30769230669512,3.30769230892266,3.30769230786256,3.30769230719498,3.30769230784334,3.30769230778745,3.30769230737416,3.30769230691895,3.30769231029934,3.30769230837479,3.30769230794505,3.30769230764008,3.30769230833512,3.30769230861155,3.30769230898991,3.30769230803137,3.30769230857104,3.30769230774217,3.30769230698645,3.30769230855693,3.30769230711513,3.30769230914066,3.30769230807893,3.30769230828705,3.30769230636154,3.30769230738829,3.30769230661707,3.30769230678888,3.30769230739524,3.30769230796732,3.3076923056945,3.30769230749185,3.30769230861486,3.30769230683509,3.30769230855196,3.30769230685175,3.30769230696201,3.30769230740947,3.30769230874854,3.3076923072833,3.30769230673061,3.30769230835798,3.30769230630329,3.30769230682627,3.30769230865355,3.30769230872578,0,3.30769230849061,3.30769230724779,3.30769230725632,3.30769230727641,3.30769230680804,3.30769230590322,3.30769230821052,3.30769230792791,3.30769230826471,3.30769230992576,3.30769230898301,3.30769230637853,3.3076923080341,3.30769230749369,3.3076923084615,3.30769230717649,3.30769230834497,3.30769230752956,3.30769230729037,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230792985,0,0,0,0,0,0,3.30769230935525,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230737182,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230727625,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230805931,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230895287,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230716157,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230691298,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230604308
47,0,208,3.30769230769231,6.38253696599262e-10,2,1,3.30769230769412,3.30769230757482,3.30769230772363,3.30769230764551,3.30769230761999,3.30769230773923,3.30769230771514,3.30769230773616,3.30769230765673,3.3076923077696,3.30769230768273,3.30769230777525,3.30769230765898,3.30769230767203,3.30769230772417,3.30769230770298,3.30769230775732,3.30769230759195,3.30769230775147,3.30769230756309,3.30769230768202,3.30769230762579,3.30769230771376,3.30769230767182,3.30769230774391,3.30769230769568,3.30769230767545,3.30769230762163,3.30769230769997,3.30769230777914,3.30769230775333,3.3076923076864,3.30769230775977,3.30769230768325,3.30769230765187,3.3076923077239,3.30769230769008,3.30769230766364,3.30769230771363,3.30769230765801,3.30769230764015,3.30769230766714,3.30769230773515,3.30769230764694,3.30769230766871,3.30769230762346,3.30769230774985,3.30769230765483,3.30769230778547,3.30769230764923,3.30769230764614,3.30769230771064,3.3076923077031,3.30769230762274,3.30769230765059,3.30769230776561,3.3076923077155,3.30769230770346,3.30769230768119,3.30769230776547,3.30769230768191,3.30769230766913,3.30769230775409,3.30769230761549,3.30769230770418,3.30769230773685,3.30769230774175,3.30769230762207,3.30769230765352,3.30769230764932,3.30769230768898,3.30769230768102,3.3076923077066,3.3076923077319,3.30769230769484,3.30769230765524,3.30769230773312,3.3076923077088,3.30769230767029,3.30769230761785,3.30769230766458,3.30769230769113,3.3076923077199,3.30769230769421,3.30769230769152,3.3076923076822,3.30769230771336,3.30769230771504,3.30769230777418,3.30769230774412,3.30769230778881,3.30769230762723,3.30769230769223,3.30769230774473,3.30769230767473,3.30769230772812,3.30769230769852,3.30769230770373,3.30769230769599,3.30769230773231,3.30769230762016,3.30769230764682,3.30769230769499,3.3076923077032,3.30769230769416,3.30769230773005,3.30769230770382,3.30769230765594,3.30769230772403,3.30769230766517,3.30769230773078,3.30769230765856,3.30769230771565,3.30769230776533,3.30769230772193,3.30769230772046,3.30769230767894,3.30769230770711,3.30769230762022,3.30769230769598,3.30769230772736,3.30769230762282,3.30769230764827,3.30769230765996,3.30769230775447,3.30769230762366,3.30769230772582,3.3076923076828,3.30769230771232,3.30769230767188,3.30769230770032,3.30769230761424,3.30769230773232,3.30769230771409,3.30769230772857,3.30769230766223,3.30769230767168,3.30769230774121,3.30769230768772,3.30769230771528,3.30769230764028,3.30769230765043,3.30769230768256,3.3076923076953,3.30769230775585,3.30769230768848,3.30769230765351,3.30769230778975,3.30769230770087,3.30769230770676,3.30769230766322,3.30769230757297,3.3076923076603,3.3076923076736,3.30769230771371,3.30769230767193,3.30769230768962,3.30769230765826,3.30769230768672,3.30769230763699,3.30769230764549,3.3076923076827,3.30769230770793,3.30769230774274,3.30769230768323,3.30769230767203,3.30769230769612,3.30769230768863,3.30769230776238,3.3076923076284,3.30769230767153,3.30769230772175,3.30769230774093,3.30769230768595,3.30769230773007,3.30769230762219,3.30769230774897,3.30769230764823,3.30769230772194,3.3076923077214,0,3.30769230773561,3.30769230768369,3.30769230778122,3.30769230769277,3.30769230764885,3.30769230769466,3.30769230767057,3.30769230771899,3.3076923077595,3.3076923076656,3.30769230773243,3.30769230770131,3.30769230774184,3.30769230770781,3.30769230774363,3.30769230768502,3.30769230768532,3.30769230769065,3.30769230768773,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230766864,0,0,0,0,0,0,3.30769230773234,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230762644,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230770797,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230772268,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230772221,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230768312,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230767399,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230758485
48,-1,208,3.30769230769231,2.89232903308617e-11,2,1,3.30769230769641,3.30769230769003,3.30769230769224,3.30769230769196,3.3076923076919,3.30769230769513,3.3076923076961,3.30769230769311,3.30769230769367,3.30769230769243,3.30769230769314,3.30769230769309,3.30769230768984,3.30769230769326,3.3076923076924,3.30769230769259,3.30769230769205,3.30769230769111,3.30769230769542,3.30769230768753,3.30769230769233,3.30769230769481,3.3076923076935,3.30769230768983,3.3076923076935,3.30769230769124,3.30769230769022,3.30769230768724,3.30769230769241,3.3076923076911,3.30769230769098,3.30769230769367,3.30769230769323,3.30769230768995,3.30769230769355,3.30769230769228,3.30769230769178,3.30769230769373,3.3076923076917,3.30769230769209,3.30769230769138,3.30769230769053,3.30769230769241,3.30769230768925,3.30769230769235,3.30769230768789,3.30769230769238,3.30769230769148,3.3076923076935,3.3076923076932,3.30769230769135,3.30769230769496,3.30769230769424,3.30769230769214,3.30769230769327,3.30769230769645,3.30769230769181,3.30769230769422,3.30769230769136,3.30769230769192,3.30769230769452,3.30769230769028,3.30769230769314,3.30769230769228,3.3076923076911,3.30769230769303,3.30769230769233,3.30769230769424,3.30769230769496,3.30769230769132,3.30769230769026,3.30769230769372,3.30769230769269,3.30769230769418,3.30769230769287,3.30769230769253,3.30769230769535,3.3076923076888,3.30769230769243,3.30769230769042,3.30769230769242,3.30769230769385,3.30769230769312,3.30769230769057,3.30769230769288,3.30769230769133,3.30769230769149,3.30769230769175,3.30769230769604,3.30769230769371,3.30769230769535,3.30769230768752,3.30769230769302,3.30769230768952,3.30769230769039,3.30769230769259,3.30769230769143,3.30769230769191,3.30769230769448,3.30769230769371,3.30769230768764,3.30769230769068,3.30769230769239,3.30769230769332,3.30769230769171,3.30769230769203,3.30769230769086,3.30769230769433,3.30769230769083,3.3076923076953,3.30769230768986,3.30769230769403,3.30769230769269,3.307692307696,3.30769230769213,3.30769230769137,3.3076923076912,3.30769230769328,3.30769230769043,3.30769230769282,3.30769230769259,3.30769230769271,3.30769230769481,3.30769230769218,3.30769230769344,3.30769230769315,3.30769230769402,3.30769230769639,3.30769230769553,3.30769230769602,3.30769230769416,3.30769230769507,3.30769230769633,3.30769230769328,3.30769230768918,3.30769230769122,3.3076923076899,3.3076923076905,3.30769230769243,3.30769230769681,3.30769230768937,3.30769230769334,3.30769230769124,3.30769230769342,3.30769230769636,3.30769230769231,3.30769230769154,3.30769230769169,3.30769230769324,3.30769230769161,3.30769230769242,3.30769230768726,3.30769230769306,3.30769230768892,3.30769230769248,3.30769230769308,3.30769230769076,3.30769230769083,3.30769230769088,3.30769230769346,3.30769230768961,3.3076923076904,3.30769230769522,3.30769230769333,3.30769230769313,3.307692307693,3.3076923076902,3.30769230769148,3.30769230769149,3.30769230769066,3.30769230769352,3.30769230769115,3.30769230769534,3.30769230769064,3.30769230769238,3.30769230769023,3.30769230769255,3.30769230769103,3.30769230769158,3.30769230768753,0,3.30769230769329,3.30769230769365,3.30769230769706,3.30769230769453,3.3076923076939,3.30769230769169,3.30769230769091,3.30769230769269,3.30769230769347,3.30769230768886,3.3076923076934,3.30769230769104,3.30769230769025,3.3076923076964,3.30769230769407,3.30769230769046,3.3076923076878,3.30769230768806,3.30769230769174,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230768994,0,0,0,0,0,0,3.30769230769147,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230769119,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230769328,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230769467,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230769313,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230769271,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230769192,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230769095
49,0,207,3.31884057971015,0.117703429926576,2,1,3.30769230769247,3.30769230769238,3.32597432079359,3.30769230769233,3.32533688866614,3.32505443289713,3.30769230769247,3.32619746750144,3.30769230769245,3.3076923076922,3.30769230769229,3.32410796235221,3.3076923076924,3.30769230769246,3.32376396225471,3.30769230769228,3.32477772072646,3.30769230769213,3.32661658706881,3.30769230769229,3.32279289889855,3.3076923076924,3.32401367753997,3.32578493519455,3.32476768444931,3.32382416612578,3.32450761362097,3.32558960725353,3.32530695060192,3.30769230769225,3.32467776394743,3.324611788556,3.32523356342555,3.32566651289685,3.32310643236133,3.30769230769218,3.32540334426227,3.30769230769233,3.32545366329762,3.32374795853448,3.32334788981512,3.30769230769215,3.32503834819331,3.32478872807559,3.3245708073053,3.32469431874174,3.32382456735562,3.30769230769244,3.32416627014131,3.30769230769236,3.32445603173292,3.32412846960331,3.30769230769248,3.32560958162486,3.3244776224803,3.32476767942703,3.32484319611866,3.30769230769235,3.3252477207076,3.32546252327229,3.30769230769236,3.32598846885993,3.32614176623457,3.30769230769217,3.32441050780368,3.30769230769221,3.30769230769242,3.30769230769236,3.32555705701896,3.32406951944499,3.32481004591346,3.30769230769232,3.32484847720426,3.32393345850722,3.30769230769235,3.3076923076923,3.30769230769248,3.32621662260454,3.32503434405884,3.30769230769224,3.30769230769234,3.32535115247286,3.30769230769232,3.32452881943384,3.32572109432206,3.30769230769233,3.32441379785678,3.32458843801969,3.32535804928711,3.3261373375732,3.30769230769236,3.32520704199279,3.32336505179148,3.32618132383055,3.30769230769223,3.32577587060723,3.32415217586558,3.30769230769221,3.32524542043169,3.32509663347841,3.32571138298007,3.30769230769236,3.3076923076925,3.30769230769224,3.32365744737746,3.30769230769226,3.30769230769241,3.30769230769237,3.32568780884108,3.32564326147638,3.3238042995871,3.32534973122256,3.30769230769234,3.30769230769232,3.324447250376,3.30769230769235,3.32466065279305,3.32465870973313,3.30769230769229,3.32469570683777,3.32459770692736,3.32409135769855,3.30769230769254,3.3235481995429,3.32516024656885,3.32543689223429,3.32425697801729,3.32418412819238,3.3249170924181,3.30769230769226,3.32579091402558,3.30769230769246,3.32653830566819,3.30769230769226,3.30769230769219,3.32602892361342,3.3076923076922,3.30769230769212,3.30769230769249,3.32610549368394,3.3076923076922,3.32427076368128,3.32580487961568,3.32435409993573,3.32469749468309,3.32469188287106,3.30769230769218,3.30769230769222,3.32382034839941,3.32429865765597,3.32441946003797,3.32434665390024,3.32334538468713,3.30769230769213,3.32438693378851,0,3.32583996059249,3.32442778534958,3.30769230769235,3.3076923076923,3.32418716797044,3.30769230769229,3.32417766303608,3.3243795250311,3.32639404969906,3.32523977913238,3.32466027837138,3.32544216791121,3.32468415599953,3.30769230769224,3.32368676895252,3.32377700262298,3.32660513199772,3.32581066203022,3.3076923076923,3.32510803340694,3.30769230769226,3.32362593078857,3.32391821554933,3.32522884206357,0,3.3076923076924,3.30769230769223,3.32649248075174,3.3076923076923,3.32359475601809,3.32484357280596,3.32344437000083,3.32519645311874,3.32464777407185,3.32382127842159,3.32439884956143,3.32535669839809,3.3239473577731,3.32407957336988,3.32399553776645,3.32514795465185,3.30769230769224,3.3076923076923,3.32452594740886,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32511594004395,0,0,0,0,0,0,3.32417131159841,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32396562431193,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32326458396528,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32541943388131,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230769246,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32578078394965,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30769230769236,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.32568166849091
50,-1,207,3.31884057971015,0.00549512131471179,2,1,3.31828492277843,3.31891633261872,3.31815890423228,3.31915649575435,3.31929559942497,3.31927587807438,3.31825638444291,3.31861167092729,3.31910290761016,3.31887687796194,3.31930126557798,3.31910909630146,3.31810204753504,3.31841819127517,3.31854778579549,3.3186705352492,3.31873780263594,3.31906415787636,3.31918047588489,3.31859861175906,3.31838080458508,3.3193853473334,3.31923335760715,3.31908017864484,3.31933757282875,3.31916570578677,3.31924781797926,3.31837875895773,3.31937088998568,3.31837850803231,3.31869308497359,3.31868377193317,3.31907455188153,3.31862583497433,3.31860140879208,3.31862284295512,3.31880861292182,3.3184904347095,3.3193700101794,3.31863680661498,3.31882714422286,3.31908907921503,3.31846146735586,3.31907796223445,3.31889472340612,3.31922875580122,3.31929349326144,3.31855384384881,3.31856342378859,3.31793035342749,3.318432429729,3.31854968872835,3.31874279154496,3.31919758779799,3.31868838159833,3.31813021584968,3.31896327348158,3.31854720146234,3.31885263254803,3.3188508337808,3.31897311799152,3.3181479457116,3.31862460859596,3.31879203630884,3.31949456584904,3.31931520387553,3.31828138550611,3.31850648690679,3.31892007695763,3.31943699531088,3.31914854404245,3.31886621068308,3.31900986018657,3.31868371147072,3.31879294728372,3.31919835978326,3.318955946265,3.31961436465617,3.31831349444314,3.3187995547082,3.31840211994084,3.31840474114586,3.31854554275471,3.31848368469246,3.31934491785663,3.31911000532397,3.31878199711627,3.31879426175695,3.31917353154027,3.31891284505067,3.31890418312499,3.31904530758763,3.3187617363369,3.31853800486767,3.31876946332745,3.31915398630122,3.31932774573223,3.31889762360377,3.318828899031,3.31943689362114,3.31847544095713,3.31862565293442,3.31894426617276,3.31866242933661,3.31895205167488,3.31936118199069,3.3189910074606,3.3191639623212,3.31809824748608,3.31833593337697,3.31830899559368,3.31947959605262,3.3192621615483,3.31847436743099,3.31909444542045,3.31881362831068,3.31869753295508,3.3186853671008,3.31908827126113,3.31880123366672,3.31868637517562,3.31938304679659,3.31891128007643,3.31844368351867,3.31902185883151,3.3189777314408,3.31884479721126,3.31934536597575,3.31839718739551,3.31844103652067,3.31916865170551,3.31891747367933,3.31870858153621,3.31899922304391,3.31924555824662,3.31984686351901,3.31794718076644,3.3183509850926,3.31911127112843,3.31873543488723,3.31849318786929,3.31842010652127,3.31851060127834,3.31856949388526,3.31838530303962,3.31896101344085,3.31886594971825,3.31962965157395,3.31914651721913,3.31904893785677,3.31894272447629,3.31887407004483,3.3185930249933,3.31921542071263,3.31886600747626,0,3.31859903527871,3.31892215265746,3.31837958694678,3.31849500907908,3.31827587546018,3.3187320393597,3.31931298333855,3.31912224214418,3.31824051916041,3.31846916457678,3.31916513263292,3.31909528353084,3.3188005893397,3.31842811505366,3.31861326809907,3.31853808982675,3.31938478805813,3.31894305356292,3.31895676110752,3.31874740889074,3.31937705983104,3.31817723791179,3.31878700023539,3.31881599457121,0,3.31884289340392,3.31908262173741,3.31987734172031,3.3195603958061,3.31870690496654,3.31907281291402,3.31909423266331,3.31872259798991,3.31857482505033,3.31900578337892,3.3193291913055,3.31930580447772,3.31826252040207,3.31909220032879,3.31930748516047,3.31827109217916,3.31802115585515,3.31806154404762,3.31840126943257,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31844873922627,0,0,0,0,0,0,3.31885589381356,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31916582398376,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31873862506258,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3192170702105,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31909386808697,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31904044271071,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31957063471304,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31893802301578
51,1,206,3.33009708737864,0.106294764824998,2,1,3.33480918748914,3.33630929765123,3.33610587054052,3.33421166236573,3.33553638834261,3.33526218986283,3.33479791009088,3.33629590179382,3.31884247044354,3.33523189050025,3.33454665644596,3.31883793169068,3.3357847936766,3.33615514999617,3.33401177498035,3.33453244144779,3.31884063736436,3.31885475809797,3.33670951771736,3.31883309058946,3.33307666646854,3.3188583635025,3.33426371034281,3.33591651113834,3.31882811783554,3.31884036337594,3.33475079556102,3.31884791418653,3.31886884386308,0,3.33486853366164,3.33483286093859,3.33540693426793,3.33579536152495,3.33337105073483,3.33562842019139,3.33552550405726,3.33502099050451,3.33563690500228,3.31882340143016,3.33365032144335,3.318873076948,3.3352098268827,3.31882031928475,3.33476736860849,3.33488290823993,3.33407828725864,3.31883917688112,3.33439872985975,3.3348484290864,3.33466650125155,3.33437075535739,3.33531736218678,3.31882025229525,3.33468094557753,3.33496830843352,3.33504457470363,3.33383215290944,3.33541311262894,3.31887818590767,3.33480173843387,3.33609970018419,3.31884848661458,3.33570224486504,3.31884074507464,3.33456128265438,3.33481292788884,3.31882199554252,3.31887188855254,3.31883532650103,3.31883436668103,3.31884229528166,3.33501967627963,3.33416367751475,3.33591332885971,3.33508675201105,3.33531423545089,3.33635465495526,3.3352273531463,3.33368879148983,3.33410948937492,3.31887449664387,3.33441455240887,3.33473346266599,3.33586363758903,3.31886108415327,3.3346335494901,3.33478515723405,3.33553723220394,3.31883355333265,3.3347043402962,3.33537583647276,3.33363352827517,3.3362903292442,3.33456941869469,3.3188476011687,3.33439747172606,3.33403725437593,3.31883153999562,3.33525390419679,3.33583919827173,3.33527452859738,3.31886251417343,3.33494533688532,3.33388511636312,3.3338447651778,3.33448186631813,3.31882289486036,3.33580423773846,3.33576964013496,3.33400215984745,3.31885100377148,3.33568579009743,3.33620942819363,3.33466469040278,3.33449278200467,3.3348621275649,3.31883872022408,3.33382577390007,3.33488160958685,3.31884829656338,3.31885718662618,3.33464441185515,3.31885684510704,3.33532413041778,3.33560097736285,3.33450425739155,3.33443839242471,3.33509772400367,3.33518959506371,3.31884206423099,3.33520043185466,3.3188203640714,3.33391461771076,3.33566950471679,3.31887759273529,3.33542657141199,3.33601503429972,3.31885329132518,3.33621168913626,3.33503339739006,3.33447489083395,3.33596890155724,3.33454002001053,3.33489224108862,3.33490629003257,3.3350265206962,3.31881011012521,3.33404215804115,3.31885648663765,3.33461331198241,3.3188256744334,3.33362163128647,3.3347583045986,3.33459497853623,0,3.31882076990689,3.33462856576911,3.31883918422759,3.33482182841838,3.33438920591624,3.33444311112562,3.3188650183711,3.33458992516751,3.33651094493557,3.31883077269768,3.31884426338989,3.33564091377488,3.31881190103317,3.31879274057312,3.33394205970241,3.33401152535327,3.31885493320247,3.31882624756962,3.33490227018996,3.33526152007221,3.33512738880914,3.33387029780171,3.33414142257634,3.33537361611783,0,3.31881546670694,3.3354752645997,3.31889122502351,3.33503410400475,3.3338404940675,3.3350458383737,3.31882068871052,3.31885620690199,3.33482926367954,3.31882993433406,3.31885573534033,3.31885196020156,3.33420832909307,3.33429653459079,3.33423792755691,3.33534062707547,3.3361758044194,3.33632699217763,3.33470426343855,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.33528764315002,0,0,0,0,0,0,3.31884820316117,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.33420581001013,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.33351649384844,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31883743975117,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31883017070221,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.33591911697352,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.33427057121625,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3188656064559
52,0,207,3.31884057971015,0.0979492158237709,2,1,3.31503036884904,3.31358433567094,3.33033373887151,3.31538241828687,3.31389467329695,3.31434324014944,3.31493267842868,3.31403129293781,3.3300014326841,3.31464356818238,3.31500650412478,3.31525639948854,3.31435394342608,3.31366969502223,3.31576961820913,3.32977577492037,3.31501814699599,3.3300189048221,3.31325047537744,3.31453440413344,3.31690205960426,3.31491426205205,3.31530064738738,3.31350395471133,3.31514219912122,3.31544544170278,3.31477900221068,3.31410457088138,3.31434195270947,0,3.31465756544594,3.31473341825088,3.31425157821122,3.33060303865526,3.31605492702835,3.31432912654765,3.31463028745051,3.31524301500552,3.32990193720174,3.31606796690986,3.31593618101528,3.31383886476682,3.33002929385408,3.31461640957643,3.31532144504774,3.33030198782884,3.31523672476727,3.31492576170269,3.33042659940094,3.31508801257292,3.31513314819761,3.31545524962271,3.31400846867513,3.31390111340488,3.31486167899922,3.3151011948401,3.31470151046335,3.3297570841896,3.33045204242358,3.32993989794324,3.31470636668393,3.33044430642312,3.3134331249357,3.31483095160204,3.31495390109026,3.31532536687593,3.32977190329354,3.33074470387053,3.31411318790112,3.31583420115958,3.31480209484854,3.31521119026705,3.3143696358258,3.31542022934377,3.3138858733763,3.31462072395871,3.32975613790641,3.31360165507503,3.31436626144606,3.31596197458926,3.3157294313592,3.31463945182219,3.31550886826819,3.31475559919662,3.31357796726007,3.31348018778088,3.32954595776657,3.32987852400049,3.3140845950044,3.31405617968966,3.31485698220181,3.31408388294425,3.31617909786946,3.32997231494822,3.31497475244935,3.32960617115023,3.31461083886851,3.33019137562869,3.31426158351702,3.31428011638604,3.31382646163729,3.31455747029259,3.32964657454294,3.33069352550885,3.31581061987606,3.32968121920463,3.31509774969141,3.31542110490639,3.31431390818535,3.3300929938271,3.33033832914813,3.3146135649711,3.3140260865247,3.31327773619911,3.31507725055207,3.31515826812962,3.31516242430354,3.31493376689525,3.33023334757949,3.32991260662677,3.314990748339,3.315333253871,3.33011735866155,3.31592595779513,3.32980433900916,3.31420045981703,3.31476642269019,3.31495400548079,3.3152490931383,3.3148907420335,3.31360816740156,3.31430847413352,3.31390562230923,3.31581624577987,3.31434851438113,3.31371786350648,3.31374800084116,3.3301115368544,3.31463217930651,3.31364021666101,3.33010029758395,3.31561599383901,3.31404103814937,3.31586063404594,3.31505774910141,3.32963416565763,3.31516208170049,3.31455139535968,3.33043846420431,3.32997919855181,3.31503578053633,3.31501089287509,3.31616151662612,3.31462627670676,3.31553673047652,0,3.33067852069044,3.33036867766531,3.31542773815442,3.31528083978669,3.33058921548019,3.33028139711146,3.31516808002957,3.31483915146615,3.31390081513438,3.32977441316574,3.31525830434655,3.31338134407295,3.3295019498691,3.31450043095949,3.33055941494963,3.33004563170007,3.32999407336872,3.32989570074737,3.32983074417505,3.31392510259764,3.31443183674775,3.315939570212,3.33054855087615,3.31455108772935,0,3.32992178143094,3.31398013649568,3.31278181618828,3.32985805513264,3.31601574622578,3.31477357161715,3.33016355671117,3.3147186513948,3.32982183989439,3.31570538264421,3.31509034585228,3.33057117463558,3.31492558800511,3.33030695919468,3.31564895590412,3.31437207348909,3.31400805910673,3.31364569453018,3.31531806852852,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31432787640911,0,0,0,0,0,0,3.32989168416928,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3152043811883,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31654370862578,0,0,0,0,3.31486283388722,0,0,0,0,0,0,0,0,0,0,0,0,3.31442854318498,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31476382731522,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31420271434943,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.33026984210176,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31458807942549
53,0,207,3.31884057971015,0.00493315288403387,2,1,3.31877532959794,3.31878470941464,3.31837666243939,3.31845544341903,3.31930300637513,3.31894426834757,3.31886513719041,3.31968001795021,3.318824957358,3.31892071075548,3.31909631767247,3.31890969293415,3.31776202499806,3.31945986058276,3.31888789734434,3.31858547416212,3.31838409279767,3.31951156147964,3.31885503514266,3.31824771677526,3.31936865170519,3.31934861626776,3.31885773203215,3.31833165093769,3.31889906517885,3.31927381118352,3.31860203926769,3.31843452562021,3.31874872875598,0,3.31830761525109,3.3188090816717,3.31892804300162,3.31954323496677,3.31867572555365,3.31908261366945,3.3186290526501,3.31897144326845,3.31847738667818,3.31938343357146,3.31896153720217,3.31898012812201,3.31898163453109,3.31890815281159,3.31872948379288,3.31882572886576,3.31883409222811,3.31936790824302,3.31865499668431,3.31904074931529,3.31860877650549,3.31912796994529,3.31867785434039,3.31931609967728,3.31901443946084,3.31912327206319,3.31884792857499,3.31883756609439,3.31826660724845,3.31864508021324,3.31859609396053,3.31899744117513,3.31858581235383,3.31847648141975,3.3185949716404,3.31926824978372,3.31830875729722,3.31859763644019,3.31897905468284,3.31871062702955,3.31871761423043,3.3191089412603,3.31862379097388,3.31932166667919,3.31894832906686,3.31892627810014,3.31854141539939,3.31893480232681,3.31836745087128,3.31914833258105,3.31855719651334,3.31895136250374,3.31873230584971,3.31896674791758,3.31877786092249,3.31960517957738,3.31905306051229,3.31852239801956,3.3186123387869,3.31805648019506,3.31932240027902,3.31926701672364,3.31893638519668,3.31872585792495,3.31877179585263,3.3190048339422,3.31937925171506,3.31879507302753,3.31866172281428,3.31910211735081,3.31884466000733,3.31880713351739,3.3189183670455,3.31863652668269,3.31893950804603,3.31919223266461,3.31864759602314,3.31929270659229,3.31879305214379,3.31961125501988,3.31905027945842,3.31905777534049,3.31834156327262,3.31917995192838,3.31862110186864,3.3181797976116,3.31919775645147,3.31906316417258,3.31854928854315,3.31901664274438,3.31897212996801,3.31845724397612,3.31801763251093,3.31888793816421,3.31899861847924,3.31855586533536,3.31872110031194,3.31832834864941,3.31978852591036,3.3186400666916,3.31872448289716,3.31813915456233,3.31874508357722,3.31910433460803,3.31866995654254,3.318471433749,3.31904858352431,3.3191236119538,3.31860035979567,3.31852586077709,3.31862891876572,3.31886818231711,3.31904149690051,3.31944137025261,3.31926564584063,3.31876313708984,3.31850130373434,3.31892533479101,3.31897354038599,3.3186915316455,3.31900557327181,3.31863923706332,3.31904499327899,3.31902182034404,3.31860934872896,0,3.31886446016861,3.3193027577131,3.31856868681196,3.31904856927241,3.31879566454791,3.31820140786841,3.31801617383437,3.31919151601819,3.31819014054522,3.31848802049699,3.31861191244342,3.31918466170348,3.31884091869504,3.31874468464533,3.31924441477722,3.31921779795892,3.31901891146084,3.31845068920284,3.31886077583215,3.31838854394066,3.31905621405359,3.31836087188126,3.31866002246759,3.3181000746697,0,3.3191917494231,3.31923155485269,3.31908257001502,3.31884073314134,3.31893687198742,3.3187403113519,3.31880919111663,3.31891419194218,3.31888560617799,3.31868248973678,3.31854401712046,3.31893323112345,3.31872099766219,3.31928779149305,3.31887307180747,3.31899241459943,3.31879409059225,3.3188795170227,3.31894694492068,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31870791532309,0,0,0,0,0,0,3.31926641520099,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31872669954536,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31875929152316,0,0,0,0,3.31841257753379,0,0,0,0,0,0,0,0,0,0,0,0,3.31844627431213,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31974198030258,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3189062016693,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31878495071407,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31885567184211
54,0,207,3.31884057971015,0.000246119947666243,2,1,3.31885298216313,3.31884420605466,3.31881736451266,3.31883596152271,3.31883230464647,3.31882750881947,3.31883144430164,3.31882763857095,3.31886793737072,3.31884935205973,3.31884097721124,3.31883586332585,3.31884201203583,3.31885042568188,3.31887236601559,3.3188466110088,3.31883726347688,3.31882969149381,3.3188401659274,3.31882215737809,3.31883142239955,3.31884511451497,3.31883697266599,3.31884313152925,3.3188213271632,3.31883463111596,3.3188114519785,3.31878443436569,3.31886567201055,0,3.31884492116064,3.31885139429132,3.3188401264726,3.31882343910274,3.31884208787579,3.31881963315122,3.31883791543294,3.31886446027271,3.3188724213016,3.3188174427477,3.31882759608445,3.31880500793188,3.31883157601439,3.3188519962786,3.31884630541658,3.31884695950819,3.31880682498823,3.31881300490015,3.31884414492874,3.31885362816514,3.31885212026368,3.31884364840471,3.31883812573818,3.31881617907479,3.31882902381643,3.31887230115482,3.31880843798078,3.31884268163997,3.31884723045892,3.31883261712288,3.31886434075893,3.31885519937843,3.31885367418797,3.31882683653886,3.31881588175028,3.31884877321494,3.31882933768466,3.31881850938117,3.31883300330197,3.31885285915628,3.31883989153546,3.31884077480081,3.31886117659986,3.31884876562535,3.31883530949187,3.31884750175685,3.3188698223076,3.31883688327336,3.31883152840266,3.31882797963123,3.31884739996202,3.31884308041332,3.31886349457866,3.31882959428559,3.31880621888167,3.31880526912747,3.3188688178165,3.31882551349676,3.31883628075046,3.31887486495136,3.31886650806583,3.31883203149113,3.3188289277726,3.31879927298496,3.31883313515821,3.31884675175411,3.31884295974185,3.31885710385619,3.31885052528384,3.31885488330918,3.31887709815035,3.31885321049018,3.31884815697744,3.31884752665403,3.31883831086004,3.31884150914783,3.31885618674905,3.31885030017154,3.3188393495441,3.31887698980436,3.31885680705759,3.31884398195496,3.3188575014639,3.31884617608005,3.31886490772529,3.31883803819666,3.31884747048075,3.31886433584365,3.31885891818586,3.31883412711247,3.31884911923677,3.31885699915638,3.31882685877143,3.31883041346014,3.31884497121942,3.31880370667818,3.31883745438712,3.31887240431335,3.3188393366049,3.31883831856115,3.31884747495362,3.31885713807769,3.31884914369633,3.31884865679436,3.31882840130793,3.31880284472092,3.31883595256229,3.31885868239126,3.31885098474021,3.31883263340988,3.31881930759853,3.31882393080859,3.31881689176943,3.31884532828435,3.31885814634433,3.31885460173467,3.3188408289886,3.31884085792355,3.31884312708588,3.31880934452415,3.31883797710816,3.31886173789056,3.31886275821178,3.31882330277437,3.31884982941017,0,3.31885428868217,3.31884957385281,3.31883359358927,3.31884582222083,3.31882349699382,3.31885840454224,3.31884655273732,3.31881175769761,3.31884215706542,3.31884282435824,3.31882880801458,3.31884518826806,3.31885429565795,3.31881691803764,3.3188371989397,3.3188335328875,3.31887295218126,3.31884217060338,3.31882238399391,3.31884006986827,3.31884359080127,3.31882710273794,3.31886441585005,3.31882583238073,0,3.31886425609054,3.3188370872152,3.31884861305966,3.3188367978909,3.31883620197397,3.31886120272212,3.31888732345378,3.31884303705279,3.31884129239907,3.318818660604,3.31885122185393,3.3188139925506,3.31883102849489,3.31883095686509,3.31884398458441,3.3188288510478,3.31883473114195,3.31881062295299,3.31883914203027,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31884351707567,0,0,0,0,0,0,3.31886563213583,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31882581730787,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31883067306234,0,0,0,0,3.31884215932084,0,0,0,0,0,0,0,0,0,0,0,0,3.31885027929826,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31882878119628,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31880538066832,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.318853469966,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31882630638639
55,1,207,3.31884057971015,1.11521914259797e-05,2,1,3.3188402287685,3.3188427354409,3.31884087072333,3.31884085155328,3.31884076574489,3.31884065739229,3.31884120264518,3.31884024595838,3.31884146854731,3.31884047149843,3.31884097091331,3.31884074439462,3.31884194315099,3.31884089450752,3.31884078977902,3.3188405808811,3.31884065133463,3.3188405458611,3.3188419366689,3.31883956509127,3.31884125935389,3.31884190399377,3.31884090905609,3.31884080090325,3.31883987411059,3.31884045280722,3.31884105392297,3.31884170142864,3.31884106013483,0,3.31884037389779,3.31884180806473,3.31884031278078,3.31884072902037,3.3188402705525,3.31884008993054,3.31883998789736,3.31884087604525,3.31884081091831,3.31884061704878,3.31884039704439,3.31883961192936,3.31884085888633,3.31884119529268,3.3188404154031,3.31884137842612,3.31884029251573,3.31884031186181,3.3188407317299,3.31884056986363,3.31884027833432,3.31884156702427,3.31883959763787,3.31884080625101,3.31883981910071,3.31884111083125,3.31884051544593,3.31884023122458,3.31884113722669,3.31883955689218,3.31884043671285,3.31884103709008,3.31884008468923,3.31883946927798,3.31883999475856,3.31884009023929,3.31884023950283,3.31884118314712,3.31883961494442,3.31883962897016,3.31883939921557,3.31884133147561,3.31884183915148,3.31884079071395,3.31884133765413,3.31884038336428,3.31884049081008,3.31884138982387,3.31883930608409,3.31884055661007,3.31884032451917,3.31884063323647,3.31884129394476,3.31884000994783,3.31884063745327,3.31884231087768,3.31883964329378,3.31883836601557,3.31884051319291,3.31884054726063,3.31884106886496,3.31884048401739,3.31884169682133,3.31884093026923,3.31883970340939,3.31884044498917,3.31884140916896,3.31884040992796,3.31884022778126,3.31883962424551,3.3188418867658,3.31884256218419,3.31884154059079,3.31884111159583,3.31884134105868,3.31883995143749,3.31884081349413,3.31884018268475,3.31884023661215,3.31884178413988,3.31884097964511,3.3188413275504,3.31883899168042,3.31884049005032,3.318839794503,3.31883890774042,3.31884094704352,3.31884088729326,3.31884020424903,3.31884064001475,3.31884191797559,3.3188390162452,3.31883970275446,3.31884074422373,3.31883963676346,3.31883945688755,3.31884096918563,3.318840857969,3.31883992197305,3.31884122641356,3.31883947499621,3.31883978239561,3.3188412540516,3.31884090840625,3.31883962654152,3.31884027582288,3.3188395953104,3.31884011558889,3.31884222610886,3.31884081502344,3.31884074017774,3.31884152141542,3.31883963313797,3.31884059553648,3.31884168955822,3.31884085961443,3.31883997111986,3.31884042736885,3.31883896856742,3.31884023982957,3.3188403433716,3.31884026355572,3.31884049936415,3.31883972515593,3.31884148965273,0,3.31884211045236,3.31883944405115,3.31884045955378,3.31884062308257,3.31884047393678,3.31883973376286,3.3188402415521,3.31884039996938,3.31884287128412,3.31884089420338,3.31884056037054,3.31884062175582,3.3188400594478,3.31884080559656,3.31884070919169,3.31884055938134,3.31884053735423,3.31884029062491,3.31884056777669,3.31884184826904,3.31884023211893,3.31883915863397,3.31883936233131,3.31884081563422,0,3.3188405083845,3.31884127553874,3.31884095148553,3.31884081592728,3.31884225197125,3.31884154288918,3.3188404889423,3.31884064627157,3.3188395566263,3.31884019062104,3.3188404434888,3.31883998385061,3.31883978159973,3.31884237963633,3.31884110002999,3.3188391244262,3.31883999032715,3.31884158473462,3.31884014704912,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31883995298391,0,0,0,0,0,0,3.31883884477822,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31884054896405,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3188405134367,0,0,0,0,3.31884097065005,0,0,0,0,0,0,0,0,0,0,0,0,3.31884024621278,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31884133479388,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31884053828998,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31884055345198,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.318839878874
56,0,208,3.3125,0.0523253927905333,2,1,3.31884053165422,3.30976230732332,3.30981087820507,3.31083449601833,3.31017819315696,3.3103145383901,3.31884060009624,3.30975685038337,3.31069095158708,3.31031445055417,3.31067253811352,3.3108300454186,3.31002992089631,3.30984130493031,3.31094952488967,3.31063583608619,3.31884053536465,3.31100242323391,3.31884059209618,3.31884056915502,3.31142203629941,3.31046305347924,3.31082377466937,3.30996543050972,3.31051193201504,3.3109641400302,3.31058345962353,3.31884057306001,3.31025453083751,0,3.31050452406052,3.31053356415225,3.31023221350464,3.31884052420402,3.31127070313521,3.31011019982081,3.31014993442507,3.31041880613974,3.31005790080698,3.31884056224626,3.31115055470912,3.31034393496966,3.31027114615143,3.31050072089693,3.3188406414778,3.31884056968649,3.31091739641981,3.31048889912515,3.31884058823619,3.31051587113392,3.31060835437293,3.31077116425416,3.31027985871719,3.31884059126793,3.31884057044431,3.31046065866627,3.31041791217346,3.31099551477297,3.31016443792166,3.31011976155227,3.31884053396366,3.30980087651649,3.31884056019171,3.31006769973438,3.31068410496311,3.31065965251724,3.31049554323216,3.30970129902855,3.31013316313857,3.3108470041831,3.31884050596841,3.31069081115981,3.310417899446,3.31086244347151,3.30997927060454,3.31039311405938,3.31884063341848,3.30975074925815,3.3103330821987,3.31884058982605,3.31088717506189,3.31023233322335,3.31073622152498,3.31057795383332,3.3099953449379,3.30991978131316,3.31057662594929,3.31049179914153,3.31884058508772,3.30985707431403,3.31884053355938,3.31024262255275,3.31114357933698,3.30971051296085,3.31064365213439,3.3099628095916,3.31075512118812,3.3108755045385,3.31028645384844,3.31029545773543,3.30999729866454,3.31030819362831,3.31033245466372,3.31884063449213,3.31099924904275,3.3109911365684,3.31071444011927,3.31069611312237,3.31001337559561,3.3099660681416,3.31087897654885,3.3102261021219,3.31009764147773,3.30981204228254,3.31061934078443,3.31069964517949,3.31050849089832,3.31056764765088,3.3188405695399,3.3188405432122,3.31059560155137,3.31884059588919,3.31884054642791,3.31109913815688,3.31020869099268,3.31884052638345,3.31071008799877,3.31884061243446,3.3188405311111,3.31034972704935,3.3188405536923,3.3103503557038,3.30966042508903,3.31098391165719,3.31009147264441,3.31884056898604,3.31884049542627,3.31884056796609,3.31047129475295,3.30980782734437,3.31884058081551,3.31069695078462,3.3099531884488,3.31066012255495,3.31049167830519,3.31043797901848,3.31884056377093,3.31884057306705,3.31884062313304,3.31068898523037,3.3106275889219,3.31071775606192,3.31115399520977,3.31056147754966,3.31064057120083,0,3.30993611270063,3.310569264065,3.31094412931873,3.31051700400692,3.31068692186474,3.31884060996832,3.3107968246601,3.3188405343674,3.31884058242934,3.31884058126154,3.31056880823256,3.31012735637088,3.31050353735222,3.31009069504521,3.31093436040499,3.3188405547714,3.31884058671903,3.31884060492341,3.31884051338276,3.31029543177504,3.31884057034241,3.31102065393982,3.31082148781261,3.31023848897416,0,3.30949061871881,3.31884057317469,3.30967984102048,3.31035928819709,3.31102827136384,3.31041731935102,3.31110258264623,3.31030678824725,3.31046535702676,3.31884057286941,3.3106864928556,3.31016682829369,3.31884057901448,3.31074038675427,3.3108319164665,3.31027756923279,3.30985621641386,3.30975860037712,3.31057674694963,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3105865494827,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31029041020007,0,0,0,0,0,0,3.31075005394824,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31084960465249,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31884054865349,0,0,0,0,3.31057700497259,0,0,0,0,0,0,0,0,0,0,0,0,3.31019982803238,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31022731052079,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31884062818489,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31884061223976,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31006900052811
57,0,208,3.3125,0.00225248504719427,2,1,3.31265463003471,3.3126345164325,3.3125734770515,3.31237317757314,3.31247147545812,3.31249246965962,3.31262300076192,3.31263345652277,3.31260849808826,3.31233535133502,3.31246453208003,3.31266137731668,3.31251182714229,3.3126776690745,3.31268220174782,3.3122658860501,3.31293906121631,3.31276484548221,3.31230376913491,3.3124014324655,3.31239114361614,3.31253115719296,3.31218313126293,3.31238636479773,3.31250607181434,3.31263091913826,3.31259069813373,3.31243647683808,3.31229816284264,0,3.31243902377574,3.3123546426229,3.31246214498463,3.31274455751822,3.31264226426633,3.31231195004932,3.31255100159481,3.31241972844178,3.31233336147067,3.31274336702315,3.31251763225462,3.31250105859004,3.31249168461633,3.31241035287352,3.31223765843368,3.31260586846393,3.31236568104875,3.31272664734441,3.31241198222125,3.3124231703557,3.31265449078589,3.31259713680661,3.31251153559731,3.31250362829758,3.31293426759318,3.31248911524594,3.31276611863479,3.31276229787715,3.31234886018644,3.3126220283037,3.31260732614438,3.31239965230142,3.31226212039161,3.31264565035626,3.31244342062017,3.31244418942154,3.31267628899178,3.31237237791586,3.31239284182392,3.31243111009756,3.31255995594029,3.3126460197432,3.31210924671298,3.31276197095844,3.31251985864352,3.31246862189293,3.31253457931037,3.31230276313183,3.31237645894793,3.31267751171594,3.31224196683049,3.31235180153856,3.31254576470222,3.3126690172791,3.31250780938841,3.3125979614689,3.31209889519064,3.31253503876993,3.31266337751106,3.31229900539355,3.31278489212163,3.3125365630684,3.31244089569202,3.3125208562182,3.31243298095778,3.31245072112745,3.31223372455459,3.3124655821152,3.31263126690077,3.3128005259693,3.3123031574257,3.31250988060022,3.31247118961085,3.31247958874114,3.31255755353027,3.31241263116942,3.31251021851636,3.31271513899164,3.31274866435104,3.31247427003883,3.31242891369163,3.31266994692098,3.31253712721007,3.31247278283717,3.31260629334602,3.31252206408882,3.3125623700737,3.31273000162808,3.31277930071259,3.31258127082505,3.31249912066932,3.31251667010135,3.31261848909403,3.31241591579935,3.31250200129676,3.31226761628885,3.3122837358807,3.312227662002,3.31264265435616,3.31249870972871,3.31268599691463,3.31261144279658,3.31242253987352,3.31235328454319,3.3126077929938,3.31252813442371,3.31231268351065,3.3125700761614,3.31227208375819,3.31248581046846,3.3127952958783,3.3126016388201,3.31258647969616,3.31230482732973,3.31231306641212,3.31260717408247,3.31242785904067,3.31231469123923,3.31257486435308,3.31250906500091,3.31234073846139,3.31255145082881,3.31245156963398,3.31218818223602,3.31220678320173,0,3.31260351489107,3.31264263513754,3.31262288134734,3.3123743581764,3.31234966341452,3.31218544131112,3.31265923952105,3.31270422008014,3.31245276109667,3.31211887297533,3.31243155351166,3.31255701534498,3.31248720636767,3.31237191614724,3.3123854122198,3.312659164147,3.31264096326558,3.31244834690627,3.31268543981982,3.31252094203962,3.31252125962112,3.3126482536689,3.31261410979304,3.31240560256811,0,3.3125753710759,3.31247800951163,3.31251563591178,3.31243327533291,3.31245460899762,3.31260889933545,3.31242682377931,3.31246089554115,3.31232808717854,3.31246086432016,3.31258306118834,3.3128144705961,3.3124839154915,3.31251381696183,3.31245797449697,3.31243504865639,3.31256483552885,3.31234886312071,3.31241784314839,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31254791861977,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31240805457783,0,0,0,0,0,0,3.3124370896183,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31248923769788,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31209561717326,0,0,0,0,3.31259875474528,0,0,0,0,0,0,0,0,0,0,0,0,3.31221207791168,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3127317815061,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31246470774044,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31235386896989,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3126653760084
58,1,208,3.3125,0.00011055160653182,2,1,3.3125247678821,3.3125061513716,3.31248182066366,3.31250332713719,3.31250511517815,3.31250580021282,3.31249239076955,3.31250624182884,3.31250497860583,3.31250189077528,3.31249567489924,3.3125051668244,3.31250768719746,3.31250021885767,3.31249990660661,3.31249805438673,3.31249588729277,3.31249944678131,3.31250908122174,3.31250778261907,3.31250255959409,3.31249509305862,3.31249884301776,3.31250574774732,3.31248858456545,3.3125047247501,3.31250287189803,3.31249095406663,3.31249720860118,0,3.3125060846872,3.31249643189922,3.31249230701823,3.31249657914688,3.31250726964963,3.31250715512992,3.31251212001542,3.31250686822012,3.31248543592233,3.31249558927172,3.31250005909579,3.31249336483582,3.31248246413942,3.31248896223513,3.31248831072566,3.31249774882095,3.31249979763351,3.31250297785646,3.31248526904362,3.31249994457964,3.31251527652012,3.31249671800692,3.31249313683035,3.31250007172353,3.3125037798926,3.31250722383994,3.31251191135144,3.31250614472438,3.31249134015654,3.31249549982339,3.31250429618768,3.31250336688043,3.31249455857857,3.31251146537861,3.31250399233644,3.31249961120544,3.31248789531632,3.31247320366764,3.31250392027345,3.31249990100615,3.31250306561915,3.31250469867041,3.31248954840954,3.3125072219919,3.31250346847682,3.312498861426,3.31250995284455,3.31248991297794,3.31250334620596,3.3124901110956,3.31249300221615,3.31250711012076,3.31249854201427,3.31249959821042,3.31249484942076,3.31250011375835,3.31250913414599,3.31251525489156,3.31249553450163,3.31250033597016,3.31250523193366,3.31250366238519,3.31249231451237,3.31249739052558,3.31250246116245,3.31250603446569,3.31251189112131,3.31249962585988,3.31249432625559,3.31250622537261,3.31250852246512,3.3124976322162,3.31249719691999,3.31250322219823,3.31249301458888,3.31249238805409,3.31249516713422,3.31250900749659,3.31250093950216,3.31251493484283,3.31252226797846,3.31250668343377,3.3124952780413,3.31249752258926,3.31250428516815,3.31250198169457,3.31249801375199,3.31249504498713,3.31250388608313,3.31249490001769,3.31248758253618,3.31249684735628,3.31250277374755,3.31248692595239,3.31249551700994,3.31249121467566,3.31249146000445,3.31249297186331,3.31250345933481,3.31250689098059,3.31250516417733,3.31252324316573,3.31249599586484,3.31249620652467,3.31249752325377,3.31249522307479,3.31251413453753,3.31250208094258,3.31249582028112,3.31250622226906,3.31249610365615,3.31249345197207,3.31250749285746,3.31248528221008,3.31249728413669,3.31250494291206,3.31249256531368,3.3124946235141,3.31249772542362,3.31250270957337,3.31250058930816,3.31251236636498,3.3124911904154,3.31250698965247,3.31248908237694,0,3.31250963588732,3.3124963994044,3.31250502780392,3.31249790132821,3.31249747327123,3.31249124383975,3.31250054869448,3.31250011659337,3.31248960518111,3.3124911121965,3.31249411543129,3.31251123289803,3.31251523489575,3.3124967039517,3.31250463141138,3.31249605000518,3.31249597789164,3.31250466241344,3.3124924324606,3.31250594065714,3.31249296476605,3.31250457932572,3.31250071771194,3.31250322687324,0,3.31250408369038,3.31249433430889,3.31250953711001,3.31250778900711,3.3125113074642,3.31250794868305,3.31250650169978,3.31248807306192,3.31249996633757,3.31249455375812,3.31249065852611,3.31250399889504,3.31249289942457,3.31249404377075,3.31250178162278,3.31250310420951,3.31251103170218,3.31249552472791,3.31249457233259,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31250028666842,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3125025240118,0,0,0,0,0,0,3.31248799721633,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31249825389716,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31249667562875,0,0,0,0,3.31250656331872,0,0,0,0,0,0,0,0,0,0,0,0,3.31250386693618,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31249633139184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31249309930623,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31249516970156,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3125017648633
59,-1,209,3.30622009569378,0.0604325288528883,2,1,3.30352511962572,3.30274430305868,3.30279737192889,3.30389102463701,3.3031897090874,3.31250047623623,3.30353150958185,3.30273590323846,3.31249960443314,3.31250034107987,3.31249979879828,3.30388380290376,3.30303053918953,3.30282825968961,3.30400940487229,3.30367775566326,3.31249997840351,3.30406568021059,3.30245691310333,3.30334021365929,3.30451928640837,3.30349243466369,3.30388072414061,3.30296339583171,3.30354637119355,3.30402820192279,3.30361802899749,3.30306469303998,3.30327152971184,0,3.30353739703071,3.30356817006343,3.3124999011062,3.31249945783353,3.30435554400436,3.30311778290465,3.312500248742,3.30344610143074,3.30305994635113,3.30401613556715,3.304226536406,3.30336329527863,3.30328661826326,3.30353337656031,3.30353134778192,3.30340008227638,3.30397928477074,3.31249955298949,3.30369313403106,3.30354879246833,3.31249995016918,3.30382143893136,3.30329589446333,3.30304395501732,3.30358100877872,3.30348906431951,3.3034426063754,3.30405772473293,3.3031742296093,3.31249992953428,3.31250048850887,3.30278524660849,3.31250045496955,3.30306798444214,3.30372766558554,3.30370169773249,3.30352494885781,3.31249970963008,3.30313948704453,3.30390478515956,3.31250056411348,3.31250065662399,3.30344695165987,3.30391846993078,3.312500340299,3.31249964691846,3.30318134570095,3.30273338701439,3.30335437902729,3.30413316027792,3.30394705218936,3.3032492940375,3.31250039206838,3.30361489534476,3.3029922350733,3.31250018387576,3.30361450700331,3.31250045614768,3.30312026983119,3.31249943778124,3.30359206789233,3.31250013722083,3.31249976058229,3.30268964061998,3.30368585719011,3.30296016501976,3.30380563806169,3.31250014433341,3.31249980379048,3.30331110285179,3.30299817189314,3.31250034861882,3.30335282162364,3.30335899688612,3.30406445822775,3.30405687954297,3.3037622993023,3.30374316967903,3.30301249557461,3.30296327421321,3.30393843557051,3.31249985824095,3.30310190185464,3.30280079077745,3.31249990611201,3.30374649509423,3.30354245941377,3.31249976312973,3.3124999122793,3.30340602280497,3.31249950069774,3.3038383158955,3.30354242615792,3.30417437358423,3.30322051048803,3.30307790118184,3.30375951986083,3.30373951132564,3.31249994935734,3.303370913053,3.31249939901449,3.30337519081784,3.3026355629155,3.31250030750793,3.30309837433774,3.30282942318165,3.30318396318489,3.30277392362752,3.3125006075469,3.31249985958584,3.30331022210578,3.31250008729809,3.30294750406529,3.31249994212033,3.30352541993516,3.31249977827031,3.31249969802994,3.31250013446725,3.31249969277019,3.30373254460772,3.3125000716496,3.30376516029043,3.31249981538647,3.31250041255338,3.30368477656631,0,3.302931188711,3.30360551670498,3.30400718028047,3.30354895594629,3.30373123842555,3.3036486361254,3.30385024906737,3.30363150381544,3.31250023831801,3.30318484405581,3.30360333507046,3.30313498795917,3.31250074381891,3.30309479178191,3.31249996600329,3.30389714033948,3.31250017163903,3.30287672400457,3.31249968878224,3.3124995698091,3.30333239465838,3.30408691667415,3.30387543226461,3.30325345609785,0,3.30245368264571,3.31249981663997,3.31249990559544,3.30337934838833,3.3124997209856,3.31249994715848,3.30417479992284,3.30332344087924,3.3124999139051,3.30398060374788,3.30372991454083,3.30317329644442,3.31250016021748,3.30379106589243,3.3038866212949,3.31250024772674,3.31249946655931,3.30274224434282,3.31250020244225,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30362370213331,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30331102744937,0,0,0,0,0,0,3.30379674361255,0,0,0,0,0,0,0,3.30329948482943,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30390553575299,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31250016642123,0,0,0,0,3.30361376602982,0,0,0,0,0,0,0,0,0,0,0,0,3.30321471242636,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30324042550662,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31249963865295,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30375764308125,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31249964322912
60,-1,208,3.3125,0.0693449354369993,2,1,3.31598118519485,3.30605492604242,3.30620507170315,3.30616934375815,3.31644743553392,3.30611431351588,3.30612756668398,3.31702469078674,3.3164876452315,3.31630673666215,3.31614862537938,3.31603976880135,3.30657023440507,3.30675115532118,3.31554917374846,3.31555115193959,3.31639708721059,3.31528422191772,3.30619726329527,3.31628545489219,3.30602795839904,3.30604455644444,3.31576122697865,3.31671152597825,3.31577675469894,3.3154207327946,3.31588556937352,3.316698402807,3.30625094390044,0,3.30651805192764,3.31618863156774,3.31674124455431,3.30634212923791,3.3058966357196,3.31616452659371,3.31666797348584,3.30661514161141,3.31673143365941,3.3062449328319,3.31511785403676,3.31654849746936,3.30601623022821,3.30617339968273,3.31619180311174,3.31633434230367,3.31548240496928,3.31605429437053,3.3060705976091,3.30642492570659,3.31659110731729,3.30633982481727,3.30598239469567,3.31636005997364,3.31593049148821,3.31590738752969,3.31610923952708,3.31557926408684,3.3166262122715,3.31672863272589,3.31587207001698,3.316658402418,3.30575064426207,3.30593077254587,3.31586914849768,3.31572614898178,3.31621542090443,3.30617529876948,3.31617155681733,3.30645160689009,3.31625492322553,3.3162054361892,3.30615792123439,3.31568831587727,3.3167315786058,3.31642877463047,3.30634490337628,3.31652398174121,3.31648269332956,3.31541889444463,3.30621036715956,3.30592858759937,3.3158777063577,3.31591302996835,3.31625228141141,3.31669108497228,3.31586054985331,3.31622153555205,3.30609851574823,3.31704155593545,3.31619266595225,3.3164872496388,3.31547881629947,3.30599376836809,3.31582196478526,3.30607280521402,3.31603900441784,3.31583865856947,3.31646682014782,3.31631091625637,3.30615916265678,3.31637052943981,3.31627973169353,3.30637923615206,3.31552797915576,3.31562945526623,3.31576270355963,3.30629784046039,3.31656689933812,3.3169139689173,3.31554300094249,3.31650228604155,3.3067266627001,3.3162365985197,3.31613184212985,3.30656653999889,3.3159738935402,3.3161544740451,3.31574117747545,3.30624012784699,3.31550757094149,3.30619829221206,3.30607415614997,3.3151372453638,3.31632040563743,3.30617351962004,3.31564815227154,3.30619377950168,3.31621588297665,3.31646978731321,3.30581168021923,3.30645716410446,3.30637790783974,3.31518140503257,3.30622565477225,3.30661761407963,3.31616116923564,3.3064653861886,3.30622299508687,3.31728564208436,3.31626722208083,3.30607010168099,3.30607668217341,3.3060472144225,3.3160799725425,3.31632173985879,3.30615057481919,3.31650662399641,0,3.31587262172364,3.31597130481172,3.31606456298674,3.30602334276693,3.30594352540712,3.31572493163851,0,3.31639735149786,3.3061597140793,3.30594343070332,3.30600929327737,3.30602316582466,3.30630012664025,3.30612171621703,3.31565296187736,3.30614112683367,3.31672876250384,3.30623899944457,3.31660533382983,3.31579829181933,3.31640838605479,3.30623971721399,3.31540832794199,3.31746800965715,3.31688492616301,3.31615298678114,3.30585859760517,3.31614493524184,3.31526008282381,3.31575952254346,3.3063275750343,0,3.31745435743254,3.31620449383126,3.31737099113562,3.31625945336624,3.31540436525905,3.30614934713914,3.31560450630303,3.31621884391659,3.30673825933053,3.3158149107377,3.31620541157239,3.31639805740243,3.30606328543421,3.30608832546919,3.31534802818357,3.31621373031985,3.30615820563662,3.30595642418603,3.31595201258866,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31593183800098,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30634932386221,0,0,0,0,0,0,3.31584369581896,0,0,0,0,0,0,0,3.31635998458999,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31575501262999,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30618796787434,0,0,0,0,3.31629834940072,0,0,0,0,0,0,0,0,0,0,0,0,3.31634382420186,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31641805084869,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31649342838188,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31598156421848,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30596655553267
61,0,207,3.29951690821256,0.120354193183618,2,1,3.31295769990556,3.29302096104896,3.29268091385492,3.29490240548005,3.29418111024969,3.2943471021266,3.29458345786127,3.31281872624891,3.2946404433105,3.29403992916352,3.29450497214277,3.31273355597612,3.31249872180569,3.29314484308472,3.29556663233608,3.29479233406255,3.29398234074627,3.29564796863744,3.29260374869126,3.29374229597042,3.29629140812299,3.29472841222141,3.3125752060811,3.29310463705476,3.29435127492267,3.29518808739345,3.29444699607481,3.29288079555314,3.29375174385191,0,3.29430046659752,0,3.31270972183559,3.29271938863294,3.29611889556109,3.29345775368396,3.29345171815241,3.31262319112353,3.29333709362817,3.2952729771202,3.29553692138654,3.31194441010915,3.29410157017241,3.2943205139861,3.29430078795091,3.29404627858382,3.3122272649537,3.29371062013093,3.31230575133373,3.29462216612524,3.31245363025235,3.2955483399784,3.29418590260059,3.2930736413161,3.29443008819621,3.31263114289023,3.31240266814794,3.29558718845419,3.31231245691552,3.31226180497068,3.31263554052362,3.29276968919868,3.29284380778429,3.31195195226194,3.294577252839,3.29465071326886,3.29439432160215,3.31198555727082,3.29326760913452,3.29525577189829,3.29382101109509,3.31283646824942,3.29435438625885,3.31232567288899,3.29279773249202,3.31231512568623,3.3127957292693,3.29247695415347,3.31251984853898,3.29541698151848,3.295295771928,3.29367116157684,3.31232886587072,3.31289007157207,3.29311104596589,3.31253373917618,3.29486397131892,3.29443627149863,3.29320190880997,3.29288173490664,3.3126420390007,3.29324443924709,3.29539851435762,3.29276103500609,3.29427565144398,3.29337568645779,3.2953868378232,3.31294505280881,3.29367813592854,3.31261486103006,3.29359721802242,3.29386124429011,3.29397497986206,3.31227568743307,3.29549856080198,3.29533346634354,3.29477911432675,3.31241811226158,3.29348068234031,3.31251008265849,3.31228106174069,3.31233688696998,3.31237137998635,3.29281066314725,3.3127939453596,3.2947853510515,3.31307791304904,3.31275000435834,3.31235951332196,3.31229816410131,3.29414594819164,3.2951226636565,3.29393108361114,3.29571691786651,3.31271708273172,3.29354849967663,3.29501497009378,3.29505173917361,3.3126632771794,3.29385168261562,3.31257094970056,3.29409847861229,3.29257854095189,3.29519939914667,3.31236691327383,3.29293365534453,3.3125865959557,3.31251537455977,3.29402258503082,3.29286788220267,3.29368842131803,3.31269726821076,3.29359977847679,3.29443644572792,3.29445778379826,3.31271211036291,3.29419174181778,3.29404316507112,0,3.29450048115358,3.29458882436734,3.29471261949506,3.29578433602066,3.31255214153217,3.29448435365004,0,3.29283617844829,3.29455262893241,3.31253251059443,3.31227083946676,3.29456709445428,3.29485189622415,3.29518999255353,3.31256291413789,3.29256444149111,3.31264360476936,3.29471407847106,3.31260490559565,3.29385613947095,3.29351130558671,3.29517060139211,3.29501719318479,3.29198285655167,3.29305339283438,3.29369637912633,3.29413810925562,3.29389774243663,3.29508672422049,3.29491767323916,3.2939228402087,0,3.29227459759879,3.31260147894363,3.29267633047814,3.29420597148453,3.29549621807408,3.29404254719076,3.29555986514624,3.31229705311607,3.29470736352682,3.2950909584085,3.29471958006267,3.29353034005838,3.31246410463815,3.29491774504636,3.2951610399058,3.29375905422569,3.2927657458535,3.2924880844529,3.29409833845965,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29475767655148,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31240226366084,0,0,0,0,0,0,3.29478159107793,0,0,0,0,0,0,0,3.29397148925655,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31227541173634,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29572612462216,0,0,0,0,3.29425651088156,0,0,0,0,0,0,0,0,0,0,0,0,3.29353547390694,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31223431637181,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29258130137556,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29451738012028,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29339548688836
62,-1,207,3.29951690821256,0.00533213600307934,2,1,3.29946438734396,3.29990261182517,3.2993986156872,3.2996075715434,3.30003324418762,3.29888676702807,3.2998923549632,3.29958657678312,3.29940799782441,3.29992853763643,3.29949278279881,3.29930403001588,3.29983388887772,3.29902331130046,3.29951392273919,3.29937969633757,3.29954113905649,3.29959270343055,3.29949074985209,3.29971834350034,3.29997245831102,3.29883463381541,3.29915270650591,3.29994932565913,3.29919483143878,3.29945762809935,3.29920712653214,3.29907437545736,3.29913071195825,0,3.29976415163998,0,3.29975095109555,3.299627957305,3.29994925358993,3.29942435854293,3.30052914143002,3.30019851755654,3.29937639745032,3.29987065344333,3.29914638238702,3.2989212424878,3.29903132780193,3.29873530459387,3.2992399951454,3.29943700313601,3.2992508732036,3.29929609885601,3.29926701489203,3.29973737891345,3.2992661557546,3.29948965625367,3.29983089651419,3.2988187878166,3.29950440040584,3.29947832070581,3.29960359199507,3.29971247226422,3.29913850032967,3.29948289859143,3.29955041835225,3.29884338481112,3.29886680125167,3.29971711669535,3.29967330835261,3.29978159186371,3.29968855369897,3.299490044596,3.29998542447085,3.29911737051812,3.2988337011539,3.2991270794898,3.29918688219699,3.29957538495844,3.29942035627822,3.29939885457253,3.29933184496328,3.29945978871723,3.29913845868477,3.29930505930907,3.29986544410688,3.29899589295542,3.29926978909676,3.2997467575092,3.29934790876889,3.29955300303141,3.29888847141164,3.29944117894505,3.29926035778087,3.29978000916553,3.2996126492995,3.29904719436122,3.29939645017216,3.29983180172687,3.29986481516989,3.29933803385032,3.2991520371691,3.2994237509878,3.29977140858865,3.29931167225165,3.29970640337788,3.29962849549502,3.29954795733552,3.30007741578446,3.29926233764922,3.29940807643848,3.2994029470196,3.29956776926825,3.29984434044361,3.30054066975399,3.30004086799912,3.29980276176556,3.29910499354821,3.29997201888255,3.2992709399771,3.29956706644505,3.29979051680829,3.30068024243247,3.29925867844435,3.29985177540704,3.29947375748596,3.29965277694694,3.29953647303564,3.29927302518775,3.29977870563225,3.29894879520556,3.29940695389457,3.29931125585406,3.29909027073321,3.29981468513186,3.2996045710128,3.29977604402199,3.29917901858591,3.30028123839154,3.2989848813562,3.29886713939177,3.29966124513283,3.29932285254127,3.29980757777152,3.29967442509821,3.29881116427587,3.29958507217712,3.29894936421019,3.29937095546058,3.29963573916277,3.29994593604068,3.30005004155768,3.29968861123661,0,3.29903847449688,3.29975722859745,3.29913419266151,3.29927627919336,3.29983007919318,3.29966559312802,0,3.30044268341886,3.29968023991351,3.30007321531454,3.29972374870866,3.29967258033766,3.29980755260844,3.2997260801179,3.29933693764795,3.29954948940382,3.30014277100989,3.29976223951829,3.29914977298476,3.29985121088859,3.29989585962756,3.29890466418004,3.29960814567042,3.30001205315883,3.29961134716606,3.29939711001778,3.30025361821885,3.29920957337903,3.30007101329844,3.30014068456458,3.29986525401064,0,3.29967336151678,3.29921566304112,3.29887574005698,3.29928641730892,3.29953131813046,3.29980830162615,3.29940960897257,3.29945797306843,3.29959656765505,3.29893525874454,3.29919999511762,3.2989986596501,3.29874954672951,3.30040844692981,3.29933342851296,3.29937236316952,3.29925834883565,3.2994236586562,3.2995412291297,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29904297145691,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29945473098442,0,0,0,0,0,0,3.29962966714806,0,0,0,0,0,0,0,3.30008858507352,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29968080841685,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29976558314283,0,0,0,0,3.29976123752064,0,0,0,0,0,0,0,0,0,0,0,0,3.29959806165826,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29925442680333,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29983004048259,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.2995825327721,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29948303826703
63,0,206,3.31067961165049,0.113806509915689,2,1,3.2995219087386,3.31761536435285,3.31748188459964,3.31546667067293,3.29949571241048,3.3166204883496,3.29950152342851,3.29952322926908,3.31599711786261,3.31673210519766,3.31601970499098,3.31550968519887,3.31697472725322,3.29949104679392,3.31535233107034,3.31599497211593,3.31646888263717,3.31525363986027,3.29951402651653,3.29951984402658,3.29953746219377,3.31617598905595,3.31550704143249,3.31737610227296,3.31621653065111,3.31531102303204,3.29949772392885,3.31715599977956,3.31659781585249,0,3.31611570227932,0,3.31681927082598,3.31745767965754,3.31455395117207,3.31705560829079,3.31707286728131,3.31615687751483,3.31716189544124,3.31520851765321,3.31494571472519,3.31643559838748,3.29952728074084,3.31612723927717,3.31622936260625,3.31653688065412,3.31532361159231,3.29951503798956,3.29950405875328,3.3160699169567,3.31602239007652,3.31560658721571,3.31657495225239,3.29951790567962,3.29948449708144,3.29952510579024,3.2995448252922,3.31524251808565,3.29953089675961,3.31699075069006,3.31627329451222,3.29952782638301,3.29947673545002,3.31686487902122,3.29954007131483,3.31596681115959,3.31626287950433,3.3176885805164,3.31697345112835,3.29950243592948,3.31648890363087,3.29949824750089,3.29951929082912,3.31542413139799,3.29951484088561,3.31646192600477,3.31669370526156,3.3177975805561,3.31647094346286,3.31513355370063,3.3153367146405,3.31664142616638,3.31577208531148,3.3160057334878,3.31728110845469,3.31743417932023,3.31610931436,3.29951273637471,3.31691117473489,3.29951711143801,3.31598880125005,3.29950345071966,3.31504128601117,3.31770552552382,3.31595104812389,3.29951025142699,3.31576183677155,3.29950241423712,3.31679339596326,3.31658335712956,3.29952798619538,3.31675585436926,3.2995337890183,3.29953611867316,3.31524016558049,3.31524178888253,3.29952724065435,3.31561825132528,3.31723550837616,3.29953549888326,3.29953493911817,3.29949685646203,3.31679761413308,3.2995123522955,3.31600026266708,3.3157233452333,3.31615110249498,3.31609399183589,3.31532189017831,3.31622591829246,3.31616900476306,3.31554275782016,3.31607162668605,3.31502326194545,3.29951233925972,3.31696634019484,3.31582141704195,3.29949493367117,3.3165956632363,3.31655915450365,3.29951726060454,3.31641299384797,3.29952638748472,3.29952541972489,3.31681438022977,3.29949039601273,3.299486105008,3.29952624301954,3.29952299703059,3.29948031176191,3.29950609423736,3.31573102296456,3.31723013113346,3.31589441292843,3.29952854686064,3.29950748024553,3.29949797279075,3.29950429203062,0,3.3158669755016,3.31611818086116,3.31581824979143,3.31489621494913,3.29951675772106,3.29953854929261,0,3.29956279691146,3.31597394797188,3.31513535101806,3.31598800836657,3.29955032093765,3.31590482581625,3.31552597711001,3.31598169137869,3.31807874942556,3.31678938171999,3.31598214558497,3.29949557360632,3.29953369337404,3.31710176991472,3.29950405303301,3.31557002379825,3.31846912847072,3.31750524825428,3.29952425741685,3.31667520195244,3.31663576721118,3.3151933946246,3.31558677241244,3.31668203467152,0,3.29955977238648,3.29950007679969,3.31807633800973,3.31657034905979,3.31527906462944,3.31638483224172,3.31500923934365,3.31653463846543,3.31630020566268,3.31538978188485,3.31589472998651,3.29952938816915,3.31548633866138,3.31564883572268,3.29950577873494,3.29950420028771,3.31753180460747,3.31762315766998,3.31622392137181,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29952249659022,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31643938697038,0,0,0,0,0,0,3.31573618349787,0,0,0,0,0,0,0,3.31671483102829,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31545255025167,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31610687743389,0,0,0,0,0,0,0,0,0,0,0,0,3.299497069918,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29951179169611,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31761148199366,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31580728448066,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29949406289593
64,0,206,3.31067961165049,0.00547230717886855,2,1,3.31123247414587,3.31056728139506,3.31088773629834,3.31041497899327,3.31046626270174,3.31089099848829,3.31118306105996,3.31062053110892,3.31047698903921,3.3104105737349,3.31052276251588,3.31046757860164,3.31052942450003,3.31028397464385,3.31094017047493,3.31073291541384,3.31053770823017,3.31022374715547,3.31030262932534,3.31075368130409,3.31062769477021,3.31086756837087,3.31094122223355,3.31067842551818,3.31017904119723,3.31090219511369,3.31150746379482,3.31094780480329,3.31058599764207,0,3.31104279477571,0,3.31092374884075,3.31064149315814,3.3107747000362,3.31088374199918,3.31085330973903,3.31029837282536,3.31141005812741,3.3101709839346,3.31001724490457,3.3108996539405,3.3104532574535,3.31095759801838,3.31039446226061,3.31050438845641,3.31081344856713,3.31078731783461,3.31057636589152,3.31036137015297,3.31091905926196,3.31055558308825,3.31041728506368,3.31055303358912,3.31052092673984,3.31021755039723,3.31099629044353,3.31059064875525,3.31120396369217,3.30946082997324,3.31057935034151,3.31105849777827,3.31027010756816,3.31112211927279,3.31072693834796,3.3111304853425,3.31055275095141,3.31058872690886,3.31096064316502,3.31006267657391,3.31059518921394,3.31066194986431,3.31045895147175,3.3107951677427,3.31064226353503,3.30997414369455,3.31110531726002,3.31183675295686,3.3105546833242,3.31081027192365,3.31075407726459,3.30997054738806,3.31028538439995,3.31085925503599,3.31145413574191,3.31070958670267,3.31043966482213,3.31034010784364,3.31136768434602,3.31108314202568,3.31061570575143,3.31041744296907,3.31013566667452,3.3107692911644,3.31025963929555,3.30985945044343,3.31091967908794,3.31051680279767,3.3107088873915,3.31076989720735,3.31028972446218,3.3106803945877,3.31037570347108,3.31108830178546,3.31010186482329,3.31056936087523,3.31041766706694,3.31112545123999,3.31056518532436,3.30972250527477,3.31052792878144,3.31069542245225,3.3103128312939,3.31036152862662,3.31016729247055,3.31104143381695,3.30987329655153,3.31019801918951,3.31139886879076,3.31110088789996,3.31075825439833,3.31137640885906,3.3110529760114,3.31118453007286,3.31115528962814,3.31109377209159,3.3109425751362,3.31030540942471,3.31057230659327,3.31097635255071,3.31049272505827,3.31076134960952,3.31114405123926,3.31057669210144,3.31093001796719,3.31063442789067,3.31126826217319,3.31061247157738,3.31079865721278,3.31097030882173,3.31088338145449,3.31065528266189,3.31116057593,3.31029339617117,3.31015493810547,3.31055631902889,3.31058736175298,3.31075593158141,0,3.31126141003044,3.31106804908171,3.31049762468305,3.3103186651994,3.31090707412247,3.31098462112013,0,3.31086357491667,3.31041724999623,3.31035964874971,3.3108734947579,3.31108721958245,3.31112130327836,3.31055356666672,3.31112619651309,3.31100965797674,3.31041746641257,3.31107774761766,3.31019271077178,3.31007138089676,3.31084078701428,3.3110050982065,3.31107391793874,3.31014304112779,3.31051699183835,3.31142223813374,3.31083480909495,3.31047984697323,3.31041549706713,3.31059304785985,3.31059473135402,0,3.3103810737049,3.31093669729093,3.31030905722548,3.31092910797295,3.31115201419407,3.31091809260568,3.31049725987342,3.31076322290524,3.31062100067197,3.31037546346314,3.31122671741292,3.31096310933905,3.31064535376138,3.31015423212023,3.31061087961078,3.31040577606357,3.31087685802562,3.31097708784967,3.31021406196399,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31048262359084,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31018931651999,0,0,0,0,0,0,3.31004195433493,0,0,0,0,0,0,0,3.31109276438659,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31101004284953,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31047123447109,0,0,0,0,0,0,0,0,0,0,0,0,3.3102913915791,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31026384323905,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31195987770854,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31098629611265,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31052624416237
65,0,206,3.31067961165049,0.000245211191662811,2,1,3.31068880068228,3.31064945091535,3.31070241136152,3.31064136077262,3.31069476322463,3.31067523250783,3.3106583992411,3.31069796682831,3.3106555436592,3.31067349270656,3.31068745968496,3.31066069638099,3.31066861192498,3.3106737664436,3.31068846873329,3.31068607996242,3.3106787176931,3.31074535468605,3.31066171122669,3.31070546220644,3.310682414559,3.31068936538318,3.31065835503289,3.31067067788898,3.31067393411289,3.31070359311301,3.31070318459048,3.31067225573732,3.31067549799729,0,3.3106829754172,0,3.31069539074736,3.31068473577954,3.3106727723696,3.31069224630892,3.31066918778176,3.31066191703843,3.31067509640545,3.31068707770252,3.31070220442507,3.31066943214407,3.31071025440318,3.31069212387759,3.31068724494461,3.31066376628224,3.31066636811646,3.31066950222682,3.31067228719436,3.31070215077222,3.31070190357166,3.31070508304594,3.31067421430617,3.31067453993209,3.31068084386054,3.31068544391148,3.31067745377421,3.31065567206789,3.31068503732074,3.31065089586994,3.31069593087687,3.31070714750283,3.31070148549787,3.31067972961869,3.31072435576818,3.31067592229657,3.31067622247143,3.31065580037818,3.31069113841035,3.31068744232353,3.31069813519952,3.31067123498966,3.31066974602605,3.31069797873765,3.31069006040535,3.31066776724021,3.31070201598628,3.31068158274916,3.31070191536733,3.31069743728786,3.31066589160592,3.31065209247554,3.31068330247034,3.31068265441081,3.31066848878245,3.31067889274843,3.31066380615657,3.31069362803936,3.31068755486813,3.31066171596178,3.31069144592783,3.31063806322221,3.31068531611297,3.31069765726321,3.31067663249622,3.31065429363014,3.31067881843796,3.31066605278723,3.31067896351411,3.31067889576756,3.31066969442095,3.31067007495218,3.31067530160765,3.31068025272234,3.31067182286087,3.31066012760131,3.31065767221154,3.31065656794476,3.31068940396066,3.31066551992069,3.31068344294489,3.31066097913284,3.31066074138316,3.31069168424537,3.31064776759908,3.31071456221521,3.31067902660045,3.31067077619212,3.31068210044406,3.31066133964286,3.31066416370877,3.31069328352013,3.31068154321573,3.31068428522297,3.31069435523857,3.31068269608334,3.31067214428165,3.31067551775821,3.31070302951247,3.31064714259731,3.31068657882753,3.31067476627924,3.31067976416708,3.31068174947245,3.31069796106568,3.31070765149483,3.31067843562386,3.3106714994375,3.31064223656799,3.31065140879083,3.31071387713362,3.31068849414918,3.31066490790792,3.31067546832048,3.3106949842582,3.31067056722134,3.31068972539583,3.31066015169583,0,3.31069721155474,3.31067800629041,3.31066651413383,3.31067904087947,3.3107294374393,3.31067639895047,0,3.31068699340482,3.31067192124789,3.31067095989369,3.3106852612973,3.31067968205379,3.31067907153894,3.31066470295641,3.31067668490045,3.31068207996072,3.31067011831382,3.31064849488315,3.31068712914749,3.31067011442738,3.31068016477947,3.31069758213488,3.31070089943203,3.31067893185662,3.31066455170139,3.31068840267342,3.31066637441052,3.31065579305105,3.31069797100442,3.31067560706613,3.31069171873818,0,3.31063410087344,3.31065797455276,3.31065707031703,3.31066397298095,3.31067049950904,3.3106561663519,3.31067018438829,3.31066360483436,3.31069664773597,3.31068788472397,3.31066799365494,3.31069558428133,3.31067957278811,3.31067192734089,3.31067572866065,3.31066867822289,3.31070198597643,3.31071674904637,3.31068296088567,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31066792811643,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067925279223,0,0,0,0,0,0,3.31070394560326,0,0,0,0,0,0,0,3.31069685148934,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3106891906468,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067992222917,0,0,0,0,0,0,0,0,0,0,0,0,3.31068749346408,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31070058850504,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31068413470192,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31068494217065,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31069005600065
66,0,206,3.31067961165049,1.21809259292425e-05,2,1,3.31067943552035,3.31068001008154,3.31068032632879,3.31067834245092,3.31068022156508,3.31067968499245,3.31067994616979,3.31068085909795,3.31067954849808,3.31067985506572,3.3106790187865,3.3106781741285,3.31067891122086,3.31068035868543,3.31067980551841,3.31067976726658,3.31067986582117,3.31067918836172,3.31067911262334,3.31067917001025,3.31067901564606,3.31067879222413,3.31067792505125,3.31067898283826,3.31068118011535,3.31067968117289,3.31067871524063,3.31067957118411,3.31068139686543,0,3.31067942838309,0,3.31067773878004,3.31068126549081,3.31067916955075,3.31067982240186,3.31068142170867,3.31068054524314,3.31067829302865,3.3106803463927,3.31067977121693,3.31068037126727,3.31067943675663,3.31067951463037,3.31067911152145,3.31067917530263,3.3106800469867,3.31067771701703,3.31068004554338,3.31067903747342,3.31068009736242,3.31067880444503,3.31067890541746,3.3106789942538,3.31068030748372,3.31067941607012,3.31067977440161,3.31067943689389,3.31067856305921,3.31067885070671,3.31068013873388,3.31068093972875,3.31068042681297,3.31068000926744,3.31067975448678,3.31067933999327,3.31067964803172,3.31067978873674,3.31067955920836,3.31067942897507,3.31068044868743,3.31067977089192,3.3106784587087,3.31068049684369,3.31067702984357,3.31067942826285,3.31068048230298,3.31067875582912,3.31067824166192,3.31067972473719,3.31067930358759,3.31068040671369,3.31067899345284,3.31068018721087,3.31068029675296,3.31067837478966,3.31067990989191,3.31067879718409,3.31067983444265,3.31067920626811,3.31067985413407,3.31067867158541,3.31067891530583,3.31067995085853,3.31068168703566,3.31068040178091,3.31067798557381,3.31068022940694,3.31067940286173,3.31067986449471,3.31067891176727,3.31067867200164,3.31067884681997,3.31067979031887,3.31067896887757,3.31067929631318,3.31067934867009,3.3106794166621,3.31068072063418,3.31067967831795,3.3106805249637,3.31067930002658,3.31067889943602,3.31067945181658,3.31067923878447,3.31067913426053,3.31067854621486,3.31067941939841,3.31067984504687,3.31067979686781,3.31067811365834,3.31067983483465,3.31068082889027,3.31067928334624,3.31068095122988,3.31067984036827,3.31067895732888,3.31068013758105,3.31067988492316,3.31067809854981,3.31068087703029,3.31067872568708,3.31067963942091,3.3106786667642,3.31068012548002,3.31067911760349,3.31068019176947,3.31067957923054,3.31068002402882,3.3106783274141,3.31068046143042,3.31067928861853,3.31067981713254,3.31067981205554,3.31067975114153,3.31067960119462,3.31067969062775,3.31067923658841,0,3.31067781679969,3.31067890931595,3.31067911418276,3.31068015586329,3.31068020501857,3.31067945003056,0,3.31068001677196,3.3106802427257,3.31068057000391,3.31068049412317,3.31067989085953,3.31067904835637,3.31067890353665,3.31068063829807,3.31067962963018,3.31067967361829,3.31068013914152,3.3106786621468,3.31068092730626,3.31068027636827,3.31067963893764,3.31068080978147,3.31068025242053,3.31067998477973,3.31067927425523,3.31068110559329,3.31067940927708,3.31067997016385,3.31068001266246,3.31068071575463,0,3.31068026698888,3.31067884327395,3.31067937516866,3.31067904394528,3.31067922689526,3.31067891306539,3.31068097772404,3.31067977056278,3.31068094142403,3.3106799254386,3.31067748977632,3.31068203946756,3.31067925730369,3.31067884788969,3.31067932599366,3.31067890853264,3.31067884706328,3.31068003938022,3.31068058108571,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067750041461,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31068146939495,0,0,0,0,0,0,3.31067977184223,0,0,0,0,0,0,0,3.31068004547289,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067899991645,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067911060392,0,0,0,0,0,0,0,0,0,0,0,0,3.31068148620669,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3106807808711,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067873715978,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3106800509765,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31068106105744
67,0,206,3.31067961165049,5.60636196148528e-07,2,1,3.31067958116889,3.31067963404815,3.31067949486605,3.31067963441207,3.31067960112349,3.31067959121408,3.31067967788129,3.3106796636497,3.31067959391855,3.31067963477102,3.31067964683305,3.3106796313592,3.31067958100254,3.31067964995008,3.31067957047315,3.3106795557345,3.31067956052585,3.31067962835336,3.31067962887284,3.31067957591574,3.31067957815225,3.3106795781446,3.31067958072512,3.31067970979032,3.31067960275567,3.31067960216345,3.31067953060019,3.3106796312901,3.31067957774601,0,3.31067959775975,0,3.31067958379109,3.31067965399849,3.31067961026379,3.31067962679236,3.3106796685861,3.31067960057961,3.31067962838298,3.31067971081723,3.31067962278285,3.31067959448043,3.3106795919517,3.31067959141999,3.31067955623204,3.31067963213342,3.31067964430292,3.31067963049859,3.31067955640525,3.31067954543349,3.31067960383877,3.31067955703817,3.31067960533531,3.31067964281115,3.31067964261932,3.31067960042919,3.31067962843066,3.31067964965185,3.31067956245874,3.3106796001678,3.31067962621196,3.31067968882395,3.31067961097783,3.31067960623633,3.31067959229271,3.31067959694452,3.31067953119662,3.3106795545648,3.31067959361403,3.3106795553658,3.31067968521969,3.31067961134692,3.31067960503723,3.31067965047912,3.31067963475163,3.31067958882321,3.31067959449897,3.31067961015408,3.31067959823855,3.31067958352092,3.31067957895572,3.31067960056726,3.3106795997771,3.3106795890943,3.31067963558119,3.31067960065338,3.31067964270192,3.31067959314222,3.31067965662842,3.31067955066581,3.31067958726897,3.31067964147518,3.31067955598858,3.310679709284,3.31067966240078,3.31067960000033,3.31067958847141,3.31067958280322,3.31067963522043,3.31067966048916,3.31067964719248,3.31067953413645,3.31067957532667,3.3106795840699,3.31067960216925,3.31067957360469,3.3106795763324,3.31067965788362,3.31067966042759,3.31067970799508,3.31067961541057,3.3106795827778,3.31067962907712,3.31067967341606,3.31067960992252,3.31067962650721,3.31067957677899,3.31067954778181,3.31067963167442,3.31067964204456,3.31067958127646,3.31067966343267,3.31067966625039,3.31067960385478,3.31067964963182,3.31067961378913,3.31067959640919,3.31067967076926,3.31067965895676,3.31067953704157,3.31067960704172,3.31067961569318,3.3106796306833,3.31067967341271,3.31067955609919,3.31067958696772,3.31067961330654,3.31067962440818,3.31067966378897,3.31067961152414,3.31067963587084,3.31067957901062,3.31067960326913,3.31067967739622,3.31067964812035,3.3106796865849,3.3106796334127,3.31067957246517,0,3.31067959720155,3.31067963733493,3.31067964433038,3.31067963693486,3.3106795349767,3.31067959143151,0,3.31067958953476,3.31067964234581,3.3106796863218,3.31067964505653,3.31067959288716,3.31067958148584,3.31067958514846,3.31067963959186,3.31067959549222,3.31067957192309,3.3106795505218,3.31067957124336,3.31067968785156,3.31067962427254,3.3106796235869,3.31067961039738,3.31067961269724,3.31067957645605,3.31067959557792,3.31067964210739,3.31067969180383,3.31067963996242,3.31067965399804,3.31067956309399,0,3.31067963930208,3.31067959536096,3.31067957663243,3.31067957767123,3.31067963284907,3.31067960615614,3.31067957240196,3.31067955052624,3.31067959427349,3.31067965266073,3.31067962928868,3.31067960234923,3.31067957717739,3.31067963615588,3.3106796134487,3.31067962484402,3.31067965072288,3.31067959458101,3.3106796044418,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067957676876,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067966491098,0,0,0,0,0,0,3.3106796231621,0,0,0,0,0,0,0,3.31067956712852,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067962179117,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067960286934,0,0,0,0,0,0,0,0,0,0,0,0,3.31067966319341,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067960866538,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067957239814,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067960334411,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067959339843
68,-1,206,3.31067961165049,2.5600289002222e-08,2,1,3.31067961088059,3.31067961186927,3.31067960706292,3.31067960972896,3.31067960925577,3.31067961368725,3.31067961091219,3.31067961112263,3.31067961041248,3.31067960982925,3.31067961218744,3.31067961552827,3.31067961463437,3.31067961050691,3.31067960968006,3.31067961132076,3.31067961228222,3.31067961138949,3.31067961304313,3.3106796100461,3.31067961181662,3.31067961199199,3.310679613438,3.31067961062058,3.31067960957277,3.31067961046829,3.31067961225029,3.31067960996425,3.31067961067554,0,3.31067960972583,0,3.31067961144168,3.31067961244066,3.31067961057455,3.31067961477885,3.31067961087343,3.31067961153376,3.31067961519963,3.31067961190536,3.31067961041325,3.31067960893594,3.31067961264397,3.31067961162139,3.31067960668241,3.31067961043774,3.31067960985348,3.31067961151247,3.31067961237606,3.31067961116098,3.3106796122766,3.31067961177786,3.31067961061317,3.31067961286358,3.31067961051603,3.31067961271028,3.31067961148374,3.31067961155476,3.31067961047799,3.31067961222624,3.31067961420906,3.31067961212757,3.3106796086223,3.3106796115969,3.31067961278207,3.310679614222,3.3106796098795,3.31067960848528,3.31067961024493,3.31067960947932,3.31067961343459,3.31067961108169,3.31067961248862,3.31067961199387,3.31067961262007,3.31067961117122,3.31067961232745,3.31067961284636,3.31067961444811,3.31067960949397,3.31067961138445,3.31067961290409,3.31067961532049,3.3106796096509,3.31067961221301,3.31067961336438,3.31067961101629,3.31067961294344,3.31067961341294,3.31067961303739,3.31067960862272,3.31067961262616,3.31067960989325,3.31067960891516,3.31067961414896,3.31067960987155,3.31067961244711,3.31067961177804,3.3106796089073,3.31067961289247,3.31067961159793,3.31067961233146,3.3106796111914,3.31067961329233,3.31067960969711,3.31067961161862,3.31067961311994,3.31067961248047,3.31067961416925,3.31067961085862,3.31067961341433,3.31067961301848,3.31067961191894,3.31067961101314,3.31067961161813,3.31067961063629,3.31067961087222,3.31067961165479,3.31067961434223,3.31067960756142,3.31067961137337,3.3106796128109,3.31067961232064,3.31067961115968,3.31067961115023,3.31067961067128,3.31067961252804,3.3106796094387,3.3106796138734,3.31067960989423,3.31067961173925,3.31067961081975,3.3106796145121,3.31067961411687,3.31067961056374,3.31067960930818,3.31067960731531,3.31067960894065,3.31067961323557,3.31067961082203,3.31067961292369,3.31067961243918,3.31067961358011,3.31067961239595,3.31067961163854,3.3106796145961,3.31067961001915,3.31067961263379,0,3.31067961094267,3.31067961052334,3.31067961063123,3.31067961360501,3.31067960955764,3.31067961129544,0,3.31067961235897,3.31067960992497,3.3106796098981,3.31067961166132,3.31067961161082,3.31067961344118,3.31067961318394,3.31067961323884,3.31067961407646,3.31067960972942,3.31067961271292,3.31067961593252,3.31067961250718,3.31067961015125,3.31067961053777,3.31067961315805,3.31067961390724,3.31067960964512,3.31067961228336,3.3106796102042,3.31067961671547,3.31067961143551,3.31067961224931,3.31067960992073,0,3.31067961355848,3.31067960922837,3.31067961398607,3.31067960883725,3.31067961237814,3.31067961170458,3.31067961149052,3.31067961150302,3.31067961131175,3.31067961317526,3.31067961473313,3.31067961262371,3.31067961212383,3.31067961208511,3.31067961143092,3.31067960967379,3.31067961388107,3.31067961105618,3.31067960978334,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067961507025,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067961065172,0,0,0,0,0,0,3.31067961503182,0,0,0,0,0,0,0,3.31067960987012,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067960844618,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067961419897,0,0,0,0,0,0,0,0,0,0,0,0,3.3106796138126,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067961160923,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067961061116,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067961296071,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067960727173
69,0,205,3.28292682926829,0.233116865905882,2,1,3.27403495562274,3.2705168615867,3.31067961157304,3.27535690768334,3.310679611555,3.27270047476927,3.27412137343486,3.27078295256961,3.31067961176564,3.27242536060335,3.27409216344474,3.27525616534178,3.27200391600943,3.2712079211091,3.27555096804228,3.27414519147704,3.2730736022435,3.27580886330049,3.31067961177343,3.31067961163069,3.27821539776151,3.27366386469037,3.27525111911919,3.31067961162021,3.27360625186325,3.31067961163167,3.27418781781902,3.31067961158082,3.27274271834329,0,3.27384829199443,0,3.27232288894748,3.2708516703095,3.27729091006149,3.27178077070347,3.31067961165665,3.27375150574952,3.27152893935026,3.27587723901393,3.31067961162999,3.27309461362945,3.27310753725034,3.31067961158487,3.31067961165684,3.27296632685621,0,3.2735260362072,3.27504673280759,3.31067961169537,3.31067961169768,3.27502039848903,3.2728666824191,3.27179761924051,3.27405400796923,3.27391601864398,3.27373394359649,3.31067961172334,3.31067961166541,3.31067961164966,3.31067961182858,3.31067961162741,3.27074237116483,3.27219435928472,3.27466331541712,3.27426475774761,3.27352174595988,3.27029575172633,3.27189132119909,3.2756613403086,3.31067961163763,3.31067961165203,3.27375437115369,3.31067961176366,3.27122349634799,3.27305221541373,3.31067961167516,3.31067961165389,3.31067961164322,3.27608820769358,3.27558303785211,3.27268544843411,3.27461762286372,3.27414875231249,3.27124111153158,3.27087912202214,3.31067961161089,3.27352961499,3.27208837399745,3.27067218296813,3.27404676052778,3.27241129715054,3.31067961167654,3.27029559316043,3.27423535739207,3.27177110190909,3.27466595246185,3.27549981491382,3.27230620438906,3.310679611542,3.31067961163256,3.27239397234054,3.2730804321347,3.27368088587729,3.31067961166931,3.27577474995391,3.27480271545118,3.2749302654561,3.27130365318424,3.27176242467297,3.27578728246353,3.27261008635055,3.27231125777709,3.27078786248011,3.27408450961898,3.31067961167299,3.27383118480145,3.27386390319495,3.27557697906388,3.27359151861695,3.27374658306404,3.27510703307131,3.27391092865839,3.27625305962921,3.31067961162527,3.27192437194519,3.27449990967057,3.27497809257235,3.31067961168928,3.31067961177496,3.31067961169555,3.273170935764,3.27042120645002,3.27581339516986,3.27226035741191,3.27120745719691,3.27265923817007,3.27126643584083,3.31067961170442,3.27041819719367,3.31067961152039,3.2747206813409,3.27134080165318,3.31067961158767,3.27379945091169,3.2735533285264,3.27331738574035,3.2728699372641,0,3.27437592264424,3.31067961158729,3.27451786801915,3.27656100573575,3.27439967926199,3.31067961155292,0,3.27133915283281,3.27413753825431,3.27605477153415,3.27417732605813,3.27496632904297,3.27432742365568,3.27517732522625,3.27422739242318,3.26948069067699,3.27235472820382,3.27410915770951,3.27243133877239,3.27362456695976,3.31067961148232,3.27579795519007,3.2750810685137,3.26862413666433,3.27074653255267,3.31067961162145,3.27265903318453,3.31067961163564,3.2759192734245,3.2750134333035,3.27266887839249,0,3.26931260574456,3.27224922004685,3.3106796115816,3.31067961165554,3.27570830772628,3.27321621874042,3.27627057087088,3.27293189071112,3.27342176492136,3.27545574306953,3.2743504383907,3.31067961165726,3.27523270797724,3.27495915098474,3.31067961167128,3.2725771497133,3.27066801237243,3.27052673795958,3.31067961159878,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.27421539801339,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3106796116209,0,0,0,0,0,0,3.27469710848036,0,0,0,0,0,0,0,3.27254243679026,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.2753583996375,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.31067961168535,0,0,0,0,0,0,0,0,0,0,0,0,3.31067961165719,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3106796116941,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.27051146198258,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.27452066471708,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.27195347282027
70,0,205,3.28292682926829,0.0105785094311902,2,1,3.28315109832879,3.28396405967864,3.2819837651331,3.28297478890587,3.28527011965814,3.28438331756594,3.28399362766427,3.28435058337185,3.28191796276485,3.28236058747051,3.28244114352043,3.28266159037569,3.2830136255824,3.28266020098718,3.28306804480216,3.28165609646036,3.28193051271548,3.28202818696317,3.28283402416527,3.28117855267526,3.28268875575788,3.28261259270146,3.28331044975195,3.28249492488481,3.28356540584975,3.28188095628348,3.28207031912866,3.28361809214577,3.28321864935927,0,3.28277178832632,0,3.28335350241791,3.28295018868521,3.28286029020982,3.28353607031572,3.28414170241024,3.28307582323843,3.28236197143724,3.28288793406313,3.2825644100084,3.28383351845746,3.28114706334051,3.28231152850258,3.28336548151329,3.28092664127367,0,3.28299444734776,3.28299142469945,3.28283475572656,3.28364166489947,3.28238817281174,3.28329161118929,3.28306705320453,3.28393123593082,3.28147936916315,3.28287571046462,3.28292618663482,3.28251569742055,3.28305871550553,3.28138216527915,3.28108155913532,3.28202480753973,3.28227408573168,3.28425121816179,3.28233163926313,3.2817379000498,3.28250119757935,3.28359539075057,3.28185423738695,3.28278664067505,3.28289505447208,3.28274539575896,3.2821025691389,3.28209650754686,3.28245039559985,3.28332209437925,3.28326050370255,3.28288582467701,3.28316913279771,3.28308926952942,3.28320808751533,3.28277472525697,3.28298033205363,3.28363718302578,3.28409043291989,3.28244794951648,3.2838026964808,3.2824583798012,3.28302085735417,3.28287729574813,3.28280575114973,3.28277161888745,3.28341852953441,3.28296188175001,3.28286647214614,3.28280214116333,3.28283690800284,3.28233828717833,3.28325921653792,3.28352067465107,3.28428928647485,3.28366486814075,3.28389992775202,3.28272511421952,3.28266050647622,3.28324066984774,3.2841710624443,3.28255252038883,3.28283437753943,3.28362439905936,3.28377037696477,3.28308698430589,3.283446529634,3.28320730852528,3.28330660682057,3.28252524168566,3.28277802793134,3.28309023931967,3.28261574073007,3.28187587585516,3.2821451692152,3.28305996456783,3.28330079585665,3.28320232709263,3.28313061938278,3.28302284651686,3.28319546561305,3.28260132966311,3.28246438748203,3.28242598639309,3.28159898198142,3.2820783404039,3.28239163314297,3.28345066777562,3.28284765854306,3.28320466820826,3.28386868825438,3.28146561162727,3.2841360781607,3.28242315676824,3.28270592160447,3.28266939649623,3.28393522685121,3.28263848919151,3.28354559060916,3.28327882980413,3.28404934945126,0,3.28307227909655,3.28388970335983,3.28197575107902,3.2824089871053,3.28210808228929,3.28423572162512,0,3.2829936777733,3.28315316537806,3.28395211698073,3.28271358318633,3.28311038457438,3.28316273504757,3.28144370618261,3.28313121318319,3.28337274980035,3.28262536933965,3.28169148875005,3.28271015353736,3.28284015198107,3.28165828237562,3.28294734140915,3.28255517872843,3.28180409608623,3.28287532044834,3.28293426535252,3.28453668135719,3.2852031147486,3.28210264159514,3.28284607624144,3.28370736470192,0,3.28283060142397,3.28309002008955,3.28313135710877,3.28454795883875,3.28360090051283,3.28282484958907,3.282740965919,3.28278553738373,3.28261816441651,3.28285532431548,3.2831643046072,3.28310402125459,3.28344856705327,3.2828396979955,3.28297655319057,3.28260358904801,3.28289160990928,3.28320153176006,3.28350107055921,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28380351002559,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28297899309821,0,0,0,0,0,0,3.28280350983618,0,0,0,0,0,0,0,3.28341916529316,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28190913956983,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28323171183959,0,0,0,0,0,0,0,0,0,0,0,0,3.283813161723,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28187386653798,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28380274983021,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28220979386046,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28408933605471
71,0,205,3.28292682926829,0.000498065844796671,2,1,3.28294491454069,3.28289405466113,3.28287600969502,3.28295448426699,3.28295481450246,3.28295255589101,3.28292943672495,3.28292725864179,3.28292155066494,3.28288716844825,3.28294632582857,3.28295944082154,3.28294522122343,3.28293470482312,3.28290608510607,3.28293617672028,3.2828983994814,3.28290415575128,3.28296910910091,3.28296107940175,3.2829134351982,3.28293601404643,3.28295775494417,3.28285043856744,3.28292002207862,3.28298347300729,3.28292724191923,3.28292938771835,3.2828535130765,0,3.28294280492982,0,3.2829361936749,3.28289871828972,3.28287470885631,3.28291460894925,3.2829643429317,3.28293293203614,3.28294886380644,3.2829505499887,3.28300762893847,3.28294510563166,3.28291337443755,3.28289538643019,3.2829215693231,3.28288106697586,0,3.28296824239814,3.2829211874255,3.28301130124158,3.2829419549008,3.28292501615459,3.2828789620266,3.28289722579566,3.28291710544195,3.28292801454667,3.28294226481589,3.28294239642525,3.28291978046242,3.28293747348915,3.28292235812626,3.28289947384463,3.2829303619317,3.28288877604345,3.28296813519835,3.28287824380016,3.28295807988527,3.28300250732591,3.28292947276177,3.28296633186295,3.28294466127609,3.28294722165041,3.28296305508467,3.28284422735431,3.28291805587016,3.28292256099093,3.28293248958659,3.28295408255986,3.28300228105625,3.28294950909596,3.2829319990514,3.28287927007092,3.28295953650774,3.28292871240332,3.28287023531704,3.28291652378181,3.28293785486791,3.28293661191642,3.28297390473693,3.28300381612582,3.28286930336964,3.2829407348765,3.2829223785031,3.28287601369086,3.28289944002378,3.28291645822051,3.2828957610783,3.28295758223755,3.28298401071122,3.28293283924435,3.28291175272399,3.28299353453579,3.28290597638664,3.28293155711789,3.28292560530052,3.28290048586149,3.28290319074628,3.28299479233811,3.28291890607621,3.28292125315073,3.28289353206672,3.28288163917344,3.28292114614879,3.28290799044604,3.28292599192289,3.28299547327897,3.28296429844119,3.28292569701183,3.28289463294465,3.28288046941621,3.28288175634608,3.28291241874688,3.28293915797474,3.28289315517125,3.28296610076114,3.28294804342496,3.28292151896417,3.28289413287975,3.28293422684965,3.28293573108608,3.28292822020461,3.28295779585966,3.28289284793642,3.28294845137318,3.28290485144363,3.28293043077004,3.28290797913352,3.2829212975304,3.28291174086887,3.28290521917701,3.28290458086972,3.28290402875597,3.28292740742642,3.28294900604194,3.28289541473884,3.28296557899751,3.28294618375398,3.28292952187083,0,3.28290822581902,3.28298403833073,3.28296060653445,3.28293231130753,3.28290721242809,3.28293907760081,0,3.28294250388327,3.28294370251683,3.28289786223115,3.28297130529866,3.28294002306886,3.2829472371831,3.28295983421634,3.28293302373041,3.28277647554316,3.28292093235973,3.28287874451282,3.28294195547782,3.2828726011092,3.28292839873227,3.28291632371938,3.28289169494446,3.28290638727605,3.28294412745458,3.2828983888807,3.28290210042593,3.28293651140626,3.2829704132779,3.28300096943944,3.28293042186658,0,3.28293579487916,3.2829029651522,3.28284854295614,3.28293825586462,3.28287947255114,3.28288283407001,3.2829203048087,3.28293082502474,3.28292198261605,3.28294350537498,3.28293544763272,3.28288129860459,3.28290007229639,3.28292257749874,3.28300132568216,3.28290857081146,3.28289556154292,3.28294057648853,3.2829258594965,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28291415988162,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28293656986038,0,0,0,0,0,0,3.28299098823456,0,0,0,0,0,0,0,3.28292649695893,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28298651291529,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28297345234246,0,0,0,0,0,0,0,0,0,0,0,0,3.28285109765721,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28293412693461,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28286665610227,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28289675932881,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28292380836747
72,0,205,3.28292682926829,2.34954442513525e-05,2,1,3.28292850778188,3.28293031979169,3.28292492905007,3.28292628760914,3.28292792079017,3.28292943311228,3.28292691547743,3.28292557048836,3.28292548793734,3.2829280493145,3.2829250330775,3.28292615678536,3.28292934265843,3.2829239426505,3.28292956984721,3.28292411172022,3.28293020550668,3.28292433621002,3.28292907911671,3.28292710286392,3.28292614560503,3.28292554776219,3.28292675607205,3.28292486157147,3.2829262052392,3.28292792168398,3.28292490739526,3.28292873214427,3.28292831611275,0,3.28292959707821,0,3.28292645932074,3.28292839653207,3.28292843802009,3.28292756730593,3.28292796051188,3.2829292746621,3.2829277803822,3.28292638637954,3.28292722476208,3.28292604306219,3.28292979960739,3.28292583022097,3.28292520365979,3.28292591848517,0,3.28292524010544,3.2829273098705,3.28292604508926,3.28292486668518,3.28292642844937,3.28292581107791,3.28292759830257,3.28292776874435,3.28292822733479,3.28292812623106,3.28292637152458,3.28292676679014,3.28292804408082,3.28292478439704,3.28292399180691,3.28292867252693,3.2829286439607,3.28292756722975,3.28292745142935,3.28292787508463,3.28292471984014,3.28292690893534,3.28292721820167,3.28292517597005,3.28292519486707,3.2829266273625,3.28292579425397,3.2829266893018,3.28292516810548,3.28292468160035,3.28293217410303,3.28292654111813,3.28292621127544,3.28292857161012,3.28292922402761,3.28292609246983,3.28292777114475,3.28292602918871,3.28292742147192,3.28292675705538,3.28292468348683,3.28292431661198,3.28292675755832,3.28292860681912,3.28292779117084,3.28292424483681,3.28292801733909,3.28292634015945,3.2829297335056,3.28292545678294,3.28292786037385,3.28292668894175,3.28292479699379,3.28292614390006,3.28292919719055,3.28292659024657,3.282927150824,3.28292849100945,3.28292915827655,3.2829270227423,3.28292776432623,3.28292939083307,3.28292428094301,3.28292406202388,3.28292795752762,3.28292625270898,3.28292518716674,3.28292500210352,3.28292801752585,3.28292906277832,3.28292672450229,3.28292392434344,3.28292646974527,3.28292849563348,3.2829233509935,3.28292648887439,3.28292696039662,3.28292596979831,3.28292789498417,3.28292677120895,3.28292454911349,3.28292720380083,3.28292451130621,3.28292852437118,3.28292508961484,3.28292697773458,3.28292858454607,3.28292572210514,3.28292578970403,3.28292671093395,3.28292681131159,3.28292735735623,3.2829251642945,3.28292607926063,3.28292610917049,3.28292822730683,3.28292874732518,3.28292750107901,3.28292695674078,3.28292635419607,3.28292670462103,0,3.28292631490537,3.28292403474157,3.28292356227811,3.2829277515434,3.28292478423066,3.28292743236203,0,3.28292721152212,3.28292841714775,3.28292709000744,3.28292785220219,3.28292829356814,3.28292742920612,3.28292485195279,3.28292577114979,3.28292828303736,3.28292337255067,3.28292820234498,3.28292552800974,3.2829267958543,3.28292392882113,3.28292507856224,3.28292762557216,3.28292363393694,3.28292975812288,3.28292821732821,3.282928874576,3.2829271853073,3.28292768706617,3.28292788154007,3.28292648602469,0,3.28292637467904,3.28292618945954,3.28292508260653,3.28292660680562,3.28292810193879,3.28292644194906,3.28292732168956,3.28292814121577,3.28292736380523,3.28292885623225,3.28292635007269,3.28292885060775,3.28292746553543,3.28292503448568,3.28292634162894,3.28292200993284,3.28292724776541,3.28293000314384,3.28292736645005,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28292850321969,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28292819863159,0,0,0,0,0,0,3.28292640770864,0,0,0,0,0,0,0,3.28292669479178,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28292421485253,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.2829278015952,0,0,0,0,0,0,0,0,0,0,0,0,3.28292596821024,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28292872857641,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28292459368572,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28292637139209,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28292799227368
73,-1,205,3.28292682926829,1.05976141701754e-06,2,1,3.28292675449435,3.28292681195299,3.28292695446367,3.28292689390292,3.28292675859323,3.28292668775582,3.2829267738763,3.28292679084725,3.28292688021482,3.28292694744424,3.28292678674039,3.28292686199723,3.28292686691301,3.28292683035752,3.28292678132737,3.28292673493128,3.28292683545703,3.2829267836519,3.28292704888197,3.28292667068706,3.28292670396118,3.28292675170253,3.28292683938497,3.2829269043144,3.28292689655159,3.28292691092869,3.28292689741113,3.28292678238032,3.28292680478683,0,3.28292686162263,0,3.28292693712334,3.28292678767345,3.28292690672793,3.28292679933702,3.28292678989319,3.28292679654354,3.28292705588652,3.28292680768664,3.28292681653338,3.28292680589894,3.2829269421261,3.2829268833835,3.2829268077822,3.28292675402546,0,3.28292680287902,3.28292689304504,3.28292678808153,3.2829268017809,3.28292682489446,3.28292685028929,3.28292682096679,3.28292680275311,3.28292677015296,3.28292696900709,3.28292687550527,3.28292689293379,3.28292693628264,3.28292673562728,3.28292677420119,3.28292688029954,3.28292694784595,3.28292687729158,3.28292682602253,3.28292692158118,3.28292683187984,3.28292682960118,3.28292684867258,3.28292680530564,3.28292680641167,3.2829267021229,3.28292672123696,3.28292687972196,3.28292683162049,3.28292685744802,3.28292669218135,3.28292672476258,3.28292679381885,3.28292688982115,3.28292694137769,3.28292687294395,3.28292673109357,3.28292669181168,3.2829268916089,3.28292692973481,3.28292687255115,3.28292677594736,3.28292672202955,3.28292680254128,3.28292675570264,3.28292682751982,3.28292701842807,3.28292685187545,3.28292686564499,3.28292673498375,3.28292687434651,3.2829268604237,3.28292684514234,3.28292678720551,3.28292683726689,3.282926868623,3.2829268007085,3.28292679836578,3.28292683245502,3.28292675698506,3.28292682660271,3.28292682947866,3.28292682464982,3.28292689611246,3.28292674972555,3.28292670371163,3.2829269328712,3.28292686849099,3.28292688437462,3.28292677926955,3.28292667021311,3.28292672392428,3.28292682940162,3.28292699899184,3.28292679298493,3.28292676969052,3.28292678461947,3.28292673924352,3.2829268315375,3.28292680176034,3.28292686841196,3.28292684189087,3.28292682828268,3.28292680438432,3.28292690585964,3.28292677626117,3.28292686967994,3.2829267109371,3.28292677413566,3.28292681023115,3.28292698585452,3.28292685165382,3.28292691716659,3.28292688070424,3.28292676990912,3.28292672544033,3.28292688817108,3.28292681073014,3.28292685994073,3.2829268463485,3.28292675398662,0,3.28292687856463,3.28292693990466,3.28292694242877,3.28292682118372,3.28292686167546,3.28292683443419,0,3.28292686772148,3.28292680746333,3.28292689249585,3.28292682406434,3.28292688549727,3.28292669327551,3.28292681535098,3.28292693350348,3.28292681454072,3.28292686283552,3.28292674434438,3.28292682785873,3.28292673089694,3.28292678820708,3.28292686241736,3.28292678555325,3.28292679856742,3.28292687901424,3.28292671243829,3.28292683986422,3.28292664201337,3.28292688663026,3.28292690321614,3.28292683492922,0,3.2829269771232,3.28292674442483,3.28292670685068,3.28292691620887,3.28292678740353,3.28292678010915,3.28292677621327,3.28292692974335,3.2829268201069,3.28292691050538,3.28292680069039,3.28292680135788,3.28292691776776,3.28292681151732,3.28292690338104,3.28292686530771,3.28292670520187,3.28292676068312,3.28292694347693,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.2829267829106,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28292677695554,0,0,0,0,0,0,3.28292688650848,0,0,0,0,0,0,0,3.28292685646899,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28292686143089,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28292686264719,0,0,0,0,0,0,0,0,0,0,0,0,3.28292683592444,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28292677024867,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28292690682558,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28292674750576,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28292679261143
74,-1,204,3.27941176470588,0.0330430082843249,2,1,3.27797711556508,3.27749897214704,3.28292682546367,3.27815633686256,3.28292683305404,3.27779633371056,3.27799005737311,3.27753408027576,3.27802182102946,3.27775631673732,3.28292682440027,3.27814353001492,3.27770021209387,3.2775927908935,3.27818297550914,3.27799069361852,3.28292682885776,3.27821667095217,3.27742606764484,3.28292682020828,3.27854490510841,3.28292683582487,3.27814183391211,3.27761704800911,3.27791936043408,3.27822616126716,3.28292683013861,3.28292682944236,3.28292682906646,0,3.27795208851807,0,3.27774252097792,3.28292682674949,3.27841893624671,3.27766972156355,3.27769733714325,3.27793762278062,3.27763477906448,3.27822775566412,3.28292682817975,3.27784948574831,3.28292682859414,3.27798203092473,3.27794656474362,3.28292682474071,0,3.27790825902372,3.27811541112726,3.27798969214211,3.27800905126722,3.27811026366329,3.27781915888072,3.27767143491452,3.27797993807048,3.27796005694667,3.27793540816618,0,3.27781567783215,3.2829268311545,3.28292682442938,3.27755571684377,3.27752807432857,3.28292682295242,3.27806301840078,3.27800815406947,3.27790761366266,3.27746503726566,3.27768681076892,3.27819662283606,3.28292682780327,3.27809266460308,3.27793723888846,3.28292682519114,3.28292682752665,3.28292682783652,3.27782126878553,3.28292682722425,3.27787693206262,3.27825538565065,3.28292682921186,3.28292683304817,3.27805492285362,3.2779919478931,3.28292683118187,3.27754740013726,3.28292682834514,3.27790810950369,3.28292683150261,3.27751646837887,3.2779784244495,3.2777560591874,3.28292683034538,3.28292682927688,3.27800376341752,3.27766773268121,3.27806283514671,3.28292682535607,3.28292682971695,3.27785463641617,3.27772412367815,3.27775400289196,3.27784690308107,3.27792907504911,3.2829268306562,3.2829268343045,3.27808156264382,3.278099548056,3.27760545249242,3.2776673696801,3.27821589209838,3.27778225530874,3.27774124913085,3.2775348735978,3.28292683214408,3.27810335375068,3.27794807671346,3.28292682485663,3.28292682736514,3.27791602745048,3.2779355755668,3.28292682730225,3.27796011355426,3.27827845061345,3.28292682976201,3.27768987501498,3.28292683311324,3.28292682843224,3.27783894352139,3.27785200021531,3.28292682941508,3.27785864751391,3.28292682567672,3.27821808334703,3.27773459106966,3.28292683010325,3.27779003585488,3.27760208990675,3.28292682743565,3.27748661876335,3.27785559410619,3.28292682624372,3.27760894934276,3.27805188759282,3.27794322984337,3.28292682752973,3.28292683170744,3.27781920145339,0,3.27802310720004,3.27799013641793,3.27804090063934,3.27831948289032,3.28292683065566,3.27807071233553,0,3.27760875220546,3.28292683431591,3.27825233199422,3.28292682974848,3.27810407691139,3.27801583733108,3.27813112936756,3.27800407852823,3.27735594553965,3.28292682736527,3.28292682975413,3.27775868572244,3.27792080111938,3.27769168880046,3.27821721282769,3.28292683044077,3.27723714618106,3.28292682463972,3.27788348290277,3.28292683010888,3.27783376966488,3.28292682575215,3.27810994089639,3.282926828933,0,3.27733237509256,3.27773367389024,3.27739267545701,3.27785603117182,3.27820507232301,3.2778646732909,3.2782794892832,3.27782642686597,3.27789350097706,3.27817007433481,3.28292682569309,3.27778130747475,3.27813971746414,3.27810276738872,3.27818263069753,3.27777977221756,3.27751789410448,3.28292682716542,3.27796000444379,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.27800180937378,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28292682440126,0,0,0,0,0,0,3.2780673820277,0,0,0,0,0,0,0,3.27777514294055,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.27815526351667,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28292682982389,0,0,0,0,0,0,0,0,0,0,0,0,3.27780632773505,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28292683284098,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.27749823467353,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.27804164939792,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.27769402411247
75,-1,203,3.27586206896552,0.033797048739834,2,1,3.27421751040298,3.27385036023877,3.27926970037582,3.27452586631303,3.2742490923148,3.27935221725212,3.27935837309994,3.2738689379811,3.27449279867694,3.27407674232993,3.27965951137907,3.2746579792619,3.27396157667085,3.27395897569045,3.27435291567076,3.27428645309408,3.27428987559912,3.27464360973355,3.27921671227624,3.27923390726264,3.27939464594208,3.2792413958787,3.27462126807922,3.2741569887397,3.27945476345076,3.27457182345737,3.27433175875046,3.27952301790508,3.27953538355783,0,3.2745688656402,0,3.27413016683372,3.27420822275697,3.27933410753644,3.27392640667131,3.27426435960343,3.27429330861222,3.27395264291729,3.27937773315516,3.27941314358014,3.27940798752708,3.27424680866154,3.27439716886763,3.27437484608513,3.27424058053907,0,3.27416870131669,3.27448474562184,3.27430043339103,3.27422749445924,3.27425033170674,3.27405673182723,0,3.27426424475968,3.27415113760804,3.27934023588282,0,3.27400687638331,3.27431111409046,3.2742371147578,3.27946092629698,3.27929407274777,3.27406344927309,3.27940247389026,3.27954835461736,3.2742767216727,3.27380565891504,3.27935745988603,3.27457668091559,3.27431801946457,3.27440079307532,3.27431499878846,3.27464001697933,3.27920081090734,3.27442643748652,3.2742767044255,3.27952943295488,3.27433837144811,3.2793408235425,3.27942927313615,3.27971168577744,3.27940126826246,3.27936212131166,3.27409875533413,3.27923418937657,3.27434453311774,3.2742189996466,3.27412069238325,3.27931910887703,3.27946168384081,3.27413546846661,3.27945718224525,3.27409673802957,3.27434438084686,3.27946321826497,3.27927726697991,3.27939869157147,3.27424670545031,3.27429677976556,3.27420003652499,3.27422199129536,3.27406089070142,3.27434969569123,3.2746333802274,3.27461878791318,3.27441620771293,3.27438060783876,3.27391247148817,3.27401295480161,3.27464092386154,3.27429702770938,3.27405466016778,3.27948737008484,3.27451740855749,3.2794095377159,3.27417636092512,3.27950534975201,3.27462562024974,3.27937861162271,3.27443192124347,3.27462932794294,3.2743678129907,3.27459439207542,3.27409018617781,3.27396656804612,3.27447923562794,3.27457774472196,3.27399999128468,3.27425426908169,3.27432925711849,3.27407839943652,3.27407658485568,3.27925169698031,3.27417702606553,3.27408992644124,3.27932145145254,3.27424030949556,3.27446811064111,3.27382125388734,3.27422384194292,3.2744202613869,3.27380352327223,3.27939282051436,3.27928703012552,3.27431155679163,3.27434796975376,3.27942146954315,0,3.27944446369379,3.27935740720662,3.2743380428011,3.27942990026017,3.27444638229932,3.27936200480171,0,3.27952680108819,3.27427078013611,3.27478651427059,3.27948338713269,3.27944739672625,3.2744062890207,3.2745939285126,3.27443029200856,3.27949320237342,3.27931348073329,3.27441800810451,3.27393287976216,3.27437975685116,3.27941617265914,3.27468255684747,3.27450374852396,3.27368217002276,3.27372165304858,3.27448476846181,3.2744391387788,3.27425940284968,3.27462123667662,3.27462959229398,3.27946752873784,0,3.27340334254079,3.27401541433959,3.27395603102385,3.27422657928311,3.27941328516589,3.27424056758381,3.27463170126073,3.2743542030481,3.27442846062123,3.27451547957082,3.27461749249595,3.27927703640088,3.27443514289118,3.27951706127809,3.27452611650481,3.27420795472414,3.27395903532092,3.27401762059014,3.27954296561136,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.27419090868025,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.27943266511951,0,0,0,0,0,0,3.27430427330757,0,0,0,0,0,0,0,3.27408698555205,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.27928596322463,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.27441265627788,0,0,0,0,0,0,0,0,0,0,0,0,3.27959836082977,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.27419545362775,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.27397602229122,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.27436855096328,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.27405440957596
76,-1,202,3.28712871287129,0.123711080862017,2,1,3.29359414222162,3.27574127102163,3.27577457828843,3.2930110880007,3.29417255404764,3.29396506295639,3.27592185871362,3.27564969576177,3.27585995311812,3.2941979165474,3.29341172258714,3.27574186751022,3.2947679995949,3.29495089819261,3.29306426091521,3.293340162084,3.29398593304371,3.27571460850302,3.27571938926705,3.29374445632701,3.29145453599783,3.2935024011857,3.27603278869939,3.29494595818914,3.29384308645877,3.29287531954456,3.27579928355658,3.29454365871104,3.29400728384176,0,3.29378205635219,0,3.29451123781131,3.29502076937193,3.29210409290165,3.29459961233108,3.27596106613918,3.27598893747019,3.27616565465068,3.29268754993586,3.2921572239346,3.27586221600854,3.27589555186412,3.27593169884593,3.29373102139267,3.2758011139343,0,3.29373627533936,3.29312741962582,3.27570720242925,3.27582648436794,3.27577272443717,3.29423726638167,0,3.2936600805027,3.27583322881482,3.27601772968999,0,3.29434488400062,3.29441730919993,3.29371866179289,3.27594802751099,3.29510417955928,0,3.29317081787899,3.27597116592236,3.2938016473984,3.29565440545919,3.29451222935519,3.27576505280969,3.29376573982139,3.27597822875603,3.27604653737935,3.29275701853539,3.29475054003873,3.29390487184431,3.29416292141436,3.27591936657566,3.29407256336868,3.27598361990347,3.29259975932764,3.27581068523017,3.29330135195799,3.29352911392403,3.27597364068607,3.29497193100183,3.27580665425702,3.29394231676155,3.27589995864823,3.2953958138004,3.27587135263252,3.27583490476585,3.29214644358371,3.27571546237023,3.29354381214308,3.27591969897255,3.27567453784296,3.27606784008743,3.29454032503535,3.29407487727588,3.29463810837878,3.29442627187051,3.29408095223551,3.27595852644234,3.27566893809507,3.27582828566688,3.27583155325277,3.27584815650859,3.27569527158897,3.27616128605019,3.29288386158048,3.29428678944324,3.2757533500938,3.29515781664329,3.29347276056582,3.29320079238368,3.27571686349821,3.27590765790471,3.29268871899006,3.29386440231749,3.29373410573738,3.29288737444878,3.27597846781989,3.27579671677956,3.27599930537625,3.29469110582706,3.2933640092089,3.29320646134352,3.29403001101679,3.29409592970294,3.29433793473014,3.29418941649924,3.2951626500709,3.29269584641005,3.2758322903205,3.2947097972645,3.29425884517396,3.29491558876525,3.27589332028142,3.29536242360596,3.29416068335786,3.29309236878114,3.27574361762276,3.29336128086162,3.27597645158692,3.29383068722635,3.29372954227424,3.27604153345578,0,3.29332019605723,3.29366739911297,3.27602509622073,3.29234310600535,3.29319956228243,3.27590825907592,0,3.2947348747769,3.27590359589521,3.2927626630706,3.29340404732491,3.29299304256719,3.29358862364608,3.27603006611535,3.29354209405038,3.29576538460752,3.2759597374675,3.29336232259941,3.29437298072008,3.29373396696521,3.29454378304328,3.29257742473783,3.27597470163255,3.29641798142889,3.27581839389588,3.2940062266573,3.29427112467921,3.29401944939329,3.29251482539316,3.29303578995093,3.29410684051674,0,3.27603404730434,3.27590158447183,3.27572599823618,3.29408382277368,3.29276051052565,3.29381280373081,3.2759677143087,3.27592981753963,3.29400403180478,3.29288215259241,3.29313593100894,3.29438035505905,3.29313669863358,3.29303620333168,3.27579161617602,3.29424746062038,3.29509736701424,3.29501659671556,3.29375519532549,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.27596921701883,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29376563253133,0,0,0,0,0,0,3.29336627791335,0,0,0,0,0,0,0,3.29418583768274,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29298832660952,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.27590978431315,0,0,0,0,0,0,0,0,0,0,0,0,3.27582327496007,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.27585999827081,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29524545755173,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29353421891673,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.27605357434729
77,0,201,3.29850746268657,0.105481181940717,2,1,3.28717304137727,3.28637663161668,3.30378974747096,3.2869677504645,3.30352634105742,3.28646757736416,3.28747815921246,3.28698434617539,3.30283776924661,3.28652352662033,3.30288555511537,3.30269779815887,3.30437439618802,3.30400869036762,3.30238868219204,3.30326042806886,3.30332009744254,3.30163258050235,3.28678955260878,3.30393320989908,3.30130170950112,3.28752460044455,3.30230767119061,3.30345288731158,3.30306975432027,3.28658210800603,3.30262640538185,3.30448848522689,3.30338254016007,0,3.30279362159369,0,3.28667088965405,3.30488520606826,3.30099371364999,3.30376006702968,3.30344626091442,3.30296258502678,3.28695993088738,3.30254109850273,3.3024330255478,3.30398504554567,3.30322191457476,3.30310172337325,3.28689462367322,3.28670031101154,0,3.28747212470761,3.30314079603953,3.30271734469533,3.30322574303621,3.30258787888748,3.30327663651327,0,3.30368255163742,3.30279737276093,3.28750618553813,0,3.30359331431525,3.30406629788789,3.28717095562553,3.30457556769012,3.28705006223741,0,3.30284002947511,3.30252704845329,3.28757700336387,3.30519613799912,3.30374929716475,3.30254050144962,3.30393824383807,3.30283640789617,3.30242654681306,3.30200695826079,0,3.3031887443325,3.30369275982018,3.28733070614216,3.30371353813412,3.30227342950882,3.30201007590296,3.30318870070923,3.30312655526331,3.28731637156053,3.28702166357068,3.28686205193166,3.30258953410552,3.3038649636048,3.28789145000365,3.30418342638297,3.30300970968351,3.30408197018409,3.30171583163335,3.28637989780652,3.3037007302826,3.30463814433994,3.30213534402258,3.30233913774594,3.30393618872252,3.28705558023845,3.28667610827605,3.30311522198434,3.28694364620359,3.30362870619329,3.28721891291582,3.28734755007303,3.30290975980681,3.30205047597611,3.30518210114125,3.30485682188416,3.30249156822587,3.30304447289837,3.28751560805214,3.28660553245947,3.30345243389606,3.28757433228593,3.30263743009888,3.30296539974536,3.30277077375379,3.2873337321545,3.28626640896598,3.30235815683499,3.30414199846675,3.30132407526189,3.30342354260279,3.30388703660864,3.30339279253387,3.30255673496289,3.28645167597908,3.3030818746219,3.28675073004443,3.30416610420466,3.28740315951951,3.28625992484416,3.30392925015994,3.30368346438218,3.28736778867796,3.30486597331518,3.30329318014036,3.30444215247654,3.30415497806571,3.30230112666473,3.30408613976925,3.30269440357247,3.30262021870605,3.30274395828142,3.30308256419666,3.30368585112721,0,3.30277942033635,3.30233123089654,3.30314404476876,3.30241841552424,3.30337022547263,3.28695483812458,0,3.30399190750562,3.2875016716184,3.28699293269742,3.30295757766671,3.30366592706289,3.3033430920602,3.30311958267054,3.28754781311167,3.30460083475516,3.30425576074501,3.30291080083274,3.30419468731479,3.30287411521909,3.30336336209139,3.28721252241111,3.30333877883399,3.30634768589993,3.30430260985852,3.30348337341274,3.30307791572306,3.2872777813038,3.30279757595129,3.28674649889102,3.30382328643806,0,3.28726673995885,3.28646618547068,3.30450182878848,3.30361916051755,3.30198435810788,3.30320004964217,3.30211497283904,3.30330431639051,3.30394032324295,3.28713976117684,3.28710943629074,3.30397043298465,3.30269391798977,3.28756152546883,3.28704540029263,3.3036751850858,3.28598288540038,3.28781949998886,3.30366591332342,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28657091140012,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30347982595302,0,0,0,0,0,0,3.30300698742826,0,0,0,0,0,0,0,3.28777871215205,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28681075763591,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30271532504654,0,0,0,0,0,0,0,0,0,0,0,0,3.30295984875413,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30396432546786,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.28605331196066,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30322415862077,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30361071377238
78,-1,201,3.29850746268657,0.00516064182338872,2,1,3.29786637338531,3.29867981434412,3.29794114515122,3.29832587197048,3.29850591001932,3.29828412014602,3.29928651858601,3.29834896904174,3.29852069012982,3.29869223715669,3.29889069416912,3.29824250199681,3.29830189363418,3.29880176976918,3.2981549322803,3.29845084253791,3.29870703404156,3.2983446036255,3.29829225302608,3.29884905492926,3.29850590936335,3.29802849898481,3.29847792381344,3.29899160946858,3.29854494492701,3.29864472409937,3.29830659851527,3.29922201371113,3.2983725515318,0,3.29865549932699,0,3.29843339238942,3.29872149399783,3.29822721512869,3.29887593695429,3.29905496699159,3.29832154724404,3.29778639793895,3.29869954537313,3.29882689452514,3.29858751370494,3.29804106609993,3.29841582880481,3.29881928065089,3.29835012364831,0,3.29884544460086,3.29856069739215,3.29863769456024,3.29828749519447,3.29828867844375,3.29794918739147,0,3.29868684715271,3.29786515258835,3.29862641463047,0,3.2982776073415,3.29845954373592,3.29840130764338,3.29824503802039,3.29876074080346,0,3.29788186003553,3.29854021909791,3.2980878794812,3.29860870200621,3.29806897976578,3.2986877147454,3.29846266348321,3.29883445424914,3.29883190928229,3.29857762138187,0,3.29872937147211,3.2980303433737,3.29859190269272,3.29813434986685,3.29841995030054,3.29817579558365,3.29812327913967,3.29812662239269,3.29960782855254,3.29898046984787,3.29787577974197,3.29847685644682,3.29823555498346,3.29868940155269,3.29789130274195,3.29820697923559,3.29906700363476,3.29828008932133,3.29868275267595,3.29855985609467,3.29859104979135,3.29826027686579,3.29808686680168,3.29873633112878,3.29810762293203,3.29910859306461,3.29813794580198,3.29809258057544,3.29820490376985,3.2984186764021,3.29851128667705,3.29884315621144,3.2987078051268,3.29799546621354,3.29863755383959,3.29863321525155,3.29847246023067,3.29842328501012,3.29805162017406,3.29849559148075,3.298183353829,3.29881126646673,3.29784556719917,3.29847428767572,3.29882847452881,3.29794583157201,3.29880658711944,3.29926918309201,3.29866957905067,3.29819472202791,3.29911913497942,3.29837769599856,3.29813924333529,3.29877340025829,3.29846441199081,3.29826553555335,3.29837065808884,3.29824637777219,3.29872882706487,3.29888845932283,3.29884548513173,3.29771185193749,3.29878094153155,3.2985125493685,3.29899933157208,3.2981748762863,3.29869737185778,3.29853985630928,3.29836896791504,3.29840130954209,3.2983559063252,3.29929205702933,3.29856570654104,0,3.29831388168589,3.29901766191395,3.29921050007042,3.29829723899661,3.29864655207226,3.29837182736534,0,3.29822078433623,3.29844402741703,3.298872461822,3.29830590430997,3.29814724319343,3.29883399080435,3.29826639390828,3.29887383973882,3.29842052968947,3.29901564475217,3.29854070246848,3.29869405103158,3.29958973364808,3.29915284315288,3.29865859768077,3.29803777156452,3.29866273935986,3.29812529006067,3.29910390484695,3.2987441632647,3.29894283978395,3.29863124367951,3.29823424379513,3.29825340976796,0,3.29839606896808,3.2992789668287,3.29825743747213,3.29942935913001,3.29814679847584,3.29912903535671,3.29818850063721,3.29795693854,3.29855631008513,3.29843309308544,3.29859101518076,3.29797778469125,3.29884539959722,3.29817801345744,3.29875078678343,3.298731504552,3.29884459891312,3.29849576873178,3.29846848168908,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29773241421911,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29863290445643,0,0,0,0,0,0,3.29824220047383,0,0,0,0,0,0,0,3.29820001884103,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29884217671623,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29879256970209,0,0,0,0,0,0,0,0,0,0,0,0,3.29799975918566,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29831094698685,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29878323441956,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29859824705007,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29888160146846
79,0,200,3.305,0.0599629752481866,2,1,3.30763987594735,3.30841224933321,3.30823892376917,3.29850791047604,3.30793882847375,3.30790188339776,3.29848271291919,3.3083819639753,0,3.30804793233589,3.30751391947395,3.30733244119574,3.29854562444145,3.30844222489589,3.30728936418809,3.29850512944561,3.30788919397358,3.3071530080256,3.30847916521203,3.30778008993883,3.30655609320846,3.30757378929849,3.30729414822956,3.2985144462492,3.29847998193894,3.30713935534857,3.30751649288743,3.30812110597166,3.30785591557386,0,3.30771691466645,0,3.30806043425572,3.29850094946799,3.30677247862714,3.30827883170367,3.30813020244503,3.30765808055269,3.30818118316028,3.30715486539969,3.29850982780443,3.30778486282307,3.30779333671974,3.3075893661823,3.30765504846603,3.30775731088255,0,3.30777095045156,3.30742982882777,3.30760406714801,3.30755975376516,3.30735341985831,3.30795794432883,0,3.3076858182808,3.29849814361125,3.29850106174544,0,3.29851630870152,3.29852611414321,3.29851795841654,3.29848409138397,3.3083854612758,0,3.30747568497019,3.3074985996459,3.2984951661707,3.3086699667456,3.3081901138278,3.30720980635084,3.30782327963306,3.30737418586314,3.30766783666814,3.30719900529535,0,3.29849997720191,3.30799699315824,3.29850752313849,3.30789665284612,3.30705209385746,3.30714067009952,3.3078194192754,3.30748301033865,3.30754385836044,3.30814508946219,3.30835670571353,3.30751202620066,3.3078478567212,3.2984980742807,3.30848825752442,3.3075359944101,3.30803952419045,3.29849433003193,3.30839398052634,3.29849880372907,3.29850968999731,3.30740105184877,3.29851785098027,3.308044556841,3.30784809232367,3.30807657800492,3.30807972994697,3.30786755988292,3.30770079883404,3.30698606515885,3.30706799099534,3.30742133914449,3.30739508251385,3.29851180860368,3.30815478222695,3.30721998021022,3.30806691249655,3.30803264499938,3.29846503002049,3.30761923511179,3.29852104254982,3.29852021215627,3.30750864182738,3.29853672958758,3.30767344070319,3.30768424298089,3.29852104608113,3.30765553774714,3.30706612449845,3.29851510196295,3.29850341785077,3.29849482385847,3.30736040672568,3.30791935805546,3.3078903209428,3.29852205249278,3.29849659539428,3.29852434867083,3.30713837410061,3.30807684198491,3.30836201793005,3.30790500444484,3.30840194328055,3.30751278545293,3.30863203727858,3.30792817659376,3.30743971562482,3.30832209725702,3.29850057087925,3.3075850066931,3.3077526234082,3.3078047150732,3.29849997887749,0,3.30754682113101,3.2984734074756,3.30749313362554,3.29851966154991,3.29848668978987,3.30734321077227,0,3.30829858844086,3.29851342942533,3.29848690207999,3.29849671241118,3.29849167164675,3.30763599947549,3.29849439361333,3.30759513852043,3.30880306993868,3.29849620727691,3.29850094756784,3.29849609960384,3.30779224128608,3.30816100114275,3.29849904377351,3.29848802410262,3.30912827597755,3.2985189015968,3.30791227646002,3.29845305344087,3.2985442479554,3.29852749992294,3.30739068111469,3.30788669859264,0,3.2985088346558,3.3079932461614,3.30871128221568,3.30790435415224,3.30718172877262,3.30791874710349,3.30701769793887,3.30789278750586,3.30782985832582,3.30727825601385,3.30750271510439,3.29852043175096,3.30739138399766,3.307311344747,3.29851326009467,3.30805334455136,3.30853490937813,3.30846067819427,3.29851408379424,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30751722123195,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3077097071903,0,0,0,0,0,0,3.30755076089119,0,0,0,0,0,0,0,3.30800121568624,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30723330142069,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30751724849988,0,0,0,0,0,0,0,0,0,0,0,0,3.29849235815096,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30774654521267,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.308517981028,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30755948497402,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.29849714152201
80,0,200,3.305,0.00279170996682147,2,1,3.3049374284137,3.30472094561672,3.30504095018122,3.30488768400304,3.30478876052194,3.30450631974625,3.30505101894105,3.30504774078652,0,3.30464912888349,3.30488911284778,3.30488566003237,3.30494689043037,3.30550965624137,3.30509150376244,3.30526263999206,3.304764482561,3.30506526832753,3.3049346662966,3.30485606171149,3.30500423357114,3.3050526774199,3.30478797938358,3.30479559404883,3.30481827547642,3.30503914037108,3.30542873023853,3.30496857913462,3.30513009780685,0,3.30501014913724,0,3.30500251404869,3.30478082976036,3.30498254931153,3.30537178486464,3.30488228808477,3.30501319844483,3.30479660264188,3.30515338173138,3.3051499092457,3.3049178941449,3.30499478647947,3.30509762147824,3.30508201976493,3.30485934241051,0,3.30490481577607,3.30537587095756,3.30509963159943,3.30480614252648,3.30489686666985,3.30518624557523,0,3.30511606686597,3.30491552093001,3.304875611433,0,3.30481278943058,3.30454205624018,3.30514590295276,3.30476810563331,3.30506120546334,0,3.30523532352306,3.30464948300168,3.30491557250795,3.30529153612996,3.30478730450383,3.30516088329027,3.30473562029638,3.30490759664403,3.30497521590541,3.30509250784791,0,3.30459097312658,3.30527628742791,3.30482677989312,3.30517678603587,3.30511633408473,3.30499870988907,3.30453229968119,3.30499117137694,3.30522401550883,3.30476181883148,3.30467899012557,3.30480069506514,3.30474372742842,3.30500778454571,3.30523086700055,3.30481796506371,3.30481998286359,3.30521853233787,3.30488735678415,3.30503924942757,3.30512211605909,3.30505283292566,3.30504601018445,3.30504622981051,3.30530077708076,3.30497256398821,3.30550944168602,3.30512461093128,3.30508030186504,3.30486893686046,3.30488735618715,3.3051830431411,3.3048940192902,3.3053022427847,3.30466031425535,3.30513228691845,3.30508978686487,3.30507523220087,3.30493405689685,3.3050615391362,3.30487789807073,3.30531837703443,3.30499550274666,3.30505173335738,3.30505284858284,3.30501691838337,3.30511328080608,3.30498127175261,3.30502820715468,3.30507715339617,3.30485778740397,3.30518778835419,3.30482866106656,3.30501969401895,3.30501881251977,3.30505860922673,3.30463733394797,3.30508928670059,3.30492442344218,3.3051071991232,3.30448583434555,3.30534276513518,3.30499594443875,3.30493293275455,3.30469500380943,3.30495054080779,3.30500299186726,3.30483128614191,3.30476530638396,3.30462007103845,3.30495600463859,3.30515803975748,3.30506964440532,0,3.30535205074379,3.30496227834304,3.30473112347136,3.30474244267486,3.30521767352285,3.30524092375502,0,3.30509674234668,3.30486960487465,3.30515062306464,3.3050391040456,3.30494307596326,3.3053279942487,3.30481516610258,3.30509561994157,3.30518384926124,3.30525362517129,3.30519548718983,3.30518613868363,3.30506101154548,3.30524330086016,3.30497715686255,3.30503584487834,3.30538535710953,3.30537536058381,3.30499216718061,3.30480363154362,3.30490436122768,3.30488687826009,3.30502819475147,3.30514440842495,0,3.3047332118877,3.30503224124256,3.30532164084215,3.3053210798518,3.30515958016659,3.30507382572081,3.30513882356396,3.30506042884799,3.30459344683248,3.30490365143296,3.30521718477693,3.30482653589153,3.30497477897039,3.30498811767314,3.30502201043982,3.3052561349378,3.30466445097862,3.30533454389476,3.30480715028981,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30493516432533,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30506659553106,0,0,0,0,0,0,3.30507082693172,0,0,0,0,0,0,0,3.30521868718981,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30516863347611,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30488273821299,0,0,0,0,0,0,0,0,0,0,0,0,3.30478724273232,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30489766900226,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30494845803547,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30503779610799,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30491874733683
81,0,200,3.305,0.000120771833741087,2,1,3.30500135007939,3.30498837428347,3.30500361168662,3.304995760994,3.30499579282261,3.30498422942854,3.30500385373267,3.30501122334607,0,3.30499838627457,3.3050135678181,3.30499710979327,3.30499647759073,3.30499990778246,3.30500787007494,3.305021448688,3.30501232897182,3.30501661817313,3.30498778139044,3.3050022909136,3.30499195586629,3.30500388311482,3.30499040734794,3.3050033284092,3.30500345000867,3.30499555421,3.30500267154603,3.30499617392631,3.30499905553998,0,3.30499461614314,0,3.30499101770821,3.30499909241231,3.30500459640378,3.30499549874627,3.30499460487127,3.30500667864202,3.3049992140329,3.30499851690905,3.30500822108619,3.30499552374507,3.3050023701824,3.30500074639553,3.30499952270784,3.30500165809828,0,3.30499481859707,3.30499961969437,3.30500140466686,3.30499353318518,3.30500097020831,3.30500688835704,0,3.30499620206499,3.30501715794331,3.30498472253547,0,3.30498896444081,3.30498096158207,3.30501909670018,3.30500994036852,3.30500760985607,0,3.30498944893365,3.30500497147343,3.30498366350034,3.30500120630285,3.3050027400387,3.30500467789661,3.30500648824504,3.30498607770714,3.30500284934635,3.30500154845756,0,3.3050042659107,3.30501583424053,3.30500502748177,3.30500441279718,3.30500697048587,3.30499635295295,3.30498959269084,3.304979351218,3.30499430201481,3.30500490628664,3.30500316481961,3.30501043712511,3.30499445864403,3.30498848220449,3.30499406053971,3.30499897182621,3.30500337853601,3.30500235382413,3.30500557867918,3.30500316835378,3.30500883138899,3.30499183696199,3.30500173240767,3.30501345892448,3.30500168901784,3.30499437150081,3.30499147622914,3.30500247632135,3.30498171822477,3.30500610706814,3.30498877498685,3.30500231607758,3.30497889284021,3.30499844545126,3.30500444672358,3.30500222656282,3.3049961347162,3.3049967808074,3.30500196259671,3.30499795566123,3.30498445980922,3.30501217793936,3.30499432283378,3.30500009181518,3.30500993491589,3.30498804440519,3.30499436916707,3.30501672176769,3.30498823638827,3.30500080087748,3.3050040257642,3.30499703070114,3.30499629470019,3.30498263123515,3.3049946661335,3.30500011328344,3.30500011812082,3.30501526014385,3.30499524279143,3.30500625804578,3.30499959409257,3.30501187800377,3.30501923447751,3.30499001210514,3.3050006656949,3.30500609434507,3.30500141279394,3.30499053094569,3.30499638723787,3.30499790493539,3.30500995015607,3.30501338564627,3.30500571645516,0,3.30500741933285,3.30499094894997,3.30498581272364,3.30500097287947,3.30499885595667,3.30499932781729,0,3.3049955323784,3.30499675005548,3.30499785904964,3.30500157992336,3.30500240038624,3.30500689760313,3.30500090531519,3.3050022504293,3.30500658680072,3.30500475694484,3.30500879443196,3.30498701399816,3.30500942708895,3.30500697352131,3.3049897086898,3.30500053479436,3.30500120939388,3.30500086457603,3.305000458993,3.3050115851471,3.30499259100753,3.30500448887441,3.30499931368908,3.30500582983877,0,3.30498908961968,3.30499798701273,3.30499849490146,3.30501195691684,3.30501498125531,3.30500092135745,3.30500108985969,3.30499216850193,3.30499474924572,3.30499607419888,3.30500162937194,3.30500397258348,3.30498203565326,3.30500551664435,3.30500150445778,3.30498924715156,3.30499850391777,3.30501153258276,3.30499297395312,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.305009218061,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500395346192,0,0,0,0,0,0,3.30499919206805,0,0,0,0,0,0,0,3.30502831316035,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30499146707691,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30498106844913,0,0,0,0,0,0,0,0,0,0,0,0,3.30500326373965,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500197935824,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30498720769072,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30501003284088,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30499526699181
82,0,200,3.305,6.31752795013978e-06,2,1,3.30500003091655,3.30500031599615,3.30500010512105,3.30499872792643,3.30499914647619,3.30499949176545,3.30500064997731,3.30500079962204,0,3.3050002576858,3.30500006568909,3.30499999349971,3.30499931875642,3.30500056041768,3.30499942468217,3.30500016909489,3.3049994899412,3.30500007255221,3.30499899055389,3.30499997875262,3.30499986604319,3.30499998477817,3.30499907370808,3.3050011626677,3.305000628525,3.30500046508799,3.30500048486307,3.30500040335206,3.30499927899636,0,3.30499985837118,0,3.30499967665982,3.30500048971022,3.30499975906196,3.30500021721449,3.30499940337078,3.30499964469269,3.30500023905907,3.30500012763709,3.30500026198029,3.30499949305771,3.30500023415597,3.30499967365668,3.30499985991996,3.30500033431673,0,3.30499974713235,3.30500060069312,3.30499974153225,3.30500045738273,3.30500027183851,3.30500042925021,0,3.30499959804759,3.30499983764529,3.30499940336269,0,3.30499927786251,3.30499912510039,3.30500060872824,3.30500072515772,3.30499945258403,0,3.30499959132811,3.30500000101585,3.30499960669273,3.30500003114182,3.30499935303609,3.30499971196142,3.30500013131336,3.30499941806741,3.305000202603,3.30499971242369,0,3.30500039399081,3.30500088600196,3.30500024557234,3.30499984078549,3.30500036149986,3.30499936491827,3.30500069501694,3.30499992996544,3.30500024113547,3.30500095011025,3.30499968371483,3.30500022620587,3.30499979862376,3.30500021784795,3.30499930582331,3.30499927791626,3.30500066038018,3.30499975135411,3.30500015465132,3.3050001610318,3.30500009421673,3.30499943655991,3.30499970182509,3.30499957238891,3.30499984400399,3.30500006273639,3.30500005417545,3.30499999925294,3.30499960803769,3.30499993288251,3.30499963840072,3.30499989916698,3.30499989737208,3.30499985916949,3.3049998842268,3.30500085329261,3.3050003407247,3.304999657982,3.30500014636969,3.30499956587712,3.30499943054053,3.3050001501896,3.30499926847905,3.3050001911792,3.30499988177726,3.30499970108245,3.30500061525481,3.30500022638741,3.3050002685305,3.30500001724105,3.30499996229902,3.30500017173576,3.30499951932216,3.30499981763277,3.30499978363198,3.30499999325757,3.30499927234464,3.3050008243483,3.30499917722937,3.30500019261904,3.30499905907766,3.30500015348947,3.3050003202938,3.30499930919191,3.30499952469338,3.30499982583217,3.30499987539353,3.30500013957629,3.30499958909663,3.30499999940017,3.30500015183154,3.30499940761173,3.30499943237549,0,3.30500026939813,3.3050001951919,3.30500012565529,3.30500048756215,3.30499909481031,3.3049997164866,0,3.30500027924826,3.30500001727435,3.30500069169763,3.30499936266965,3.30500030883492,3.30500031363183,3.3050000553592,3.30500083141703,3.30500088084086,3.30500013106207,3.30500082380249,3.30500032712404,3.30500027479784,3.30500029007039,3.30499998080757,3.30500030051378,3.30500041600051,3.30499978606931,3.30499984346922,3.30500004207109,3.3050000231225,3.30500052293183,3.30499989801677,3.30500004578635,0,3.30500075755907,3.30499977747717,3.30500060860251,3.305000596818,3.30500070611071,3.30499981276325,3.30499991742658,3.30499992125683,3.30499991400989,3.30499995286455,3.30500021302677,3.30500057239999,3.30499966960482,3.30500014547266,3.30500011446917,3.30500017959201,3.30500019977131,3.3049998117578,3.30500016937987,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30499956439143,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500054613429,0,0,0,0,0,0,3.30500015473586,0,0,0,0,0,0,0,3.30500056556669,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30499973068062,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500015184277,0,0,0,0,0,0,0,0,0,0,0,0,3.30500056532279,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500039602898,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3049996422043,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3050000756102,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30499998261855
83,0,200,3.305,2.98299147377242e-07,2,1,3.30499995321049,3.30499999411007,3.30499999322701,3.30499998812727,3.30499999606394,3.30499999395357,3.30500001087386,3.30500003752064,0,3.30500003593999,3.30500004329727,3.30500001415467,3.30499999802497,3.30500000974831,3.30499998888792,3.30500001473053,3.30500001455986,3.30500002249876,3.30499996415524,3.30500003917835,3.3050000040234,3.3050000428086,3.30499998829645,3.30500003097938,3.30500001154478,3.30500000269397,3.30499999220509,3.30500001414065,3.30499997995446,0,3.30499996696606,0,3.30499999873864,3.3049999808262,3.30500001829627,3.30500001152094,3.30500001497208,3.30499998729057,3.30500000377821,3.30499997421726,3.30499998306452,3.30499997192416,3.30499999029472,3.30499999036921,3.30499999593715,3.30500001753688,0,3.30499997445064,3.30500000000992,3.30499999420927,3.30500002381933,3.30500001252955,3.30499999596699,0,3.30499999823794,3.30500002558972,3.30499996789345,0,3.3049999819715,3.3049999424106,3.30500005697257,3.30500001452657,3.30499997552959,0,3.30499998526084,3.30500002660701,3.30499993184394,3.30500000206147,3.30500001140788,3.30499999445777,3.30499999625456,3.30499997041967,3.3049999913522,3.30500000734225,0,3.30500001516573,3.30500000981761,3.30500002068474,3.30499998338709,3.30499998984956,3.30499999425325,3.30499999106641,3.30500000619598,3.3049999981214,3.30500004690768,3.30499998724083,3.30500000937123,3.30500001350289,3.30499998460404,3.30499997820692,3.30500002834089,3.3050000331871,3.30500000525862,3.30499997812427,3.30500001851386,3.30499998131573,3.3050000168573,3.30499999154988,3.30499998228028,3.30499998662555,3.30499998500557,3.30499998963827,3.30499998249575,3.30499998668859,3.30499999604119,3.30499998183546,3.30500001201476,3.30500002415078,3.30500000699475,3.30499998363084,3.30500000209969,3.30500002483283,3.3050000015739,3.30500001989145,3.30500002900439,3.30499997770349,3.3050000061852,3.30500001704421,3.30499999473121,3.30499997369737,3.30500000862497,3.30500006164211,3.30500002382291,3.30499998034718,3.30500003620972,3.30500002645689,3.30500000828536,3.30499998758809,3.30499999283514,3.30499999823333,3.30500000280176,3.30499997557336,3.30500001739855,3.30499999496413,3.30499999420733,3.30499996264469,3.30500002208543,3.30499997744029,3.30499995541984,3.30500001719849,3.30500000640345,3.30500003070123,3.30499998558792,3.30499999897905,3.30500001199034,3.30500001215137,3.30499998927516,3.30499997737406,0,3.30500001052578,3.3049999911405,3.30500000876597,3.30500000521287,3.30500000489571,3.30499998632005,0,3.30499994856842,3.30500002333982,3.30499999810184,3.30499999764028,3.3050000090626,3.30500000909309,3.30499999070638,3.30500002544631,3.30499999443346,3.30500000157658,3.30500002457495,3.30500001714731,3.30500000698389,3.30499999880301,3.30500001521072,3.30500001266949,3.30499999938349,3.30499998838533,3.30499999670836,3.30500002289024,3.30500005485197,3.30500000665538,3.30499999511899,3.30499997152404,0,3.30499998607636,3.30499999441863,3.30499998899459,3.30500000175627,3.30500000571394,3.30500000516541,3.30500000344497,3.30499996890902,3.30499998102272,3.30499998438747,3.30499997805604,3.30500001353516,3.30499996063698,3.30499996469188,3.30500000324435,3.30500000336336,3.3049999943043,3.30499997299909,3.30499998707137,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3049999809962,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500002619527,0,0,0,0,0,0,3.30500001330901,0,0,0,0,0,0,0,3.30500000354888,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30499997008755,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000833752,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000580765,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500001620414,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500001246364,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500002125146,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30499994851231
84,0,200,3.305,1.4123775616068e-08,2,1,3.30500000015282,3.30500000118679,3.30500000006407,3.30499999829217,3.30499999819776,3.30500000071832,3.30500000004628,3.3050000006335,0,3.30499999952149,3.30500000174723,3.30500000051155,3.30500000063357,3.30500000189005,3.30499999863878,3.30499999879365,3.30499999990943,3.30500000118636,3.30499999820735,3.30500000117338,3.30500000121828,3.30499999957408,3.3049999997387,3.30500000104527,3.30499999993903,3.30500000054902,3.30499999861696,3.30500000132597,3.30499999862973,0,3.30499999983588,0,3.30500000015224,3.30499999830522,3.30500000094469,3.30499999958029,3.30500000085019,3.30499999917812,3.30500000095326,3.30499999979739,3.30500000044026,3.30499999825541,3.30499999984613,3.30499999997419,3.30499999935394,3.30500000039701,0,3.30499999822727,3.30500000112146,3.30500000014494,3.30500000109232,3.3049999994133,3.30499999850761,0,3.30499999763775,3.30500000008522,3.30499999896416,0,3.30500000118224,3.3049999995339,3.30500000120966,3.30500000088296,3.30499999964932,0,3.30499999872275,3.30500000248133,3.30499999978854,3.30499999990894,3.30500000060695,3.30499999821118,3.3049999988084,3.30499999929656,3.30500000096022,3.30500000064819,0,3.30500000020434,3.30500000206854,3.30500000064519,3.3049999994211,3.30500000032788,3.30499999907171,3.30499999895622,3.30500000097516,3.30500000079788,3.30500000228255,3.30499999988879,3.30499999945722,3.30499999937761,3.30500000029242,3.30499999925805,3.30500000023634,3.30500000076657,3.30500000061918,3.30499999947234,3.30500000018648,3.30499999899533,3.3049999990369,3.30499999954123,3.30499999831935,3.30499999873167,3.30500000030771,3.30499999988841,3.30499999993986,3.30499999875953,3.30500000068576,3.30500000027307,3.30500000106683,3.30500000044692,3.30500000099769,3.30499999909432,3.30500000067108,3.30500000146975,3.30499999915363,3.30499999983322,3.30500000006811,3.30499999919092,3.30499999903419,3.30500000036265,3.30500000062949,3.3049999993616,3.30499999924451,3.30500000166602,3.30500000138212,3.30500000081586,3.30499999906139,3.30500000060362,3.30499999932152,3.30499999980274,3.30499999941339,3.30500000060687,3.30499999986398,3.3049999995609,3.30500000123549,3.304999998651,3.3049999999524,3.30499999918267,3.30499999890619,3.30500000096207,3.30499999864577,3.30499999975037,3.3050000002909,3.30500000178872,3.30499999929949,3.3049999987383,3.3050000003551,3.30500000009498,3.3050000015676,3.30499999902564,0,3.30499999759933,3.30499999927385,3.3050000015609,3.30500000103845,3.30500000057188,3.30499999911606,0,3.30499999979265,3.30499999946568,3.30499999982244,3.30499999767486,3.30500000064691,3.30500000074059,3.30499999996246,3.30500000093513,3.30500000042708,3.30500000057928,3.30500000066212,3.30499999955517,3.3050000000152,3.30500000021333,3.30500000043955,3.30500000185766,3.30500000077812,3.30499999774372,3.30500000121442,3.30500000046958,3.30499999958622,3.30500000099257,3.3049999992634,3.30499999922283,0,3.30499999913329,3.30499999940486,3.30500000120998,3.30500000021468,3.30500000001172,3.30500000010187,3.30499999926175,3.30500000025626,3.30499999963531,3.30499999913213,3.30500000174053,3.30500000038845,3.30499999781615,3.3050000003296,3.30499999983263,3.30499999902548,3.30500000099538,3.30499999947539,3.30500000120084,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30499999928454,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000083086,0,0,0,0,0,0,3.30500000008253,0,0,0,0,0,0,0,3.30499999867368,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000041104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000156411,0,0,0,0,0,0,0,0,0,0,0,0,3.3050000010047,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30499999880907,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000111925,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000158341,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30499999893367
85,0,200,3.305,6.81822095042913e-10,2,1,3.30499999996901,3.30500000008653,3.30499999996668,3.30499999996914,3.30499999997878,3.30500000002894,3.3049999999623,3.30500000006941,0,3.30499999994553,3.30500000001625,3.30499999998265,3.30500000004474,3.30500000013637,3.30499999989851,3.3049999999505,3.30500000001036,3.30499999999828,3.30499999995563,3.30500000011467,3.30500000004755,3.3050000000116,3.30500000001272,3.30500000004267,3.30499999999301,3.30500000001632,3.30500000002504,3.30500000003792,3.30499999998755,0,3.30499999995036,0,3.30499999994209,3.30499999998556,3.30499999999217,3.30500000001384,3.30500000008405,3.30499999999227,3.304999999959,3.30499999998026,3.30499999999272,3.30499999997806,3.30500000005567,3.30499999986155,3.30500000001866,3.30500000005606,0,3.30499999999053,3.30500000001013,3.30499999999154,3.30500000006101,3.30500000000094,3.30499999993579,0,3.30499999998589,3.30500000001047,3.30499999997261,0,3.30500000003444,3.30499999985588,3.30500000005465,3.30499999998243,3.30500000001231,0,3.30500000007023,3.30500000008737,3.30499999997098,3.30499999998927,3.30500000002124,3.30499999993866,3.30499999993141,3.30499999997234,3.30499999996023,3.30500000008867,0,3.30499999999645,3.30500000008363,3.3050000000534,3.30499999993257,3.30500000002746,3.30499999994032,3.30499999994714,3.30499999999935,3.30499999999967,3.30500000010663,3.30499999999615,3.30499999991951,3.30499999999241,3.30500000001186,3.30499999993497,3.30499999999974,3.30499999999543,3.30500000004915,3.30499999997808,3.30500000003553,3.30499999992607,3.30500000003154,3.30499999993496,3.30499999995296,3.30499999999544,3.3050000000493,3.30499999995434,3.30499999998008,3.3050000000334,3.30500000004658,3.30499999998564,3.30499999996619,3.30499999999584,3.30499999998411,3.30499999998667,3.30500000002354,3.30500000001181,3.30499999999581,3.30499999996664,3.30500000006776,3.30499999999409,3.30499999996576,3.30500000003095,3.30500000005953,3.30499999995508,3.30499999999643,3.30500000006723,3.30500000004139,3.30500000003256,3.3050000000703,3.30500000001758,3.30499999993384,3.3049999999783,3.30500000001002,3.30500000002068,3.30499999996804,3.30499999999963,3.30500000000624,3.30499999998501,3.30500000002886,3.30499999995968,3.30500000003245,3.30499999992279,3.30499999988765,3.30500000006604,3.30499999993018,3.30500000007577,3.3049999999814,3.30499999998157,3.30499999996214,3.3050000000069,3.30499999997477,3.30499999990742,0,3.30499999992632,3.30499999996004,3.30499999999492,3.3050000000267,3.30500000009595,3.30499999998228,0,3.30499999996331,3.30499999999677,3.30499999998585,3.30499999991899,3.30500000002555,3.30500000001563,3.30499999993307,3.30500000008086,3.3050000000736,3.3050000000207,3.30499999999865,3.30499999996966,3.30499999997488,3.30499999996876,3.30500000006639,3.30500000006459,3.30500000000123,3.30500000000108,3.30499999999228,3.30500000005,3.30500000005278,3.30499999998649,3.30499999993839,3.30499999995387,0,3.30500000001181,3.30500000000668,3.304999999951,3.30499999994237,3.30500000000894,3.3050000000547,3.30499999995217,3.30500000001647,3.30499999997552,3.30499999994375,3.30499999997946,3.30500000006545,3.30499999993034,3.30499999999495,3.30499999999019,3.30500000002117,3.30500000005471,3.30500000005144,3.3050000000844,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000001397,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000004133,0,0,0,0,0,0,3.30499999997152,0,0,0,0,0,0,0,3.30500000000337,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000002118,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000003509,0,0,0,0,0,0,0,0,0,0,0,0,3.3049999999545,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30499999996163,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000010787,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3050000000444,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3050000000255
86,0,200,3.305,3.22031308466389e-11,2,1,3.30499999999983,3.30500000000608,3.30499999999884,3.30499999999964,3.30499999999907,3.30500000000149,3.30499999999615,3.3050000000028,0,3.30499999999708,3.30499999999847,3.30500000000054,3.30500000000116,3.3050000000021,3.30499999999698,3.30499999999849,3.30500000000085,3.30500000000264,3.30499999999891,3.30500000000517,3.3050000000026,3.30499999999771,3.30499999999947,3.30499999999958,3.305,3.3049999999989,3.30499999999802,3.30499999999915,3.30499999999793,0,3.30499999999914,0,3.30499999999749,3.30500000000024,3.30499999999982,3.3049999999997,3.30500000000796,3.30500000000014,3.30499999999927,3.30499999999948,3.30500000000093,3.30499999999945,3.30500000000016,3.30499999999871,3.30500000000373,3.30500000000302,0,3.30499999999878,3.30499999999721,3.30500000000134,3.30500000000073,3.30499999999716,3.30500000000083,0,3.30499999999889,3.30500000000141,3.30500000000014,0,3.30500000000057,3.30499999999832,3.30500000000337,3.30500000000215,3.30499999999759,0,3.30500000000306,3.30500000000565,3.30500000000044,3.30500000000036,3.30500000000316,3.30500000000096,3.30499999999815,3.30499999999588,3.30499999999797,3.30500000000149,0,3.30500000000117,3.30500000000151,3.30499999999866,3.30500000000101,3.30500000000314,3.30499999999993,3.30499999999796,3.3050000000012,3.30499999999895,3.30500000000007,3.30499999999697,3.30499999999769,3.30500000000038,3.30500000000095,3.30499999999641,3.30499999999993,3.30500000000007,3.30500000000437,3.3049999999973,3.30500000000195,3.30499999999567,3.30500000000175,3.30499999999927,3.30500000000041,3.30499999999982,3.30500000000223,3.30499999999791,3.30499999999824,3.30500000000063,3.30500000000219,3.30500000000042,3.30500000000206,3.30499999999864,3.30500000000207,3.30499999999858,3.30499999999836,3.3049999999984,3.30500000000295,3.30499999999688,3.30500000000303,3.30500000000138,3.30499999999735,3.30499999999982,3.30500000000144,3.30499999999847,3.30499999999681,3.30500000000255,3.30500000000292,3.30499999999966,3.30500000000131,3.30499999999474,3.30499999999829,3.30500000000146,3.30499999999668,3.3050000000013,3.30499999999499,3.3050000000041,3.30500000000079,3.30500000000009,3.30500000000253,3.30499999999844,3.30499999999891,3.30499999999835,3.30499999999884,3.30500000000013,3.3050000000013,3.30500000000095,3.30499999999667,3.30499999999841,3.30500000000031,3.30500000000283,3.30500000000283,3.30499999999863,0,3.30499999999612,3.30499999999648,3.3050000000013,3.30500000000099,3.30500000000485,3.30499999999969,0,3.30500000000051,3.30499999999885,3.30499999999866,3.30499999999687,3.30500000000259,3.30500000000106,3.30500000000073,3.30500000000105,3.30500000000239,3.3049999999989,3.3049999999985,3.30499999999625,3.30499999999944,3.30499999999936,3.30500000000217,3.30500000000341,3.30500000000103,3.30499999999758,3.30499999999961,3.30500000000195,3.30499999999656,3.305000000001,3.30500000000204,3.30499999999892,0,3.30499999999729,3.30500000000136,3.30499999999598,3.30499999999653,3.30499999999805,3.30499999999869,3.30499999999902,3.30499999999828,3.30500000000041,3.30499999999751,3.30499999999893,3.30500000000393,3.30499999999356,3.30500000000083,3.30500000000137,3.30500000000112,3.30499999999982,3.30500000000167,3.30500000000508,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30499999999918,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000184,0,0,0,0,0,0,3.30499999999966,0,0,0,0,0,0,0,3.30499999999953,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000272,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000114,0,0,0,0,0,0,0,0,0,0,0,0,3.30499999999953,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.3049999999976,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000131,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000173,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.305000000002
87,0,200,3.305,1.51516151289768e-12,2,1,3.30500000000004,3.30500000000033,3.30499999999992,3.30500000000002,3.30500000000006,3.30500000000012,3.30499999999988,3.30500000000014,0,3.30499999999992,3.30499999999998,3.30499999999984,3.30500000000008,3.30500000000011,3.30499999999995,3.30499999999997,3.30499999999994,3.30500000000004,3.30500000000007,3.30500000000023,3.30500000000007,3.30499999999988,3.30500000000007,3.30500000000003,3.30500000000003,3.30499999999995,3.30499999999993,3.30500000000005,3.30500000000009,0,3.30499999999997,0,3.30499999999975,3.30500000000013,3.30499999999991,3.30500000000013,3.30500000000015,3.30500000000013,3.30499999999994,3.305,3.30500000000003,3.30500000000001,3.30500000000008,3.30499999999993,3.30500000000021,3.30500000000022,0,3.30499999999994,3.30499999999986,3.30499999999992,3.30499999999999,3.30499999999992,3.30500000000004,0,3.30500000000004,3.30499999999997,3.30500000000003,0,3.30500000000004,3.30499999999992,3.30500000000016,3.3050000000001,3.30499999999988,0,3.30500000000012,3.30500000000015,3.30500000000001,3.30499999999987,3.30499999999988,3.30499999999999,3.305,3.30500000000008,3.30499999999997,3.30500000000004,0,3.3050000000001,3.30499999999993,3.30500000000011,3.30500000000001,3.3050000000002,3.30500000000002,3.30500000000016,3.30499999999994,3.30499999999997,3.30500000000011,3.30500000000005,3.30499999999991,3.30499999999996,3.30499999999997,3.30499999999972,3.30499999999997,3.30500000000002,3.30500000000011,3.30500000000005,3.30500000000011,3.3049999999998,3.30500000000007,3.30499999999987,3.30499999999999,3.30500000000015,3.30500000000016,3.30499999999999,3.30499999999982,3.30500000000012,3.30500000000006,3.30500000000003,3.30499999999997,3.30500000000007,3.30499999999994,3.30500000000007,3.30500000000007,3.30499999999991,3.30500000000004,3.30499999999977,3.305,3.30500000000001,3.30499999999995,3.30500000000002,3.30500000000015,3.30499999999998,3.30499999999986,3.30499999999999,3.30499999999996,3.30500000000013,3.30500000000018,3.30500000000004,3.30499999999991,3.30500000000001,3.30499999999993,3.30500000000016,3.30499999999988,3.30500000000015,3.30499999999996,3.30500000000008,3.30500000000006,3.30499999999998,3.30499999999998,3.30499999999992,3.30500000000004,3.30499999999996,3.305,3.30499999999998,3.30500000000027,3.3050000000001,3.30499999999993,3.30500000000014,3.30500000000013,3.30499999999987,0,3.30499999999988,3.305,3.30500000000003,3.30500000000002,3.30500000000007,3.30500000000008,0,3.30500000000021,3.30499999999993,3.30500000000005,3.30499999999986,3.30499999999998,3.305,3.30500000000001,3.30500000000008,3.30500000000026,3.30499999999996,3.30500000000012,3.30499999999984,3.30500000000011,3.30499999999999,3.30500000000012,3.30500000000024,3.30499999999994,3.30500000000007,3.30499999999998,3.30500000000021,3.3049999999999,3.30500000000001,3.30500000000001,3.30500000000006,0,3.30499999999997,3.30500000000003,3.3049999999999,3.30499999999991,3.30500000000012,3.30499999999997,3.30499999999999,3.305,3.30500000000003,3.30500000000001,3.30500000000001,3.30500000000021,3.30499999999997,3.305,3.30499999999995,3.30500000000011,3.30500000000018,3.30500000000022,3.3050000000001,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000012,0,0,0,0,0,0,3.305,0,0,0,0,0,0,0,3.30500000000005,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000006,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000006,0,0,0,0,0,0,0,0,0,0,0,0,3.30499999999994,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30499999999981,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000005,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30499999999999,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000034
88,0,200,3.305,2.79920670125198e-13,2,1,3.30500000000001,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000001,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000003,3.30500000000002,3.30500000000001,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000001,3.30500000000002,3.30500000000003,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000001,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000003,3.30500000000003,0,3.30500000000002,3.30500000000001,3.30500000000001,3.30500000000001,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000001,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000003,3.30500000000002,3.30500000000001,0,3.30500000000002,3.30500000000002,3.30500000000001,3.30500000000002,3.30500000000001,3.30500000000003,3.30500000000003,3.30500000000002,3.30500000000002,3.30500000000001,0,3.30500000000002,3.30500000000001,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000001,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000001,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000003,3.30500000000002,3.30500000000002,3.30500000000001,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000003,3.30500000000001,3.30500000000002,3.30500000000002,3.30500000000003,3.30500000000003,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000001,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000003,3.30500000000001,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000001,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000003,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000003,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000003,3.30500000000002,3.30500000000002,3.30500000000001,3.30500000000002,3.30500000000002,3.30500000000003,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000001,3.30500000000002,3.30500000000003,3.30500000000003,0,3.30500000000001,3.30500000000002,3.305,3.30500000000002,3.30500000000001,3.30500000000002,3.30500000000002,3.30500000000001,3.30500000000002,3.30500000000002,3.30500000000001,3.30500000000002,3.30500000000003,3.30500000000001,3.30500000000002,3.30500000000003,3.30500000000002,3.30500000000003,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000001,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000001,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002
89,0,200,3.305,2.78899337931112e-13,2,1,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002
90,0,200,3.305,2.75846254886491e-13,2,1,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002
91,0,200,3.305,2.69765462175516e-13,2,1,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002
92,0,200,3.305,2.71800011133438e-13,2,1,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002
93,0,200,3.305,2.7039016223779e-13,2,1,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002
94,0,200,3.305,2.70808134478177e-13,2,1,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002
95,0,200,3.305,2.6211911831437e-13,2,1,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002
96,0,200,3.305,2.55717117596205e-13,2,1,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002
97,0,200,3.305,2.52549359777758e-13,2,1,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002
98,0,200,3.305,2.46437502958805e-13,2,1,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002
99,0,200,3.305,2.4269668311477e-13,2,1,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002
100,0,200,3.305,2.47745266677637e-13,2,1,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3.30500000000002


==> simulations/results_small_profile.csv <==
k,networktrigger,networksize,average,error,diameter,strconnected,ratio1,ratio2,ratio3,ratio4
0,0,4,8,14.7648230602334,2,0,1,20,3,8
1,0,4,8,9.31551262734392,2,1,4,4,9.71428571428572,15.2
2,0,4,8,2.88372781899887,2,1,9.33333333333333,9.33333333333333,5.81818181818182,8
3,0,4,8,1.09458202214902,2,1,7.55555555555556,7.55555555555556,8.17910447761194,8.87804878048781
4,0,4,8,0.316797727336058,2,1,8.14814814814815,8.14814814814815,7.76237623762376,8
5,0,4,8,0.122458305992548,2,1,7.95061728395062,7.95061728395062,8.01976935749588,8.0986301369863
6,0,4,8,0.0351562906589991,2,1,8.0164609053498,8.0164609053498,7.97365532381998,8
7,0,4,8,0.0136169823300927,2,1,7.99451303155007,7.99451303155007,8.00219498811048,8.01097226455349
8,0,4,8,0.00390571960838513,2,1,8.00182898948331,8.00182898948331,7.99707352761858,8
9,0,4,8,0.00151312793259268,2,1,7.9993903368389,7.9993903368389,8.0002438677424,8.00121930567316
10,-1,3,4,12.7186599516231,Inf,0,8.0002032210537,0,2.66623011527215,-7.99932260795938
11,0,3,4,12.1211509573358,Inf,0,4,0,5.71422212114907,-7.99932260795938
12,0,3,4,12.0259591682509,Inf,0,4,0,4.7999692910061,-7.99932260795938
13,0,3,4,12.0055643467598,Inf,0,4,0,4.38708168944528,-7.99932260795938
14,0,3,4,12.0008341952244,Inf,0,4,0,4.19046871497057,-7.99932260795938
15,0,3,4,11.9996945946366,Inf,0,4,0,4.09448446785546,-7.99932260795938
16,0,3,4,11.9994148777363,Inf,0,4,0,4.04705696711551,-7.99932260795938
17,0,3,4,11.9993455852732,Inf,0,4,0,4.02348243877733,-7.99932260795938
18,0,3,4,11.9993283410669,Inf,0,4,0,4.0117297419513,-7.99932260795938
19,0,3,4,11.9993240398365,Inf,0,4,0,4.0058620058216,-7.99932260795938
20,0,3,4,11.9993229657539,Inf,0,4,0,4.00293028714705,-7.99932260795938
21,0,3,4,11.9993226973862,Inf,0,4,0,4.00146496469812,-7.99932260795938
22,0,3,4,11.9993226303133,Inf,0,4,0,4.0007324376384,-7.99932260795938
23,0,3,4,11.9993226135475,Inf,0,4,0,4.00036620764256,-7.99932260795938
24,0,3,4,11.9993226093564,Inf,0,4,0,4.00018310102725,-7.99932260795938
25,0,3,4,11.9993226083086,Inf,0,4,0,4.00009154981513,-7.99932260795938
26,0,3,4,11.9993226080467,Inf,0,4,0,4.00004577473294,-7.99932260795938
27,0,3,4,11.9993226079812,Inf,0,4,0,4.00002288732282,-7.99932260795938
28,0,3,4,11.9993226079648,Inf,0,4,0,4.00001144365049,-7.99932260795938
29,0,3,4,11.9993226079607,Inf,0,4,0,4.00000572182252,-7.99932260795938
30,1,4,8,13.3333215926315,2,1,4,4,9.3333360883319,19.9999866486628
31,0,4,8,2.7487364766024,2,1,9.33333333333334,9.33333333333334,6.00000083443883,7.99999809270005
32,0,4,8,1.13021124206442,2,1,7.55555555555556,7.55555555555556,8.17391337878828,8.92307630235652
33,0,4,8,0.315053991211083,2,1,8.14814814814815,8.14814814814815,7.76470599289709,7.99999980926999
34,0,4,8,0.122885933470416,2,1,7.95061728395062,7.95061728395062,8.01970447112609,8.09917349027693
35,0,4,8,0.0351346399747799,2,1,8.0164609053498,8.0164609053498,7.97368422305371,7.99999997904066
36,0,4,8,0.013622241259485,2,1,7.99451303155007,7.99451303155007,8.00219418959421,8.01097895001424
37,0,4,8,0.00390545122783618,2,1,8.00182898948331,8.00182898948331,7.99707388581342,7.99999999767403
38,0,4,8,0.00151319234713135,2,1,7.9993903368389,7.9993903368389,8.000243858296,8.00121938749824
39,0,4,8,0.000433958826920637,2,1,8.0002032210537,8.0002032210537,7.99967484977299,7.99999999974159
40,0,4,8,0.000168127670715253,2,1,7.99993225964877,7.99993225964877,8.0000270961004,8.00013548138113
41,0,4,8,4.82178919278551e-05,2,1,8.00002258011708,8.00002258011708,7.99996387187069,7.99999999997129
42,0,4,8,1.86807928950238e-05,2,1,7.99999247329431,7.99999247329431,8.00000301068689,8.00001505341126
43,0,4,8,5.35754656739458e-06,2,1,8.0000025089019,8.0000025089019,7.99999598575938,7.99999999999681
44,0,4,8,2.07564292095003e-06,2,1,7.99999916369937,7.99999916369937,8.00000033452088,8.00000167260032
45,0,4,8,5.95282988978012e-07,2,1,8.00000027876688,8.00000027876688,7.99999955397322,7.99999999999964
46,0,4,8,2.3062698253267e-07,2,1,7.99999990707771,7.99999990707771,8.00000003716899,8.00000018584447
47,0,4,8,6.61425546266615e-08,2,1,8.0000000309741,8.0000000309741,7.99999995044147,7.99999999999996
48,0,4,8,2.56252217605513e-08,2,1,7.9999999896753,7.9999999896753,8.00000000412989,8.00000002064939
49,0,4,8,7.34917410423553e-09,2,1,8.00000000344157,8.00000000344157,7.9999999944935,8
50,0,4,8,2.84724724399879e-09,2,1,7.99999999885281,7.99999999885281,8.00000000045887,8.00000000229438


==> simulations/results_small_profile_conn05.csv <==
k,networktrigger,networksize,average,error,diameter,strconnected,ratio1,ratio2,ratio3,ratio4,ratio5,ratio6,ratio7,ratio8,ratio9,ratio10,ratio11,ratio12,ratio13,ratio14,ratio15,ratio16,ratio17,ratio18,ratio19,ratio20,ratio21,ratio22,ratio23,ratio24,ratio25,ratio26,ratio27,ratio28,ratio29,ratio30
0,0,10,5.2,10.0796825346833,2,1,10,1,3,4,1,8,6,6,10,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1,0,10,5.2,2.47274036625743,2,1,5.52883031301483,4.46304215027489,4.89087165408373,3.73722627737226,6.13297872340426,5.56384505021521,6.44996729888816,4.75220529270249,5.70143884892086,4.74094707520891,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2,0,10,5.2,1.09416064610397,2,1,5.48107176485488,4.91233772513414,4.82450058451428,5.44874801422195,6.0507604903121,4.96042519892184,5.25550319755928,5.06823717016683,5.24493937030311,5.37002976221126,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3,0,10,5.2,0.372444898114068,2,1,5.37527515737103,5.14211946239249,5.07936012343935,5.42961238389042,5.30249509251662,5.14707852394953,5.18376521632252,5.07173128730634,5.28554909757804,5.19481999201709,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
4,-1,10,5.2,0.114295330750314,2,1,5.2572547077526,5.17124032429823,5.16218187979974,5.24442061123889,5.21492664170674,5.21662271423415,5.21030573026955,5.14126985155756,5.23779547617869,5.19152972766002,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
5,0,9,5.44444444444444,0.723228575337505,2,1,5.22065554204565,5.60725568148975,0,5.21128158709314,5.21894231974018,5.7252285309513,5.20020426153723,5.74053966094729,5.21197663103468,5.69152306038652,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
6,1,9,5.44444444444444,0.245395419299272,2,1,5.36702412127879,5.54652488832803,0,5.33923585357,5.31119825884547,5.45103717378605,5.43666818325912,5.56457633503199,5.46217507040207,5.43298956649314,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
7,0,10,8.7,10.0938588273344,2,1,5.40037647976986,5.47239666171678,0,5.40015136947396,13.3694602829042,11.4269856806151,9.73793232928666,5.50202479172432,11.7403757474276,5.43509298795462,0,0,0,0,0,0,0,0,0,0,11.7403757474276,0,0,0,0,0,0,0,0,0
8,0,10,8.7,2.84444114336302,2,1,8.40259648564263,7.75333165791291,0,8.55697552840819,11.1954225671977,8.21703896926775,8.293145303967,8.5455364840425,9.08841582836301,8.33359716247981,0,0,0,0,0,0,0,0,0,0,9.08841582836301,0,0,0,0,0,0,0,0,0
9,0,10,8.7,0.46148186113897,2,1,8.67720065249585,8.71704346494891,0,8.82010445663079,8.96509214473325,8.5276149189486,8.50190074178222,8.81196462845247,8.80794137784778,8.54947558300737,0,0,0,0,0,0,0,0,0,0,8.80794137784778,0,0,0,0,0,0,0,0,0
10,0,10,8.7,0.143779509681878,2,1,8.63949991622056,8.74905051221612,0,8.64991307465357,8.68670905213783,8.71159108158175,8.70283710738155,8.77197937937899,8.72417983580964,8.62632352609707,0,0,0,0,0,0,0,0,0,0,8.72417983580964,0,0,0,0,0,0,0,0,0
11,0,10,8.7,0.0595825418011638,2,1,8.67286362915713,8.71203482295018,0,8.67400248336433,8.71060868743911,8.69116094053532,8.71399663011836,8.7378454469141,8.6961359624847,8.68798873319491,0,0,0,0,0,0,0,0,0,0,8.6961359624847,0,0,0,0,0,0,0,0,0
12,-1,10,8.7,0.0210253400652617,2,1,8.69448649854799,8.70576489427179,0,8.70013402584983,8.70330177230735,8.69044223634522,8.70382854878683,8.71436672264656,8.69475153945591,8.70009235622751,0,0,0,0,0,0,0,0,0,0,8.69475153945591,0,0,0,0,0,0,0,0,0
13,0,9,9.22222222222222,1.87292055349327,2,1,10.0651349397972,10.0171030906459,0,0,8.69880731224628,10.0443318316177,9.57520513627832,8.70394248346974,8.69761369232388,8.70065963449626,0,0,0,0,0,0,0,0,0,0,8.69761369232388,0,0,0,0,0,0,0,0,0
14,0,9,9.22222222222222,0.413907938135906,2,1,9.39115939356656,9.00861878971817,0,0,9.14999697664318,9.23689301162297,9.28710495625258,9.07984153845054,9.16631197650227,9.46917956552772,0,0,0,0,0,0,0,0,0,0,9.16631197650227,0,0,0,0,0,0,0,0,0
15,0,9,9.22222222222222,0.159015825475662,2,1,9.31299071596531,9.17906277257988,0,0,9.21505774032707,9.24289658207963,9.19360477798537,9.11620710619791,9.23109542015505,9.27212198196253,0,0,0,0,0,0,0,0,0,0,9.23109542015505,0,0,0,0,0,0,0,0,0
16,1,9,9.22222222222222,0.0639215786311114,2,1,9.23740213064428,9.19855702923312,0,0,9.21658333538689,9.24552097457906,9.20402511268208,9.18249694643906,9.24166998785299,9.22965221696857,0,0,0,0,0,0,0,0,0,0,9.24166998785299,0,0,0,0,0,0,0,0,0
17,0,10,11.6,7.27288285466729,2,1,14.0102402170426,9.21298490425572,0,0,9.22529170791076,13.9063783756332,9.21575638186928,14.2676189763766,9.23054355391101,9.21893310019215,0,0,0,0,0,0,0,0,0,0,13.3609600823749,0,13.4009755372392,0,0,0,0,0,0,0
18,1,10,11.6,1.61693270138091,3,1,11.4842685134261,11.5334845012382,0,0,10.8762261015428,12.1005778301571,12.1532609553949,12.2695483928185,11.4298772379103,10.6875356502626,0,0,0,0,0,0,0,0,0,0,11.8160672269592,0,11.2004806303528,0,0,0,0,0,0,0
19,0,11,13.2727272727273,4.59295926673902,3,1,13.6044781114078,13.9534381180976,0,0,14.4117822705441,13.5184833385751,11.9251698633139,13.7582330776583,11.423825985241,13.95138252994,0,0,0,0,16.4993724065747,0,0,0,0,0,13.2814768027844,0,11.5928298179266,0,0,0,0,0,0,0
20,0,11,13.2727272727273,1.14923335093435,3,1,13.108479887803,13.7738239076981,0,0,13.0659326162979,13.1707839907884,13.1250623578842,13.3202143582189,13.4793611661603,13.5455639064423,0,0,0,0,13.937735774831,0,0,0,0,0,13.2965807858989,0,12.6359359817466,0,0,0,0,0,0,0
21,1,11,13.2727272727273,0.307343376661249,3,1,13.1165380785927,13.4108626741266,0,0,13.2647124757929,13.2551634592135,13.2916152262566,13.2372230633997,13.335743927018,13.3036520267228,0,0,0,0,13.4711143193016,0,0,0,0,0,13.2369599292967,0,13.2141669851803,0,0,0,0,0,0,0
22,0,12,14.75,4.81597590893997,3,1,15.8461549356121,13.2930892093579,0,0,13.2890541534261,13.2618439455614,15.366593114238,13.2772912736937,16.0064903106893,16.079391813323,0,0,0,0,13.310966305765,0,0,0,0,0,15.5162008589602,0,13.2833468198137,16.9446403386737,0,0,0,0,0,0
23,0,12,14.75,1.56064631941168,3,1,14.9703311455133,14.1003319855024,0,0,14.8808456785248,14.8793383673132,14.8863044613386,13.6556666613003,15.290812593807,15.0885403323417,0,0,0,0,14.2903105998848,0,0,0,0,0,14.9600168461885,0,14.8811971395182,14.562150867957,0,0,0,0,0,0
24,0,12,14.75,0.60335069271906,3,1,14.8638457668402,14.4456250569713,0,0,14.9360395522529,14.8956647407425,14.5709434699336,14.426079642182,14.8829722241233,14.7903826195131,0,0,0,0,14.6704132162006,0,0,0,0,0,14.8617781395306,0,14.9067867333584,14.6962443841973,0,0,0,0,0,0
25,0,12,14.75,0.188863663290178,3,1,14.7835607817375,14.6657362999823,0,0,14.7852174237783,14.8195339264724,14.6700009904583,14.6903513968852,14.8093964406462,14.7313993528311,0,0,0,0,14.752342543826,0,0,0,0,0,14.8176964354699,0,14.7644053661839,14.6976547599862,0,0,0,0,0,0
26,0,12,14.75,0.0625810799618378,3,1,14.7422360899798,14.7374079263644,0,0,14.7657583034206,14.7734425065151,14.7358028165693,14.7431570490001,14.7681384795263,14.7314011083277,0,0,0,0,14.7760195738881,0,0,0,0,0,14.7670732879061,0,14.7502066685764,14.7182539701746,0,0,0,0,0,0
27,0,12,14.75,0.0205281097870815,3,1,14.7442902512893,14.7513963303459,0,0,14.7593225400846,14.7533430470987,14.7467462099566,14.7541871246435,14.7500668690983,14.7426459764257,0,0,0,0,14.7626191451046,0,0,0,0,0,14.7510071390953,0,14.7505056175193,14.7432140949693,0,0,0,0,0,0
28,0,12,14.75,0.00630398920259772,3,1,14.7484548920134,14.7524842256153,0,0,14.7517451494528,14.7491997352882,14.7495116392108,14.7536071679758,14.748777160699,14.748376668179,0,0,0,0,14.7528830718334,0,0,0,0,0,14.7495027917809,0,14.7489441086147,14.7493361860227,0,0,0,0,0,0
29,0,12,14.75,0.00237226473607258,3,1,14.749419116304,14.7513369843698,0,0,14.7498652173714,14.7493676698497,14.7504421682611,14.7513525522234,14.7495339086308,14.7497831195105,0,0,0,0,14.7504979382572,0,0,0,0,0,14.7495729672519,0,14.749405507616,14.7498915110197,0,0,0,0,0,0
30,0,12,14.75,0.000807405917144519,3,1,14.7498156268263,14.7504480708955,0,0,14.7498882160073,14.7497244157565,14.7502562794474,14.7503609971715,14.749777931259,14.7500260351654,0,0,0,0,14.7500368045028,0,0,0,0,0,14.7497530663586,0,14.7498996524187,14.7501015385835,0,0,0,0,0,0
31,0,12,14.75,0.000254739760920597,3,1,14.7499893215065,14.7501042822645,0,0,14.7499341446027,14.7499020698498,14.75007143141,14.7500793400839,14.7499187148527,14.7500469699083,0,0,0,0,14.749937946005,0,0,0,0,0,14.7499203266903,0,14.7499880653545,14.7500970801945,0,0,0,0,0,0
32,0,12,14.75,7.8528376504394e-05,3,1,14.7500112228945,14.7500134975502,0,0,14.749964363622,14.7499768947251,14.7500205380974,14.7500039084855,14.7499863698198,14.7500237643103,0,0,0,0,14.7499606065466,0,0,0,0,0,14.7499848799775,0,14.7499968860551,14.7500328175816,0,0,0,0,0,0
33,0,12,14.75,2.28307211887445e-05,3,1,14.7500053749274,14.749996134019,0,0,14.7499901385821,14.7499979439391,14.7500049736064,14.7499921182172,14.7500002721314,14.7500075725788,0,0,0,0,14.749987051511,0,0,0,0,0,14.7499984051541,0,14.7500021363149,14.7500075420965,0,0,0,0,0,0
34,0,12,14.75,8.1994720357004e-06,3,1,14.7500024095171,14.7499961210951,0,0,14.7499987152014,14.7500010221422,14.7499997837397,14.7499954795557,14.7500010556842,14.7500018766967,0,0,0,0,14.7499965246338,0,0,0,0,0,14.7500007047553,0,14.7500017239366,14.7500017377374,0,0,0,0,0,0
35,0,12,14.75,3.08083323926799e-06,3,1,14.7500008820027,14.7499982724688,0,0,14.7500000088538,14.7500008123351,14.7499993678716,14.7499983499942,14.7500007343507,14.7500002988478,0,0,0,0,14.7499992562007,0,0,0,0,0,14.7500007188761,0,14.7500004964848,14.7500000454991,0,0,0,0,0,0
36,0,12,14.75,1.04508353791513e-06,3,1,14.7500001748857,14.7499994510657,0,0,14.7500001582818,14.7500003778811,14.749999726301,14.7499995111875,14.7500003284061,14.7499999443912,0,0,0,0,14.7500000149876,0,0,0,0,0,14.7500003130944,0,14.7500001196545,14.7499997653156,0,0,0,0,0,0
37,-1,12,14.75,3.30140368605559e-07,3,1,14.7500000044926,14.7499998697461,0,0,14.7500001151918,14.750000122193,14.7499999005634,14.7499999033494,14.7500000889956,14.7499999337553,0,0,0,0,14.7500000959797,0,0,0,0,0,14.7500000905194,0,14.7500000318955,14.7499998823335,0,0,0,0,0,0
38,0,11,15.3636363636364,1.06437970495475,3,1,15.2878165994837,15.4047330953988,0,0,15.5403643490436,0,15.1891627845468,15.378274236256,15.2952093192713,15.3429327923351,0,0,0,0,16.3520219675337,0,0,0,0,0,15.191320879783,0,15.3068925926143,15.5842015889064,0,0,0,0,0,0
39,0,11,15.3636363636364,0.153993256225393,3,1,15.3812144316435,15.4302444701565,0,0,15.3322143922174,0,15.3118678746825,15.4177410851347,15.3451678731054,15.3996897965713,0,0,0,0,15.3940477158637,0,0,0,0,0,15.3735950081025,0,15.271546217408,15.3986806479612,0,0,0,0,0,0
40,0,11,15.3636363636364,0.0615639030552316,3,1,15.3456087398741,15.3913215321694,0,0,15.3448125419249,0,15.3777202349899,15.3621874606065,15.3787210647279,15.3705298399918,0,0,0,0,15.3912788645255,0,0,0,0,0,15.3620597325414,0,15.3454105487027,15.335887179977,0,0,0,0,0,0
41,0,11,15.3636363636364,0.0162387370068401,3,1,15.3566778589794,15.3692553687452,0,0,15.3694149617583,0,15.363799375816,15.3635139571626,15.3604861931621,15.3626567384173,0,0,0,0,15.3734978961608,0,0,0,0,0,15.3591165681188,0,15.3682951005136,15.3635782482189,0,0,0,0,0,0
42,1,11,15.3636363636364,0.00470450542436075,3,1,15.3640343639338,15.364708726557,0,0,15.3631285952374,0,15.3617967726397,15.3658947867207,15.3617780682294,15.3636141698825,0,0,0,0,15.3636094531106,0,0,0,0,0,15.3632255834992,0,15.3635742743276,15.3665440314725,0,0,0,0,0,0
43,0,12,15.75,1.29353339458548,3,1,15.3635718072869,16.1005516585385,0,0,15.3624916769183,0,15.3640145652399,16.0633960719904,16.01387022431,16.0478283767467,0,0,0,16.3341350350328,15.3637100676791,0,0,0,0,0,15.3637332727784,0,15.9875450657097,15.3636603253652,0,0,0,0,0,0
44,0,12,15.75,0.499096884206521,3,1,15.6231876535076,16.0047312500213,0,0,15.5044340954517,0,15.6923031622791,15.9939549619216,15.741655628157,15.6778992676504,0,0,0,15.6691311177614,15.6125398181251,0,0,0,0,0,15.7157466709095,0,15.8442021437805,15.6849446347363,0,0,0,0,0,0
45,-1,12,15.75,0.203587792704106,3,1,15.6940688590263,15.8172667816035,0,0,15.6807293204918,0,15.8029193379801,15.8451789990317,15.7047253192493,15.6916275682795,0,0,0,15.6648233359321,15.8021221906235,0,0,0,0,0,15.7311634867255,0,15.7585077238088,15.7857887093345,0,0,0,0,0,0
46,0,11,13.7272727272727,15.3658256802162,3,1,15.743006852345,15.7593725078809,0,0,9.50633071218959,0,12.9988906730582,15.7708267519335,12.5163459904307,15.7395906636509,0,0,0,10.0228806003007,0.27747009456263,0,0,0,0,0,0,0,12.7187007017348,15.7864676746164,0,0,0,0,0,0
47,0,11,13.7272727272727,3.00347054090748,3,1,13.7828187679602,13.9126320845604,0,0,11.3986827397228,0,14.9312414015971,13.2717787730023,14.318327919384,13.9443184919178,0,0,0,12.9927087419437,12.8253405662083,0,0,0,0,0,0,0,13.4857535570438,13.4171232318434,0,0,0,0,0,0
48,0,11,13.7272727272727,0.683841763701816,3,1,13.748808504815,13.4956839399803,0,0,14.0997240178005,0,13.8493253374982,13.4014375406451,13.6419030546506,13.7690281045461,0,0,0,13.5138350726917,13.7537069446075,0,0,0,0,0,0,0,13.9870650880559,13.9032814368591,0,0,0,0,0,0
49,0,11,13.7272727272727,0.336958036286095,3,1,13.8638314619973,13.5858526489687,0,0,13.809747297253,0,13.6432959412341,13.6459709094007,13.7299191470559,13.7640685003049,0,0,0,13.7207476425147,13.5328881435181,0,0,0,0,0,0,0,13.7659528398139,13.8445059310809,0,0,0,0,0,0
50,0,11,13.7272727272727,0.189048080780128,3,1,13.7719484088306,13.6899823592608,0,0,13.6909265476928,0,13.7155498102893,13.6933027408715,13.7703610238728,13.7477756599451,0,0,0,13.7963192573152,13.5782201542666,0,0,0,0,0,0,0,13.7109812073286,13.7126515356674,0,0,0,0,0,0
51,0,11,13.7272727272727,0.0736279033156809,3,1,13.7277146103367,13.7220702770424,0,0,13.7238499226995,0,13.7233379802714,13.7139761959123,13.7447174696489,13.732755821834,0,0,0,13.7660437137932,13.673952261418,0,0,0,0,0,0,0,13.7325300549011,13.7053289925125,0,0,0,0,0,0
52,0,11,13.7272727272727,0.0200256621772106,3,1,13.7248283511777,13.7277311372759,0,0,13.7282466114855,0,13.7216225799681,13.7278681048734,13.7302276984279,13.725957729169,0,0,0,13.7383859536879,13.7151888777917,0,0,0,0,0,0,0,13.7340455249877,13.7212927725208,0,0,0,0,0,0
53,0,11,13.7272727272727,0.00554323414163905,3,1,13.7261122596449,13.7284411920399,0,0,13.7251779320203,0,13.7256913387423,13.7303425299327,13.7270378768372,13.7253947144599,0,0,0,13.7289941283803,13.7259390863974,0,0,0,0,0,0,0,13.7289986707585,13.7266402583081,0,0,0,0,0,0
54,0,11,13.7272727272727,0.00268003825259365,3,1,13.7265737831454,13.7280355585633,0,0,13.7260879462598,0,13.7276973822389,13.728823773423,13.7266474782952,13.726406941802,0,0,0,13.7267412264433,13.7280837548607,0,0,0,0,0,0,0,13.7272560087587,13.7274760235124,0,0,0,0,0,0
55,0,11,13.7272727272727,0.00139051147560684,3,1,13.7270160485619,13.7275274064918,0,0,13.7271295185646,0,13.7276926813978,13.7276939159052,13.7268491364396,13.7270549467957,0,0,0,13.7265653044473,13.7280424435068,0,0,0,0,0,0,0,13.7271284153199,13.7275692285854,0,0,0,0,0,0
56,0,11,13.7272727272727,0.000581686841807168,3,1,13.7272665134581,13.7272887893607,0,0,13.7273426523866,0,13.7274295764071,13.7272979284172,13.7271146694665,13.727273612161,0,0,0,13.7269076693121,13.7276009818183,0,0,0,0,0,0,0,13.7271840650689,13.7274573195498,0,0,0,0,0,0
57,0,11,13.7272727272727,0.000172561587028097,3,1,13.7273134071006,13.7272405285096,0,0,13.7273185303531,0,13.7273108833505,13.7272196933301,13.7272514670452,13.7273089766051,0,0,0,13.7271732794786,13.7273333880589,0,0,0,0,0,0,0,13.7272302201859,13.7273325355205,0,0,0,0,0,0
58,0,11,13.7272727272727,6.48048497848925e-05,3,1,13.7272963887794,13.727250584742,0,0,13.7272928832969,0,13.7272729544172,13.7272333876488,13.7272857689524,13.7272958421273,0,0,0,13.7272733776406,13.727253794164,0,0,0,0,0,0,0,13.7272618816732,13.727276560359,0,0,0,0,0,0
59,0,11,13.7272727272727,3.83550516663527e-05,3,1,13.7272807110205,13.727264092658,0,0,13.7272792159392,0,13.7272655347543,13.727256929967,13.7272839490637,13.727281114855,0,0,0,13.7272891808329,13.7272510432314,0,0,0,0,0,0,0,13.7272741270002,13.7272656373821,0,0,0,0,0,0
60,0,11,13.7272727272727,1.74786729482914e-05,3,1,13.727273993299,13.7272709642048,0,0,13.7272730368841,0,13.7272679992685,13.7272696296024,13.7272775887365,13.727274026332,0,0,0,13.7272828505284,13.7272622284531,0,0,0,0,0,0,0,13.7272753608162,13.7272678502986,0,0,0,0,0,0
61,0,11,13.7272727272727,5.85408232035207e-06,3,1,13.7272721722112,13.7272730867331,0,0,13.7272716952319,0,13.7272710650507,13.7272734523658,13.7272739222671,13.727272125797,0,0,0,13.7272763601888,13.72726971624,0,0,0,0,0,0,0,13.7272740627037,13.7272708189836,0,0,0,0,0,0
62,0,11,13.7272727272727,1.74476612869274e-06,3,1,13.727272147744,13.7272732529824,0,0,13.7272720600943,0,13.7272724976175,13.7272736878096,13.7272726528898,13.7272721370149,0,0,0,13.7272733024007,13.7272726052341,0,0,0,0,0,0,0,13.727273129098,13.727272339434,0,0,0,0,0,0
63,0,11,13.7272727272727,9.16180176231657e-07,3,1,13.7272724594918,13.7272729939058,0,0,13.7272724931889,0,13.7272728560287,13.727273205866,13.7272724764399,13.7272724593325,0,0,0,13.7272724708009,13.7272731604469,0,0,0,0,0,0,0,13.7272727605693,13.7272728104951,0,0,0,0,0,0
64,0,11,13.7272727272727,4.87397052000808e-07,3,1,13.7272726589929,13.7272728050676,0,0,13.7272726901156,0,13.7272728454496,13.7272728661351,13.7272725833841,13.7272726586034,0,0,0,13.7272724700529,13.7272730176974,0,0,0,0,0,0,0,13.7272726796821,13.7272728456777,0,0,0,0,0,0
65,0,11,13.7272727272727,1.88766650307216e-07,3,1,13.7272727294925,13.7272727311734,0,0,13.7272727426358,0,13.7272727801532,13.7272727335847,13.727272679759,13.7272727293984,0,0,0,13.727272610063,13.7272728354433,0,0,0,0,0,0,0,13.7272726914276,13.7272727868929,0,0,0,0,0,0
66,0,11,13.7272727272727,5.51913846098484e-08,3,1,13.7272727400138,13.7272727166546,0,0,13.7272727433821,0,13.7272727405294,13.7272727077704,13.7272727217198,13.7272727401811,0,0,0,13.7272726972572,13.7272727460691,0,0,0,0,0,0,0,13.7272727129567,13.7272727445578,0,0,0,0,0,0
67,1,11,13.7272727272727,2.17920408872323e-08,3,1,13.7272727348818,13.7272727199648,0,0,13.7272727348149,0,13.7272727266145,13.7272727140213,13.7272727317704,13.7272727349849,0,0,0,13.7272727281802,13.7272727208567,0,0,0,0,0,0,0,13.7272727243907,13.7272727280917,0,0,0,0,0,0
68,0,12,15.4166666666667,9.96260665830733,3,1,13.7272727298098,15.915436286952,0,0,18.4763333857389,0,15.6970486312136,13.7272727222746,13.7272727308736,13.72727272983,0,18.8453084435376,0,17.8156500626466,22.9201194759018,0,0,0,0,0,0,0,13.7272727279059,16.6339655575737,0,0,0,0,0,0
69,1,12,15.4166666666667,2.8950351384269,3,1,15.1430265550334,15.3197025314595,0,0,16.547647786475,0,14.9572981632586,15.0300708689228,15.2803186398597,15.818329191984,0,15.3817386042859,0,15.715197932939,17.8108104495907,0,0,0,0,0,0,0,14.7826067838995,15.9197895433129,0,0,0,0,0,0
70,-1,13,16.1538461538462,3.42704276592102,4,1,15.4570842585738,16.5790655740177,0,0,15.5780702812262,0,16.2767957516575,16.3964260009751,15.6025247063735,15.6275538295521,0,17.7494036312079,0,17.4520977563975,15.721169964733,0,0,0,0,0,0,0,15.2674925176809,15.2997810832392,0,0,0,0,18.1930605982302,0
71,0,12,17.4166666666667,10.9074234845963,4,1,15.5767033278831,0,0,0,16.134713902543,0,17.5561062216448,17.590610872225,17.7479698721332,17.7806598129702,0,16.5784363966079,0,16.4858694502555,27.9093137352489,0,0,0,0,0,0,0,17.7685996425655,18.5430454012824,0,0,0,0,16.6460665944529,0
72,0,12,17.4166666666667,2.79930599207267,4,1,17.5958895279007,0,0,0,17.8037977851383,0,17.3340884264613,17.5859992518204,17.1068920396223,17.3913481388805,0,16.5893171573809,0,16.5342209315776,19.7609739691209,0,0,0,0,0,0,0,17.5457107903529,18.1536694593658,0,0,0,0,17.4733124633269,0
73,0,12,17.4166666666667,0.462930349009391,4,1,17.5983833820837,0,0,0,17.3162447302838,0,17.4923728860699,17.4552995960985,17.3769690837175,17.4525229961224,0,17.3433870767546,0,17.1908930375458,17.1669871627095,0,0,0,0,0,0,0,17.2470279144049,17.5322956755252,0,0,0,0,17.4334776797046,0
74,0,12,17.4166666666667,0.174124299197347,4,1,17.4296129749279,0,0,0,17.3980258598997,0,17.4671424932908,17.3737403751885,17.4224864260779,17.4395218601689,0,17.4963279058929,0,17.3899740857241,17.3142266670536,0,0,0,0,0,0,0,17.3577400484225,17.3783109004745,0,0,0,0,17.4652630490661,0
75,0,12,17.4166666666667,0.0862492685600859,4,1,17.4127543149855,0,0,0,17.4424597772399,0,17.4087037547879,17.3843102009034,17.4156953094464,17.423233098439,0,17.4586279551802,0,17.4279483596464,17.4661797443229,0,0,0,0,0,0,0,17.414352381733,17.4099922611372,0,0,0,0,17.4515157711308,0
76,0,12,17.4166666666667,0.0509949128141123,4,1,17.4177045389262,0,0,0,17.425392079557,0,17.4033230990071,17.405368025771,17.4210006554274,17.4201101647304,0,17.4245715358455,0,17.429687447032,17.4598836717465,0,0,0,0,0,0,0,17.4176911517579,17.4185467849658,0,0,0,0,17.4257550263574,0
77,-1,12,17.4166666666667,0.0175977717643421,3,1,17.4169756358802,0,0,0,17.4169173326442,0,17.4111916415744,17.4144641957754,17.4216588806885,17.4187260511347,0,17.4149661204654,0,17.4234458167108,17.4304498787108,0,0,0,0,0,0,0,17.4177807449856,17.4153446534694,0,0,0,0,17.4147382796996,0
78,0,11,17.1818181818182,0.943436264183746,3,1,17.416561077641,0,0,0,17.4165687685879,0,17.4153097483918,17.0299967738006,16.7711747265943,16.7884749301875,0,17.4144360222439,0,0,17.4172303663353,0,0,0,0,0,0,0,16.7803449176805,17.4153378045866,0,0,0,0,17.413556729745,0
79,0,11,17.1818181818182,0.505146282752632,3,1,17.1722721413053,0,0,0,17.2404050977829,0,17.1855826955255,17.0342091658825,17.1259741280856,17.2651230239358,0,17.4152624028527,0,0,17.4148466963821,0,0,0,0,0,0,0,16.9450920104626,17.2082248026703,0,0,0,0,17.41474152199,0
80,0,11,17.1818181818182,0.297095724138926,3,1,17.1678555281688,0,0,0,17.2284816819211,0,17.1515555467141,17.0968944318804,17.2022581982053,17.2173791994006,0,17.2655636099876,0,0,17.4151983458277,0,0,0,0,0,0,0,17.1348853592963,17.1613235624268,0,0,0,0,17.2912753140127,0
81,0,11,17.1818181818182,0.124505708043715,3,1,17.1801859265066,0,0,0,17.2098325128361,0,17.157497336818,17.1547454727223,17.1960146091008,17.190174431137,0,17.2048532421801,0,0,17.2899153575052,0,0,0,0,0,0,0,17.1767741729096,17.1768949373186,0,0,0,0,17.2110262294496,0
82,0,11,17.1818181818182,0.040819383071011,3,1,17.1827700958626,0,0,0,17.1913969071399,0,17.1728245882173,17.1770037323003,17.1899905674853,17.1840905877676,0,17.183959781938,0,0,17.2189507942857,0,0,0,0,0,0,0,17.1797937946248,17.1796127091594,0,0,0,0,17.1840917112237,0
83,0,11,17.1818181818182,0.0101920631347207,3,1,17.1821097908706,0,0,0,17.1847687533049,0,17.1799209291302,17.1819590569354,17.1854496335917,17.1826196338846,0,17.1802784605639,0,0,17.1897903694109,0,0,0,0,0,0,0,17.1814275562503,17.1796826019671,0,0,0,0,17.1791727601397,0
84,0,11,17.1818181818182,0.00316543010405334,3,1,17.1819180018994,0,0,0,17.1827904530923,0,17.1815817284303,17.1824363054927,17.1830032031585,17.1820259840878,0,17.1805404693209,0,0,17.1818647739548,0,0,0,0,0,0,0,17.1822438810385,17.1807565741536,0,0,0,0,17.1797599599861,0
85,0,11,17.1818181818182,0.00180837230252722,3,1,17.1819238754329,0,0,0,17.1820304702624,0,17.1818410036012,17.1822195282273,17.1821473569983,17.181853405342,0,17.1811392209171,0,0,17.1807612872903,0,0,0,0,0,0,0,17.1821768496008,17.1814770245032,0,0,0,0,17.1807600082733,0
86,0,11,17.1818181818182,0.000967435301347644,3,1,17.1818851310517,0,0,0,17.1817981539228,0,17.1818721211296,17.1820052161298,17.1819094456965,17.1818208834557,0,17.1815263541562,0,0,17.1810762177787,0,0,0,0,0,0,0,17.1819938961299,17.1817237829108,0,0,0,0,17.1813606237616,0
87,0,11,17.1818181818182,0.00043660901472452,3,1,17.1818470963245,0,0,0,17.1817776409745,0,17.1818537113817,17.1818867221665,17.1818396567647,17.1818147638725,0,17.1817123960312,0,0,17.1814513246049,0,0,0,0,0,0,0,17.1818959946597,17.1817967588872,0,0,0,0,17.1816466411227,0
88,0,11,17.1818181818182,0.000169708751228459,3,1,17.181829583246,0,0,0,17.1817953143036,0,17.1818331291487,17.1818385602606,17.1818203390054,17.1818149559374,0,17.1817849421894,0,0,17.1816688827606,0,0,0,0,0,0,0,17.1818502292341,17.1818185053293,0,0,0,0,17.1817627547664,0
89,0,11,17.1818181818182,5.8233962337766e-05,3,1,17.1818226773758,0,0,0,17.1818077314142,0,17.1818230465634,17.1818228451178,17.1818173511506,17.1818166089555,0,17.1818093064947,0,0,17.1817655987697,0,0,0,0,0,0,0,17.1818295162653,17.1818218087742,0,0,0,0,17.1818030879612,0
90,0,11,17.1818181818182,1.77045747430911e-05,3,1,17.1818197733089,0,0,0,17.1818139704704,0,17.181819531885,17.181818610262,17.1818176652554,17.1818176273747,0,17.1818164861507,0,0,17.1818020218573,0,0,0,0,0,0,0,17.1818216211233,17.181820429817,0,0,0,0,17.1818150671366,0
91,0,11,17.1818181818182,4.61486120171992e-06,3,1,17.1818186592392,0,0,0,17.1818167546466,0,17.1818184490583,17.1818178369771,17.1818180002835,17.1818180068693,0,17.1818181749411,0,0,17.1818140754344,0,0,0,0,0,0,0,17.1818191151939,17.1818191831125,0,0,0,0,17.1818179766749,0
92,0,11,17.1818181818182,1.01378569011636e-06,3,1,17.1818183084246,0,0,0,17.181817785461,0,17.1818181686704,17.181817897958,17.1818181365307,17.1818181307296,0,17.1818183738977,0,0,17.18181749169,0,0,0,0,0,0,0,17.1818183942909,17.1818185768045,0,0,0,0,17.1818184161095,0
93,0,11,17.1818181818182,3.06192258233493e-07,3,1,17.1818182114169,0,0,0,17.181818095798,0,17.1818181367376,17.1818180412414,17.1818181827683,17.181818171138,0,17.1818183000279,0,0,17.1818182268631,0,0,0,0,0,0,0,17.1818182074467,17.1818183188505,0,0,0,0,17.1818183495437,0
94,0,11,17.1818181818182,1.5859773772794e-07,3,1,17.1818181862987,0,0,0,17.1818181731337,0,17.1818181548255,17.1818181258922,17.1818181912991,17.1818181816407,0,17.181818232622,0,0,17.1818182878337,0,0,0,0,0,0,0,17.1818181740051,17.1818182207424,0,0,0,0,17.1818182574162,0
95,0,11,17.1818181818182,7.28889380162046e-08,3,1,17.181818181285,0,0,0,17.1818181868372,0,17.181818169909,17.1818181629249,17.1818181884379,17.1818181828884,0,17.1818181994149,0,0,17.1818182418239,0,0,0,0,0,0,0,17.1818181750176,17.1818181900292,0,0,0,0,17.181818208643,0
96,0,11,17.1818181818182,2.78314412038367e-08,3,1,17.1818181811263,0,0,0,17.1818181860717,0,17.1818181773405,17.1818181765619,17.1818181850691,17.1818181824717,0,17.1818181866005,0,0,17.1818182064831,0,0,0,0,0,0,0,17.1818181788256,17.1818181825276,0,0,0,0,17.1818181893452,0
97,0,11,17.1818181818182,8.8633928151961e-09,3,1,17.1818181815162,0,0,0,17.1818181838445,0,17.1818181803942,17.1818181807889,17.181818183185,17.1818181821088,0,17.1818181826179,0,0,17.1818181899143,0,0,0,0,0,0,0,17.1818181808181,17.1818181813062,0,0,0,0,17.1818181831873,0
98,0,11,17.1818181818182,2.29854910160904e-09,3,1,17.1818181817248,0,0,0,17.1818181825676,0,17.1818181814633,17.1818181818076,17.1818181823276,17.1818181819245,0,17.1818181817125,0,0,17.181818183834,0,0,0,0,0,0,0,17.1818181815826,17.1818181814001,0,0,0,0,17.1818181817122,0
99,0,11,17.1818181818182,5.43270430556516e-10,3,1,17.1818181818005,0,0,0,17.1818181820449,0,17.1818181817661,17.1818181819382,17.181818181983,17.1818181818485,0,17.1818181816421,0,0,17.1818181820661,0,0,0,0,0,0,0,17.1818181818085,17.1818181816163,0,0,0,0,17.1818181815634,0
100,0,11,17.1818181818182,2.52157257252567e-10,3,1,17.1818181818211,0,0,0,17.1818181818688,0,17.1818181818278,17.1818181818969,17.181818181863,17.1818181818239,0,17.1818181817145,0,0,17.1818181817128,0,0,0,0,0,0,0,17.1818181818464,17.1818181817431,0,0,0,0,17.181818181662,0
101,0,11,17.1818181818182,1.42869771402852e-10,3,1,17.1818181818232,0,0,0,17.1818181818212,0,17.1818181818309,17.181818181854,17.1818181818275,17.181818181818,0,17.1818181817723,0,0,17.1818181817142,0,0,0,0,0,0,0,17.1818181818388,17.1818181817956,0,0,0,0,17.1818181817475,0
102,0,11,17.1818181818182,6.68989157797988e-11,3,1,17.1818181818212,0,0,0,17.1818181818135,0,17.1818181818252,17.1818181818314,17.1818181818189,17.1818181818174,0,17.1818181818013,0,0,17.1818181817626,0,0,0,0,0,0,0,17.1818181818285,17.1818181818131,0,0,0,0,17.1818181817916,0
103,0,11,17.1818181818182,2.65378397064965e-11,3,1,17.1818181818196,0,0,0,17.1818181818147,0,17.1818181818211,17.1818181818222,17.1818181818176,17.1818181818177,0,17.1818181818129,0,0,17.1818181817948,0,0,0,0,0,0,0,17.1818181818225,17.1818181818178,0,0,0,0,17.1818181818097,0
104,0,11,17.1818181818182,9.10718662357985e-12,3,1,17.1818181818188,0,0,0,17.1818181818165,0,17.1818181818192,17.1818181818191,17.1818181818177,17.1818181818179,0,17.1818181818169,0,0,17.1818181818099,0,0,0,0,0,0,0,17.1818181818197,17.1818181818186,0,0,0,0,17.181818181816,0
105,1,11,17.1818181818182,2.68335267062426e-12,3,1,17.1818181818184,0,0,0,17.1818181818175,0,17.1818181818185,17.1818181818183,17.181818181818,17.1818181818181,0,17.181818181818,0,0,17.1818181818157,0,0,0,0,0,0,0,17.1818181818187,17.1818181818185,0,0,0,0,17.1818181818178,0
106,0,12,18.75,9.25694659915249,3,1,17.1818181818183,0,0,0,20.6824057604776,0,18.9767411319826,19.4728312807064,17.1818181818181,17.1818181818182,0,17.1818181818182,0,0,26.7581353168813,0,0,0,0,0,0,0,20.2723731917161,17.1818181818183,0,19.1742110766356,0,0,17.1818181818183,0
107,-1,12,18.75,2.13756170668493,3,1,19.0142561764117,0,0,0,19.1738748060998,0,18.3527748883371,19.4468941658294,17.8123751251543,18.7378479246531,0,17.7781271530222,0,0,19.5681274140578,0,0,0,0,0,0,0,18.6463986490815,19.3329570283037,0,18.9023699370364,0,0,17.8504037047089,0
108,-1,11,19.5454545454545,3.39851815635497,3,1,18.8884777220405,0,0,0,21.2052984407504,0,20.223507002676,20.588768197222,0,18.9357325098712,0,18.3938755091003,0,0,18.7351174823678,0,0,0,0,0,0,0,20.9598692828798,18.6586684422271,0,18.97387903331,0,0,18.3849511015791,0
109,0,10,18.2,5.88300645339444,3,1,16.8265400557524,0,0,0,19.5788328891338,0,19.4444823606819,17.056118274818,0,19.4082744162726,0,19.1370202704379,0,0,18.8194061827146,0,0,0,0,0,0,0,0,13.2889330394024,0,17.6806567080293,0,0,19.1247143402224,0
110,-1,10,18.2,0.934319604846157,3,1,18.4009710918025,0,0,0,18.7624911530363,0,17.5907202392784,18.0382325106981,0,18.4009710918025,0,18.4577495745347,0,0,18.1877059932083,0,0,0,0,0,0,0,0,18.0988052582158,0,18.1604889913762,0,0,18.1998037548524,0
111,1,9,19.8888888888889,7.73998120632495,3,1,24.8661438955798,0,0,0,18.1967579087677,0,18.110672152781,18.2528420458605,0,0,0,18.1250442424089,0,0,18.2290343671306,0,0,0,0,0,0,0,0,17.9748311206129,0,23.5299226214663,0,0,17.979642536736,0
112,0,10,20.5,3.35080375959185,3,1,21.4224009499677,0,0,0,19.8113577953737,0,20.5246734191734,19.7553776829802,0,0,0,21.9305524408794,19.8159759180436,0,21.2139449218637,0,0,0,0,0,0,0,0,20.4928549998216,0,21.1084176619933,0,0,18.0600300453749,0
113,1,10,20.5,1.17354824278005,3,1,20.5046933777007,0,0,0,20.8622637923678,0,20.6280675853096,20.0427908517343,0,0,0,20.5230464918712,20.1207746717921,0,21.409300988623,0,0,0,0,0,0,0,0,20.6154385757693,0,20.3241260989855,0,0,20.4286704035766,0
114,0,11,22.0909090909091,5.08364950537598,3,1,22.8600241955696,0,0,0,20.6414178094908,0,20.4401863954427,20.5023488675669,0,0,0,22.9566198225472,20.5018837015837,0,25.0944430105707,0,0,0,22.9043242368507,0,0,0,0,23.3676648775309,0,23.0797309095612,0,0,20.5620764051131,0
115,0,11,22.0909090909091,1.4070248735505,3,1,22.0605403187684,0,0,0,22.2099950009552,0,22.1547221700774,21.8691703239981,0,0,0,21.8446715571643,21.443061701017,0,23.2600076652075,0,0,0,22.1840132889217,0,0,0,0,22.266269274028,0,22.0128162895257,0,0,21.9540647359197,0
116,0,11,22.0909090909091,0.243323652607698,3,1,22.1405885420135,0,0,0,22.1889517521772,0,22.0302243357649,22.1868271078449,0,0,0,21.9437364102479,22.1112551188889,0,22.1913282339819,0,0,0,22.0765465308433,0,0,0,0,22.0944631815671,0,22.0598951386197,0,0,22.0608335171609,0
117,0,11,22.0909090909091,0.113364868351306,3,1,22.1147650227327,0,0,0,22.0695190102542,0,22.0743103348357,22.1325438077239,0,0,0,22.0658040932251,22.126809067034,0,22.0523444631651,0,0,0,22.1211538486319,0,0,0,0,22.0649357794198,0,22.1190786835027,0,0,22.0274520183211,0
118,0,11,22.0909090909091,0.0356905295458332,3,1,22.0939844595547,0,0,0,22.0803754587332,0,22.090476835097,22.0882573011838,0,0,0,22.094793845562,22.0890331054835,0,22.0959609167249,0,0,0,22.0994075185878,0,0,0,0,22.0878442958013,0,22.103500684746,0,0,22.0615512349795,0
119,0,11,22.0909090909091,0.0106783831696236,3,1,22.0910415350367,0,0,0,22.0933596965839,0,22.0909869056077,22.0880997386668,0,0,0,22.0905094644577,22.088153238438,0,22.0989706824096,0,0,0,22.0896211284258,0,0,0,0,22.0927788672193,0,22.0907523247765,0,0,22.0861991891845,0
120,0,11,22.0909090909091,0.00238235000673878,3,1,22.0915497181267,0,0,0,22.0922287780311,0,22.0903816756021,22.0912634261622,0,0,0,22.0897284354889,22.0915377065358,0,22.0915468661177,0,0,0,22.0904375751899,0,0,0,0,22.0911839218422,0,22.0902167015266,0,0,22.0905259856639,0
121,0,11,22.0909090909091,0.00105903616627529,3,1,22.0912517127158,0,0,0,22.0907031700787,0,22.0907150182041,22.0911099257173,0,0,0,22.090761553312,22.0913397004362,0,22.090338509653,0,0,0,22.0911777957083,0,0,0,0,22.0907389101178,0,22.0910519856855,0,0,22.0904301043637,0
122,-1,11,22.0909090909091,0.000341757587058319,3,1,22.090960996012,0,0,0,22.0907649367246,0,22.0909128755655,22.0907986814507,0,0,0,22.0910060251815,22.0908642402812,0,22.0909079331139,0,0,0,22.0910070947968,0,0,0,0,22.0908962949871,0,22.0910126965129,0,0,22.0906872636873,0
123,0,10,21.8,1.10854192417696,3,1,22.0909067510458,0,0,0,22.0909310262865,0,21.6095797333447,21.0868700545177,0,0,0,21.5208149041997,22.0908587897055,0,22.0909949850268,0,0,0,21.5321162732626,0,0,0,0,22.0909357967959,0,21.4665980845641,0,0,0,0
124,0,10,21.8,0.326698794319663,3,1,21.9499603958697,0,0,0,21.7188534808041,0,21.7209581651978,21.700721250283,0,0,0,21.7974232227746,21.8875309492605,0,21.5993764193984,0,0,0,21.8974731901796,0,0,0,0,21.8146567750814,0,21.7373791512647,0,0,0,0
125,0,10,21.8,0.151365827886717,3,1,21.8229268314341,0,0,0,21.7292263565299,0,21.8037823185386,21.7013088556651,0,0,0,21.8565273874572,21.761394367142,0,21.7800309659361,0,0,0,21.8448991615018,0,0,0,0,21.8034801788944,0,21.8225891267486,0,0,0,0
126,0,10,21.8,0.0642570584338468,3,1,21.7955303889126,0,0,0,21.8033811701576,0,21.8105350423755,21.7627281866447,0,0,0,21.8181174371624,21.7685699576255,0,21.833287037868,0,0,0,21.7946044323491,0,0,0,0,21.8107830707265,0,21.7947196697611,0,0,0,0
127,0,10,21.8,0.0170906522422715,3,1,21.799866393965,0,0,0,21.8101403729834,0,21.8016483326074,21.797534054075,0,0,0,21.7976350725975,21.797789028083,0,21.8075953867812,0,0,0,21.7934431571977,0,0,0,0,21.8038557860757,0,21.792623209575,0,0,0,0
128,1,10,21.8,0.0055989499920874,3,1,21.8015015070365,0,0,0,21.8011095295443,0,21.7991798732327,21.8015072158245,0,0,0,21.7982727941006,21.8029329402493,0,21.7965689226885,0,0,0,21.7996748858456,0,0,0,0,21.7998121574393,0,21.7988084883199,0,0,0,0
129,0,11,22.1818181818182,0.858177358051774,3,1,22.1745203169865,0,0,0,22.3647750053163,0,21.7998163163224,22.5618494826345,0,0,22.4618474831952,22.2796954741795,22.2743829193728,0,21.7986054332631,0,0,0,22.2500949287701,0,0,0,0,21.7997639347254,0,22.3180126301464,0,0,0,0
130,-1,11,22.1818181818182,0.267231617603942,3,1,22.1255499333477,0,0,0,22.1995751561096,0,22.1418283744101,22.3396311481674,0,0,22.1192320792258,22.1974922783245,22.1478846715286,0,22.2247613957178,0,0,0,22.1827850385302,0,0,0,0,22.0672968967336,0,22.3272583229482,0,0,0,0
131,0,10,21.3,3.2696866706609,3,1,20.4536412397538,0,0,0,22.2101343387338,0,19.9836903602495,22.257012669048,0,0,22.1588838480499,22.1559915958233,19.9181838799079,0,22.2323718790804,0,0,0,20.1128657720349,0,0,0,0,0,0,22.2160868298789,0,0,0,0
132,-1,10,21.3,1.43883165586252,3,1,20.7972046831402,0,0,0,21.8396077608657,0,21.4472308707941,22.2168637273396,0,0,21.2972533818983,20.7158106943682,21.2461442530693,0,21.6248596753936,0,0,0,20.8623730442744,0,0,0,0,0,0,21.4506802991967,0,0,0,0
133,0,9,19.6666666666667,7.26996695980165,3,1,21.2636974312278,0,0,0,17.4353091442154,0,17.0697398926825,16.691645557122,0,0,21.0692635932146,21.0116091899014,21.6337661176247,0,15.2482137127271,0,0,0,21.2666108480924,0,0,0,0,0,0,0,0,0,0,0
134,0,9,19.6666666666667,2.87214353472669,3,1,19.9042590028389,0,0,0,18.7572662476837,0,19.5355313113738,17.6444859947845,0,0,19.8808658907356,20.8299861154978,18.6077004508936,0,20.3116922612636,0,0,0,20.2347134791939,0,0,0,0,0,0,0,0,0,0,0
135,-1,9,19.6666666666667,1.45321745312635,3,1,19.5576786921544,0,0,0,19.8958375079689,0,19.728743973553,18.9482701955733,0,0,20.1590575194991,19.8781501996571,18.9434794263249,0,20.4868863334383,0,0,0,19.4555692762552,0,0,0,0,0,0,0,0,0,0,0
136,0,8,18.375,3.17134200053568,3,1,18.3648512436483,0,0,0,17.8526648911605,0,19.6089924746573,15.9805624835164,0,0,17.9166495294753,19.5719379692667,17.5147317556823,0,0,0,0,0,17.9934275101098,0,0,0,0,0,0,0,0,0,0,0
137,0,8,18.375,1.60513519920091,3,1,18.1537770133183,0,0,0,18.9544779759412,0,18.7998185654754,17.3930623419577,0,0,19.0111761721062,18.5530486014142,17.8584131755006,0,0,0,0,0,17.7886818937175,0,0,0,0,0,0,0,0,0,0,0
138,0,8,18.375,0.627344007550411,3,1,18.3004255703195,0,0,0,18.7627048061401,0,18.3422639858153,18.6066903916786,0,0,18.5453571948614,18.2711798771319,18.4615956708624,0,0,0,0,0,18.0067160669311,0,0,0,0,0,0,0,0,0,0,0
139,0,8,18.375,0.37633919415885,3,1,18.3525204828899,0,0,0,18.4484660441921,0,18.3337707796955,18.6627997764444,0,0,18.3308576427142,18.2707938190984,18.5543987020775,0,0,0,0,0,18.2962048818702,0,0,0,0,0,0,0,0,0,0,0
140,0,8,18.375,0.156746523610425,3,1,18.3801533334674,0,0,0,18.335522417434,0,18.3560917161455,18.4688184182403,0,0,18.3133915851087,18.3426455107492,18.4654140255673,0,0,0,0,0,18.4034237878202,0,0,0,0,0,0,0,0,0,0,0
141,0,8,18.375,0.0565692253727835,3,1,18.383011584898,0,0,0,18.338773734408,0,18.3722934494445,18.3627901988379,0,0,18.3515379365045,18.3799286224919,18.3872624246657,0,0,0,0,0,18.4056923115098,0,0,0,0,0,0,0,0,0,0,0
142,0,8,18.375,0.0346065204508406,3,1,18.3782576155275,0,0,0,18.364037372136,0,18.3773524669006,18.3483928595996,0,0,18.375517797722,18.384461185741,18.3625112816985,0,0,0,0,0,18.3853728363228,0,0,0,0,0,0,0,0,0,0,0
143,0,8,18.375,0.0165014542954952,3,1,18.3750545766639,0,0,0,18.3767795096798,0,18.3768105932288,18.3633635858941,0,0,18.3802223351455,18.3790197552977,18.3657174206991,0,0,0,0,0,18.3740799543671,0,0,0,0,0,0,0,0,0,0,0
144,0,8,18.375,0.00560785274809468,3,1,18.3743416317934,0,0,0,18.3782588821325,0,18.3754715878765,18.3743985035979,0,0,18.3776812801872,18.375153898585,18.3726709806343,0,0,0,0,0,18.3723217956527,0,0,0,0,0,0,0,0,0,0,0
145,0,8,18.375,0.00304786235992432,3,1,18.3746364889894,0,0,0,18.3763662483885,0,18.3748706115099,18.3771310545882,0,0,18.3753318803274,18.3742345385586,18.3757117218391,0,0,0,0,0,18.3737630960969,0,0,0,0,0,0,0,0,0,0,0
146,0,8,18.375,0.00165788321922294,3,1,18.3749445271347,0,0,0,18.3750430715682,0,18.3748315007911,18.3762655293106,0,0,18.3746119769649,18.3745584728478,18.375871154536,0,0,0,0,0,18.3749037211194,0,0,0,0,0,0,0,0,0,0,0
147,0,8,18.375,0.00059478438676391,3,1,18.3750469921972,0,0,0,18.3747349505177,0,18.3749372442663,18.3752270396695,0,0,18.374722661336,18.374925438167,18.3753154964463,0,0,0,0,0,18.3752093071173,0,0,0,0,0,0,0,0,0,0,0
148,0,8,18.375,0.000264908275953201,3,1,18.3750368072905,0,0,0,18.3748492784806,0,18.3750019888871,18.3748545082535,0,0,18.3749336017852,18.3750532402996,18.3749849367192,0,0,0,0,0,18.3751321464444,0,0,0,0,0,0,0,0,0,0,0
149,1,8,18.375,0.00015946537333811,Inf,0,18.3750097621834,0,0,0,18.3749753369053,0,18.37501429332,18.3748743816108,0,0,18.3750229883133,18.375044170373,18.3749254335159,0,0,0,0,0,18.3750264898692,0,0,0,0,0,0,0,0,0,0,0
150,0,9,20.1111111111111,7.93614643507035,Inf,0,18.3749979302482,0,0,0,18.3750210088966,0,18.3750106377774,18.3749650772662,0,0,18.3750266374316,18.3750139664131,18.3749648477548,0,0,0,0,0,18.3749872733321,0,0,26.3456698036981,0,0,0,0,0,0,0,0
151,0,9,20.1111111111111,6.23272575947568,Inf,0,18.3749994419211,0,0,0,18.3750168830744,0,18.3750036804297,18.37501039891,0,0,18.3750106565006,18.375000636973,18.3750002295299,0,0,0,0,0,18.3749898544523,0,0,23.9496429169792,0,0,0,0,0,0,0,0
152,0,9,20.1111111111111,5.58925906922332,Inf,0,18.3750021329137,0,0,0,18.3750063705061,0,18.3750018000648,18.3750134810274,0,0,18.3750022030333,18.3749995842976,18.3750085652781,0,0,0,0,0,18.374999588932,0,0,22.7808076717617,0,0,0,0,0,0,0,0
153,-1,9,20.1111111111111,5.29516390209118,Inf,0,18.3750031615046,0,0,0,18.375001910639,0,18.3750021960393,18.3750066753618,0,0,18.3750010311938,18.3750016777576,18.3750061412032,0,0,0,0,0,18.3750037674252,0,0,22.0925748768737,0,0,0,0,0,0,0,0
154,1,8,21.375,7.2873764186717,4,1,0,0,0,0,18.3750017272666,0,24.9380847649569,18.3750025767299,0,0,24.3498090909342,21.4829341658003,18.3750033599151,0,0,0,0,0,23.5000318186811,0,0,21.557835627092,0,0,0,0,0,0,0,0
155,0,9,22.1111111111111,5.31758951693674,4,1,0,0,0,0,23.9232255386293,0,21.5097814679098,19.4731485565985,0,0,25.5072596957815,21.9475660097671,19.9315874121035,0,0,0,0,0,20.9598565511186,0,0,21.9238527866384,0,0,0,0,0,0,0,22.0763650673582
156,0,9,22.1111111111111,1.91540734087521,4,1,0,0,0,0,22.4875473276074,0,21.1733259879012,23.4788414666991,0,0,22.2559039858761,21.840333497542,22.5397576618475,0,0,0,0,0,21.4260332886236,0,0,22.0227304186617,0,0,0,0,0,0,0,21.9635046554094
157,0,9,22.1111111111111,0.668876138902134,4,1,0,0,0,0,22.091916143634,0,22.2834918392592,22.5414184249739,0,0,21.967493692938,21.9977460972846,22.4693400335017,0,0,0,0,0,22.3561475323786,0,0,22.0855505198045,0,0,0,0,0,0,0,22.0128990902567
158,0,9,22.1111111111111,0.340131080604667,4,1,0,0,0,0,22.0343684861352,0,22.2980026273763,22.1463296467399,0,0,22.0137113329339,22.2102155076625,22.2090239989838,0,0,0,0,0,22.3210527843179,0,0,22.1062196429902,0,0,0,0,0,0,0,22.0858886414504
159,0,9,22.1111111111111,0.149744699557832,4,1,0,0,0,0,22.0812083983189,0,22.1932491136883,22.053143951683,0,0,22.0974579659178,22.195291469638,22.0962181110897,0,0,0,0,0,22.1735294821302,0,0,22.1072928747651,0,0,0,0,0,0,0,22.115268660788
160,0,9,22.1111111111111,0.0561334173828283,4,1,0,0,0,0,22.1141558555595,0,22.1326987284039,22.0789244413796,0,0,22.125160274743,22.1410153330187,22.088829600679,0,0,0,0,0,22.1060824636397,0,0,22.1073406483498,0,0,0,0,0,0,0,22.1145856284754
161,0,9,22.1111111111111,0.017443042153808,4,1,0,0,0,0,22.1183063457181,0,22.1134850725006,22.1094714587576,0,0,22.1196798883077,22.1145730366252,22.1066788931543,0,0,0,0,0,22.0995952131406,0,0,22.1087354878571,0,0,0,0,0,0,0,22.1101884805396
162,0,9,22.1111111111111,0.00808280632440347,4,1,0,0,0,0,22.1135866724011,0,22.1122621734539,22.1168465030867,0,0,22.1120189819051,22.1100188350462,22.1146206182078,0,0,0,0,0,22.1086129843808,0,0,22.1100850264486,0,0,0,0,0,0,0,22.1092790998094
163,0,9,22.1111111111111,0.00517828116550708,4,1,0,0,0,0,22.1107776211514,0,22.1132450488158,22.1138944032117,0,0,22.1098413903459,22.1115596317559,22.1139432354321,0,0,0,0,0,22.1129849514742,0,0,22.110766952429,0,0,0,0,0,0,0,22.1101421103028
164,0,9,22.1111111111111,0.00289762744507926,4,1,0,0,0,0,22.1104999480183,0,22.1128162467663,22.1111964163729,0,0,22.1104073340257,22.1122910991831,22.1118659571915,0,0,0,0,0,22.1127166621033,0,0,22.110980989636,0,0,0,0,0,0,0,22.1108749593249
165,-1,9,22.1111111111111,0.00134400639823506,4,1,0,0,0,0,22.1109249639466,0,22.1119210849892,22.1106190833516,0,0,22.1110666739378,22.1119032271944,22.1109981964478,0,0,0,0,0,22.1115855844861,0,0,22.1110320390041,0,0,0,0,0,0,0,22.1111091674437
166,0,8,20.625,1532.99987377071,4,1,0,0,0,0,18.6985179362691,0,-1512.36689239309,22.1108998886248,0,0,17.1733294238705,0,22.1109893297777,0,0,0,0,0,22.1111088166711,0,0,22.1110667646724,0,0,0,0,0,0,0,20.7367968944491
167,0,8,20.625,5.710230608435,4,1,0,0,0,0,19.1457124497905,0,15.9028009953099,19.1853034110715,0,0,19.3009961385447,0,19.0129735688201,0,0,0,0,0,21.2930315341355,0,0,21.1583854696156,0,0,0,0,0,0,0,21.6069218947895
168,0,8,20.625,3.15378666526829,4,1,0,0,0,0,20.6773851013416,0,18.5501398710272,19.1905639128119,0,0,21.1477420355878,0,19.0277887915415,0,0,0,0,0,19.9086487017877,0,0,20.8242624062086,0,0,0,0,0,0,0,21.0764057143841
169,-1,8,20.625,1.92608383147819,Inf,0,0,0,0,0,20.9317947975084,0,19.0583981666827,20.5096016194125,0,0,21.0143353667603,0,20.0775034886604,0,0,0,0,0,19.7977795583827,0,0,20.6635643557129,0,0,0,0,0,0,0,20.729892618462
170,0,7,22.7142857142857,32.5860707822168,Inf,0,0,0,0,0,20.7918524874961,0,-6.95887136923616,0,0,0,20.7309945580728,0,29.201443788757,0,0,0,0,0,33.9760109030747,0,0,22.116582011305,0,0,0,0,0,0,0,20.6024996050962
171,0,7,22.7142857142857,30.0993607637458,Inf,0,0,0,0,0,21.4063116905077,0,-6.95887136923616,0,0,0,21.7193011387013,0,23.8257515270325,0,0,0,0,0,27.3470083082639,0,0,22.564770199954,0,0,0,0,0,0,0,22.4805188313869
172,0,7,22.7142857142857,29.7190131989292,Inf,0,0,0,0,0,22.1834115124041,0,-6.95887136923616,0,0,0,22.5922326489331,0,22.2937991594737,0,0,0,0,0,24.210451824888,0,0,22.6881841981952,0,0,0,0,0,0,0,22.8180478622318
173,0,7,22.7142857142857,29.677260966176,Inf,0,0,0,0,0,22.6104373643466,0,-6.95887136923616,0,0,0,22.8299724526153,0,22.3406521516361,0,0,0,0,0,22.9904784917386,0,0,22.7074842606764,0,0,0,0,0,0,0,22.7731796928839
174,-1,7,22.7142857142857,29.6735177342352,Inf,0,0,0,0,0,22.7315754182109,0,-6.95887136923616,0,0,0,22.7925794431402,0,22.5939517773713,0,0,0,0,0,22.6937909827421,0,0,22.7095164834647,0,0,0,0,0,0,0,22.72146504647
175,0,6,22.1666666666667,30.9358420169641,Inf,0,0,0,0,0,22.735061576664,0,-6.95887136923616,0,0,0,22.7375913021035,0,0,0,0,0,0,0,11.7708970749442,0,0,22.23493364943,0,0,0,0,0,0,0,22.1063183480118
176,0,6,22.1666666666667,29.1770717255809,Inf,0,0,0,0,0,22.4849231544365,0,-6.95887136923616,0,0,0,22.2464627008932,0,0,0,0,0,0,0,20.4699144518549,0,0,22.2060999992289,0,0,0,0,0,0,0,22.0387177174881
177,0,6,22.1666666666667,29.1299895526002,Inf,0,0,0,0,0,22.2860261204781,0,-6.95887136923616,0,0,0,22.0824336454437,0,0,0,0,0,0,0,21.6831557600803,0,0,22.2043783390817,0,0,0,0,0,0,0,22.1139541855003
178,0,6,22.1666666666667,29.126449897305,Inf,0,0,0,0,0,22.197614700331,0,-6.95887136923616,0,0,0,22.1076574204645,0,0,0,0,0,0,0,21.9473046172769,0,0,22.1884851608859,0,0,0,0,0,0,0,22.1576050956786
179,0,6,22.1666666666667,29.1257650992865,Inf,0,0,0,0,0,22.1727004810176,0,-6.95887136923616,0,0,0,22.1476643315521,0,0,0,0,0,0,0,22.0537322642409,0,0,22.1751981324943,0,0,0,0,0,0,0,22.1681756992189
180,0,6,22.1666666666667,29.1255818078997,Inf,0,0,0,0,0,22.1683933038244,0,-6.95887136923616,0,0,0,22.1640855784164,0,0,0,0,0,0,0,22.1163406252219,0,0,22.1690735413278,0,0,0,0,0,0,0,22.1679398702054
181,0,6,22.1666666666667,29.125543925805,Inf,0,0,0,0,0,22.1677815501651,0,-6.95887136923616,0,0,0,22.1671700695446,0,0,0,0,0,0,0,22.1481929609766,0,0,22.1672058737992,0,0,0,0,0,0,0,22.1668347309778
182,0,6,22.1666666666667,29.1255386263822,Inf,0,0,0,0,0,22.1673417242017,0,-6.95887136923616,0,0,0,22.1669019690228,0,0,0,0,0,0,0,22.160849478987,0,0,22.1668183458045,0,0,0,0,0,0,0,22.1665173097362
183,0,6,22.1666666666667,29.1255380923508,Inf,0,0,0,0,0,22.1669680073299,0,-6.95887136923616,0,0,0,22.1665942895201,0,0,0,0,0,0,0,22.1648849320012,0,0,22.166747532573,0,0,0,0,0,0,0,22.1665618285508
184,0,6,22.1666666666667,29.1255380433806,Inf,0,0,0,0,0,22.1667681718845,0,-6.95887136923616,0,0,0,22.1665683312897,0,0,0,0,0,0,0,22.1660245154293,0,0,22.1667130138321,0,0,0,0,0,0,0,22.1666333231413
185,0,6,22.1666666666667,29.1255380373028,Inf,0,0,0,0,0,22.1666942500789,0,-6.95887136923616,0,0,0,22.1666203273774,0,0,0,0,0,0,0,22.1663870576197,0,0,22.1666876857764,0,0,0,0,0,0,0,22.1666625328626
186,0,6,22.1666666666667,29.1255380361719,Inf,0,0,0,0,0,22.166674171287,0,-6.95887136923616,0,0,0,22.1666540924446,0,0,0,0,0,0,0,22.1665425705858,0,0,22.1666740925076,0,0,0,0,0,0,0,22.1666677930591
187,0,6,22.1666666666667,29.1255380359456,Inf,0,0,0,0,0,22.1666696121943,0,-6.95887136923616,0,0,0,22.1666650531024,0,0,0,0,0,0,0,22.1666169185465,0,0,22.1666688275631,0,0,0,0,0,0,0,22.1666671575993
188,0,6,22.1666666666667,29.1255380359082,Inf,0,0,0,0,0,22.1666681744673,0,-6.95887136923616,0,0,0,22.1666667367406,0,0,0,0,0,0,0,22.1666490082737,0,0,22.1666672806388,0,0,0,0,0,0,0,22.1666665520152
189,0,6,22.1666666666667,29.1255380359034,Inf,0,0,0,0,0,22.1666673817188,0,-6.95887136923616,0,0,0,22.1666665889704,0,0,0,0,0,0,0,22.1666608272552,0,0,22.1666668937162,0,0,0,0,0,0,0,22.1666664934783
190,0,6,22.1666666666667,29.1255380359029,Inf,0,0,0,0,0,22.1666669471491,0,-6.95887136923616,0,0,0,22.1666665125793,0,0,0,0,0,0,0,22.166664668399,0,0,22.1666667747209,0,0,0,0,0,0,0,22.1666665850332
191,0,6,22.1666666666667,29.1255380359028,Inf,0,0,0,0,0,22.1666667588461,0,-6.95887136923616,0,0,0,22.1666665705431,0,0,0,0,0,0,0,22.1666658978525,0,0,22.1666667170109,0,0,0,0,0,0,0,22.1666666450926
192,0,6,22.1666666666667,29.1255380359028,Inf,0,0,0,0,0,22.1666666945144,0,-6.95887136923616,0,0,0,22.1666666301828,0,0,0,0,0,0,0,22.1666663463129,0,0,22.1666666867945,0,0,0,0,0,0,0,22.1666666642784
193,0,6,22.1666666666667,29.1255380359028,Inf,0,0,0,0,0,22.1666666759869,0,-6.95887136923616,0,0,0,22.1666666574593,0,0,0,0,0,0,0,22.1666665355595,0,0,22.1666666735413,0,0,0,0,0,0,0,22.1666666669872
194,0,6,22.1666666666667,29.1255380359028,Inf,0,0,0,0,0,22.1666666705343,0,-6.95887136923616,0,0,0,22.1666666650817,0,0,0,0,0,0,0,22.1666666168261,0,0,22.1666666688241,0,0,0,0,0,0,0,22.1666666665858
195,0,6,22.1666666666667,29.1255380359028,Inf,0,0,0,0,0,22.1666666684096,0,-6.95887136923616,0,0,0,22.1666666662849,0,0,0,0,0,0,0,22.1666666489965,0,0,22.1666666673887,0,0,0,0,0,0,0,22.1666666664057
196,0,6,22.1666666666667,29.1255380359028,Inf,0,0,0,0,0,22.1666666673956,0,-6.95887136923616,0,0,0,22.1666666663815,0,0,0,0,0,0,0,22.1666666605221,0,0,22.1666666669541,0,0,0,0,0,0,0,22.1666666664992
197,0,6,22.1666666666667,29.1255380359028,Inf,0,0,0,0,0,22.1666666669356,0,-6.95887136923616,0,0,0,22.1666666664757,0,0,0,0,0,0,0,22.1666666644284,0,0,22.1666666667921,0,0,0,0,0,0,0,22.1666666666036
198,0,6,22.1666666666667,29.1255380359028,Inf,0,0,0,0,0,22.1666666667568,0,-6.95887136923616,0,0,0,22.166666666578,0,0,0,0,0,0,0,22.1666666657932,0,0,22.166666666719,0,0,0,0,0,0,0,22.1666666666513
199,0,6,22.1666666666667,29.1255380359028,Inf,0,0,0,0,0,22.1666666666967,0,-6.95887136923616,0,0,0,22.1666666666367,0,0,0,0,0,0,0,22.1666666663164,0,0,22.1666666666864,0,0,0,0,0,0,0,22.1666666666644
200,0,6,22.1666666666667,29.1255380359028,Inf,0,0,0,0,0,22.1666666666778,0,-6.95887136923616,0,0,0,22.1666666666588,0,0,0,0,0,0,0,22.1666666665299,0,0,22.1666666666735,0,0,0,0,0,0,0,22.1666666666662

